Maximum Correntropy Criterion Kalman Filter For Indoor Quadrotor Navigation Under Intermittent Measurements

We present a multisensor fusion framework for the onboard real-time navigation of a quadrotor in an indoor environment. The framework integrates sensor readings from an Inertial Measurement Unit (IMU), a camera-based object detection algorithm, and an Ultra-WideBand (UWB) localisation system. Often the sensor readings are not always readily available, leading to inaccurate pose estimation and hence poor navigation performance. To effectively handle and fuse sensor readings, and accurately estimate the pose of the quadrotor for tracking a predefined trajectory, we design a Maximum Correntropy Criterion Kalman Filter (MCC-KF) that can manage intermittent observations. The MCC-KF is designed to improve the performance of the estimation process when is done with a Kalman Filter (KF), since KFs are likely to degrade dramatically in practical scenarios in which noise is non-Gaussian (especially when the noise is heavy-tailed). To evaluate the performance of the MCC-KF, we compare it with a previously designed Kalman filter by the authors. Through this comparison, we aim to demonstrate the effectiveness of the MCC-KF in handling indoor navigation missions. The simulation results show that our presented framework offers low positioning errors, while effectively handling intermittent sensor measurements.

==> results/intermittent.csv <==
xref,yref,kf-x,kf-y,kf-z,kf-4,kf-5,kf-6,kf-7,kf-8,kf-9,kf-10,kf-11,kf-12,mcckf-x,mcckf-y,mcckf-z,mcckf-4,mcckf-5,mcckf-6,mcckf-7,mcckf-8,mcckf-9,mcckf-10,mcckf-11,mcckf-12
0.00E+00,0.00E+00,1.26E-01,-3.04E-04,1.00E+00,2.42E-03,-1.43E-02,-2.32E-03,-7.94E-03,-5.53E-03,2.56E-02,-3.51E-01,1.64E-01,-2.41E-02,9.74E-02,6.60E-02,1.00E+00,-1.63E-03,6.31E-03,-5.92E-03,-2.04E-03,4.57E-04,2.13E-02,-2.03E-01,-2.25E-03,-1.31E-02
7.84E-02,4.90E-02,1.27E-01,-4.17E-04,1.00E+00,2.42E-03,-1.43E-02,-2.32E-03,-1.05E-02,-5.65E-03,2.44E-02,-3.92E-01,1.93E-01,-2.30E-02,9.74E-02,6.60E-02,1.00E+00,-1.63E-03,6.31E-03,-5.92E-03,-1.41E-03,7.27E-04,2.12E-02,-2.80E-01,7.69E-02,-1.93E-02
1.57E-01,9.80E-02,1.27E-01,-4.73E-04,1.00E+00,-5.74E-03,-1.06E-02,-5.05E-03,-1.18E-02,-5.69E-03,2.38E-02,-4.09E-01,2.05E-01,-2.26E-02,9.74E-02,6.60E-02,1.00E+00,-1.63E-03,6.31E-03,-5.92E-03,-4.31E-05,1.37E-03,2.08E-02,-4.11E-01,2.19E-01,-2.73E-02
2.35E-01,1.47E-01,1.34E-01,-6.12E-04,1.00E+00,-5.74E-03,-1.06E-02,-5.05E-03,-1.37E-02,-3.39E-03,2.22E-02,-4.32E-01,2.31E-01,-1.59E-02,9.74E-02,6.60E-02,1.00E+00,-1.63E-03,6.31E-03,-5.92E-03,1.46E-03,2.14E-03,2.05E-02,-5.42E-01,3.61E-01,-3.53E-02
3.14E-01,1.96E-01,1.34E-01,-6.42E-04,1.00E+00,-5.74E-03,-1.06E-02,-5.05E-03,-1.46E-02,-2.61E-03,2.17E-02,-4.35E-01,2.37E-01,-1.37E-02,1.03E-01,6.89E-02,1.00E+00,-5.91E-03,6.77E-03,-6.28E-03,4.53E-03,4.17E-03,1.97E-02,-6.23E-01,4.88E-01,-2.79E-02
3.92E-01,2.45E-01,1.41E-01,-6.87E-04,9.99E-01,-1.75E-02,-8.88E-03,-4.19E-03,-1.64E-02,-2.80E-04,2.01E-02,-4.42E-01,2.51E-01,-8.63E-03,1.03E-01,6.89E-02,1.00E+00,-5.91E-03,6.77E-03,-6.28E-03,6.35E-03,5.93E-03,1.91E-02,-6.52E-01,5.50E-01,-2.28E-02
4.71E-01,2.94E-01,1.42E-01,-6.56E-04,9.99E-01,-1.75E-02,-8.88E-03,-4.19E-03,-1.76E-02,3.56E-03,1.91E-02,-4.25E-01,2.54E-01,-5.77E-03,1.03E-01,6.89E-02,1.00E+00,-5.91E-03,6.77E-03,-6.28E-03,8.20E-03,7.71E-03,1.85E-02,-6.61E-01,5.91E-01,-1.86E-02
5.49E-01,3.43E-01,1.42E-01,-6.12E-04,9.99E-01,-1.75E-02,-8.88E-03,-4.19E-03,-1.83E-02,5.48E-03,1.87E-02,-4.18E-01,2.55E-01,-4.80E-03,1.09E-01,7.20E-02,9.99E-01,-1.30E-02,7.80E-03,-6.07E-03,1.10E-02,1.06E-02,1.78E-02,-6.60E-01,6.21E-01,-1.47E-02
6.27E-01,3.92E-01,1.42E-01,-3.45E-04,9.99E-01,-2.66E-02,-5.52E-03,-6.68E-03,-1.99E-02,1.30E-02,1.73E-02,-3.86E-01,2.56E-01,7.76E-04,1.09E-01,7.20E-02,9.99E-01,-1.30E-02,7.80E-03,-6.07E-03,1.31E-02,1.37E-02,1.72E-02,-6.51E-01,6.43E-01,-1.16E-02
7.06E-01,4.41E-01,1.41E-01,-2.35E-05,9.98E-01,-3.74E-02,-4.01E-03,-4.69E-03,-2.05E-02,1.97E-02,1.64E-02,-3.56E-01,2.55E-01,4.14E-03,1.09E-01,7.20E-02,9.99E-01,-1.30E-02,7.80E-03,-6.07E-03,1.31E-02,1.37E-02,1.72E-02,-6.51E-01,6.43E-01,-1.16E-02
7.84E-01,4.90E-01,1.41E-01,4.44E-04,9.98E-01,-3.74E-02,-4.01E-03,-4.69E-03,-2.11E-02,2.73E-02,1.57E-02,-3.22E-01,2.53E-01,5.62E-03,1.15E-01,7.52E-02,9.99E-01,-2.38E-02,1.40E-02,-7.68E-03,2.00E-02,2.36E-02,1.59E-02,-6.25E-01,6.73E-01,-5.83E-03
8.63E-01,5.39E-01,1.41E-01,1.07E-03,9.97E-01,-4.51E-02,2.53E-03,-5.73E-03,-2.10E-02,3.57E-02,1.49E-02,-2.88E-01,2.51E-01,7.51E-03,1.15E-01,7.52E-02,9.99E-01,-2.38E-02,1.40E-02,-7.68E-03,2.33E-02,2.88E-02,1.53E-02,-5.99E-01,6.75E-01,-2.14E-03
9.41E-01,5.88E-01,1.40E-01,1.87E-03,9.97E-01,-4.51E-02,2.53E-03,-5.73E-03,-2.03E-02,4.48E-02,1.43E-02,-2.52E-01,2.45E-01,9.73E-03,1.21E-01,7.86E-02,9.98E-01,-2.70E-02,1.86E-02,-8.58E-03,2.82E-02,3.48E-02,1.47E-02,-5.74E-01,6.73E-01,9.44E-04
1.02E+00,6.37E-01,1.40E-01,2.87E-03,9.97E-01,-5.30E-02,4.18E-03,-6.24E-03,-1.94E-02,5.47E-02,1.35E-02,-2.21E-01,2.40E-01,1.11E-02,1.21E-01,7.86E-02,9.98E-01,-2.70E-02,1.86E-02,-8.58E-03,3.23E-02,4.05E-02,1.41E-02,-5.49E-01,6.66E-01,3.65E-03
1.10E+00,6.86E-01,1.40E-01,3.44E-03,9.97E-01,-5.30E-02,4.18E-03,-6.24E-03,-1.88E-02,6.00E-02,1.33E-02,-2.00E-01,2.37E-01,1.26E-02,1.21E-01,7.86E-02,9.98E-01,-2.70E-02,1.86E-02,-8.58E-03,3.44E-02,4.33E-02,1.39E-02,-5.38E-01,6.62E-01,4.53E-03
1.18E+00,7.35E-01,1.40E-01,3.44E-03,9.97E-01,-5.30E-02,4.18E-03,-6.24E-03,-1.88E-02,6.00E-02,1.33E-02,-2.00E-01,2.37E-01,1.26E-02,1.28E-01,8.22E-02,9.98E-01,-3.55E-02,2.27E-02,-7.09E-03,4.27E-02,5.41E-02,1.30E-02,-5.02E-01,6.50E-01,6.68E-03
1.25E+00,7.84E-01,1.39E-01,7.14E-03,9.96E-01,-6.35E-02,1.38E-02,-6.18E-03,-1.40E-02,8.86E-02,1.19E-02,-1.04E-01,2.25E-01,1.86E-02,1.28E-01,8.22E-02,9.98E-01,-3.55E-02,2.27E-02,-7.09E-03,4.75E-02,6.13E-02,1.26E-02,-4.71E-01,6.37E-01,7.18E-03
1.33E+00,8.33E-01,1.24E-01,1.50E-01,9.95E-01,-6.35E-02,1.38E-02,-6.18E-03,-1.41E-02,1.19E-01,1.14E-02,1.27E-02,2.16E-01,3.00E-02,1.28E-01,8.22E-02,9.98E-01,-3.55E-02,2.27E-02,-7.09E-03,4.75E-02,6.13E-02,1.26E-02,-4.71E-01,6.37E-01,7.18E-03
1.41E+00,8.82E-01,1.24E-01,1.50E-01,9.95E-01,-6.35E-02,1.38E-02,-6.18E-03,-1.26E-02,1.25E-01,1.12E-02,9.41E-02,2.14E-01,3.75E-02,1.34E-01,8.62E-02,9.97E-01,-4.09E-02,2.86E-02,-1.05E-02,5.98E-02,7.74E-02,1.16E-02,-4.19E-01,6.15E-01,6.73E-03
1.49E+00,9.31E-01,1.24E-01,1.53E-01,9.95E-01,-6.35E-02,1.38E-02,-6.18E-03,-8.20E-03,1.43E-01,1.08E-02,2.89E-01,2.08E-01,4.96E-02,1.34E-01,8.62E-02,9.97E-01,-4.09E-02,2.86E-02,-1.05E-02,6.56E-02,8.54E-02,1.12E-02,-3.87E-01,5.97E-01,1.16E-02
1.57E+00,9.80E-01,6.49E-02,2.23E-01,9.94E-01,-6.54E-02,1.71E-02,-6.78E-03,-2.13E-02,1.75E-01,1.04E-02,4.19E-01,2.18E-01,5.69E-02,1.34E-01,8.62E-02,9.97E-01,-4.09E-02,2.86E-02,-1.05E-02,7.14E-02,9.33E-02,1.09E-02,-3.61E-01,5.81E-01,1.45E-02
1.65E+00,1.03E+00,6.49E-02,2.23E-01,9.94E-01,-6.54E-02,1.71E-02,-6.78E-03,-1.77E-02,1.86E-01,1.03E-02,5.53E-01,2.37E-01,6.38E-02,1.41E-01,9.05E-02,9.96E-01,-4.47E-02,3.35E-02,-1.15E-02,7.90E-02,1.02E-01,1.04E-02,-3.39E-01,5.67E-01,1.60E-02
1.73E+00,1.08E+00,6.45E-02,2.27E-01,9.94E-01,-6.54E-02,1.71E-02,-6.78E-03,-1.41E-02,1.98E-01,1.03E-02,6.57E-01,2.51E-01,6.62E-02,1.41E-01,9.05E-02,9.96E-01,-4.47E-02,3.35E-02,-1.15E-02,8.56E-02,1.11E-01,1.01E-02,-3.08E-01,5.46E-01,1.95E-02
1.80E+00,1.13E+00,6.43E-02,2.31E-01,9.94E-01,-6.32E-02,1.90E-02,-8.02E-03,-1.03E-02,2.10E-01,9.94E-03,7.45E-01,2.62E-01,6.73E-02,1.41E-01,9.05E-02,9.96E-01,-4.47E-02,3.35E-02,-1.15E-02,8.89E-02,1.15E-01,9.95E-03,-2.94E-01,5.37E-01,2.07E-02
1.88E+00,1.18E+00,6.41E-02,2.36E-01,9.94E-01,-6.32E-02,1.90E-02,-8.02E-03,-6.35E-03,2.22E-01,9.89E-03,8.12E-01,2.68E-01,6.77E-02,1.48E-01,9.52E-02,9.96E-01,-4.87E-02,3.69E-02,-7.64E-03,9.42E-02,1.21E-01,9.63E-03,-2.82E-01,5.29E-01,2.27E-02
1.96E+00,1.23E+00,1.94E-01,2.38E-01,9.93E-01,-5.60E-02,2.50E-02,-5.53E-03,3.59E-02,2.28E-01,9.58E-03,8.44E-01,2.73E-01,6.86E-02,1.48E-01,9.52E-02,9.96E-01,-4.87E-02,3.69E-02,-7.64E-03,1.01E-01,1.30E-01,9.38E-03,-2.52E-01,5.07E-01,2.26E-02
2.04E+00,1.27E+00,2.12E-01,2.45E-01,9.93E-01,-5.60E-02,2.50E-02,-5.53E-03,4.88E-02,2.43E-01,9.20E-03,9.14E-01,2.04E-01,6.45E-02,1.56E-01,1.00E-01,9.95E-01,-5.13E-02,4.00E-02,-1.02E-02,1.11E-01,1.40E-01,8.96E-03,-2.19E-01,4.86E-01,1.98E-02
2.12E+00,1.32E+00,2.20E-01,2.50E-01,9.92E-01,-4.77E-02,2.89E-02,-3.04E-03,5.62E-02,2.53E-01,8.55E-03,9.54E-01,1.40E-01,6.30E-02,1.56E-01,1.00E-01,9.95E-01,-5.13E-02,4.00E-02,-1.02E-02,1.15E-01,1.45E-01,8.87E-03,-2.00E-01,4.73E-01,2.13E-02
2.20E+00,1.37E+00,2.21E-01,2.55E-01,9.92E-01,-4.77E-02,2.89E-02,-3.04E-03,6.20E-02,2.62E-01,8.32E-03,9.77E-01,8.05E-02,5.76E-02,1.56E-01,1.00E-01,9.95E-01,-5.13E-02,4.00E-02,-1.02E-02,1.22E-01,1.54E-01,8.70E-03,-1.68E-01,4.49E-01,2.33E-02
2.27E+00,1.42E+00,2.27E-01,2.60E-01,9.91E-01,-3.64E-02,3.01E-02,-4.80E-03,6.93E-02,2.70E-01,7.84E-03,1.00E+00,2.88E-02,5.36E-02,1.64E-01,1.07E-01,9.94E-01,-4.94E-02,4.39E-02,-9.64E-03,1.37E-01,1.70E-01,8.26E-03,-1.26E-01,4.19E-01,2.51E-02
2.35E+00,1.47E+00,2.29E-01,2.66E-01,9.91E-01,-3.64E-02,3.01E-02,-4.80E-03,7.54E-02,2.77E-01,7.75E-03,1.01E+00,-1.68E-02,5.27E-02,1.64E-01,1.07E-01,9.94E-01,-4.94E-02,4.39E-02,-9.64E-03,1.37E-01,1.70E-01,8.26E-03,-1.26E-01,4.19E-01,2.51E-02
2.43E+00,1.52E+00,2.30E-01,2.71E-01,9.90E-01,-2.15E-02,3.11E-02,-3.28E-03,8.11E-02,2.83E-01,7.40E-03,1.03E+00,-5.66E-02,5.32E-02,1.64E-01,1.07E-01,9.94E-01,-4.94E-02,4.39E-02,-9.64E-03,1.37E-01,1.70E-01,8.26E-03,-1.26E-01,4.19E-01,2.51E-02
2.51E+00,1.57E+00,2.31E-01,2.77E-01,9.90E-01,-2.15E-02,3.11E-02,-3.28E-03,8.71E-02,2.86E-01,7.41E-03,1.03E+00,-9.03E-02,4.99E-02,1.64E-01,1.07E-01,9.94E-01,-4.94E-02,4.39E-02,-9.64E-03,1.37E-01,1.70E-01,8.26E-03,-1.26E-01,4.19E-01,2.51E-02
2.59E+00,1.62E+00,2.33E-01,2.83E-01,9.90E-01,-2.15E-02,3.11E-02,-3.28E-03,9.31E-02,2.89E-01,7.43E-03,1.03E+00,-1.20E-01,4.83E-02,1.73E-01,1.13E-01,9.94E-01,-5.08E-02,4.76E-02,-8.38E-03,1.47E-01,1.81E-01,7.93E-03,-9.90E-02,3.94E-01,2.59E-02
2.67E+00,1.66E+00,2.05E-01,1.68E-01,9.90E-01,-7.95E-03,3.02E-02,-2.81E-03,8.77E-02,2.51E-01,7.36E-03,9.40E-01,-1.21E-01,3.49E-02,1.73E-01,1.13E-01,9.94E-01,-5.08E-02,4.76E-02,-8.38E-03,1.56E-01,1.90E-01,7.83E-03,-6.58E-02,3.63E-01,2.57E-02
2.74E+00,1.71E+00,2.05E-01,1.68E-01,9.90E-01,-7.95E-03,3.02E-02,-2.81E-03,9.29E-02,2.50E-01,7.68E-03,7.89E-01,-1.00E-01,1.84E-02,1.82E-01,1.20E-01,9.93E-01,-5.15E-02,4.86E-02,-8.68E-03,1.72E-01,2.05E-01,7.51E-03,-2.42E-02,3.23E-01,2.50E-02
2.82E+00,1.76E+00,2.06E-01,1.71E-01,9.90E-01,-7.95E-03,3.02E-02,-2.81E-03,9.58E-02,2.50E-01,7.82E-03,7.29E-01,-9.19E-02,1.39E-02,1.82E-01,1.20E-01,9.93E-01,-5.15E-02,4.86E-02,-8.68E-03,1.81E-01,2.13E-01,7.48E-03,5.67E-03,2.96E-01,2.60E-02
2.90E+00,1.81E+00,2.64E-01,2.47E-01,9.89E-01,8.08E-03,2.95E-02,1.30E-03,1.24E-01,2.79E-01,7.78E-03,6.74E-01,-9.40E-02,1.29E-02,1.82E-01,1.20E-01,9.93E-01,-5.15E-02,4.86E-02,-8.68E-03,1.89E-01,2.22E-01,7.45E-03,3.14E-02,2.72E-01,2.65E-02
2.98E+00,1.86E+00,2.64E-01,2.47E-01,9.89E-01,8.08E-03,2.95E-02,1.30E-03,1.29E-01,2.74E-01,7.92E-03,6.53E-01,-1.12E-01,1.34E-02,1.82E-01,1.20E-01,9.93E-01,-5.15E-02,4.86E-02,-8.68E-03,1.89E-01,2.22E-01,7.45E-03,3.14E-02,2.72E-01,2.65E-02
3.06E+00,1.90E+00,2.56E-01,2.19E-01,9.88E-01,1.67E-02,2.71E-02,1.66E-03,1.32E-01,2.54E-01,7.86E-03,6.31E-01,-1.35E-01,1.43E-02,1.91E-01,1.27E-01,9.93E-01,-4.81E-02,5.28E-02,-6.85E-03,2.10E-01,2.41E-01,7.20E-03,7.89E-02,2.26E-01,2.68E-02
3.14E+00,1.95E+00,2.56E-01,2.19E-01,9.88E-01,1.67E-02,2.71E-02,1.66E-03,1.32E-01,2.54E-01,7.86E-03,6.31E-01,-1.35E-01,1.43E-02,1.91E-01,1.27E-01,9.93E-01,-4.81E-02,5.28E-02,-6.85E-03,2.10E-01,2.41E-01,7.20E-03,7.89E-02,2.26E-01,2.68E-02
3.21E+00,2.00E+00,2.58E-01,2.21E-01,9.88E-01,2.65E-02,2.57E-02,1.66E-03,1.38E-01,2.44E-01,7.94E-03,5.42E-01,-1.44E-01,4.73E-03,1.91E-01,1.27E-01,9.93E-01,-4.81E-02,5.28E-02,-6.85E-03,2.10E-01,2.41E-01,7.20E-03,7.89E-02,2.26E-01,2.68E-02
3.29E+00,2.05E+00,2.62E-01,2.28E-01,9.87E-01,3.52E-02,2.29E-02,4.21E-03,1.46E-01,2.35E-01,8.05E-03,4.73E-01,-1.52E-01,3.38E-03,2.00E-01,1.34E-01,9.92E-01,-4.27E-02,5.19E-02,-7.18E-03,2.22E-01,2.51E-01,6.98E-03,1.01E-01,2.00E-01,2.52E-02
3.37E+00,2.09E+00,2.63E-01,2.30E-01,9.87E-01,3.52E-02,2.29E-02,4.21E-03,1.48E-01,2.32E-01,8.19E-03,4.50E-01,-1.54E-01,1.18E-03,2.11E-01,1.42E-01,9.91E-01,-3.88E-02,5.29E-02,-7.28E-03,2.35E-01,2.60E-01,6.81E-03,1.20E-01,1.74E-01,2.48E-02
3.45E+00,2.14E+00,2.65E-01,2.33E-01,9.87E-01,3.52E-02,2.29E-02,4.21E-03,1.50E-01,2.28E-01,8.33E-03,4.31E-01,-1.57E-01,-2.72E-04,2.11E-01,1.42E-01,9.91E-01,-3.88E-02,5.29E-02,-7.28E-03,2.35E-01,2.60E-01,6.81E-03,1.20E-01,1.74E-01,2.48E-02
3.52E+00,2.18E+00,9.34E-02,2.60E-01,9.87E-01,3.86E-02,1.98E-02,5.43E-03,7.88E-02,2.26E-01,8.73E-03,3.99E-01,-1.19E-01,-9.34E-04,2.22E-01,1.50E-01,9.91E-01,-3.45E-02,5.27E-02,-6.66E-03,2.48E-01,2.68E-01,6.66E-03,1.39E-01,1.43E-01,2.54E-02
3.60E+00,2.22E+00,3.22E-01,1.65E-01,9.86E-01,4.28E-02,1.69E-02,3.68E-03,1.89E-01,1.66E-01,9.53E-03,3.94E-01,-2.98E-03,-1.22E-03,2.22E-01,1.50E-01,9.91E-01,-3.45E-02,5.27E-02,-6.66E-03,2.56E-01,2.73E-01,6.75E-03,1.55E-01,1.13E-01,2.51E-02
3.68E+00,2.26E+00,3.23E-01,1.65E-01,9.86E-01,4.28E-02,1.69E-02,3.68E-03,1.90E-01,1.61E-01,9.60E-03,3.05E-01,-1.93E-02,-1.15E-02,2.33E-01,1.59E-01,9.90E-01,-2.95E-02,4.93E-02,-7.38E-03,2.69E-01,2.80E-01,6.64E-03,1.71E-01,8.37E-02,2.46E-02
3.75E+00,2.30E+00,3.07E-01,1.66E-01,9.85E-01,4.63E-02,1.64E-02,6.73E-03,1.84E-01,1.51E-01,9.44E-03,1.43E-01,-5.06E-02,-2.76E-02,2.34E-01,1.60E-01,9.90E-01,-2.95E-02,4.93E-02,-7.38E-03,2.77E-01,2.83E-01,6.76E-03,1.85E-01,5.74E-02,2.56E-02
3.83E+00,2.33E+00,2.92E-01,1.71E-01,9.85E-01,4.69E-02,1.73E-02,6.56E-03,1.79E-01,1.38E-01,9.60E-03,-3.53E-03,-6.38E-02,-3.66E-02,2.34E-01,1.60E-01,9.90E-01,-2.95E-02,4.93E-02,-7.38E-03,2.77E-01,2.83E-01,6.76E-03,1.85E-01,5.74E-02,2.56E-02
3.90E+00,2.37E+00,2.96E-01,1.73E-01,9.85E-01,4.69E-02,1.73E-02,6.56E-03,1.83E-01,1.29E-01,9.95E-03,-7.18E-02,-6.87E-02,-3.78E-02,2.45E-01,1.68E-01,9.90E-01,-2.05E-02,4.57E-02,-5.85E-03,2.95E-01,2.92E-01,6.83E-03,2.08E-01,9.54E-03,2.60E-02
3.98E+00,2.39E+00,3.00E-01,1.76E-01,9.85E-01,4.69E-02,1.73E-02,6.56E-03,1.86E-01,1.19E-01,1.03E-02,-1.23E-01,-7.50E-02,-3.74E-02,2.45E-01,1.68E-01,9.90E-01,-2.05E-02,4.57E-02,-5.85E-03,2.99E-01,2.92E-01,6.91E-03,2.09E-01,-7.09E-04,2.51E-02
4.05E+00,2.42E+00,3.01E-01,1.77E-01,9.85E-01,3.57E-02,1.71E-02,6.72E-03,1.88E-01,1.15E-01,1.04E-02,-1.50E-01,-7.87E-02,-3.68E-02,2.57E-01,1.77E-01,9.90E-01,-1.37E-02,4.30E-02,-4.60E-03,3.13E-01,2.97E-01,6.95E-03,2.16E-01,-2.99E-02,2.37E-02
4.13E+00,2.43E+00,3.05E-01,1.79E-01,9.84E-01,3.57E-02,1.71E-02,6.72E-03,1.91E-01,1.08E-01,1.04E-02,-1.66E-01,-8.64E-02,-3.39E-02,2.57E-01,1.77E-01,9.90E-01,-1.37E-02,4.30E-02,-4.60E-03,3.19E-01,2.97E-01,7.11E-03,2.17E-01,-4.90E-02,2.17E-02
4.20E+00,2.45E+00,3.15E-01,1.82E-01,9.84E-01,2.90E-02,1.49E-02,4.85E-03,1.97E-01,9.86E-02,1.06E-02,-1.82E-01,-9.95E-02,-3.01E-02,2.57E-01,1.77E-01,9.90E-01,-1.37E-02,4.30E-02,-4.60E-03,3.19E-01,2.97E-01,7.11E-03,2.17E-01,-4.90E-02,2.17E-02
4.28E+00,2.46E+00,3.16E-01,1.84E-01,9.84E-01,2.90E-02,1.49E-02,4.85E-03,1.99E-01,9.30E-02,1.10E-02,-1.83E-01,-1.09E-01,-2.63E-02,2.70E-01,1.87E-01,9.89E-01,-6.01E-03,3.93E-02,-3.11E-03,3.34E-01,2.99E-01,7.25E-03,2.20E-01,-8.49E-02,1.89E-02
4.36E+00,2.47E+00,3.18E-01,1.86E-01,9.83E-01,1.96E-02,1.53E-02,4.81E-03,2.01E-01,8.76E-02,1.10E-02,-1.89E-01,-1.17E-01,-2.40E-02,2.70E-01,1.87E-01,9.89E-01,-6.01E-03,3.93E-02,-3.11E-03,3.39E-01,2.98E-01,7.41E-03,2.17E-01,-1.00E-01,1.69E-02
4.45E+00,2.47E+00,3.20E-01,1.87E-01,9.83E-01,1.96E-02,1.53E-02,4.81E-03,2.02E-01,8.57E-02,1.11E-02,-1.90E-01,-1.21E-01,-2.30E-02,2.83E-01,1.96E-01,9.89E-01,1.36E-03,3.65E-02,-5.22E-04,3.49E-01,2.99E-01,7.42E-03,2.16E-01,-1.17E-01,1.51E-02
4.53E+00,2.48E+00,3.24E-01,1.89E-01,9.83E-01,1.96E-02,1.53E-02,4.81E-03,2.05E-01,8.20E-02,1.15E-02,-1.76E-01,-1.30E-01,-2.03E-02,2.83E-01,1.96E-01,9.89E-01,1.36E-03,3.65E-02,-5.22E-04,3.53E-01,2.96E-01,7.58E-03,2.11E-01,-1.33E-01,1.17E-02
4.61E+00,2.48E+00,3.03E-01,2.53E-01,9.83E-01,8.38E-03,1.39E-02,4.70E-03,1.95E-01,1.08E-01,1.17E-02,-1.13E-01,-1.37E-01,-1.14E-02,2.96E-01,2.05E-01,9.89E-01,1.24E-02,3.05E-02,-2.05E-03,3.62E-01,2.96E-01,7.59E-03,2.11E-01,-1.50E-01,8.29E-03
4.70E+00,2.49E+00,3.03E-01,2.53E-01,9.83E-01,8.38E-03,1.39E-02,4.70E-03,1.96E-01,1.06E-01,1.21E-02,-3.61E-02,-1.33E-01,-4.02E-03,2.96E-01,2.05E-01,9.89E-01,1.24E-02,3.05E-02,-2.05E-03,3.64E-01,2.91E-01,7.76E-03,1.97E-01,-1.63E-01,8.10E-03
4.78E+00,2.49E+00,3.07E-01,2.55E-01,9.82E-01,-1.42E-03,1.07E-02,6.28E-03,1.98E-01,1.04E-01,1.22E-02,1.38E-02,-1.32E-01,-1.08E-04,3.10E-01,2.14E-01,9.88E-01,2.03E-02,2.40E-02,-2.16E-03,3.73E-01,2.89E-01,7.81E-03,1.86E-01,-1.77E-01,7.92E-03
4.86E+00,2.49E+00,3.11E-01,2.57E-01,9.82E-01,-1.42E-03,1.07E-02,6.28E-03,2.00E-01,1.04E-01,1.25E-02,7.10E-02,-1.28E-01,6.12E-04,3.10E-01,2.14E-01,9.88E-01,2.03E-02,2.40E-02,-2.16E-03,3.73E-01,2.85E-01,7.89E-03,1.79E-01,-1.82E-01,7.87E-03
4.95E+00,2.49E+00,3.15E-01,2.59E-01,9.82E-01,-1.42E-03,1.07E-02,6.28E-03,2.02E-01,1.05E-01,1.29E-02,1.14E-01,-1.28E-01,1.42E-04,3.24E-01,2.22E-01,9.88E-01,2.78E-02,2.03E-02,-2.06E-06,3.80E-01,2.78E-01,8.04E-03,1.59E-01,-1.99E-01,7.23E-03
5.03E+00,2.49E+00,3.20E-01,2.61E-01,9.82E-01,-7.99E-03,1.03E-02,3.25E-03,2.04E-01,1.05E-01,1.29E-02,1.46E-01,-1.29E-01,-2.41E-03,3.24E-01,2.22E-01,9.88E-01,2.78E-02,2.03E-02,-2.06E-06,3.80E-01,2.78E-01,8.04E-03,1.59E-01,-1.99E-01,7.23E-03
5.12E+00,2.50E+00,3.24E-01,2.64E-01,9.82E-01,-7.99E-03,1.03E-02,3.25E-03,2.06E-01,1.06E-01,1.32E-02,1.82E-01,-1.33E-01,1.30E-03,3.38E-01,2.31E-01,9.88E-01,3.42E-02,1.36E-02,6.24E-04,3.86E-01,2.64E-01,8.27E-03,1.29E-01,-2.22E-01,2.66E-03
5.21E+00,2.50E+00,3.28E-01,2.66E-01,9.82E-01,-7.99E-03,1.03E-02,3.25E-03,2.08E-01,1.08E-01,1.35E-02,2.11E-01,-1.37E-01,3.24E-03,3.38E-01,2.31E-01,9.88E-01,3.42E-02,1.36E-02,6.24E-04,3.85E-01,2.59E-01,8.36E-03,1.21E-01,-2.26E-01,1.79E-03
5.29E+00,2.50E+00,3.30E-01,2.67E-01,9.81E-01,-7.99E-03,1.03E-02,3.25E-03,2.09E-01,1.08E-01,1.34E-02,2.25E-01,-1.40E-01,4.05E-03,3.52E-01,2.39E-01,9.88E-01,3.96E-02,5.23E-03,1.68E-03,3.89E-01,2.48E-01,8.52E-03,9.81E-02,-2.39E-01,8.89E-05
5.38E+00,2.50E+00,3.36E-01,2.70E-01,9.81E-01,-1.33E-02,7.81E-03,5.15E-03,2.12E-01,1.12E-01,1.38E-02,2.62E-01,-1.49E-01,5.83E-03,3.52E-01,2.39E-01,9.88E-01,3.96E-02,5.23E-03,1.68E-03,3.87E-01,2.43E-01,8.61E-03,8.97E-02,-2.40E-01,-9.68E-04
5.46E+00,2.50E+00,3.40E-01,2.72E-01,9.81E-01,-1.33E-02,7.81E-03,5.15E-03,2.13E-01,1.14E-01,1.41E-02,2.85E-01,-1.55E-01,4.45E-03,3.66E-01,2.47E-01,9.88E-01,4.56E-02,3.62E-04,2.81E-03,3.93E-01,2.42E-01,8.62E-03,8.43E-02,-2.44E-01,-1.29E-03
5.55E+00,2.50E+00,3.69E-01,2.86E-01,9.81E-01,-1.52E-02,3.76E-03,4.92E-03,2.27E-01,1.23E-01,1.41E-02,3.04E-01,-1.63E-01,3.26E-03,3.67E-01,2.47E-01,9.88E-01,4.56E-02,3.62E-04,2.81E-03,3.84E-01,2.19E-01,8.96E-03,4.78E-02,-2.53E-01,-7.35E-03
5.63E+00,2.50E+00,3.69E-01,2.86E-01,9.81E-01,-1.52E-02,3.76E-03,4.92E-03,2.25E-01,1.24E-01,1.43E-02,3.37E-01,-1.80E-01,4.81E-03,3.67E-01,2.47E-01,9.88E-01,4.56E-02,3.62E-04,2.81E-03,3.82E-01,2.13E-01,9.04E-03,3.82E-02,-2.53E-01,-7.97E-03
5.72E+00,2.50E+00,3.69E-01,2.86E-01,9.81E-01,-1.52E-02,3.76E-03,4.92E-03,2.24E-01,1.25E-01,1.44E-02,3.50E-01,-1.86E-01,5.11E-03,3.81E-01,2.54E-01,9.87E-01,5.27E-02,-7.97E-03,3.05E-03,3.82E-01,1.99E-01,9.22E-03,1.12E-02,-2.56E-01,-9.73E-03
5.81E+00,2.50E+00,3.72E-01,2.88E-01,9.81E-01,-1.88E-02,2.46E-03,5.93E-03,2.24E-01,1.26E-01,1.45E-02,3.59E-01,-1.93E-01,5.79E-03,3.95E-01,2.61E-01,9.87E-01,5.41E-02,-1.48E-02,1.66E-03,3.83E-01,1.90E-01,9.31E-03,-1.10E-02,-2.57E-01,-1.18E-02
5.89E+00,2.50E+00,3.78E-01,2.92E-01,9.81E-01,-1.88E-02,2.46E-03,5.93E-03,2.25E-01,1.32E-01,1.47E-02,3.98E-01,-2.08E-01,5.04E-03,3.95E-01,2.61E-01,9.87E-01,5.41E-02,-1.48E-02,1.66E-03,3.76E-01,1.77E-01,9.48E-03,-2.79E-02,-2.55E-01,-1.04E-02
5.98E+00,2.50E+00,3.78E-01,2.92E-01,9.80E-01,-1.93E-02,-6.73E-04,4.02E-03,2.21E-01,1.34E-01,1.48E-02,4.31E-01,-2.25E-01,3.39E-03,3.95E-01,2.61E-01,9.87E-01,5.41E-02,-1.48E-02,1.66E-03,3.69E-01,1.65E-01,9.65E-03,-4.61E-02,-2.51E-01,-9.89E-03
6.06E+00,2.50E+00,3.78E-01,2.92E-01,9.80E-01,-1.93E-02,-6.73E-04,4.02E-03,2.19E-01,1.35E-01,1.49E-02,4.38E-01,-2.26E-01,4.38E-03,4.08E-01,2.68E-01,9.87E-01,5.78E-02,-2.22E-02,3.08E-03,3.68E-01,1.56E-01,9.73E-03,-6.30E-02,-2.50E-01,-9.02E-03
6.15E+00,2.50E+00,4.24E-01,2.83E-01,9.80E-01,-1.88E-02,-3.19E-03,3.92E-03,2.44E-01,1.32E-01,1.50E-02,4.52E-01,-2.29E-01,5.77E-03,4.09E-01,2.68E-01,9.87E-01,5.78E-02,-2.22E-02,3.08E-03,3.60E-01,1.43E-01,9.89E-03,-8.19E-02,-2.45E-01,-1.09E-02
6.23E+00,2.50E+00,4.25E-01,2.83E-01,9.80E-01,-1.88E-02,-3.19E-03,3.92E-03,2.41E-01,1.34E-01,1.53E-02,4.07E-01,-2.21E-01,-3.37E-04,4.09E-01,2.68E-01,9.87E-01,5.78E-02,-2.22E-02,3.08E-03,3.60E-01,1.43E-01,9.89E-03,-8.19E-02,-2.45E-01,-1.09E-02
6.32E+00,2.50E+00,4.31E-01,2.85E-01,9.80E-01,-1.80E-02,-7.95E-03,4.58E-03,2.38E-01,1.38E-01,1.57E-02,3.39E-01,-1.94E-01,-7.58E-03,4.22E-01,2.73E-01,9.87E-01,6.00E-02,-2.96E-02,3.70E-03,3.49E-01,1.20E-01,1.01E-02,-1.20E-01,-2.36E-01,-1.37E-02
6.41E+00,2.50E+00,3.97E-01,2.88E-01,9.80E-01,-1.80E-02,-1.25E-02,4.17E-03,2.12E-01,1.41E-01,1.60E-02,2.83E-01,-1.59E-01,-1.33E-02,4.22E-01,2.73E-01,9.87E-01,6.00E-02,-2.96E-02,3.70E-03,3.44E-01,1.13E-01,1.02E-02,-1.29E-01,-2.32E-01,-1.44E-02
6.49E+00,2.50E+00,3.95E-01,2.90E-01,9.80E-01,-1.80E-02,-1.25E-02,4.17E-03,2.09E-01,1.43E-01,1.63E-02,2.65E-01,-1.30E-01,-1.37E-02,4.35E-01,2.79E-01,9.87E-01,6.15E-02,-3.83E-02,2.90E-03,3.35E-01,9.68E-02,1.04E-02,-1.56E-01,-2.24E-01,-1.68E-02
6.58E+00,2.50E+00,3.98E-01,2.94E-01,9.80E-01,-2.37E-02,-1.25E-02,6.81E-03,2.03E-01,1.49E-01,1.69E-02,2.21E-01,-5.18E-02,-1.19E-02,4.35E-01,2.79E-01,9.87E-01,6.15E-02,-3.83E-02,2.90E-03,3.29E-01,9.03E-02,1.05E-02,-1.87E-01,-2.01E-01,-1.97E-02
6.66E+00,2.50E+00,4.00E-01,2.95E-01,9.80E-01,-2.37E-02,-1.25E-02,6.81E-03,2.02E-01,1.51E-01,1.71E-02,2.21E-01,-3.37E-02,-1.21E-02,4.48E-01,2.83E-01,9.87E-01,6.14E-02,-4.17E-02,3.37E-03,3.19E-01,7.37E-02,1.09E-02,-2.64E-01,-1.45E-01,-2.47E-02
6.75E+00,2.50E+00,4.06E-01,3.00E-01,9.80E-01,-2.37E-02,-1.25E-02,6.81E-03,1.98E-01,1.58E-01,1.77E-02,2.30E-01,1.01E-02,-1.19E-02,4.48E-01,2.83E-01,9.87E-01,6.14E-02,-4.17E-02,3.37E-03,3.13E-01,6.74E-02,1.10E-02,-2.83E-01,-1.30E-01,-2.54E-02
6.84E+00,2.50E+00,4.10E-01,3.03E-01,9.80E-01,-2.37E-02,-1.25E-02,6.81E-03,1.96E-01,1.62E-01,1.80E-02,2.39E-01,3.10E-02,-1.12E-02,4.49E-01,2.84E-01,9.87E-01,6.14E-02,-4.17E-02,3.37E-03,2.95E-01,4.88E-02,1.14E-02,-3.36E-01,-8.61E-02,-2.72E-02
6.92E+00,2.50E+00,4.12E-01,3.05E-01,9.80E-01,-2.37E-02,-1.25E-02,6.81E-03,1.94E-01,1.64E-01,1.81E-02,2.45E-01,3.88E-02,-1.07E-02,4.61E-01,2.88E-01,9.86E-01,5.91E-02,-4.85E-02,6.35E-03,2.90E-01,3.91E-02,1.15E-02,-3.61E-01,-6.66E-02,-2.72E-02
7.01E+00,2.50E+00,4.18E-01,3.10E-01,9.79E-01,-2.60E-02,-1.57E-02,5.43E-03,1.90E-01,1.72E-01,1.83E-02,2.66E-01,5.66E-02,-8.95E-03,4.61E-01,2.88E-01,9.86E-01,5.91E-02,-4.85E-02,6.35E-03,2.84E-01,3.32E-02,1.16E-02,-3.70E-01,-5.56E-02,-2.86E-02
7.09E+00,2.50E+00,4.20E-01,3.12E-01,9.79E-01,-2.60E-02,-1.57E-02,5.43E-03,1.89E-01,1.74E-01,1.84E-02,2.76E-01,6.21E-02,-7.53E-03,4.74E-01,2.91E-01,9.86E-01,5.44E-02,-5.28E-02,3.92E-03,2.71E-01,1.89E-02,1.18E-02,-4.01E-01,-2.63E-02,-3.35E-02
7.18E+00,2.50E+00,4.34E-01,3.36E-01,9.79E-01,-3.18E-02,-1.45E-02,4.56E-03,1.89E-01,1.93E-01,1.85E-02,3.00E-01,7.59E-02,-4.76E-03,4.74E-01,2.91E-01,9.86E-01,5.44E-02,-5.28E-02,3.92E-03,2.57E-01,8.30E-03,1.20E-02,-4.08E-01,-9.24E-03,-3.05E-02
7.27E+00,2.50E+00,4.34E-01,3.36E-01,9.79E-01,-3.18E-02,-1.45E-02,4.56E-03,1.84E-01,1.97E-01,1.87E-02,3.51E-01,7.51E-02,1.48E-03,4.85E-01,2.94E-01,9.86E-01,4.86E-02,-5.55E-02,3.70E-03,2.51E-01,3.64E-04,1.20E-02,-4.20E-01,6.25E-03,-2.88E-02
7.35E+00,2.50E+00,4.30E-01,3.40E-01,9.79E-01,-3.47E-02,-1.61E-02,5.48E-03,1.76E-01,2.03E-01,1.87E-02,3.89E-01,7.42E-02,5.75E-03,4.85E-01,2.94E-01,9.86E-01,4.86E-02,-5.55E-02,3.70E-03,2.37E-01,-8.85E-03,1.22E-02,-4.19E-01,1.92E-02,-2.67E-02
7.44E+00,2.50E+00,4.28E-01,3.45E-01,9.79E-01,-3.47E-02,-1.61E-02,5.48E-03,1.70E-01,2.10E-01,1.90E-02,4.29E-01,8.05E-02,7.05E-03,4.96E-01,2.97E-01,9.85E-01,4.04E-02,-6.12E-02,4.45E-03,2.29E-01,-1.54E-02,1.22E-02,-4.26E-01,2.95E-02,-2.51E-02
7.52E+00,2.50E+00,4.28E-01,3.27E-01,9.78E-01,-3.50E-02,-1.34E-02,6.72E-03,1.65E-01,2.03E-01,1.90E-02,4.64E-01,8.95E-02,8.71E-03,4.96E-01,2.97E-01,9.85E-01,4.04E-02,-6.12E-02,4.45E-03,2.14E-01,-2.28E-02,1.24E-02,-4.16E-01,4.34E-02,-2.42E-02
7.61E+00,2.50E+00,4.28E-01,3.27E-01,9.78E-01,-3.50E-02,-1.34E-02,6.72E-03,1.60E-01,2.07E-01,1.92E-02,4.70E-01,9.35E-02,4.54E-03,4.96E-01,2.97E-01,9.85E-01,4.04E-02,-6.12E-02,4.45E-03,2.14E-01,-2.28E-02,1.24E-02,-4.16E-01,4.34E-02,-2.42E-02
7.69E+00,2.50E+00,4.30E-01,3.29E-01,9.78E-01,-3.50E-02,-1.34E-02,6.72E-03,1.56E-01,2.12E-01,1.94E-02,4.76E-01,9.78E-02,1.99E-03,5.07E-01,2.99E-01,9.85E-01,3.73E-02,-6.20E-02,4.32E-03,1.92E-01,-3.60E-02,1.26E-02,-4.12E-01,7.26E-02,-2.46E-02
7.78E+00,2.50E+00,4.33E-01,3.34E-01,9.78E-01,-3.38E-02,-1.50E-02,7.93E-03,1.54E-01,2.19E-01,1.95E-02,4.86E-01,1.01E-01,7.60E-04,5.07E-01,2.99E-01,9.85E-01,3.73E-02,-6.20E-02,4.32E-03,1.85E-01,-3.93E-02,1.27E-02,-4.10E-01,7.78E-02,-2.45E-02
7.87E+00,2.50E+00,4.36E-01,3.38E-01,9.78E-01,-3.38E-02,-1.50E-02,7.93E-03,1.51E-01,2.25E-01,1.97E-02,4.98E-01,1.04E-01,-5.99E-04,5.13E-01,3.51E-01,9.85E-01,3.73E-02,-6.20E-02,4.32E-03,1.67E-01,-1.72E-02,1.31E-02,-4.08E-01,9.44E-02,-2.46E-02
7.95E+00,2.50E+00,4.39E-01,3.43E-01,9.78E-01,-3.07E-02,-1.21E-02,6.54E-03,1.48E-01,2.31E-01,1.97E-02,5.15E-01,1.09E-01,-1.95E-03,5.17E-01,3.01E-01,9.84E-01,3.11E-02,-6.57E-02,2.61E-03,1.55E-01,-5.42E-02,1.32E-02,-4.23E-01,1.35E-01,-2.67E-02
8.04E+00,2.50E+00,4.42E-01,3.47E-01,9.78E-01,-3.07E-02,-1.21E-02,6.54E-03,1.46E-01,2.37E-01,1.99E-02,5.29E-01,1.07E-01,-3.03E-04,5.26E-01,3.03E-01,9.84E-01,2.05E-02,-6.62E-02,4.68E-03,1.46E-01,-5.71E-02,1.33E-02,-4.66E-01,1.75E-01,-2.82E-02
8.12E+00,2.50E+00,4.45E-01,3.52E-01,9.78E-01,-3.07E-02,-1.21E-02,6.54E-03,1.44E-01,2.42E-01,2.01E-02,5.45E-01,1.05E-01,1.33E-03,5.26E-01,3.03E-01,9.84E-01,2.05E-02,-6.62E-02,4.68E-03,1.31E-01,-6.01E-02,1.36E-02,-4.72E-01,2.04E-01,-2.96E-02
8.21E+00,2.50E+00,4.46E-01,3.55E-01,9.78E-01,-3.07E-02,-1.21E-02,6.54E-03,1.43E-01,2.45E-01,2.02E-02,5.54E-01,1.04E-01,2.12E-03,5.26E-01,3.03E-01,9.84E-01,2.05E-02,-6.62E-02,4.68E-03,1.17E-01,-6.31E-02,1.40E-02,-4.78E-01,2.31E-01,-3.06E-02
8.29E+00,2.50E+00,4.61E-01,3.62E-01,9.77E-01,-2.57E-02,-1.21E-02,7.31E-03,1.46E-01,2.53E-01,2.02E-02,5.79E-01,9.33E-02,3.05E-03,5.35E-01,3.04E-01,9.83E-01,1.34E-02,-6.78E-02,3.23E-03,1.08E-01,-6.43E-02,1.40E-02,-4.88E-01,2.56E-01,-3.22E-02
8.38E+00,2.50E+00,4.62E-01,3.65E-01,9.77E-01,-2.57E-02,-1.21E-02,7.31E-03,1.44E-01,2.55E-01,2.03E-02,5.87E-01,8.95E-02,3.16E-03,5.35E-01,3.04E-01,9.83E-01,1.34E-02,-6.78E-02,3.23E-03,9.36E-02,-6.58E-02,1.43E-02,-4.80E-01,2.77E-01,-2.93E-02
8.46E+00,2.49E+00,4.69E-01,3.72E-01,9.77E-01,-2.32E-02,-1.33E-02,9.44E-03,1.42E-01,2.62E-01,2.04E-02,6.10E-01,8.00E-02,2.44E-03,5.43E-01,3.05E-01,9.82E-01,4.37E-03,-6.69E-02,2.44E-03,8.44E-02,-6.63E-02,1.43E-02,-4.80E-01,2.97E-01,-2.83E-02
8.55E+00,2.49E+00,4.70E-01,3.75E-01,9.77E-01,-2.32E-02,-1.33E-02,9.44E-03,1.40E-01,2.64E-01,2.04E-02,6.18E-01,7.69E-02,1.83E-03,5.43E-01,3.05E-01,9.82E-01,4.37E-03,-6.69E-02,2.44E-03,7.06E-02,-6.60E-02,1.46E-02,-4.60E-01,3.11E-01,-2.48E-02
8.63E+00,2.49E+00,4.85E-01,3.91E-01,9.77E-01,-1.77E-02,-1.14E-02,8.83E-03,1.44E-01,2.74E-01,2.05E-02,6.45E-01,6.56E-02,1.72E-03,5.43E-01,3.05E-01,9.82E-01,4.37E-03,-6.69E-02,2.44E-03,5.68E-02,-6.58E-02,1.50E-02,-4.45E-01,3.25E-01,-2.29E-02
8.72E+00,2.49E+00,4.85E-01,3.91E-01,9.77E-01,-1.77E-02,-1.14E-02,8.83E-03,1.42E-01,2.73E-01,2.06E-02,6.56E-01,5.96E-02,2.28E-03,5.51E-01,3.07E-01,9.82E-01,-3.43E-03,-6.54E-02,3.50E-03,4.86E-02,-6.36E-02,1.49E-02,-4.31E-01,3.38E-01,-2.11E-02
8.80E+00,2.49E+00,4.85E-01,3.97E-01,9.77E-01,-1.02E-02,-9.50E-03,1.00E-02,1.37E-01,2.75E-01,2.06E-02,6.78E-01,4.58E-02,2.26E-03,5.51E-01,3.07E-01,9.82E-01,-3.43E-03,-6.54E-02,3.50E-03,3.55E-02,-6.18E-02,1.52E-02,-4.10E-01,3.47E-01,-2.07E-02
8.88E+00,2.48E+00,4.85E-01,4.00E-01,9.77E-01,-1.02E-02,-9.50E-03,1.00E-02,1.35E-01,2.75E-01,2.07E-02,6.80E-01,4.17E-02,1.31E-03,5.58E-01,3.08E-01,9.81E-01,-1.29E-02,-6.52E-02,1.07E-03,2.68E-02,-5.91E-02,1.51E-02,-4.00E-01,3.58E-01,-2.23E-02
8.97E+00,2.48E+00,4.44E-01,3.92E-01,9.77E-01,-3.10E-03,-9.78E-03,1.21E-02,1.02E-01,2.66E-01,2.09E-02,6.81E-01,4.42E-02,-1.78E-03,5.58E-01,3.08E-01,9.81E-01,-1.29E-02,-6.52E-02,1.07E-03,1.40E-02,-5.56E-02,1.55E-02,-3.70E-01,3.66E-01,-1.77E-02
9.05E+00,2.47E+00,4.44E-01,3.92E-01,9.77E-01,-3.10E-03,-9.78E-03,1.21E-02,1.01E-01,2.65E-01,2.10E-02,6.73E-01,5.38E-02,-4.33E-03,5.58E-01,3.08E-01,9.81E-01,-1.29E-02,-6.52E-02,1.07E-03,1.31E-03,-5.22E-02,1.59E-02,-3.47E-01,3.75E-01,-1.52E-02
9.13E+00,2.47E+00,4.46E-01,3.98E-01,9.77E-01,6.40E-03,-1.06E-02,1.17E-02,9.69E-02,2.61E-01,2.13E-02,6.44E-01,7.82E-02,-1.03E-02,5.64E-01,3.10E-01,9.80E-01,-1.97E-02,-6.12E-02,2.46E-03,-6.76E-03,-4.71E-02,1.58E-02,-3.26E-01,3.85E-01,-1.31E-02
9.21E+00,2.46E+00,4.48E-01,4.03E-01,9.77E-01,6.40E-03,-1.06E-02,1.17E-02,9.49E-02,2.60E-01,2.16E-02,6.27E-01,9.08E-02,-1.16E-02,5.64E-01,3.10E-01,9.80E-01,-1.97E-02,-6.12E-02,2.46E-03,-1.84E-02,-4.25E-02,1.61E-02,-2.99E-01,3.89E-01,-1.29E-02
9.29E+00,2.45E+00,4.64E-01,4.21E-01,9.76E-01,1.31E-02,-1.10E-02,1.17E-02,1.02E-01,2.66E-01,2.17E-02,6.22E-01,1.01E-01,-1.19E-02,5.63E-01,3.10E-01,9.79E-01,-3.00E-02,-5.78E-02,8.72E-04,-3.01E-02,-3.67E-02,1.60E-02,-2.76E-01,3.96E-01,-1.19E-02
9.36E+00,2.43E+00,4.64E-01,4.21E-01,9.76E-01,1.31E-02,-1.10E-02,1.17E-02,9.89E-02,2.59E-01,2.18E-02,6.23E-01,1.01E-01,-1.06E-02,5.63E-01,3.10E-01,9.79E-01,-3.00E-02,-5.78E-02,8.72E-04,-4.07E-02,-3.02E-02,1.65E-02,-2.43E-01,4.02E-01,-9.23E-03
9.43E+00,2.42E+00,4.65E-01,4.24E-01,9.76E-01,1.31E-02,-1.10E-02,1.17E-02,9.61E-02,2.55E-01,2.20E-02,6.21E-01,1.02E-01,-1.01E-02,5.75E-01,3.13E-01,9.79E-01,-3.45E-02,-5.50E-02,2.29E-03,-4.35E-02,-2.16E-02,1.64E-02,-2.19E-01,4.10E-01,-6.94E-03
9.50E+00,2.39E+00,5.08E-01,4.29E-01,9.76E-01,2.31E-02,-1.12E-02,1.38E-02,1.21E-01,2.51E-01,2.20E-02,6.24E-01,1.03E-01,-8.41E-03,5.75E-01,3.13E-01,9.79E-01,-3.45E-02,-5.50E-02,2.29E-03,-5.33E-02,-1.44E-02,1.68E-02,-1.85E-01,4.09E-01,-6.75E-03
9.57E+00,2.37E+00,5.13E-01,4.34E-01,9.76E-01,2.31E-02,-1.12E-02,1.38E-02,1.21E-01,2.46E-01,2.20E-02,6.10E-01,7.91E-02,-1.19E-02,5.79E-01,3.15E-01,9.78E-01,-4.06E-02,-5.21E-02,6.74E-04,-6.02E-02,-5.91E-03,1.67E-02,-1.60E-01,4.11E-01,-7.92E-03
9.64E+00,2.33E+00,5.14E-01,4.36E-01,9.76E-01,2.31E-02,-1.12E-02,1.38E-02,1.20E-01,2.43E-01,2.21E-02,6.06E-01,6.83E-02,-1.30E-02,5.79E-01,3.15E-01,9.78E-01,-4.06E-02,-5.21E-02,6.74E-04,-6.93E-02,2.17E-03,1.71E-02,-1.24E-01,4.09E-01,-4.86E-03
9.71E+00,2.30E+00,5.21E-01,4.44E-01,9.76E-01,2.84E-02,-8.98E-03,1.50E-02,1.19E-01,2.35E-01,2.20E-02,5.93E-01,3.86E-02,-1.59E-02,5.79E-01,3.15E-01,9.78E-01,-4.06E-02,-5.21E-02,6.74E-04,-7.83E-02,1.01E-02,1.76E-02,-9.26E-02,4.09E-01,-2.93E-03
9.77E+00,2.26E+00,5.21E-01,4.46E-01,9.76E-01,2.84E-02,-8.98E-03,1.50E-02,1.18E-01,2.32E-01,2.20E-02,5.88E-01,2.95E-02,-1.68E-02,5.83E-01,3.18E-01,9.77E-01,-4.51E-02,-4.84E-02,9.90E-04,-8.42E-02,2.01E-02,1.75E-02,-6.51E-02,4.11E-01,-1.48E-03
9.84E+00,2.22E+00,7.54E-01,4.95E-01,9.76E-01,3.84E-02,-8.24E-03,1.56E-02,2.67E-01,2.48E-01,2.20E-02,5.12E-01,1.01E-02,-2.81E-02,5.83E-01,3.18E-01,9.77E-01,-4.51E-02,-4.84E-02,9.90E-04,-9.23E-02,2.86E-02,1.79E-02,-3.42E-02,4.10E-01,-5.36E-04
9.91E+00,2.18E+00,7.54E-01,4.95E-01,9.76E-01,3.84E-02,-8.24E-03,1.56E-02,2.64E-01,2.42E-01,2.21E-02,4.47E-01,2.37E-03,-3.58E-02,6.75E-01,3.60E-01,9.76E-01,-4.79E-02,-4.59E-02,1.70E-03,-3.91E-02,6.51E-02,1.78E-02,-8.05E-03,4.13E-01,1.80E-04
9.98E+00,2.14E+00,7.62E-01,5.02E-01,9.76E-01,4.51E-02,-8.39E-03,1.70E-02,2.61E-01,2.29E-01,2.21E-02,2.94E-01,-1.65E-02,-4.92E-02,6.76E-01,3.60E-01,9.76E-01,-4.79E-02,-4.59E-02,1.70E-03,-4.68E-02,7.39E-02,1.82E-02,2.65E-02,3.93E-01,8.75E-04
1.00E+01,2.09E+00,7.65E-01,5.04E-01,9.76E-01,4.51E-02,-8.39E-03,1.70E-02,2.61E-01,2.25E-01,2.21E-02,2.55E-01,-2.23E-02,-5.14E-02,5.90E-01,3.24E-01,9.75E-01,-4.95E-02,-4.19E-02,5.55E-04,-1.12E-01,5.85E-02,1.81E-02,5.54E-02,3.79E-01,3.55E-04
1.01E+01,2.05E+00,7.72E-01,5.11E-01,9.76E-01,4.97E-02,-1.14E-02,1.84E-02,2.57E-01,2.10E-01,2.22E-02,1.64E-01,-3.95E-02,-5.46E-02,5.90E-01,3.24E-01,9.75E-01,-4.95E-02,-4.19E-02,5.55E-04,-1.19E-01,6.71E-02,1.88E-02,4.03E-02,4.14E-01,-3.24E-03
1.02E+01,2.00E+00,7.75E-01,5.13E-01,9.76E-01,4.97E-02,-1.14E-02,1.84E-02,2.56E-01,2.05E-01,2.23E-02,1.40E-01,-4.33E-02,-5.55E-02,5.90E-01,3.24E-01,9.75E-01,-4.95E-02,-4.19E-02,5.55E-04,-1.25E-01,7.59E-02,1.94E-02,3.34E-02,4.45E-01,-4.73E-03
1.03E+01,1.95E+00,7.83E-01,5.19E-01,9.76E-01,5.24E-02,-1.16E-02,1.85E-02,2.53E-01,1.90E-01,2.24E-02,8.32E-02,-5.48E-02,-5.64E-02,5.92E-01,3.28E-01,9.75E-01,-4.80E-02,-3.92E-02,1.51E-03,-1.26E-01,8.29E-02,1.92E-02,3.34E-02,4.60E-01,-4.36E-03
1.03E+01,1.90E+00,7.88E-01,5.22E-01,9.76E-01,4.82E-02,-1.39E-02,1.86E-02,2.50E-01,1.80E-01,2.24E-02,4.99E-02,-6.39E-02,-5.61E-02,5.92E-01,3.28E-01,9.75E-01,-4.80E-02,-3.92E-02,1.51E-03,-1.35E-01,9.52E-02,2.01E-02,3.95E-02,4.89E-01,-5.47E-03
1.04E+01,1.86E+00,7.93E-01,5.26E-01,9.76E-01,4.82E-02,-1.39E-02,1.86E-02,2.48E-01,1.71E-01,2.25E-02,3.53E-02,-6.90E-02,-5.49E-02,5.95E-01,3.32E-01,9.74E-01,-5.01E-02,-3.44E-02,2.81E-03,-1.38E-01,1.06E-01,2.02E-02,5.07E-02,5.05E-01,-4.75E-03
1.05E+01,1.81E+00,7.98E-01,5.29E-01,9.76E-01,4.82E-02,-1.39E-02,1.86E-02,2.45E-01,1.61E-01,2.25E-02,2.32E-02,-7.46E-02,-5.40E-02,5.95E-01,3.32E-01,9.74E-01,-5.01E-02,-3.44E-02,2.81E-03,-1.43E-01,1.15E-01,2.07E-02,6.79E-02,5.13E-01,-4.95E-03
1.05E+01,1.76E+00,8.00E-01,5.31E-01,9.76E-01,4.82E-02,-1.39E-02,1.86E-02,2.43E-01,1.57E-01,2.25E-02,1.79E-02,-7.74E-02,-5.36E-02,5.97E-01,3.37E-01,9.73E-01,-5.03E-02,-2.92E-02,2.24E-03,-1.46E-01,1.26E-01,2.07E-02,8.40E-02,5.25E-01,-5.34E-03
1.06E+01,1.71E+00,5.74E-01,4.96E-01,9.76E-01,4.68E-02,-1.62E-02,1.73E-02,9.12E-02,1.18E-01,2.30E-02,-1.98E-02,-2.17E-02,-5.59E-02,5.97E-01,3.37E-01,9.73E-01,-5.03E-02,-2.92E-02,2.24E-03,-1.49E-01,1.34E-01,2.12E-02,1.06E-01,5.26E-01,-3.73E-03
1.07E+01,1.66E+00,5.74E-01,4.96E-01,9.76E-01,4.68E-02,-1.62E-02,1.73E-02,8.68E-02,1.07E-01,2.36E-02,-6.69E-02,9.40E-02,-5.84E-02,5.97E-01,3.37E-01,9.73E-01,-5.02E-02,-2.33E-02,2.52E-03,-1.53E-01,1.42E-01,2.18E-02,1.25E-01,5.31E-01,-2.50E-03
1.07E+01,1.62E+00,6.07E-01,5.35E-01,9.76E-01,4.39E-02,-1.66E-02,1.66E-02,1.05E-01,1.23E-01,2.42E-02,-1.10E-01,1.93E-01,-6.03E-02,5.98E-01,3.42E-01,9.72E-01,-5.02E-02,-2.33E-02,2.52E-03,-1.54E-01,1.53E-01,2.17E-02,1.46E-01,5.27E-01,-1.71E-03
1.08E+01,1.57E+00,6.07E-01,5.35E-01,9.76E-01,4.39E-02,-1.66E-02,1.66E-02,1.01E-01,1.13E-01,2.45E-02,-9.08E-02,2.49E-01,-5.36E-02,5.98E-01,3.42E-01,9.72E-01,-5.02E-02,-2.33E-02,2.52E-03,-1.56E-01,1.61E-01,2.22E-02,1.68E-01,5.24E-01,-8.64E-04
1.09E+01,1.52E+00,6.08E-01,5.36E-01,9.76E-01,3.89E-02,-1.41E-02,1.84E-02,9.70E-02,1.04E-01,2.47E-02,-8.48E-02,2.96E-01,-4.90E-02,6.00E-01,3.48E-01,9.72E-01,-4.76E-02,-1.67E-02,4.62E-03,-1.57E-01,1.72E-01,2.22E-02,1.89E-01,5.26E-01,1.08E-03
1.09E+01,1.47E+00,6.10E-01,5.38E-01,9.76E-01,3.89E-02,-1.41E-02,1.84E-02,9.44E-02,9.65E-02,2.50E-02,-7.26E-02,3.31E-01,-4.88E-02,6.00E-01,3.48E-01,9.72E-01,-4.76E-02,-1.67E-02,4.62E-03,-1.58E-01,1.79E-01,2.27E-02,2.08E-01,5.20E-01,2.21E-04
1.10E+01,1.42E+00,5.87E-01,5.40E-01,9.76E-01,3.42E-02,-1.19E-02,1.88E-02,7.50E-02,8.90E-02,2.50E-02,-6.90E-02,3.59E-01,-4.89E-02,6.00E-01,3.48E-01,9.72E-01,-4.76E-02,-1.67E-02,4.62E-03,-1.58E-01,1.83E-01,2.29E-02,2.17E-01,5.16E-01,-6.50E-04
1.11E+01,1.37E+00,5.83E-01,5.42E-01,9.76E-01,3.42E-02,-1.19E-02,1.88E-02,6.92E-02,8.23E-02,2.52E-02,-5.81E-02,3.94E-01,-4.92E-02,6.01E-01,3.54E-01,9.71E-01,-4.72E-02,-1.29E-02,1.67E-03,-1.58E-01,1.97E-01,2.31E-02,2.42E-01,5.07E-01,-2.40E-03
1.11E+01,1.32E+00,6.95E-01,5.13E-01,9.76E-01,2.87E-02,-7.80E-03,1.94E-02,1.43E-01,5.64E-02,2.53E-02,-5.00E-02,4.28E-01,-4.92E-02,6.01E-01,3.54E-01,9.71E-01,-4.72E-02,-1.29E-02,1.67E-03,-1.58E-01,2.03E-01,2.35E-02,2.63E-01,4.99E-01,8.91E-04
1.12E+01,1.27E+00,6.97E-01,5.13E-01,9.76E-01,2.87E-02,-7.80E-03,1.94E-02,1.41E-01,5.00E-02,2.51E-02,-7.53E-02,3.83E-01,-5.44E-02,6.02E-01,3.61E-01,9.70E-01,-4.20E-02,-6.25E-03,3.42E-03,-1.57E-01,2.13E-01,2.35E-02,2.85E-01,4.93E-01,2.96E-03
1.13E+01,1.23E+00,6.98E-01,5.14E-01,9.76E-01,2.54E-02,-2.31E-03,1.85E-02,1.39E-01,4.44E-02,2.48E-02,-9.96E-02,3.50E-01,-5.85E-02,6.02E-01,3.61E-01,9.70E-01,-4.20E-02,-6.25E-03,3.42E-03,-1.55E-01,2.19E-01,2.40E-02,3.00E-01,4.80E-01,2.56E-03
1.14E+01,1.18E+00,7.01E-01,5.15E-01,9.76E-01,2.54E-02,-2.31E-03,1.85E-02,1.39E-01,3.95E-02,2.47E-02,-1.11E-01,3.16E-01,-5.85E-02,6.03E-01,3.68E-01,9.69E-01,-3.81E-02,-1.38E-03,4.93E-03,-1.53E-01,2.28E-01,2.40E-02,3.17E-01,4.73E-01,3.29E-03
1.14E+01,1.13E+00,6.74E-01,5.79E-01,9.75E-01,1.99E-02,1.40E-03,1.85E-02,1.19E-01,7.82E-02,2.46E-02,-7.96E-02,2.96E-01,-5.22E-02,6.03E-01,3.68E-01,9.69E-01,-3.81E-02,-1.38E-03,4.93E-03,-1.51E-01,2.32E-01,2.45E-02,3.31E-01,4.59E-01,1.55E-03
1.15E+01,1.08E+00,6.74E-01,5.79E-01,9.75E-01,1.99E-02,1.40E-03,1.85E-02,1.18E-01,7.33E-02,2.46E-02,-1.56E-02,2.85E-01,-4.49E-02,6.03E-01,3.68E-01,9.69E-01,-3.81E-02,-1.38E-03,4.93E-03,-1.50E-01,2.35E-01,2.47E-02,3.37E-01,4.53E-01,9.21E-04
1.16E+01,1.03E+00,6.76E-01,5.80E-01,9.75E-01,1.99E-02,1.40E-03,1.85E-02,1.18E-01,6.94E-02,2.46E-02,2.85E-02,2.76E-01,-4.17E-02,6.04E-01,3.76E-01,9.69E-01,-3.34E-02,2.96E-03,5.72E-03,-1.46E-01,2.45E-01,2.50E-02,3.57E-01,4.38E-01,-2.80E-04
1.16E+01,9.80E-01,6.78E-01,5.81E-01,9.75E-01,1.99E-02,1.40E-03,1.85E-02,1.19E-01,6.74E-02,2.46E-02,4.54E-02,2.72E-01,-4.10E-02,6.04E-01,3.76E-01,9.69E-01,-3.34E-02,2.96E-03,5.72E-03,-1.44E-01,2.46E-01,2.52E-02,3.62E-01,4.31E-01,-8.63E-04
1.17E+01,9.31E-01,6.21E-01,5.33E-01,9.75E-01,1.40E-02,5.80E-03,1.94E-02,7.94E-02,2.92E-02,2.47E-02,5.39E-02,2.77E-01,-4.42E-02,6.05E-01,3.83E-01,9.68E-01,-2.54E-02,8.46E-03,6.25E-03,-1.38E-01,2.54E-01,2.54E-02,3.73E-01,4.14E-01,-3.03E-03
1.18E+01,8.82E-01,6.21E-01,5.33E-01,9.75E-01,1.40E-02,5.80E-03,1.94E-02,7.96E-02,2.61E-02,2.49E-02,2.63E-02,2.97E-01,-5.03E-02,6.05E-01,3.83E-01,9.68E-01,-2.54E-02,8.46E-03,6.25E-03,-1.35E-01,2.55E-01,2.59E-02,3.77E-01,3.99E-01,-3.87E-03
1.18E+01,8.33E-01,6.22E-01,5.33E-01,9.75E-01,1.04E-02,1.08E-02,1.64E-02,8.04E-02,2.48E-02,2.49E-02,1.24E-02,3.09E-01,-5.43E-02,6.06E-01,3.91E-01,9.68E-01,-1.98E-02,1.42E-02,6.55E-03,-1.30E-01,2.61E-01,2.59E-02,3.85E-01,3.90E-01,-4.27E-03
1.19E+01,7.84E-01,6.72E-01,4.54E-01,9.75E-01,1.04E-02,1.08E-02,1.64E-02,1.16E-01,-3.29E-02,2.50E-02,-1.02E-01,2.97E-01,-6.55E-02,6.06E-01,3.91E-01,9.68E-01,-1.98E-02,1.42E-02,6.55E-03,-1.25E-01,2.61E-01,2.64E-02,3.87E-01,3.72E-01,-4.81E-03
1.20E+01,7.35E-01,6.57E-01,4.53E-01,9.75E-01,3.42E-03,1.35E-02,1.66E-02,1.06E-01,-3.44E-02,2.49E-02,-1.84E-01,2.81E-01,-6.92E-02,6.06E-01,3.91E-01,9.68E-01,-1.98E-02,1.42E-02,6.55E-03,-1.22E-01,2.61E-01,2.66E-02,3.88E-01,3.64E-01,-5.03E-03
1.20E+01,6.86E-01,6.44E-01,4.53E-01,9.75E-01,3.42E-03,1.35E-02,1.66E-02,9.90E-02,-3.50E-02,2.49E-02,-2.29E-01,2.75E-01,-6.93E-02,6.07E-01,3.99E-01,9.67E-01,-1.30E-02,2.02E-02,8.09E-03,-1.14E-01,2.66E-01,2.68E-02,3.89E-01,3.44E-01,-6.24E-03
1.21E+01,6.37E-01,6.44E-01,4.52E-01,9.75E-01,3.42E-03,1.35E-02,1.66E-02,1.00E-01,-3.56E-02,2.50E-02,-2.62E-01,2.75E-01,-6.85E-02,6.07E-01,3.99E-01,9.67E-01,-1.30E-02,2.02E-02,8.09E-03,-1.08E-01,2.65E-01,2.72E-02,3.90E-01,3.26E-01,-7.64E-03
1.22E+01,5.88E-01,6.45E-01,4.52E-01,9.75E-01,3.42E-03,1.35E-02,1.66E-02,1.01E-01,-3.58E-02,2.50E-02,-2.76E-01,2.75E-01,-6.80E-02,6.09E-01,4.07E-01,9.67E-01,-3.55E-03,2.19E-02,9.29E-03,-1.02E-01,2.68E-01,2.73E-02,3.96E-01,3.11E-01,-7.88E-03
1.22E+01,5.39E-01,5.41E-01,5.48E-01,9.75E-01,-5.84E-03,1.81E-02,1.79E-02,3.42E-02,3.06E-02,2.52E-02,-2.44E-01,3.03E-01,-5.70E-02,6.09E-01,4.07E-01,9.67E-01,-3.55E-03,2.19E-02,9.29E-03,-9.58E-02,2.65E-01,2.77E-02,3.88E-01,2.94E-01,-1.05E-02
1.23E+01,4.90E-01,5.41E-01,5.48E-01,9.75E-01,-5.84E-03,1.81E-02,1.79E-02,3.74E-02,3.14E-02,2.56E-02,-1.45E-01,3.51E-01,-4.59E-02,6.09E-01,4.07E-01,9.67E-01,-3.55E-03,2.19E-02,9.29E-03,-9.01E-02,2.62E-01,2.80E-02,3.81E-01,2.79E-01,-1.24E-02
1.24E+01,4.41E-01,5.42E-01,5.48E-01,9.75E-01,-1.45E-02,2.18E-02,1.68E-02,4.16E-02,3.37E-02,2.58E-02,-7.13E-02,3.89E-01,-4.00E-02,6.10E-01,4.16E-01,9.66E-01,2.31E-03,2.59E-02,8.04E-03,-8.27E-02,2.64E-01,2.81E-02,3.79E-01,2.66E-01,-1.33E-02
1.25E+01,3.92E-01,5.42E-01,5.49E-01,9.75E-01,-1.45E-02,2.18E-02,1.68E-02,4.39E-02,3.51E-02,2.59E-02,-3.60E-02,4.03E-01,-3.75E-02,6.12E-01,4.24E-01,9.66E-01,1.12E-02,2.97E-02,9.93E-03,-7.50E-02,2.65E-01,2.83E-02,3.79E-01,2.53E-01,-1.12E-02
1.25E+01,3.43E-01,5.44E-01,5.50E-01,9.75E-01,-2.31E-02,2.62E-02,1.50E-02,5.16E-02,4.13E-02,2.61E-02,5.29E-02,4.32E-01,-3.18E-02,6.12E-01,4.24E-01,9.66E-01,1.12E-02,2.97E-02,9.93E-03,-6.81E-02,2.59E-01,2.86E-02,3.67E-01,2.33E-01,-1.36E-02
1.26E+01,2.94E-01,5.45E-01,5.51E-01,9.75E-01,-2.31E-02,2.62E-02,1.50E-02,5.69E-02,4.58E-02,2.62E-02,1.02E-01,4.42E-01,-2.94E-02,6.12E-01,4.24E-01,9.66E-01,1.12E-02,2.97E-02,9.93E-03,-6.46E-02,2.56E-01,2.88E-02,3.62E-01,2.24E-01,-1.45E-02
1.27E+01,2.45E-01,6.52E-01,4.64E-01,9.75E-01,-2.34E-02,3.28E-02,1.66E-02,1.34E-01,-8.30E-03,2.60E-02,8.59E-02,4.19E-01,-3.61E-02,6.14E-01,4.32E-01,9.66E-01,1.77E-02,3.17E-02,1.11E-02,-5.30E-02,2.53E-01,2.90E-02,3.49E-01,2.01E-01,-1.56E-02
1.27E+01,1.96E-01,6.52E-01,4.64E-01,9.75E-01,-2.34E-02,3.28E-02,1.66E-02,1.39E-01,-3.67E-03,2.58E-02,2.77E-02,3.61E-01,-4.68E-02,6.14E-01,4.33E-01,9.66E-01,1.77E-02,3.17E-02,1.11E-02,-4.59E-02,2.46E-01,2.93E-02,3.38E-01,1.84E-01,-1.78E-02
1.28E+01,1.47E-01,6.55E-01,4.64E-01,9.74E-01,-2.66E-02,4.00E-02,1.84E-02,1.46E-01,1.31E-03,2.55E-02,-1.78E-02,3.17E-01,-5.18E-02,6.14E-01,4.33E-01,9.66E-01,1.77E-02,3.17E-02,1.11E-02,-4.59E-02,2.46E-01,2.93E-02,3.38E-01,1.84E-01,-1.78E-02
1.29E+01,9.80E-02,6.58E-01,4.64E-01,9.74E-01,-2.66E-02,4.00E-02,1.84E-02,1.54E-01,6.54E-03,2.53E-02,-3.75E-02,2.69E-01,-5.54E-02,6.17E-01,4.40E-01,9.66E-01,2.42E-02,3.40E-02,1.30E-02,-3.01E-02,2.36E-01,2.98E-02,3.17E-01,1.53E-01,-2.08E-02
1.29E+01,4.90E-02,8.86E-01,6.85E-01,9.74E-01,-3.01E-02,4.50E-02,1.84E-02,3.18E-01,1.63E-01,2.52E-02,-5.81E-02,2.35E-01,-5.73E-02,6.17E-01,4.40E-01,9.66E-01,2.42E-02,3.40E-02,1.30E-02,-2.30E-02,2.28E-01,3.00E-02,3.03E-01,1.37E-01,-2.35E-02
1.30E+01,0.00E+00,8.89E-01,6.86E-01,9.74E-01,-3.01E-02,4.50E-02,1.84E-02,3.24E-01,1.67E-01,2.45E-02,1.66E-01,9.43E-02,-2.93E-02,6.19E-01,4.48E-01,9.65E-01,3.30E-02,3.44E-02,1.23E-02,-1.41E-02,2.24E-01,3.02E-02,2.95E-01,1.22E-01,-2.61E-02
,,7.97E-01,6.87E-01,9.74E-01,-3.37E-02,4.90E-02,1.54E-02,2.65E-01,1.72E-01,2.40E-02,3.39E-01,-2.52E-02,-1.52E-02,6.19E-01,4.48E-01,9.65E-01,3.30E-02,3.44E-02,1.23E-02,-7.13E-03,2.14E-01,3.04E-02,2.75E-01,1.07E-01,-2.70E-02
,,7.20E-01,6.91E-01,9.74E-01,-3.37E-02,4.90E-02,1.54E-02,2.18E-01,1.79E-01,2.40E-02,4.64E-01,-5.21E-02,-6.07E-03,6.22E-01,4.56E-01,9.65E-01,3.92E-02,3.59E-02,1.64E-02,1.84E-03,2.10E-01,3.05E-02,2.61E-01,9.43E-02,-2.48E-02
,,7.24E-01,6.94E-01,9.74E-01,-2.89E-02,4.97E-02,1.78E-02,2.27E-01,1.84E-01,2.42E-02,5.59E-01,-4.60E-02,-2.61E-03,6.22E-01,4.56E-01,9.65E-01,3.92E-02,3.59E-02,1.64E-02,8.87E-03,1.99E-01,3.07E-02,2.41E-01,7.83E-02,-3.06E-02
,,7.29E-01,6.98E-01,9.74E-01,-2.89E-02,4.97E-02,1.78E-02,2.37E-01,1.90E-01,2.43E-02,6.27E-01,-4.60E-02,-4.26E-03,6.22E-01,4.56E-01,9.65E-01,4.29E-02,3.83E-02,1.50E-02,1.58E-02,1.88E-01,3.09E-02,2.24E-01,6.54E-02,-3.55E-02
,,7.39E-01,7.02E-01,9.75E-01,-1.93E-02,4.92E-02,1.92E-02,2.50E-01,1.94E-01,2.45E-02,6.92E-01,-4.95E-02,-5.00E-03,6.26E-01,4.63E-01,9.65E-01,4.29E-02,3.83E-02,1.50E-02,2.55E-02,1.82E-01,3.11E-02,2.06E-01,4.95E-02,-3.71E-02
,,7.40E-01,7.06E-01,9.75E-01,-1.93E-02,4.92E-02,1.92E-02,2.57E-01,1.97E-01,2.45E-02,7.19E-01,-5.94E-02,-1.01E-02,6.26E-01,4.63E-01,9.65E-01,4.29E-02,3.83E-02,1.50E-02,2.90E-02,1.77E-01,3.11E-02,1.98E-01,4.11E-02,-3.71E-02
,,6.55E-01,5.52E-01,9.75E-01,-9.36E-03,5.01E-02,2.11E-02,2.04E-01,9.42E-02,2.47E-02,6.45E-01,-4.52E-02,-2.80E-02,6.26E-01,4.63E-01,9.65E-01,4.29E-02,3.83E-02,1.50E-02,3.28E-02,1.71E-01,3.12E-02,1.89E-01,3.32E-02,-3.72E-02
,,6.55E-01,5.52E-01,9.75E-01,-9.36E-03,5.01E-02,2.11E-02,2.11E-01,9.44E-02,2.49E-02,4.91E-01,-1.10E-02,-4.97E-02,6.30E-01,4.69E-01,9.65E-01,5.15E-02,3.83E-02,1.65E-02,4.93E-02,1.52E-01,3.15E-02,1.61E-01,2.39E-03,-3.67E-02
,,7.41E-01,5.54E-01,9.75E-01,7.85E-03,5.06E-02,2.49E-02,2.78E-01,9.39E-02,2.51E-02,3.78E-01,1.50E-05,-6.21E-02,5.12E-01,4.83E-01,9.65E-01,5.49E-02,3.85E-02,1.66E-02,-2.60E-02,1.48E-01,3.17E-02,1.46E-01,-1.51E-02,-3.69E-02
,,7.59E-01,5.56E-01,9.75E-01,7.85E-03,5.06E-02,2.49E-02,2.97E-01,9.22E-02,2.49E-02,2.76E-01,-3.22E-02,-7.24E-02,5.11E-01,4.83E-01,9.65E-01,5.49E-02,3.85E-02,1.66E-02,-1.90E-02,1.35E-01,3.20E-02,1.29E-01,7.29E-03,-3.82E-02
,,7.65E-01,5.58E-01,9.75E-01,1.49E-02,5.04E-02,2.32E-02,3.07E-01,9.04E-02,2.49E-02,2.02E-01,-6.77E-02,-7.90E-02,5.11E-01,4.83E-01,9.65E-01,5.49E-02,3.85E-02,1.66E-02,-1.90E-02,1.35E-01,3.20E-02,1.29E-01,7.29E-03,-3.82E-02
,,7.72E-01,5.59E-01,9.75E-01,1.49E-02,5.04E-02,2.32E-02,3.16E-01,8.74E-02,2.47E-02,1.40E-01,-1.00E-01,-7.86E-02,6.37E-01,4.81E-01,9.65E-01,5.60E-02,3.67E-02,2.07E-02,8.47E-02,1.09E-01,3.29E-02,9.52E-02,1.13E-01,-3.95E-02
,,7.75E-01,5.60E-01,9.75E-01,1.49E-02,5.04E-02,2.32E-02,3.21E-01,8.59E-02,2.46E-02,1.16E-01,-1.16E-01,-7.79E-02,6.39E-01,4.81E-01,9.65E-01,5.60E-02,3.67E-02,2.07E-02,9.16E-02,9.67E-02,3.32E-02,7.49E-02,1.44E-01,-4.10E-02
,,7.58E-01,6.11E-01,9.76E-01,1.96E-02,5.11E-02,2.32E-02,3.18E-01,1.13E-01,2.45E-02,1.17E-01,-1.49E-01,-6.86E-02,6.43E-01,4.86E-01,9.65E-01,6.23E-02,3.86E-02,1.78E-02,1.01E-01,8.72E-02,3.35E-02,5.91E-02,1.77E-01,-4.45E-02
,,7.61E-01,6.12E-01,9.76E-01,2.39E-02,5.00E-02,2.46E-02,3.26E-01,1.08E-01,2.44E-02,1.33E-01,-1.66E-01,-6.21E-02,6.43E-01,4.86E-01,9.65E-01,6.23E-02,3.86E-02,1.78E-02,1.07E-01,7.38E-02,3.33E-02,2.92E-02,1.09E-01,-4.77E-02
,,7.94E-01,6.15E-01,9.76E-01,2.39E-02,5.00E-02,2.46E-02,3.54E-01,1.03E-01,2.44E-02,1.33E-01,-1.88E-01,-6.23E-02,6.43E-01,4.86E-01,9.65E-01,6.23E-02,3.86E-02,1.78E-02,1.07E-01,7.38E-02,3.33E-02,2.92E-02,1.09E-01,-4.77E-02
,,7.97E-01,6.16E-01,9.76E-01,2.39E-02,5.00E-02,2.46E-02,3.58E-01,1.01E-01,2.43E-02,1.33E-01,-2.04E-01,-6.24E-02,6.49E-01,4.91E-01,9.66E-01,6.31E-02,3.71E-02,1.77E-02,1.23E-01,5.06E-02,3.30E-02,-2.30E-02,-2.31E-04,-5.15E-02
,,8.06E-01,6.19E-01,9.76E-01,2.68E-02,4.86E-02,2.59E-02,3.71E-01,9.31E-02,2.42E-02,1.28E-01,-2.47E-01,-6.39E-02,6.49E-01,4.91E-01,9.66E-01,6.31E-02,3.71E-02,1.77E-02,1.28E-01,3.76E-02,3.29E-02,-4.45E-02,-3.84E-02,-5.21E-02
,,8.09E-01,6.19E-01,9.76E-01,2.68E-02,4.86E-02,2.59E-02,3.75E-01,9.04E-02,2.41E-02,1.26E-01,-2.61E-01,-6.47E-02,6.49E-01,4.91E-01,9.66E-01,6.31E-02,3.71E-02,1.77E-02,1.31E-01,3.11E-02,3.28E-02,-5.53E-02,-5.51E-02,-5.24E-02
,,8.21E-01,6.22E-01,9.77E-01,3.22E-02,4.68E-02,2.62E-02,3.89E-01,8.13E-02,2.39E-02,1.13E-01,-3.01E-01,-6.73E-02,6.49E-01,4.91E-01,9.66E-01,6.31E-02,3.71E-02,1.77E-02,1.31E-01,3.11E-02,3.28E-02,-5.53E-02,-5.51E-02,-5.24E-02
,,8.25E-01,6.23E-01,9.77E-01,3.22E-02,4.68E-02,2.62E-02,3.94E-01,7.81E-02,2.38E-02,1.07E-01,-3.14E-01,-6.81E-02,6.49E-01,4.91E-01,9.66E-01,6.31E-02,3.71E-02,1.77E-02,1.31E-01,3.11E-02,3.28E-02,-5.53E-02,-5.51E-02,-5.24E-02
,,8.34E-01,6.25E-01,9.77E-01,3.53E-02,4.24E-02,2.81E-02,4.04E-01,6.79E-02,2.37E-02,9.00E-02,-3.54E-01,-6.99E-02,6.54E-01,4.95E-01,9.66E-01,6.36E-02,3.48E-02,1.77E-02,1.37E-01,2.75E-02,3.30E-02,-6.59E-02,-7.18E-02,-5.27E-02
,,8.35E-01,6.26E-01,9.77E-01,3.53E-02,4.24E-02,2.81E-02,4.06E-01,6.44E-02,2.36E-02,8.28E-02,-3.64E-01,-7.15E-02,6.60E-01,4.98E-01,9.66E-01,5.78E-02,3.17E-02,1.70E-02,1.53E-01,-8.87E-04,3.29E-02,-1.15E-01,-1.44E-01,-5.36E-02
,,8.47E-01,6.27E-01,9.77E-01,3.92E-02,3.64E-02,2.73E-02,4.17E-01,5.31E-02,2.35E-02,6.00E-02,-3.91E-01,-7.46E-02,6.60E-01,4.98E-01,9.66E-01,5.78E-02,3.17E-02,1.70E-02,1.53E-01,-8.87E-04,3.29E-02,-1.15E-01,-1.44E-01,-5.36E-02
,,8.54E-01,6.28E-01,9.78E-01,4.10E-02,3.31E-02,2.81E-02,4.23E-01,4.53E-02,2.36E-02,4.51E-02,-4.10E-01,-7.48E-02,6.67E-01,5.01E-01,9.66E-01,5.83E-02,2.63E-02,1.99E-02,1.64E-01,-2.13E-02,3.30E-02,-1.28E-01,-1.77E-01,-5.10E-02
,,8.56E-01,6.29E-01,9.78E-01,4.10E-02,3.31E-02,2.81E-02,4.24E-01,3.73E-02,2.33E-02,2.73E-02,-4.23E-01,-7.67E-02,6.67E-01,5.01E-01,9.66E-01,5.83E-02,2.63E-02,1.99E-02,1.64E-01,-2.13E-02,3.30E-02,-1.28E-01,-1.77E-01,-5.10E-02
,,8.60E-01,6.30E-01,9.78E-01,4.10E-02,3.31E-02,2.81E-02,4.28E-01,2.92E-02,2.31E-02,1.14E-02,-4.34E-01,-7.79E-02,6.73E-01,5.03E-01,9.67E-01,5.71E-02,2.08E-02,1.92E-02,1.72E-01,-4.12E-02,3.31E-02,-1.46E-01,-1.99E-01,-5.56E-02
,,8.64E-01,6.30E-01,9.78E-01,4.10E-02,3.31E-02,2.81E-02,4.31E-01,2.52E-02,2.29E-02,3.91E-03,-4.40E-01,-7.84E-02,6.73E-01,5.03E-01,9.67E-01,5.71E-02,2.08E-02,1.92E-02,1.72E-01,-4.65E-02,3.30E-02,-1.51E-01,-2.02E-01,-5.60E-02
,,8.65E-01,6.31E-01,9.79E-01,4.34E-02,2.65E-02,2.88E-02,4.30E-01,1.26E-02,2.29E-02,-1.99E-02,-4.58E-01,-8.02E-02,6.73E-01,5.03E-01,9.67E-01,5.71E-02,2.08E-02,1.92E-02,1.72E-01,-4.65E-02,3.30E-02,-1.51E-01,-2.02E-01,-5.60E-02
,,8.66E-01,6.31E-01,9.79E-01,4.34E-02,2.65E-02,2.88E-02,4.29E-01,4.06E-03,2.26E-02,-3.68E-02,-4.62E-01,-8.16E-02,6.80E-01,5.05E-01,9.67E-01,5.56E-02,1.54E-02,1.72E-02,1.79E-01,-7.04E-02,3.31E-02,-1.79E-01,-2.19E-01,-5.81E-02
,,8.73E-01,6.31E-01,9.79E-01,4.42E-02,2.01E-02,2.80E-02,4.33E-01,-4.53E-03,2.28E-02,-5.31E-02,-4.67E-01,-8.27E-02,6.80E-01,5.05E-01,9.67E-01,5.56E-02,1.54E-02,1.72E-02,1.79E-01,-7.04E-02,3.31E-02,-1.79E-01,-2.19E-01,-5.81E-02
,,8.74E-01,6.31E-01,9.79E-01,4.42E-02,2.01E-02,2.80E-02,4.31E-01,-1.32E-02,2.25E-02,-7.00E-02,-4.68E-01,-8.27E-02,6.87E-01,5.06E-01,9.67E-01,5.05E-02,9.81E-03,1.99E-02,1.82E-01,-8.73E-02,3.31E-02,-2.00E-01,-2.25E-01,-5.47E-02
,,8.71E-01,6.50E-01,9.80E-01,4.62E-02,1.32E-02,2.77E-02,4.26E-01,-9.71E-03,2.26E-02,-8.54E-02,-4.73E-01,-8.32E-02,6.93E-01,5.07E-01,9.68E-01,4.76E-02,2.51E-03,1.79E-02,1.86E-01,-9.52E-02,3.33E-02,-2.07E-01,-2.30E-01,-5.82E-02
,,8.71E-01,6.50E-01,9.80E-01,4.62E-02,1.32E-02,2.77E-02,4.22E-01,-1.85E-02,2.24E-02,-8.18E-02,-4.63E-01,-8.05E-02,6.94E-01,5.07E-01,9.68E-01,4.76E-02,2.51E-03,1.79E-02,1.84E-01,-1.03E-01,3.32E-02,-2.09E-01,-2.26E-01,-5.67E-02
,,8.75E-01,6.50E-01,9.80E-01,4.48E-02,2.77E-03,2.75E-02,4.20E-01,-2.72E-02,2.26E-02,-8.31E-02,-4.56E-01,-7.92E-02,6.94E-01,5.07E-01,9.68E-01,4.76E-02,2.51E-03,1.79E-02,1.82E-01,-1.11E-01,3.30E-02,-2.14E-01,-2.22E-01,-5.62E-02
,,8.79E-01,6.50E-01,9.80E-01,4.48E-02,2.77E-03,2.75E-02,4.20E-01,-3.16E-02,2.24E-02,-8.44E-02,-4.49E-01,-7.88E-02,7.00E-01,5.07E-01,9.68E-01,4.39E-02,-1.83E-03,1.77E-02,1.84E-01,-1.18E-01,3.32E-02,-2.23E-01,-2.21E-01,-5.63E-02
,,8.87E-01,6.49E-01,9.81E-01,4.66E-02,-9.60E-04,2.90E-02,4.20E-01,-4.06E-02,2.26E-02,-8.78E-02,-4.39E-01,-7.74E-02,7.00E-01,5.07E-01,9.68E-01,4.39E-02,-1.83E-03,1.77E-02,1.81E-01,-1.25E-01,3.30E-02,-2.25E-01,-2.18E-01,-5.57E-02
,,9.00E-01,6.48E-01,9.81E-01,4.66E-02,-9.60E-04,2.90E-02,4.20E-01,-5.42E-02,2.21E-02,-1.05E-01,-4.27E-01,-8.02E-02,6.36E-01,5.10E-01,9.69E-01,4.13E-02,-8.65E-03,1.82E-02,1.33E-01,-1.29E-01,3.32E-02,-2.32E-01,-2.20E-01,-5.53E-02
,,9.04E-01,6.47E-01,9.81E-01,4.66E-02,-9.60E-04,2.90E-02,4.19E-01,-5.88E-02,2.20E-02,-1.12E-01,-4.26E-01,-8.14E-02,6.35E-01,5.10E-01,9.69E-01,4.13E-02,-8.65E-03,1.82E-02,1.28E-01,-1.35E-01,3.32E-02,-2.31E-01,-1.72E-01,-5.53E-02
,,9.35E-01,7.11E-01,9.81E-01,4.54E-02,-7.11E-03,2.95E-02,4.30E-01,-2.73E-02,2.18E-02,-9.51E-02,-4.36E-01,-7.85E-02,7.13E-01,5.07E-01,9.69E-01,3.42E-02,-1.54E-02,1.38E-02,1.80E-01,-1.44E-01,3.35E-02,-2.38E-01,-1.35E-01,-5.88E-02
,,9.35E-01,7.11E-01,9.81E-01,4.54E-02,-7.11E-03,2.95E-02,4.22E-01,-3.57E-02,2.14E-02,-4.28E-02,-4.43E-01,-7.33E-02,7.14E-01,5.07E-01,9.69E-01,3.42E-02,-1.54E-02,1.38E-02,1.75E-01,-1.48E-01,3.34E-02,-2.76E-01,-1.08E-01,-5.85E-02
,,9.35E-01,7.11E-01,9.81E-01,4.54E-02,-7.11E-03,2.95E-02,4.22E-01,-3.57E-02,2.14E-02,-4.28E-02,-4.43E-01,-7.33E-02,7.14E-01,5.07E-01,9.69E-01,3.42E-02,-1.54E-02,1.38E-02,1.69E-01,-1.53E-01,3.33E-02,-3.07E-01,-8.65E-02,-5.77E-02
,,8.06E-01,6.73E-01,9.82E-01,4.46E-02,-1.37E-02,2.99E-02,3.16E-01,-7.83E-02,2.13E-02,-2.97E-03,-4.14E-01,-7.39E-02,7.21E-01,5.06E-01,9.70E-01,2.91E-02,-2.16E-02,1.53E-02,1.68E-01,-1.57E-01,3.35E-02,-3.30E-01,-7.06E-02,-5.65E-02
,,8.09E-01,6.72E-01,9.82E-01,4.46E-02,-1.37E-02,2.99E-02,3.11E-01,-8.65E-02,2.13E-02,-3.26E-02,-3.39E-01,-7.97E-02,7.21E-01,5.06E-01,9.70E-01,2.91E-02,-2.16E-02,1.53E-02,1.61E-01,-1.60E-01,3.33E-02,-3.42E-01,-5.19E-02,-5.66E-02
,,8.15E-01,6.71E-01,9.82E-01,4.46E-02,-1.37E-02,2.99E-02,3.08E-01,-9.52E-02,2.13E-02,-5.91E-02,-2.81E-01,-8.34E-02,7.21E-01,5.06E-01,9.70E-01,2.91E-02,-2.16E-02,1.53E-02,1.54E-01,-1.63E-01,3.32E-02,-3.53E-01,-3.49E-02,-5.67E-02
,,8.18E-01,6.70E-01,9.82E-01,4.45E-02,-1.97E-02,2.87E-02,3.06E-01,-9.95E-02,2.17E-02,-7.17E-02,-2.61E-01,-8.57E-02,7.21E-01,5.06E-01,9.70E-01,2.91E-02,-2.16E-02,1.53E-02,1.54E-01,-1.63E-01,3.32E-02,-3.53E-01,-3.49E-02,-5.67E-02
,,9.51E-01,6.96E-01,9.82E-01,4.45E-02,-1.97E-02,2.87E-02,3.90E-01,-8.83E-02,2.14E-02,-1.02E-01,-2.35E-01,-8.78E-02,7.28E-01,5.05E-01,9.70E-01,2.14E-02,-2.43E-02,1.40E-02,1.49E-01,-1.67E-01,3.32E-02,-3.65E-01,-1.54E-02,-5.60E-02
,,9.51E-01,6.96E-01,9.82E-01,4.45E-02,-1.97E-02,2.87E-02,3.80E-01,-9.57E-02,2.11E-02,-1.32E-01,-2.38E-01,-8.88E-02,7.28E-01,5.05E-01,9.70E-01,2.14E-02,-2.43E-02,1.40E-02,1.42E-01,-1.69E-01,3.30E-02,-3.61E-01,-3.66E-03,-5.37E-02
,,9.59E-01,6.94E-01,9.83E-01,4.37E-02,-2.54E-02,2.92E-02,3.76E-01,-1.04E-01,2.11E-02,-1.58E-01,-2.41E-01,-8.88E-02,7.34E-01,5.04E-01,9.70E-01,1.38E-02,-2.81E-02,1.46E-02,1.39E-01,-1.70E-01,3.31E-02,-3.65E-01,5.07E-03,-5.18E-02
,,9.66E-01,6.92E-01,9.83E-01,4.37E-02,-2.54E-02,2.92E-02,3.70E-01,-1.13E-01,2.08E-02,-1.80E-01,-2.37E-01,-8.98E-02,7.34E-01,5.04E-01,9.70E-01,1.38E-02,-2.81E-02,1.46E-02,1.32E-01,-1.71E-01,3.29E-02,-3.53E-01,1.57E-02,-5.09E-02
,,9.74E-01,6.59E-01,9.83E-01,4.12E-02,-3.21E-02,2.94E-02,3.65E-01,-1.42E-01,2.08E-02,-2.22E-01,-2.38E-01,-9.33E-02,7.34E-01,5.04E-01,9.70E-01,1.38E-02,-2.81E-02,1.46E-02,1.32E-01,-1.71E-01,3.29E-02,-3.53E-01,1.57E-02,-5.09E-02
,,9.74E-01,6.59E-01,9.83E-01,4.12E-02,-3.21E-02,2.94E-02,3.53E-01,-1.48E-01,2.05E-02,-2.74E-01,-2.32E-01,-9.79E-02,8.30E-01,6.12E-01,9.71E-01,7.95E-03,-3.05E-02,1.33E-02,1.91E-01,-9.43E-02,3.30E-02,-3.50E-01,2.66E-02,-5.13E-02
,,9.48E-01,6.56E-01,9.84E-01,3.77E-02,-3.73E-02,2.85E-02,3.23E-01,-1.56E-01,2.05E-02,-3.16E-01,-2.28E-01,-1.00E-01,8.30E-01,6.12E-01,9.71E-01,7.95E-03,-3.05E-02,1.33E-02,1.83E-01,-9.43E-02,3.27E-02,-2.45E-01,1.52E-02,-3.76E-02
,,9.47E-01,6.51E-01,9.84E-01,3.42E-02,-4.06E-02,3.01E-02,3.05E-01,-1.67E-01,2.04E-02,-3.60E-01,-1.85E-01,-9.77E-02,7.46E-01,5.01E-01,9.71E-01,-1.08E-03,-3.32E-02,1.59E-02,1.15E-01,-1.71E-01,3.27E-02,-2.38E-01,3.15E-02,-4.00E-02
,,9.49E-01,6.47E-01,9.84E-01,3.42E-02,-4.06E-02,3.01E-02,2.94E-01,-1.73E-01,2.02E-02,-3.79E-01,-1.56E-01,-9.92E-02,7.46E-01,5.01E-01,9.71E-01,-1.08E-03,-3.32E-02,1.59E-02,1.07E-01,-1.68E-01,3.27E-02,-2.85E-01,7.46E-02,-5.06E-02
,,9.58E-01,6.44E-01,9.84E-01,2.77E-02,-4.57E-02,2.98E-02,2.87E-01,-1.79E-01,2.02E-02,-4.03E-01,-1.34E-01,-1.01E-01,7.51E-01,4.99E-01,9.71E-01,-3.56E-03,-3.66E-02,1.28E-02,9.83E-02,-1.65E-01,3.29E-02,-3.32E-01,1.26E-01,-5.84E-02
,,9.59E-01,6.42E-01,9.84E-01,2.77E-02,-4.57E-02,2.98E-02,2.81E-01,-1.81E-01,2.01E-02,-4.07E-01,-1.23E-01,-1.00E-01,7.51E-01,4.99E-01,9.71E-01,-3.56E-03,-3.66E-02,1.28E-02,9.83E-02,-1.65E-01,3.29E-02,-3.32E-01,1.26E-01,-5.84E-02
,,9.59E-01,6.38E-01,9.84E-01,2.77E-02,-4.57E-02,2.98E-02,2.69E-01,-1.87E-01,1.99E-02,-4.18E-01,-1.01E-01,-1.00E-01,7.56E-01,4.98E-01,9.71E-01,-6.83E-03,-3.78E-02,1.32E-02,9.33E-02,-1.62E-01,3.30E-02,-3.50E-01,1.55E-01,-5.65E-02
,,9.69E-01,6.33E-01,9.84E-01,1.99E-02,-4.79E-02,2.97E-02,2.56E-01,-1.93E-01,1.97E-02,-4.32E-01,-7.49E-02,-9.98E-02,7.56E-01,4.98E-01,9.71E-01,-6.83E-03,-3.78E-02,1.32E-02,8.90E-02,-1.60E-01,3.29E-02,-3.53E-01,1.67E-01,-5.57E-02
,,9.72E-01,6.29E-01,9.84E-01,1.99E-02,-4.79E-02,2.97E-02,2.45E-01,-1.97E-01,1.95E-02,-4.38E-01,-5.90E-02,-9.98E-02,7.61E-01,4.96E-01,9.72E-01,-1.25E-02,-4.00E-02,1.22E-02,7.91E-02,-1.55E-01,3.28E-02,-3.54E-01,1.98E-01,-5.24E-02
,,9.79E-01,6.25E-01,9.85E-01,1.13E-02,-5.08E-02,2.76E-02,2.37E-01,-1.99E-01,1.95E-02,-4.69E-01,-2.99E-02,-1.03E-01,7.61E-01,4.96E-01,9.72E-01,-1.25E-02,-4.00E-02,1.22E-02,7.03E-02,-1.50E-01,3.26E-02,-3.47E-01,2.16E-01,-4.99E-02
,,9.80E-01,6.23E-01,9.85E-01,1.13E-02,-5.08E-02,2.76E-02,2.31E-01,-2.00E-01,1.95E-02,-4.87E-01,-8.14E-03,-1.03E-01,7.66E-01,4.95E-01,9.72E-01,-1.77E-02,-3.81E-02,1.44E-02,6.91E-02,-1.48E-01,3.27E-02,-3.47E-01,2.26E-01,-4.75E-02
,,9.84E-01,6.17E-01,9.85E-01,-6.60E-04,-5.12E-02,2.80E-02,2.14E-01,-2.02E-01,1.94E-02,-5.44E-01,4.92E-02,-1.05E-01,7.66E-01,4.95E-01,9.72E-01,-1.77E-02,-3.81E-02,1.44E-02,5.67E-02,-1.40E-01,3.24E-02,-3.25E-01,2.43E-01,-4.87E-02
,,9.89E-01,6.13E-01,9.85E-01,-6.60E-04,-5.12E-02,2.80E-02,2.04E-01,-2.01E-01,1.93E-02,-5.48E-01,7.85E-02,-1.03E-01,7.70E-01,4.94E-01,9.72E-01,-2.54E-02,-3.89E-02,1.17E-02,5.14E-02,-1.34E-01,3.23E-02,-3.12E-01,2.53E-01,-4.84E-02
,,9.93E-01,6.09E-01,9.85E-01,-1.24E-02,-5.31E-02,2.84E-02,1.94E-01,-2.00E-01,1.92E-02,-5.63E-01,1.02E-01,-1.02E-01,7.70E-01,4.94E-01,9.72E-01,-2.54E-02,-3.89E-02,1.17E-02,4.73E-02,-1.31E-01,3.22E-02,-3.00E-01,2.57E-01,-4.65E-02
,,9.96E-01,6.05E-01,9.85E-01,-1.24E-02,-5.31E-02,2.84E-02,1.84E-01,-1.97E-01,1.91E-02,-5.50E-01,1.24E-01,-1.01E-01,7.73E-01,4.93E-01,9.72E-01,-3.06E-02,-3.78E-02,1.14E-02,4.18E-02,-1.24E-01,3.21E-02,-2.82E-01,2.67E-01,-4.38E-02
,,1.02E+00,6.01E-01,9.85E-01,-2.25E-02,-5.28E-02,2.76E-02,1.84E-01,-1.93E-01,1.90E-02,-5.50E-01,1.44E-01,-1.01E-01,7.73E-01,4.93E-01,9.72E-01,-3.06E-02,-3.78E-02,1.14E-02,3.01E-02,-1.12E-01,3.19E-02,-2.47E-01,2.78E-01,-4.01E-02
,,1.02E+00,5.99E-01,9.85E-01,-2.25E-02,-5.28E-02,2.76E-02,1.79E-01,-1.91E-01,1.89E-02,-5.39E-01,1.47E-01,-9.93E-02,7.73E-01,4.93E-01,9.72E-01,-3.06E-02,-3.78E-02,1.14E-02,2.24E-02,-1.05E-01,3.17E-02,-2.25E-01,2.85E-01,-3.86E-02
,,1.02E+00,5.97E-01,9.85E-01,-2.25E-02,-5.28E-02,2.76E-02,1.73E-01,-1.88E-01,1.88E-02,-5.29E-01,1.51E-01,-9.82E-02,7.73E-01,4.93E-01,9.72E-01,-3.06E-02,-3.78E-02,1.14E-02,1.86E-02,-1.01E-01,3.17E-02,-2.15E-01,2.89E-01,-3.82E-02
,,1.02E+00,5.89E-01,9.85E-01,-3.53E-02,-5.29E-02,2.69E-02,1.51E-01,-1.75E-01,1.84E-02,-4.93E-01,1.65E-01,-9.40E-02,7.77E-01,4.92E-01,9.72E-01,-3.59E-02,-3.45E-02,1.22E-02,1.05E-02,-8.91E-02,3.15E-02,-1.88E-01,2.99E-01,-3.68E-02
,,1.04E+00,5.86E-01,9.85E-01,-4.57E-02,-5.10E-02,2.46E-02,1.52E-01,-1.66E-01,1.82E-02,-4.76E-01,1.75E-01,-9.37E-02,7.77E-01,4.92E-01,9.72E-01,-3.59E-02,-3.45E-02,1.22E-02,3.77E-03,-8.08E-02,3.14E-02,-1.64E-01,3.02E-01,-3.66E-02
,,1.04E+00,5.83E-01,9.85E-01,-4.57E-02,-5.10E-02,2.46E-02,1.42E-01,-1.57E-01,1.81E-02,-4.41E-01,1.70E-01,-8.85E-02,7.77E-01,4.92E-01,9.72E-01,-3.59E-02,-3.45E-02,1.22E-02,3.77E-03,-8.08E-02,3.14E-02,-1.64E-01,3.02E-01,-3.66E-02
,,1.05E+00,5.80E-01,9.84E-01,-5.61E-02,-5.17E-02,2.39E-02,1.36E-01,-1.48E-01,1.78E-02,-4.22E-01,1.68E-01,-8.62E-02,7.80E-01,4.92E-01,9.72E-01,-4.12E-02,-3.45E-02,1.23E-02,-3.81E-03,-6.75E-02,3.12E-02,-1.32E-01,3.08E-01,-3.60E-02
,,1.06E+00,5.77E-01,9.84E-01,-5.61E-02,-5.17E-02,2.39E-02,1.27E-01,-1.37E-01,1.77E-02,-3.83E-01,1.65E-01,-8.21E-02,7.80E-01,4.92E-01,9.72E-01,-4.12E-02,-3.45E-02,1.23E-02,-7.08E-03,-6.30E-02,3.11E-02,-1.19E-01,3.09E-01,-3.56E-02
,,1.06E+00,5.74E-01,9.84E-01,-5.61E-02,-5.17E-02,2.39E-02,1.16E-01,-1.26E-01,1.76E-02,-3.53E-01,1.63E-01,-7.99E-02,7.83E-01,4.92E-01,9.72E-01,-4.51E-02,-2.92E-02,1.04E-02,-1.37E-02,-4.87E-02,3.10E-02,-8.18E-02,3.15E-01,-3.44E-02
,,1.06E+00,5.73E-01,9.84E-01,-6.62E-02,-4.77E-02,2.31E-02,1.11E-01,-1.20E-01,1.74E-02,-3.47E-01,1.66E-01,-7.98E-02,7.83E-01,4.92E-01,9.72E-01,-4.51E-02,-2.92E-02,1.04E-02,-1.64E-02,-4.39E-02,3.09E-02,-6.80E-02,3.14E-01,-3.29E-02
,,1.06E+00,5.69E-01,9.84E-01,-6.62E-02,-4.77E-02,2.31E-02,9.74E-02,-1.00E-01,1.73E-02,-2.87E-01,1.62E-01,-7.47E-02,7.85E-01,4.93E-01,9.72E-01,-4.52E-02,-2.79E-02,1.20E-02,-2.24E-02,-2.95E-02,3.07E-02,-3.06E-02,3.13E-01,-2.97E-02
,,1.06E+00,5.68E-01,9.84E-01,-7.64E-02,-4.55E-02,2.31E-02,8.84E-02,-8.57E-02,1.70E-02,-2.63E-01,1.64E-01,-7.32E-02,7.85E-01,4.93E-01,9.72E-01,-4.52E-02,-2.79E-02,1.20E-02,-2.73E-02,-2.03E-02,3.06E-02,-8.67E-03,3.12E-01,-3.02E-02
,,1.06E+00,5.67E-01,9.84E-01,-7.64E-02,-4.55E-02,2.31E-02,8.40E-02,-7.81E-02,1.70E-02,-2.40E-01,1.63E-01,-7.18E-02,7.87E-01,4.93E-01,9.72E-01,-4.90E-02,-2.55E-02,1.12E-02,-2.82E-02,-1.49E-02,3.06E-02,-1.12E-03,3.14E-01,-3.10E-02
,,1.07E+00,5.65E-01,9.84E-01,-8.43E-02,-4.41E-02,2.41E-02,7.10E-02,-5.37E-02,1.68E-02,-1.78E-01,1.64E-01,-6.84E-02,7.87E-01,4.94E-01,9.72E-01,-4.90E-02,-2.55E-02,1.12E-02,-3.48E-02,-3.45E-04,3.04E-02,3.93E-02,3.10E-01,-2.85E-02
,,1.07E+00,5.64E-01,9.84E-01,-8.43E-02,-4.41E-02,2.41E-02,6.67E-02,-4.54E-02,1.68E-02,-1.55E-01,1.64E-01,-6.79E-02,7.89E-01,4.95E-01,9.72E-01,-4.70E-02,-2.39E-02,1.10E-02,-3.77E-02,9.87E-03,3.03E-02,6.41E-02,3.11E-01,-2.78E-02
,,1.07E+00,5.63E-01,9.83E-01,-8.83E-02,-4.04E-02,2.32E-02,5.47E-02,-1.96E-02,1.66E-02,-9.11E-02,1.67E-01,-6.67E-02,7.89E-01,4.95E-01,9.72E-01,-4.70E-02,-2.39E-02,1.10E-02,-4.16E-02,1.89E-02,3.02E-02,8.30E-02,3.09E-01,-2.72E-02
,,1.07E+00,5.63E-01,9.83E-01,-8.83E-02,-4.04E-02,2.32E-02,5.07E-02,-1.09E-02,1.66E-02,-6.95E-02,1.67E-01,-6.57E-02,7.91E-01,4.97E-01,9.72E-01,-4.93E-02,-1.90E-02,1.14E-02,-4.42E-02,2.91E-02,3.02E-02,9.93E-02,3.12E-01,-2.64E-02
,,1.07E+00,5.63E-01,9.83E-01,-9.42E-02,-4.00E-02,2.30E-02,4.29E-02,7.18E-03,1.64E-02,-2.82E-02,1.68E-01,-6.37E-02,7.91E-01,4.97E-01,9.72E-01,-4.93E-02,-1.90E-02,1.14E-02,-4.72E-02,3.82E-02,3.01E-02,1.23E-01,3.06E-01,-2.57E-02
,,1.07E+00,5.64E-01,9.83E-01,-9.42E-02,-4.00E-02,2.30E-02,3.52E-02,2.57E-02,1.65E-02,1.79E-02,1.70E-01,-6.17E-02,7.91E-01,4.97E-01,9.72E-01,-4.93E-02,-1.90E-02,1.14E-02,-4.86E-02,4.27E-02,3.00E-02,1.33E-01,3.04E-01,-2.54E-02
,,1.24E+00,6.69E-01,9.83E-01,-9.57E-02,-3.67E-02,2.30E-02,1.34E-01,1.12E-01,1.64E-02,7.99E-02,1.78E-01,-5.94E-02,7.92E-01,4.99E-01,9.72E-01,-4.57E-02,-1.67E-02,1.24E-02,-5.16E-02,5.72E-02,2.99E-02,1.66E-01,3.01E-01,-2.40E-02
,,1.24E+00,6.69E-01,9.83E-01,-9.57E-02,-3.67E-02,2.30E-02,1.30E-01,1.21E-01,1.63E-02,1.19E-01,1.62E-01,-5.64E-02,7.92E-01,4.99E-01,9.72E-01,-4.57E-02,-1.67E-02,1.24E-02,-5.52E-02,6.91E-02,2.98E-02,1.88E-01,2.95E-01,-2.58E-02
,,1.21E+00,6.29E-01,9.82E-01,-9.43E-02,-3.43E-02,2.73E-02,9.36E-02,1.18E-01,1.61E-02,1.93E-01,1.34E-01,-5.47E-02,7.93E-01,5.02E-01,9.72E-01,-4.24E-02,-1.25E-02,1.14E-02,-5.62E-02,7.84E-02,2.97E-02,2.03E-01,2.94E-01,-2.63E-02
,,1.21E+00,6.29E-01,9.82E-01,-9.43E-02,-3.43E-02,2.73E-02,8.96E-02,1.26E-01,1.61E-02,1.96E-01,1.33E-01,-5.89E-02,7.93E-01,5.02E-01,9.72E-01,-4.24E-02,-1.25E-02,1.14E-02,-5.77E-02,8.55E-02,2.96E-02,2.14E-01,2.88E-01,-2.55E-02
,,1.04E+00,6.21E-01,9.82E-01,-9.32E-02,-3.30E-02,2.39E-02,-3.67E-02,1.45E-01,1.66E-02,2.05E-01,2.27E-01,-6.55E-02,7.93E-01,5.02E-01,9.72E-01,-4.24E-02,-1.25E-02,1.14E-02,-5.77E-02,8.55E-02,2.96E-02,2.14E-01,2.88E-01,-2.55E-02
,,1.04E+00,6.21E-01,9.82E-01,-9.32E-02,-3.30E-02,2.39E-02,-3.96E-02,1.53E-01,1.68E-02,2.10E-01,2.69E-01,-6.55E-02,7.95E-01,5.05E-01,9.72E-01,-3.98E-02,-1.03E-02,1.17E-02,-5.95E-02,1.01E-01,2.95E-02,2.41E-01,2.80E-01,-2.40E-02
,,1.15E+00,6.76E-01,9.82E-01,-8.86E-02,-3.16E-02,2.35E-02,2.50E-02,2.14E-01,1.74E-02,2.25E-01,3.84E-01,-6.52E-02,7.95E-01,5.05E-01,9.72E-01,-3.98E-02,-1.03E-02,1.17E-02,-6.01E-02,1.04E-01,2.95E-02,2.46E-01,2.78E-01,-2.39E-02
,,1.15E+00,6.76E-01,9.82E-01,-8.86E-02,-3.16E-02,2.35E-02,1.87E-02,2.28E-01,1.75E-02,3.03E-01,3.73E-01,-5.59E-02,7.96E-01,5.08E-01,9.72E-01,-3.40E-02,-6.18E-03,9.12E-03,-5.99E-02,1.12E-01,2.94E-02,2.58E-01,2.74E-01,-2.41E-02
,,1.15E+00,6.80E-01,9.81E-01,-8.48E-02,-2.59E-02,2.37E-02,1.34E-02,2.45E-01,1.72E-02,3.71E-01,3.69E-01,-4.98E-02,7.96E-01,5.08E-01,9.72E-01,-3.40E-02,-6.18E-03,9.12E-03,-6.00E-02,1.15E-01,2.94E-02,2.60E-01,2.70E-01,-2.27E-02
,,1.15E+00,6.86E-01,9.81E-01,-8.48E-02,-2.59E-02,2.37E-02,8.45E-03,2.61E-01,1.73E-02,4.22E-01,3.59E-01,-4.74E-02,7.97E-01,5.12E-01,9.72E-01,-3.02E-02,-4.00E-03,1.11E-02,-5.94E-02,1.24E-01,2.93E-02,2.71E-01,2.61E-01,-1.80E-02
,,1.15E+00,6.91E-01,9.80E-01,-7.58E-02,-2.08E-02,2.56E-02,4.18E-03,2.77E-01,1.71E-02,4.70E-01,3.53E-01,-4.62E-02,7.97E-01,5.12E-01,9.72E-01,-3.02E-02,-4.00E-03,1.11E-02,-5.92E-02,1.28E-01,2.92E-02,2.75E-01,2.54E-01,-1.95E-02
,,1.15E+00,6.94E-01,9.80E-01,-7.58E-02,-2.08E-02,2.56E-02,2.22E-03,2.84E-01,1.72E-02,4.87E-01,3.47E-01,-4.71E-02,7.98E-01,5.16E-01,9.72E-01,-2.38E-02,-2.75E-04,1.27E-02,-5.78E-02,1.36E-01,2.91E-02,2.85E-01,2.46E-01,-2.08E-02
,,1.15E+00,7.03E-01,9.80E-01,-6.69E-02,-1.84E-02,2.75E-02,-3.36E-03,3.05E-01,1.71E-02,5.39E-01,3.37E-01,-4.87E-02,7.98E-01,5.16E-01,9.72E-01,-2.38E-02,-2.75E-04,1.27E-02,-5.69E-02,1.39E-01,2.91E-02,2.85E-01,2.38E-01,-2.34E-02
,,1.15E+00,7.06E-01,9.80E-01,-6.69E-02,-1.84E-02,2.75E-02,-5.09E-03,3.11E-01,1.72E-02,5.51E-01,3.33E-01,-5.01E-02,7.98E-01,5.16E-01,9.72E-01,-2.38E-02,-2.75E-04,1.27E-02,-5.69E-02,1.39E-01,2.91E-02,2.85E-01,2.38E-01,-2.34E-02
,,1.23E+00,7.12E-01,9.79E-01,-5.41E-02,-1.46E-02,2.65E-02,4.93E-02,3.23E-01,1.71E-02,5.86E-01,3.32E-01,-5.24E-02,7.99E-01,5.20E-01,9.72E-01,-1.82E-02,1.99E-03,1.32E-02,-5.45E-02,1.44E-01,2.90E-02,2.88E-01,2.28E-01,-2.53E-02
,,1.20E+00,7.61E-01,9.79E-01,-3.95E-02,-1.07E-02,2.78E-02,2.39E-02,3.63E-01,1.67E-02,6.03E-01,2.77E-01,-5.25E-02,7.99E-01,5.20E-01,9.72E-01,-1.82E-02,1.99E-03,1.32E-02,-5.33E-02,1.45E-01,2.89E-02,2.87E-01,2.20E-01,-2.65E-02
,,1.20E+00,7.62E-01,9.79E-01,-3.95E-02,-1.07E-02,2.78E-02,2.17E-02,3.66E-01,1.68E-02,6.31E-01,2.38E-01,-5.12E-02,8.00E-01,5.24E-01,9.73E-01,-1.37E-02,5.82E-03,1.56E-02,-5.03E-02,1.50E-01,2.89E-02,2.89E-01,2.13E-01,-2.58E-02
,,1.18E+00,7.56E-01,9.78E-01,-2.65E-02,-8.65E-03,3.06E-02,1.94E-03,3.63E-01,1.69E-02,6.79E-01,2.13E-01,-5.04E-02,8.00E-01,5.24E-01,9.73E-01,-1.37E-02,5.82E-03,1.56E-02,-4.93E-02,1.50E-01,2.88E-02,2.88E-01,2.08E-01,-2.76E-02
,,1.18E+00,7.56E-01,9.78E-01,-2.65E-02,-8.65E-03,3.06E-02,1.12E-03,3.63E-01,1.71E-02,6.78E-01,2.11E-01,-5.32E-02,8.00E-01,5.24E-01,9.73E-01,-1.37E-02,5.82E-03,1.56E-02,-4.93E-02,1.50E-01,2.88E-02,2.88E-01,2.08E-01,-2.76E-02
,,1.18E+00,7.60E-01,9.78E-01,-1.08E-02,-5.52E-03,3.13E-02,-1.59E-03,3.65E-01,1.71E-02,6.87E-01,2.10E-01,-5.71E-02,8.00E-01,5.29E-01,9.73E-01,-6.43E-03,9.73E-03,1.38E-02,-4.40E-02,1.53E-01,2.87E-02,2.86E-01,1.92E-01,-3.29E-02
,,1.18E+00,7.67E-01,9.78E-01,-1.08E-02,-5.52E-03,3.13E-02,-2.57E-03,3.67E-01,1.75E-02,6.65E-01,2.06E-01,-6.23E-02,8.00E-01,5.29E-01,9.73E-01,-6.43E-03,9.73E-03,1.38E-02,-4.40E-02,1.53E-01,2.87E-02,2.86E-01,1.92E-01,-3.29E-02
,,1.18E+00,7.75E-01,9.78E-01,-1.08E-02,-5.52E-03,3.13E-02,-3.56E-03,3.68E-01,1.78E-02,6.56E-01,2.02E-01,-6.43E-02,8.00E-01,5.29E-01,9.73E-01,-6.43E-03,9.73E-03,1.38E-02,-4.40E-02,1.53E-01,2.87E-02,2.86E-01,1.92E-01,-3.29E-02
,,1.18E+00,7.82E-01,9.77E-01,7.03E-03,-6.14E-03,3.35E-02,-1.12E-03,3.68E-01,1.79E-02,6.54E-01,1.99E-01,-6.62E-02,8.02E-01,5.34E-01,9.73E-01,-1.14E-03,1.26E-02,1.37E-02,-3.87E-02,1.53E-01,2.87E-02,2.78E-01,1.76E-01,-3.23E-02
,,1.18E+00,7.89E-01,9.77E-01,7.03E-03,-6.14E-03,3.35E-02,-2.04E-03,3.66E-01,1.82E-02,6.35E-01,1.95E-01,-6.99E-02,8.03E-01,5.38E-01,9.73E-01,6.56E-03,1.52E-02,1.50E-02,-3.44E-02,1.53E-01,2.87E-02,2.74E-01,1.66E-01,-3.10E-02
,,1.09E+00,6.99E-01,9.77E-01,2.36E-02,-3.08E-03,3.49E-02,-6.79E-02,2.96E-01,1.82E-02,6.39E-01,1.92E-01,-7.05E-02,8.03E-01,5.38E-01,9.73E-01,6.56E-03,1.52E-02,1.50E-02,-3.44E-02,1.53E-01,2.87E-02,2.74E-01,1.66E-01,-3.10E-02
,,1.09E+00,6.99E-01,9.77E-01,2.36E-02,-3.08E-03,3.49E-02,-6.80E-02,2.87E-01,1.89E-02,4.80E-01,2.44E-01,-9.30E-02,8.04E-01,5.43E-01,9.73E-01,9.90E-03,1.60E-02,1.49E-02,-2.65E-02,1.49E-01,2.86E-02,2.48E-01,1.40E-01,-3.50E-02
,,1.17E+00,8.00E-01,9.77E-01,4.26E-02,-1.76E-03,3.73E-02,-1.22E-02,3.47E-01,1.91E-02,3.75E-01,2.88E-01,-1.02E-01,8.04E-01,5.43E-01,9.73E-01,9.90E-03,1.60E-02,1.49E-02,-2.47E-02,1.47E-01,2.85E-02,2.43E-01,1.34E-01,-3.51E-02
,,1.17E+00,8.00E-01,9.77E-01,4.26E-02,-1.76E-03,3.73E-02,-1.22E-02,3.34E-01,1.94E-02,3.84E-01,2.71E-01,-9.56E-02,8.06E-01,5.47E-01,9.73E-01,1.70E-02,1.81E-02,1.67E-02,-1.79E-02,1.43E-01,2.85E-02,2.26E-01,1.19E-01,-3.63E-02
,,1.18E+00,8.03E-01,9.76E-01,5.14E-02,1.86E-03,4.07E-02,-1.66E-03,3.22E-01,1.94E-02,3.93E-01,2.60E-01,-8.98E-02,8.06E-01,5.47E-01,9.73E-01,1.70E-02,1.81E-02,1.67E-02,-1.41E-02,1.37E-01,2.83E-02,2.12E-01,1.07E-01,-3.85E-02
,,1.19E+00,8.10E-01,9.76E-01,5.14E-02,1.86E-03,4.07E-02,7.14E-03,3.11E-01,1.96E-02,3.75E-01,2.37E-01,-9.49E-02,8.07E-01,5.52E-01,9.74E-01,2.07E-02,1.78E-02,1.73E-02,-9.14E-03,1.35E-01,2.83E-02,2.01E-01,9.62E-02,-4.01E-02
,,1.19E+00,8.16E-01,9.76E-01,6.49E-02,3.08E-03,4.05E-02,8.65E-03,2.99E-01,1.95E-02,3.62E-01,2.12E-01,-9.84E-02,8.07E-01,5.52E-01,9.74E-01,2.07E-02,1.78E-02,1.73E-02,-7.31E-03,1.31E-01,2.82E-02,1.94E-01,9.12E-02,-4.09E-02
,,1.19E+00,8.22E-01,9.76E-01,6.49E-02,3.08E-03,4.05E-02,9.35E-03,2.86E-01,1.97E-02,3.34E-01,1.90E-01,-1.01E-01,8.09E-01,5.56E-01,9.74E-01,2.68E-02,2.04E-02,1.61E-02,-6.43E-05,1.24E-01,2.82E-02,1.80E-01,7.92E-02,-4.37E-02
,,1.19E+00,8.27E-01,9.76E-01,7.65E-02,4.23E-03,3.99E-02,1.02E-02,2.72E-01,1.97E-02,3.11E-01,1.72E-01,-1.03E-01,8.09E-01,5.56E-01,9.74E-01,2.68E-02,2.04E-02,1.61E-02,3.96E-03,1.17E-01,2.80E-02,1.64E-01,6.89E-02,-4.40E-02
,,1.19E+00,8.33E-01,9.76E-01,7.65E-02,4.23E-03,3.99E-02,1.11E-02,2.57E-01,2.00E-02,2.77E-01,1.56E-01,-1.04E-01,8.09E-01,5.56E-01,9.74E-01,2.68E-02,2.04E-02,1.61E-02,7.92E-03,1.10E-01,2.79E-02,1.48E-01,5.85E-02,-4.36E-02
,,1.23E+00,8.68E-01,9.75E-01,8.71E-02,7.44E-03,4.34E-02,3.54E-02,2.61E-01,2.00E-02,2.68E-01,1.35E-01,-1.03E-01,8.11E-01,5.60E-01,9.74E-01,3.06E-02,2.30E-02,1.71E-02,1.35E-02,1.05E-01,2.79E-02,1.34E-01,4.91E-02,-4.34E-02
,,1.23E+00,8.68E-01,9.75E-01,8.71E-02,7.44E-03,4.34E-02,3.64E-02,2.40E-01,2.02E-02,2.59E-01,1.04E-01,-1.05E-01,8.11E-01,5.60E-01,9.74E-01,3.06E-02,2.30E-02,1.71E-02,1.78E-02,9.80E-02,2.77E-02,1.18E-01,3.73E-02,-4.44E-02
,,1.23E+00,8.75E-01,9.75E-01,9.76E-02,8.31E-03,4.36E-02,3.89E-02,2.12E-01,2.02E-02,2.26E-01,6.72E-02,-1.10E-01,8.13E-01,5.63E-01,9.75E-01,3.30E-02,2.20E-02,1.66E-02,2.35E-02,9.28E-02,2.77E-02,1.05E-01,2.61E-02,-4.51E-02
,,1.23E+00,8.77E-01,9.75E-01,9.76E-02,8.31E-03,4.36E-02,3.97E-02,2.03E-01,2.03E-02,2.11E-01,5.69E-02,-1.11E-01,8.13E-01,5.63E-01,9.75E-01,3.30E-02,2.20E-02,1.66E-02,2.75E-02,8.50E-02,2.75E-02,9.08E-02,1.64E-02,-4.52E-02
,,1.23E+00,8.79E-01,9.75E-01,9.76E-02,8.31E-03,4.36E-02,4.05E-02,1.93E-01,2.04E-02,1.96E-01,4.75E-02,-1.12E-01,8.16E-01,5.66E-01,9.75E-01,3.45E-02,2.18E-02,1.69E-02,3.31E-02,7.95E-02,2.76E-02,7.85E-02,7.05E-03,-4.52E-02
,,1.23E+00,8.86E-01,9.75E-01,1.09E-01,8.88E-03,4.44E-02,4.40E-02,1.51E-01,2.07E-02,1.32E-01,1.63E-02,-1.18E-01,8.16E-01,5.66E-01,9.75E-01,3.45E-02,2.18E-02,1.69E-02,3.69E-02,7.16E-02,2.74E-02,6.59E-02,-1.99E-03,-4.57E-02
,,1.23E+00,8.88E-01,9.75E-01,1.09E-01,8.88E-03,4.44E-02,4.49E-02,1.40E-01,2.08E-02,1.12E-01,9.92E-03,-1.19E-01,8.18E-01,5.69E-01,9.75E-01,3.74E-02,2.25E-02,1.76E-02,4.06E-02,6.97E-02,2.75E-02,6.15E-02,-5.61E-03,-4.54E-02
,,1.23E+00,8.90E-01,9.74E-01,1.13E-01,7.46E-03,4.55E-02,4.65E-02,1.18E-01,2.08E-02,7.65E-02,-2.87E-03,-1.21E-01,8.21E-01,5.72E-01,9.76E-01,3.69E-02,2.35E-02,1.78E-02,4.84E-02,5.92E-02,2.74E-02,3.96E-02,-2.02E-02,-4.75E-02
,,1.23E+00,8.92E-01,9.74E-01,1.13E-01,7.46E-03,4.55E-02,4.79E-02,9.61E-02,2.11E-02,3.30E-02,-1.13E-02,-1.24E-01,8.21E-01,5.72E-01,9.76E-01,3.69E-02,2.35E-02,1.78E-02,5.23E-02,5.11E-02,2.72E-02,2.56E-02,-3.03E-02,-4.89E-02
,,1.24E+00,8.94E-01,9.74E-01,1.23E-01,6.80E-03,4.67E-02,4.93E-02,7.27E-02,2.11E-02,-1.36E-03,-1.94E-02,-1.26E-01,8.24E-01,5.74E-01,9.76E-01,4.13E-02,2.18E-02,1.98E-02,5.82E-02,4.47E-02,2.72E-02,1.47E-02,-4.13E-02,-4.89E-02
,,1.24E+00,8.95E-01,9.74E-01,1.23E-01,6.80E-03,4.67E-02,5.06E-02,4.87E-02,2.14E-02,-5.67E-02,-2.55E-02,-1.32E-01,8.24E-01,5.74E-01,9.76E-01,4.13E-02,2.18E-02,1.98E-02,6.17E-02,3.60E-02,2.70E-02,1.00E-03,-5.11E-02,-5.03E-02
,,1.24E+00,8.96E-01,9.74E-01,1.28E-01,6.42E-03,4.76E-02,5.25E-02,1.15E-02,2.15E-02,-1.35E-01,-3.48E-02,-1.39E-01,8.24E-01,5.74E-01,9.76E-01,4.13E-02,2.18E-02,1.98E-02,6.33E-02,3.17E-02,2.68E-02,-5.77E-03,-5.60E-02,-5.10E-02
,,1.24E+00,8.96E-01,9.74E-01,1.28E-01,6.42E-03,4.76E-02,5.31E-02,-9.87E-04,2.16E-02,-1.62E-01,-3.77E-02,-1.42E-01,8.28E-01,5.76E-01,9.77E-01,4.09E-02,2.18E-02,2.05E-02,7.06E-02,2.04E-02,2.68E-02,-2.61E-02,-7.02E-02,-5.26E-02
,,1.24E+00,8.96E-01,9.73E-01,1.29E-01,5.02E-03,4.47E-02,5.42E-02,-2.61E-02,2.16E-02,-2.14E-01,-4.45E-02,-1.49E-01,8.28E-01,5.76E-01,9.77E-01,4.09E-02,2.18E-02,2.05E-02,7.38E-02,1.22E-02,2.65E-02,-3.92E-02,-7.96E-02,-5.39E-02
,,1.24E+00,8.95E-01,9.73E-01,1.29E-01,5.02E-03,4.47E-02,5.52E-02,-5.12E-02,2.19E-02,-2.66E-01,-5.03E-02,-1.54E-01,8.31E-01,5.78E-01,9.77E-01,3.89E-02,1.92E-02,2.00E-02,7.91E-02,5.36E-03,2.66E-02,-5.08E-02,-8.87E-02,-5.54E-02
,,1.26E+00,8.32E-01,9.73E-01,1.30E-01,1.76E-03,4.54E-02,7.02E-02,-1.28E-01,2.20E-02,-3.38E-01,-5.49E-02,-1.51E-01,8.31E-01,5.78E-01,9.77E-01,3.89E-02,1.92E-02,2.00E-02,8.17E-02,-2.26E-03,2.63E-02,-5.94E-02,-9.37E-02,-5.63E-02
,,1.26E+00,8.32E-01,9.73E-01,1.30E-01,1.76E-03,4.54E-02,6.99E-02,-1.39E-01,2.22E-02,-4.25E-01,-4.39E-02,-1.59E-01,8.35E-01,5.79E-01,9.77E-01,3.98E-02,2.01E-02,1.90E-02,8.71E-02,-9.15E-03,2.63E-02,-6.93E-02,-9.81E-02,-5.72E-02
,,1.27E+00,8.29E-01,9.73E-01,1.26E-01,2.00E-03,4.71E-02,6.99E-02,-1.75E-01,2.25E-02,-6.50E-01,-1.46E-02,-1.74E-01,8.35E-01,5.79E-01,9.77E-01,3.98E-02,2.01E-02,1.90E-02,8.97E-02,-1.67E-02,2.60E-02,-8.00E-02,-1.06E-01,-5.69E-02
,,1.27E+00,8.27E-01,9.73E-01,1.26E-01,2.00E-03,4.71E-02,7.01E-02,-1.87E-01,2.27E-02,-7.00E-01,-8.21E-03,-1.75E-01,8.43E-01,5.73E-01,9.78E-01,3.71E-02,1.65E-02,1.99E-02,9.80E-02,-2.79E-02,2.60E-02,-9.29E-02,-1.15E-01,-5.62E-02
,,1.27E+00,8.23E-01,9.73E-01,1.26E-01,2.00E-03,4.71E-02,7.05E-02,-2.12E-01,2.30E-02,-7.89E-01,2.02E-03,-1.77E-01,8.43E-01,5.73E-01,9.78E-01,3.71E-02,1.65E-02,1.99E-02,9.98E-02,-3.47E-02,2.58E-02,-1.53E-01,-8.78E-02,-6.43E-02
,,1.18E+00,8.12E-01,9.72E-01,1.16E-01,1.04E-03,4.60E-02,9.53E-03,-2.49E-01,2.31E-02,-9.17E-01,1.14E-02,-1.79E-01,8.43E-01,5.80E-01,9.78E-01,3.58E-02,1.49E-02,1.94E-02,1.01E-01,-3.68E-02,2.60E-02,-1.97E-01,-6.93E-02,-6.80E-02
,,1.18E+00,8.12E-01,9.72E-01,1.16E-01,1.04E-03,4.60E-02,9.61E-03,-2.67E-01,2.37E-02,-9.73E-01,7.17E-02,-1.77E-01,8.43E-01,5.80E-01,9.78E-01,3.58E-02,1.49E-02,1.94E-02,1.03E-01,-4.31E-02,2.58E-02,-2.21E-01,-5.15E-02,-6.79E-02
,,1.38E+00,9.27E-01,9.72E-01,1.01E-01,-2.08E-03,4.38E-02,1.47E-01,-2.04E-01,2.37E-02,-9.70E-01,7.84E-02,-1.67E-01,8.47E-01,5.80E-01,9.79E-01,3.03E-02,1.65E-02,1.82E-02,1.07E-01,-4.86E-02,2.59E-02,-2.50E-01,-3.26E-02,-6.87E-02
,,1.38E+00,9.27E-01,9.72E-01,1.01E-01,-2.08E-03,4.38E-02,1.46E-01,-2.12E-01,2.37E-02,-9.36E-01,5.96E-02,-1.60E-01,8.47E-01,5.80E-01,9.79E-01,3.03E-02,1.65E-02,1.82E-02,1.09E-01,-5.37E-02,2.56E-02,-2.56E-01,-2.76E-02,-6.56E-02
,,1.38E+00,9.22E-01,9.71E-01,8.36E-02,1.86E-04,4.36E-02,1.45E-01,-2.37E-01,2.35E-02,-8.73E-01,1.37E-02,-1.46E-01,8.52E-01,5.80E-01,9.79E-01,2.70E-02,1.27E-02,1.73E-02,1.13E-01,-5.84E-02,2.55E-02,-2.62E-01,-2.57E-02,-6.33E-02
,,1.38E+00,9.17E-01,9.71E-01,8.36E-02,1.86E-04,4.36E-02,1.45E-01,-2.53E-01,2.37E-02,-8.22E-01,-1.38E-02,-1.39E-01,8.52E-01,5.80E-01,9.79E-01,2.70E-02,1.27E-02,1.73E-02,1.14E-01,-6.27E-02,2.52E-02,-2.64E-01,-2.18E-02,-6.09E-02
,,1.39E+00,9.12E-01,9.70E-01,6.92E-02,8.96E-04,4.21E-02,1.45E-01,-2.67E-01,2.35E-02,-8.15E-01,-3.52E-02,-1.41E-01,8.56E-01,5.79E-01,9.80E-01,1.92E-02,1.43E-02,1.78E-02,1.19E-01,-6.63E-02,2.52E-02,-2.66E-01,-1.99E-02,-5.89E-02
,,1.39E+00,9.09E-01,9.70E-01,5.42E-02,-1.40E-03,4.16E-02,1.45E-01,-2.74E-01,2.33E-02,-8.36E-01,-2.95E-02,-1.43E-01,8.56E-01,5.79E-01,9.80E-01,1.92E-02,1.43E-02,1.78E-02,1.20E-01,-6.89E-02,2.49E-02,-2.60E-01,-2.19E-02,-5.80E-02
,,1.39E+00,9.04E-01,9.70E-01,5.42E-02,-1.40E-03,4.16E-02,1.45E-01,-2.84E-01,2.38E-02,-8.44E-01,-1.47E-02,-1.45E-01,8.61E-01,5.79E-01,9.80E-01,1.56E-02,1.56E-02,1.66E-02,1.24E-01,-7.15E-02,2.48E-02,-2.58E-01,-2.28E-02,-5.84E-02
,,1.39E+00,8.98E-01,9.69E-01,3.89E-02,-7.54E-04,3.91E-02,1.44E-01,-2.94E-01,2.38E-02,-8.61E-01,-4.42E-03,-1.47E-01,8.61E-01,5.79E-01,9.80E-01,1.56E-02,1.56E-02,1.66E-02,1.26E-01,-7.34E-02,2.45E-02,-2.52E-01,-2.88E-02,-5.65E-02
,,1.28E+00,7.98E-01,9.69E-01,3.89E-02,-7.54E-04,3.91E-02,6.65E-02,-3.65E-01,2.48E-02,-9.69E-01,6.80E-02,-1.58E-01,8.66E-01,5.78E-01,9.80E-01,6.79E-03,1.50E-02,1.68E-02,1.30E-01,-7.46E-02,2.45E-02,-2.55E-01,-3.19E-02,-5.55E-02
,,1.28E+00,7.98E-01,9.69E-01,3.89E-02,-7.54E-04,3.91E-02,6.65E-02,-3.65E-01,2.48E-02,-9.69E-01,6.80E-02,-1.58E-01,8.66E-01,5.78E-01,9.80E-01,6.79E-03,1.50E-02,1.68E-02,1.30E-01,-7.46E-02,2.45E-02,-2.55E-01,-3.19E-02,-5.55E-02
,,1.28E+00,7.91E-01,9.69E-01,2.33E-02,-1.32E-03,3.84E-02,6.58E-02,-3.70E-01,2.54E-02,-1.10E+00,1.57E-01,-1.66E-01,8.66E-01,5.78E-01,9.80E-01,6.79E-03,1.50E-02,1.68E-02,1.31E-01,-7.47E-02,2.42E-02,-2.37E-01,-3.91E-02,-5.34E-02
,,1.29E+00,7.84E-01,9.69E-01,2.33E-02,-1.32E-03,3.84E-02,6.56E-02,-3.74E-01,2.60E-02,-1.13E+00,1.96E-01,-1.63E-01,8.71E-01,5.78E-01,9.81E-01,-4.71E-03,1.56E-02,1.63E-02,1.35E-01,-7.45E-02,2.41E-02,-2.28E-01,-4.55E-02,-5.20E-02
,,1.29E+00,7.76E-01,9.68E-01,2.80E-03,-4.58E-04,3.67E-02,6.55E-02,-3.77E-01,2.61E-02,-1.17E+00,2.29E-01,-1.63E-01,8.76E-01,5.77E-01,9.81E-01,-4.71E-03,1.56E-02,1.63E-02,1.40E-01,-7.30E-02,2.39E-02,-2.02E-01,-5.51E-02,-4.98E-02
,,1.29E+00,7.65E-01,9.68E-01,2.80E-03,-4.58E-04,3.67E-02,6.55E-02,-3.77E-01,2.69E-02,-1.16E+00,2.62E-01,-1.54E-01,8.55E-01,5.60E-01,9.81E-01,-1.11E-02,1.55E-02,1.35E-02,1.26E-01,-8.30E-02,2.38E-02,-1.87E-01,-6.51E-02,-5.09E-02
,,1.29E+00,7.57E-01,9.68E-01,2.80E-03,-4.57E-04,3.67E-02,6.56E-02,-3.77E-01,2.74E-02,-1.17E+00,2.78E-01,-1.52E-01,8.55E-01,5.59E-01,9.81E-01,-1.11E-02,1.55E-02,1.35E-02,1.27E-01,-7.97E-02,2.35E-02,-1.83E-01,-6.06E-02,-4.85E-02
,,1.29E+00,7.50E-01,9.68E-01,-2.07E-02,4.63E-03,3.54E-02,6.62E-02,-3.74E-01,2.73E-02,-1.19E+00,2.94E-01,-1.53E-01,8.55E-01,5.59E-01,9.81E-01,-1.11E-02,1.55E-02,1.35E-02,1.27E-01,-7.97E-02,2.35E-02,-1.83E-01,-6.06E-02,-4.85E-02
,,1.29E+00,7.46E-01,9.68E-01,-2.07E-02,4.63E-03,3.54E-02,6.67E-02,-3.72E-01,2.75E-02,-1.18E+00,2.96E-01,-1.49E-01,8.87E-01,5.75E-01,9.82E-01,-1.23E-02,1.27E-02,1.53E-02,1.52E-01,-6.18E-02,2.31E-02,-1.75E-01,-5.49E-02,-4.39E-02
,,1.37E+00,7.85E-01,9.67E-01,-4.57E-02,6.14E-03,3.41E-02,1.22E-01,-3.28E-01,2.76E-02,-1.17E+00,3.02E-01,-1.45E-01,8.87E-01,5.75E-01,9.82E-01,-1.23E-02,1.27E-02,1.53E-02,1.52E-01,-5.84E-02,2.27E-02,-1.48E-01,-6.92E-02,-4.30E-02
,,1.37E+00,7.85E-01,9.67E-01,-4.57E-02,6.14E-03,3.41E-02,1.21E-01,-3.14E-01,2.78E-02,-1.05E+00,2.53E-01,-1.29E-01,1.05E+00,6.56E-01,9.82E-01,-1.62E-02,1.22E-02,1.44E-02,2.65E-01,1.65E-03,2.26E-02,-1.29E-01,-7.85E-02,-4.31E-02
,,1.37E+00,7.85E-01,9.67E-01,-4.57E-02,6.14E-03,3.41E-02,1.21E-01,-3.14E-01,2.78E-02,-1.05E+00,2.53E-01,-1.29E-01,1.05E+00,6.56E-01,9.82E-01,-1.62E-02,1.22E-02,1.44E-02,2.65E-01,5.39E-03,2.21E-02,-9.38E-02,-1.17E-01,-4.01E-02
,,1.38E+00,7.76E-01,9.66E-01,-6.99E-02,1.18E-02,3.26E-02,1.25E-01,-2.95E-01,2.77E-02,-9.20E-01,1.98E-01,-1.18E-01,9.00E-01,5.76E-01,9.83E-01,-1.77E-02,1.25E-02,1.43E-02,1.59E-01,-4.86E-02,2.19E-02,-6.40E-02,-1.52E-01,-3.85E-02
,,1.34E+00,7.70E-01,9.66E-01,-9.06E-02,1.34E-02,2.78E-02,9.70E-02,-2.80E-01,2.75E-02,-8.49E-01,1.65E-01,-1.16E-01,9.00E-01,5.76E-01,9.83E-01,-1.77E-02,1.25E-02,1.43E-02,1.59E-01,-4.86E-02,2.19E-02,-6.40E-02,-1.52E-01,-3.85E-02
,,1.34E+00,7.70E-01,9.66E-01,-9.06E-02,1.34E-02,2.78E-02,9.89E-02,-2.47E-01,2.82E-02,-7.05E-01,1.58E-01,-1.00E-01,9.58E-01,6.26E-01,9.83E-01,-2.19E-02,1.06E-02,1.37E-02,2.00E-01,-4.89E-03,2.16E-02,-7.62E-02,-1.56E-01,-4.47E-02
,,1.29E+00,7.79E-01,9.65E-01,-1.09E-01,1.62E-02,2.72E-02,6.87E-02,-2.17E-01,2.82E-02,-6.38E-01,1.55E-01,-9.51E-02,9.59E-01,6.26E-01,9.83E-01,-2.19E-02,1.06E-02,1.37E-02,2.00E-01,-1.69E-04,2.14E-02,-7.68E-02,-1.25E-01,-4.44E-02
,,1.29E+00,7.79E-01,9.65E-01,-1.09E-01,1.62E-02,2.72E-02,7.10E-02,-1.93E-01,2.88E-02,-5.27E-01,1.77E-01,-8.60E-02,9.59E-01,6.26E-01,9.83E-01,-2.19E-02,1.06E-02,1.37E-02,1.99E-01,4.13E-03,2.12E-02,-7.53E-02,-9.86E-02,-4.39E-02
,,1.32E+00,7.47E-01,9.64E-01,-1.21E-01,1.70E-02,2.84E-02,9.47E-02,-1.89E-01,2.89E-02,-4.44E-01,1.94E-01,-8.09E-02,9.10E-01,5.75E-01,9.83E-01,-2.84E-02,9.57E-03,1.23E-02,1.64E-01,-2.69E-02,2.13E-02,-1.03E-01,-6.39E-02,-4.72E-02
,,1.32E+00,7.47E-01,9.64E-01,-1.21E-01,1.70E-02,2.84E-02,9.58E-02,-1.76E-01,2.91E-02,-4.15E-01,1.91E-01,-8.23E-02,9.10E-01,5.75E-01,9.83E-01,-2.84E-02,9.57E-03,1.23E-02,1.64E-01,-2.09E-02,2.12E-02,-1.41E-01,-2.17E-02,-4.98E-02
,,1.35E+00,7.44E-01,9.64E-01,-1.30E-01,1.68E-02,2.64E-02,1.17E-01,-1.37E-01,2.93E-02,-3.32E-01,1.77E-01,-8.39E-02,9.16E-01,5.75E-01,9.84E-01,-3.27E-02,1.26E-02,1.44E-02,1.68E-01,-1.42E-02,2.12E-02,-1.65E-01,1.11E-02,-4.99E-02
,,1.35E+00,7.42E-01,9.64E-01,-1.30E-01,1.68E-02,2.64E-02,1.23E-01,-1.11E-01,2.97E-02,-2.72E-01,1.56E-01,-8.15E-02,9.16E-01,5.75E-01,9.84E-01,-3.27E-02,1.26E-02,1.44E-02,1.68E-01,-1.09E-02,2.11E-02,-1.70E-01,2.23E-02,-5.06E-02
,,1.38E+00,6.79E-01,9.63E-01,-1.37E-01,1.88E-02,2.76E-02,1.44E-01,-1.27E-01,2.96E-02,-2.21E-01,1.39E-01,-7.90E-02,9.23E-01,5.76E-01,9.84E-01,-4.03E-02,1.62E-02,1.30E-02,1.73E-01,1.25E-03,2.09E-02,-1.75E-01,4.88E-02,-5.04E-02
,,1.38E+00,6.78E-01,9.63E-01,-1.37E-01,1.88E-02,2.76E-02,1.45E-01,-9.88E-02,2.99E-02,-2.33E-01,1.05E-01,-8.74E-02,9.23E-01,5.76E-01,9.84E-01,-4.03E-02,1.62E-02,1.30E-02,1.74E-01,9.16E-03,2.07E-02,-1.61E-01,5.54E-02,-4.76E-02
,,1.37E+00,6.78E-01,9.63E-01,-1.43E-01,2.02E-02,2.65E-02,1.40E-01,-7.11E-02,2.98E-02,-2.37E-01,7.75E-02,-9.25E-02,9.29E-01,5.77E-01,9.84E-01,-4.72E-02,1.84E-02,1.08E-02,1.80E-01,1.86E-02,2.05E-02,-1.44E-01,5.90E-02,-4.48E-02
,,1.37E+00,6.77E-01,9.63E-01,-1.43E-01,2.02E-02,2.65E-02,1.44E-01,-4.30E-02,3.02E-02,-2.10E-01,5.96E-02,-9.06E-02,9.29E-01,5.77E-01,9.84E-01,-4.72E-02,1.84E-02,1.08E-02,1.80E-01,1.86E-02,2.05E-02,-1.44E-01,5.90E-02,-4.48E-02
,,1.38E+00,6.76E-01,9.62E-01,-1.47E-01,1.92E-02,2.54E-02,1.48E-01,-1.44E-02,3.01E-02,-1.83E-01,4.22E-02,-8.91E-02,9.36E-01,5.79E-01,9.84E-01,-5.55E-02,2.24E-02,1.09E-02,1.88E-01,4.03E-02,2.00E-02,-9.17E-02,5.46E-02,-3.50E-02
,,1.38E+00,6.76E-01,9.62E-01,-1.47E-01,1.92E-02,2.54E-02,1.52E-01,1.45E-02,3.05E-02,-1.40E-01,2.79E-02,-8.47E-02,9.36E-01,5.79E-01,9.84E-01,-5.55E-02,2.24E-02,1.09E-02,1.88E-01,4.03E-02,2.00E-02,-9.17E-02,5.46E-02,-3.50E-02
,,1.36E+00,7.73E-01,9.61E-01,-1.49E-01,1.98E-02,2.64E-02,1.37E-01,1.10E-01,3.04E-02,-9.91E-02,1.39E-02,-8.03E-02,9.43E-01,5.81E-01,9.84E-01,-5.95E-02,2.45E-02,1.27E-02,1.97E-01,6.30E-02,1.95E-02,-2.27E-02,3.59E-02,-2.96E-02
,,1.36E+00,7.73E-01,9.61E-01,-1.49E-01,1.98E-02,2.64E-02,1.39E-01,1.37E-01,3.10E-02,6.72E-02,1.64E-02,-6.37E-02,9.43E-01,5.81E-01,9.84E-01,-5.95E-02,2.45E-02,1.27E-02,1.97E-01,6.30E-02,1.95E-02,-2.27E-02,3.59E-02,-2.96E-02
,,1.36E+00,7.74E-01,9.61E-01,-1.52E-01,1.84E-02,2.65E-02,1.41E-01,1.66E-01,3.10E-02,2.01E-01,1.80E-02,-5.46E-02,9.50E-01,5.83E-01,9.84E-01,-6.43E-02,2.82E-02,1.02E-02,2.04E-01,7.57E-02,1.93E-02,8.95E-03,2.64E-02,-3.18E-02
,,1.36E+00,7.78E-01,9.61E-01,-1.46E-01,1.68E-02,2.51E-02,1.45E-01,1.95E-01,3.15E-02,3.22E-01,1.79E-02,-5.05E-02,9.50E-01,5.83E-01,9.84E-01,-6.43E-02,2.82E-02,1.02E-02,2.04E-01,7.57E-02,1.93E-02,8.95E-03,2.64E-02,-3.18E-02
,,1.36E+00,7.82E-01,9.60E-01,-1.46E-01,1.68E-02,2.51E-02,1.48E-01,2.24E-01,3.15E-02,4.12E-01,1.85E-02,-4.69E-02,9.50E-01,5.83E-01,9.84E-01,-6.43E-02,2.82E-02,1.02E-02,2.04E-01,7.57E-02,1.93E-02,8.95E-03,2.64E-02,-3.18E-02
,,1.36E+00,7.85E-01,9.60E-01,-1.46E-01,1.68E-02,2.51E-02,1.50E-01,2.38E-01,3.18E-02,4.55E-01,1.80E-02,-4.55E-02,9.50E-01,5.83E-01,9.84E-01,-6.43E-02,2.82E-02,1.02E-02,2.05E-01,8.14E-02,1.91E-02,3.02E-02,1.70E-02,-2.95E-02
,,1.37E+00,7.92E-01,9.59E-01,-1.35E-01,1.76E-02,2.91E-02,1.55E-01,2.78E-01,3.20E-02,5.71E-01,1.42E-02,-4.32E-02,9.57E-01,5.87E-01,9.84E-01,-6.69E-02,3.25E-02,8.90E-03,2.15E-01,1.01E-01,1.87E-02,8.97E-02,-9.09E-03,-2.41E-02
,,1.37E+00,7.95E-01,9.59E-01,-1.35E-01,1.76E-02,2.91E-02,1.57E-01,2.91E-01,3.23E-02,5.99E-01,1.15E-02,-4.53E-02,9.65E-01,5.90E-01,9.84E-01,-6.69E-02,3.25E-02,8.90E-03,2.22E-01,1.10E-01,1.86E-02,1.09E-01,-1.95E-02,-2.23E-02
,,1.40E+00,8.05E-01,9.58E-01,-1.23E-01,1.65E-02,2.86E-02,1.77E-01,3.28E-01,3.25E-02,6.83E-01,-4.69E-03,-4.96E-02,9.65E-01,5.90E-01,9.84E-01,-6.82E-02,3.58E-02,8.55E-03,2.27E-01,1.27E-01,1.82E-02,1.66E-01,-5.00E-02,-1.72E-02
,,1.40E+00,8.11E-01,9.58E-01,-1.23E-01,1.65E-02,2.86E-02,1.79E-01,3.52E-01,3.30E-02,7.24E-01,-2.24E-02,-5.03E-02,9.73E-01,5.95E-01,9.84E-01,-6.77E-02,3.70E-02,8.21E-03,2.37E-01,1.42E-01,1.80E-02,2.01E-01,-7.09E-02,-1.57E-02
,,1.40E+00,8.19E-01,9.57E-01,-1.06E-01,1.43E-02,3.20E-02,1.81E-01,3.75E-01,3.29E-02,7.81E-01,-4.01E-02,-4.73E-02,9.73E-01,5.95E-01,9.84E-01,-6.77E-02,3.70E-02,8.21E-03,2.41E-01,1.53E-01,1.77E-02,2.34E-01,-9.31E-02,-1.39E-02
,,1.40E+00,8.26E-01,9.57E-01,-1.06E-01,1.43E-02,3.20E-02,1.82E-01,3.96E-01,3.34E-02,8.04E-01,-5.15E-02,-5.28E-02,9.73E-01,5.95E-01,9.84E-01,-6.77E-02,3.70E-02,8.21E-03,2.41E-01,1.53E-01,1.77E-02,2.34E-01,-9.31E-02,-1.39E-02
,,1.40E+00,8.30E-01,9.57E-01,-1.06E-01,1.43E-02,3.20E-02,1.82E-01,4.06E-01,3.36E-02,8.20E-01,-5.65E-02,-5.41E-02,9.73E-01,5.95E-01,9.84E-01,-6.77E-02,3.70E-02,8.21E-03,2.43E-01,1.58E-01,1.76E-02,2.49E-01,-1.03E-01,-1.32E-02
,,1.41E+00,8.43E-01,9.57E-01,-8.48E-02,1.32E-02,3.25E-02,1.86E-01,4.32E-01,3.38E-02,8.72E-01,-7.02E-02,-5.71E-02,9.81E-01,6.00E-01,9.84E-01,-6.62E-02,3.80E-02,1.06E-02,2.50E-01,1.67E-01,1.75E-02,2.65E-01,-1.13E-01,-1.08E-02
,,1.41E+00,8.47E-01,9.57E-01,-8.48E-02,1.32E-02,3.25E-02,1.87E-01,4.40E-01,3.41E-02,8.77E-01,-7.44E-02,-5.82E-02,1.25E+00,5.49E-01,9.85E-01,-5.96E-02,4.03E-02,1.01E-02,4.45E-01,1.42E-01,1.73E-02,3.00E-01,-1.24E-01,-9.98E-03
,,1.50E+00,9.75E-01,9.56E-01,-6.30E-02,1.04E-02,3.67E-02,2.49E-01,5.32E-01,3.43E-02,9.88E-01,-1.04E-01,-5.20E-02,1.25E+00,5.49E-01,9.85E-01,-5.96E-02,4.03E-02,1.01E-02,4.49E-01,1.55E-01,1.64E-02,1.70E-01,-2.57E-01,-3.57E-02
,,1.50E+00,9.80E-01,9.55E-01,-6.30E-02,1.04E-02,3.67E-02,2.49E-01,5.40E-01,3.43E-02,1.06E+00,-1.26E-01,-5.07E-02,9.52E-01,5.81E-01,9.85E-01,-5.22E-02,3.87E-02,1.14E-02,2.38E-01,1.87E-01,1.58E-02,6.50E-02,-3.68E-01,-4.85E-02
,,1.51E+00,9.91E-01,9.55E-01,-3.84E-02,8.20E-03,3.93E-02,2.51E-01,5.48E-01,3.48E-02,1.11E+00,-1.44E-01,-5.27E-02,9.52E-01,5.81E-01,9.85E-01,-5.22E-02,3.87E-02,1.14E-02,2.42E-01,1.94E-01,1.57E-02,1.87E-03,-3.58E-01,-5.31E-02
,,1.51E+00,1.00E+00,9.54E-01,-1.24E-02,5.89E-03,4.13E-02,2.52E-01,5.52E-01,3.48E-02,1.15E+00,-1.60E-01,-5.70E-02,9.78E-01,7.31E-01,9.85E-01,-5.25E-02,3.62E-02,1.10E-02,2.64E-01,3.07E-01,1.64E-02,-9.57E-03,-2.49E-01,-4.85E-02
,,1.52E+00,1.01E+00,9.54E-01,-1.24E-02,5.89E-03,4.13E-02,2.53E-01,5.53E-01,3.51E-02,1.14E+00,-1.66E-01,-6.21E-02,9.78E-01,7.33E-01,9.85E-01,-5.25E-02,3.62E-02,1.10E-02,2.67E-01,3.14E-01,1.66E-02,1.12E-01,-1.80E-01,-2.74E-02
,,1.60E+00,7.95E-01,9.54E-01,1.78E-02,-2.76E-04,4.45E-02,3.03E-01,3.93E-01,3.55E-02,9.52E-01,-1.89E-01,-9.63E-02,9.78E-01,7.33E-01,9.85E-01,-5.25E-02,3.62E-02,1.10E-02,2.67E-01,3.14E-01,1.66E-02,1.12E-01,-1.80E-01,-2.74E-02
,,1.60E+00,7.95E-01,9.54E-01,1.78E-02,-2.76E-04,4.45E-02,3.01E-01,3.88E-01,3.58E-02,7.84E-01,-1.97E-01,-1.18E-01,1.02E+00,6.28E-01,9.85E-01,-5.85E-02,3.43E-02,1.11E-02,2.99E-01,2.47E-01,1.69E-02,2.87E-01,-1.20E-01,-3.49E-03
,,1.60E+00,8.03E-01,9.53E-01,4.49E-02,-5.06E-03,4.71E-02,2.97E-01,3.73E-01,3.62E-02,3.91E-01,-2.16E-01,-1.56E-01,1.02E+00,6.27E-01,9.85E-01,-5.85E-02,3.43E-02,1.11E-02,3.02E-01,2.54E-01,1.68E-02,2.75E-01,-1.00E-01,-1.33E-02
,,1.61E+00,8.10E-01,9.53E-01,6.08E-02,-9.27E-03,4.87E-02,2.96E-01,3.64E-01,3.64E-02,1.91E-01,-2.25E-01,-1.68E-01,1.02E+00,6.27E-01,9.85E-01,-5.85E-02,3.43E-02,1.11E-02,3.04E-01,2.61E-01,1.67E-02,2.70E-01,-8.54E-02,-1.90E-02
,,1.61E+00,8.17E-01,9.53E-01,6.08E-02,-9.27E-03,4.87E-02,2.94E-01,3.52E-01,3.70E-02,2.99E-02,-2.29E-01,-1.73E-01,1.03E+00,6.35E-01,9.85E-01,-5.43E-02,3.43E-02,8.78E-03,3.14E-01,2.74E-01,1.67E-02,2.72E-01,-7.31E-02,-2.42E-02
,,1.62E+00,8.24E-01,9.53E-01,6.08E-02,-9.27E-03,4.87E-02,2.92E-01,3.40E-01,3.75E-02,-8.56E-02,-2.33E-01,-1.73E-01,1.03E+00,6.35E-01,9.85E-01,-5.43E-02,3.43E-02,8.78E-03,3.16E-01,2.81E-01,1.66E-02,2.76E-01,-6.66E-02,-2.43E-02
,,1.63E+00,8.31E-01,9.53E-01,6.76E-02,-1.58E-02,4.86E-02,2.90E-01,3.27E-01,3.77E-02,-1.70E-01,-2.40E-01,-1.72E-01,1.03E+00,6.35E-01,9.85E-01,-5.43E-02,3.43E-02,8.78E-03,3.17E-01,2.84E-01,1.65E-02,2.80E-01,-6.62E-02,-2.30E-02
,,1.63E+00,8.37E-01,9.53E-01,6.76E-02,-1.58E-02,4.86E-02,2.86E-01,3.14E-01,3.82E-02,-2.40E-01,-2.40E-01,-1.69E-01,1.04E+00,6.44E-01,9.85E-01,-5.01E-02,3.40E-02,1.07E-02,3.28E-01,2.99E-01,1.63E-02,2.96E-01,-6.57E-02,-1.84E-02
,,1.64E+00,8.43E-01,9.52E-01,7.08E-02,-2.33E-02,4.99E-02,2.82E-01,3.01E-01,3.85E-02,-2.92E-01,-2.47E-01,-1.66E-01,1.04E+00,6.44E-01,9.85E-01,-5.01E-02,3.40E-02,1.07E-02,3.30E-01,3.05E-01,1.62E-02,3.08E-01,-7.22E-02,-1.92E-02
,,1.64E+00,8.49E-01,9.52E-01,7.08E-02,-2.33E-02,4.99E-02,2.78E-01,2.87E-01,3.90E-02,-3.35E-01,-2.42E-01,-1.65E-01,1.04E+00,6.44E-01,9.85E-01,-5.01E-02,3.40E-02,1.07E-02,3.31E-01,3.07E-01,1.61E-02,3.14E-01,-7.51E-02,-1.95E-02
,,1.45E+00,9.11E-01,9.52E-01,7.08E-02,-2.83E-02,4.89E-02,1.43E-01,3.10E-01,3.92E-02,-3.70E-01,-2.47E-01,-1.64E-01,1.05E+00,6.53E-01,9.85E-01,-4.39E-02,3.69E-02,1.23E-02,3.43E-01,3.23E-01,1.58E-02,3.40E-01,-9.22E-02,-2.06E-02
,,1.45E+00,9.11E-01,9.52E-01,7.08E-02,-2.83E-02,4.89E-02,1.39E-01,3.01E-01,3.98E-02,-3.46E-01,-1.84E-01,-1.58E-01,1.05E+00,6.53E-01,9.85E-01,-4.39E-02,3.69E-02,1.23E-02,3.43E-01,3.23E-01,1.58E-02,3.40E-01,-9.22E-02,-2.06E-02
,,1.46E+00,9.17E-01,9.52E-01,6.87E-02,-3.34E-02,4.91E-02,1.29E-01,2.79E-01,4.11E-02,-3.01E-01,-2.75E-02,-1.47E-01,1.05E+00,6.53E-01,9.85E-01,-4.39E-02,3.69E-02,1.23E-02,3.43E-01,3.23E-01,1.58E-02,3.40E-01,-9.22E-02,-2.06E-02
,,1.46E+00,9.22E-01,9.52E-01,6.87E-02,-3.34E-02,4.91E-02,1.22E-01,2.66E-01,4.19E-02,-2.84E-01,5.40E-02,-1.45E-01,1.06E+00,6.62E-01,9.85E-01,-3.62E-02,3.44E-02,1.10E-02,3.54E-01,3.34E-01,1.55E-02,3.59E-01,-1.13E-01,-2.23E-02
,,1.46E+00,9.25E-01,9.52E-01,6.87E-02,-3.34E-02,4.91E-02,1.19E-01,2.59E-01,4.23E-02,-2.78E-01,8.87E-02,-1.44E-01,1.06E+00,6.62E-01,9.85E-01,-3.62E-02,3.44E-02,1.10E-02,3.54E-01,3.35E-01,1.55E-02,3.62E-01,-1.20E-01,-2.19E-02
,,1.42E+00,9.32E-01,9.51E-01,6.80E-02,-3.74E-02,5.02E-02,7.65E-02,2.39E-01,4.31E-02,-2.67E-01,1.88E-01,-1.43E-01,1.07E+00,6.72E-01,9.85E-01,-2.94E-02,3.65E-02,1.27E-02,3.65E-01,3.44E-01,1.53E-02,3.76E-01,-1.35E-01,-1.98E-02
,,1.42E+00,9.35E-01,9.51E-01,6.80E-02,-3.74E-02,5.02E-02,7.20E-02,2.33E-01,4.35E-02,-2.65E-01,2.25E-01,-1.44E-01,1.07E+00,6.72E-01,9.85E-01,-2.94E-02,3.65E-02,1.27E-02,3.67E-01,3.45E-01,1.51E-02,3.81E-01,-1.53E-01,-2.14E-02
,,1.42E+00,9.41E-01,9.51E-01,6.74E-02,-3.84E-02,5.20E-02,6.26E-02,2.13E-01,4.42E-02,-2.64E-01,3.16E-01,-1.47E-01,1.09E+00,6.82E-01,9.85E-01,-2.29E-02,3.59E-02,1.45E-02,3.77E-01,3.53E-01,1.51E-02,3.87E-01,-1.61E-01,-2.06E-02
,,1.42E+00,9.43E-01,9.51E-01,6.74E-02,-3.84E-02,5.20E-02,5.85E-02,2.06E-01,4.45E-02,-2.65E-01,3.42E-01,-1.48E-01,1.09E+00,6.82E-01,9.85E-01,-2.29E-02,3.59E-02,1.45E-02,3.79E-01,3.52E-01,1.48E-02,3.93E-01,-1.87E-01,-2.40E-02
,,1.42E+00,9.49E-01,9.50E-01,6.70E-02,-3.51E-02,5.08E-02,4.82E-02,1.87E-01,4.50E-02,-2.70E-01,4.07E-01,-1.51E-01,1.09E+00,6.82E-01,9.85E-01,-2.29E-02,3.59E-02,1.45E-02,3.81E-01,3.51E-01,1.47E-02,3.96E-01,-2.02E-01,-2.58E-02
,,1.42E+00,9.53E-01,9.50E-01,6.70E-02,-3.51E-02,5.08E-02,4.15E-02,1.74E-01,4.55E-02,-2.75E-01,4.38E-01,-1.51E-01,1.10E+00,6.92E-01,9.85E-01,-1.68E-02,3.44E-02,1.48E-02,3.91E-01,3.57E-01,1.46E-02,4.02E-01,-2.16E-01,-2.69E-02
,,1.55E+00,9.73E-01,9.49E-01,6.67E-02,-3.36E-02,5.31E-02,1.22E-01,1.72E-01,4.54E-02,-2.71E-01,4.27E-01,-1.50E-01,1.10E+00,6.92E-01,9.85E-01,-1.68E-02,3.44E-02,1.48E-02,3.92E-01,3.55E-01,1.45E-02,4.04E-01,-2.32E-01,-2.77E-02
,,1.55E+00,9.73E-01,9.49E-01,6.67E-02,-3.36E-02,5.31E-02,1.18E-01,1.64E-01,4.55E-02,-2.65E-01,4.02E-01,-1.51E-01,1.11E+00,7.03E-01,9.85E-01,-7.95E-03,3.38E-02,1.40E-02,4.01E-01,3.59E-01,1.44E-02,4.11E-01,-2.46E-01,-2.89E-02
,,1.57E+00,1.03E+00,9.49E-01,6.23E-02,-3.05E-02,5.48E-02,1.16E-01,1.82E-01,4.53E-02,-2.29E-01,3.42E-01,-1.48E-01,1.11E+00,7.03E-01,9.85E-01,-7.95E-03,3.38E-02,1.40E-02,4.02E-01,3.55E-01,1.42E-02,4.08E-01,-2.63E-01,-2.85E-02
,,1.57E+00,1.03E+00,9.49E-01,6.23E-02,-3.05E-02,5.48E-02,1.12E-01,1.74E-01,4.54E-02,-1.98E-01,3.23E-01,-1.46E-01,1.12E+00,7.13E-01,9.85E-01,6.46E-04,3.39E-02,1.62E-02,4.12E-01,3.58E-01,1.42E-02,4.08E-01,-2.81E-01,-2.83E-02
,,1.57E+00,1.03E+00,9.48E-01,6.20E-02,-2.57E-02,5.37E-02,1.04E-01,1.55E-01,4.54E-02,-1.38E-01,2.77E-01,-1.44E-01,1.12E+00,7.13E-01,9.85E-01,6.46E-04,3.39E-02,1.62E-02,4.13E-01,3.53E-01,1.40E-02,4.01E-01,-2.99E-01,-3.05E-02
,,1.57E+00,1.04E+00,9.48E-01,6.15E-02,-2.56E-02,5.74E-02,9.90E-02,1.43E-01,4.54E-02,-1.13E-01,2.50E-01,-1.42E-01,1.14E+00,7.24E-01,9.86E-01,7.86E-03,3.20E-02,1.62E-02,4.23E-01,3.54E-01,1.39E-02,3.99E-01,-3.17E-01,-3.18E-02
,,1.57E+00,1.04E+00,9.48E-01,6.15E-02,-2.56E-02,5.74E-02,9.65E-02,1.37E-01,4.56E-02,-1.06E-01,2.40E-01,-1.45E-01,1.14E+00,7.24E-01,9.86E-01,7.86E-03,3.20E-02,1.62E-02,4.23E-01,3.50E-01,1.39E-02,3.95E-01,-3.27E-01,-3.23E-02
,,1.57E+00,1.04E+00,9.47E-01,6.68E-02,-2.23E-02,5.62E-02,8.96E-02,1.18E-01,4.58E-02,-8.91E-02,2.16E-01,-1.53E-01,1.15E+00,7.34E-01,9.86E-01,1.52E-02,2.78E-02,1.55E-02,4.31E-01,3.46E-01,1.37E-02,3.87E-01,-3.54E-01,-3.34E-02
,,1.57E+00,1.04E+00,9.47E-01,6.68E-02,-2.23E-02,5.62E-02,8.74E-02,1.12E-01,4.60E-02,-9.34E-02,2.08E-01,-1.54E-01,1.15E+00,7.34E-01,9.86E-01,1.52E-02,2.78E-02,1.55E-02,4.31E-01,3.42E-01,1.37E-02,3.82E-01,-3.61E-01,-3.33E-02
,,1.58E+00,1.04E+00,9.47E-01,6.89E-02,-2.17E-02,5.69E-02,8.32E-02,9.86E-02,4.61E-02,-1.02E-01,1.95E-01,-1.56E-01,1.16E+00,7.45E-01,9.86E-01,2.45E-02,2.43E-02,1.81E-02,4.38E-01,3.35E-01,1.36E-02,3.70E-01,-3.84E-01,-3.33E-02
,,1.58E+00,1.05E+00,9.47E-01,6.89E-02,-2.17E-02,5.69E-02,7.90E-02,8.51E-02,4.65E-02,-1.17E-01,1.84E-01,-1.59E-01,1.18E+00,7.54E-01,9.86E-01,3.10E-02,2.05E-02,1.83E-02,4.47E-01,3.33E-01,1.36E-02,3.58E-01,-4.00E-01,-3.65E-02
,,1.58E+00,1.05E+00,9.46E-01,6.77E-02,-2.12E-02,5.69E-02,7.28E-02,6.51E-02,4.69E-02,-1.41E-01,1.72E-01,-1.62E-01,1.18E+00,7.55E-01,9.86E-01,3.10E-02,2.05E-02,1.83E-02,4.45E-01,3.27E-01,1.35E-02,3.51E-01,-4.07E-01,-3.76E-02
,,1.58E+00,1.05E+00,9.46E-01,6.77E-02,-2.12E-02,5.69E-02,7.07E-02,5.84E-02,4.71E-02,-1.48E-01,1.69E-01,-1.62E-01,1.19E+00,7.64E-01,9.86E-01,4.08E-02,1.48E-02,1.70E-02,4.53E-01,3.23E-01,1.35E-02,3.42E-01,-4.23E-01,-4.03E-02
,,1.58E+00,1.05E+00,9.46E-01,6.88E-02,-2.10E-02,5.88E-02,6.47E-02,3.84E-02,4.75E-02,-1.72E-01,1.61E-01,-1.65E-01,1.19E+00,7.64E-01,9.86E-01,4.08E-02,1.48E-02,1.70E-02,4.47E-01,3.04E-01,1.32E-02,3.13E-01,-4.40E-01,-4.10E-02
,,1.58E+00,1.05E+00,9.46E-01,6.88E-02,-2.10E-02,5.88E-02,6.06E-02,2.50E-02,4.79E-02,-1.91E-01,1.58E-01,-1.68E-01,1.19E+00,7.64E-01,9.86E-01,4.08E-02,1.48E-02,1.70E-02,4.45E-01,2.98E-01,1.32E-02,3.02E-01,-4.43E-01,-4.11E-02
,,1.58E+00,1.05E+00,9.46E-01,6.88E-02,-2.10E-02,5.88E-02,5.86E-02,1.83E-02,4.81E-02,-2.01E-01,1.57E-01,-1.69E-01,1.21E+00,7.74E-01,9.87E-01,4.55E-02,1.02E-02,1.78E-02,4.49E-01,2.85E-01,1.31E-02,2.73E-01,-4.56E-01,-4.13E-02
,,1.58E+00,1.05E+00,9.46E-01,6.88E-02,-2.16E-02,5.87E-02,5.65E-02,1.16E-02,4.83E-02,-2.11E-01,1.56E-01,-1.70E-01,1.21E+00,7.74E-01,9.87E-01,4.55E-02,1.02E-02,1.78E-02,4.47E-01,2.78E-01,1.30E-02,2.64E-01,-4.59E-01,-4.17E-02
,,1.59E+00,1.05E+00,9.46E-01,6.88E-02,-2.16E-02,5.87E-02,4.82E-02,-1.52E-02,4.88E-02,-2.52E-01,1.55E-01,-1.73E-01,1.22E+00,7.82E-01,9.87E-01,5.28E-02,3.26E-03,1.82E-02,4.48E-01,2.64E-01,1.31E-02,2.15E-01,-4.53E-01,-4.63E-02
,,1.59E+00,1.05E+00,9.46E-01,6.88E-02,-2.16E-02,5.87E-02,4.61E-02,-2.19E-02,4.90E-02,-2.63E-01,1.55E-01,-1.74E-01,1.22E+00,7.82E-01,9.87E-01,5.28E-02,3.26E-03,1.82E-02,4.45E-01,2.57E-01,1.31E-02,1.84E-01,-4.40E-01,-4.92E-02
,,1.56E+00,9.14E-01,9.46E-01,6.74E-02,-2.08E-02,5.96E-02,2.21E-02,-1.28E-01,4.93E-02,-2.92E-01,1.56E-01,-1.76E-01,1.23E+00,7.91E-01,9.87E-01,5.73E-02,-1.87E-03,2.15E-02,4.45E-01,2.41E-01,1.32E-02,1.09E-01,-4.08E-01,-5.45E-02
,,1.56E+00,9.14E-01,9.46E-01,6.74E-02,-2.08E-02,5.96E-02,1.99E-02,-1.33E-01,4.96E-02,-3.90E-01,1.65E-01,-1.89E-01,1.23E+00,7.91E-01,9.87E-01,5.73E-02,-1.87E-03,2.15E-02,4.42E-01,2.33E-01,1.32E-02,8.89E-02,-4.00E-01,-5.70E-02
,,1.56E+00,9.14E-01,9.46E-01,6.74E-02,-2.08E-02,5.96E-02,1.78E-02,-1.39E-01,4.98E-02,-4.74E-01,1.73E-01,-1.98E-01,1.25E+00,7.99E-01,9.87E-01,5.99E-02,-6.26E-03,2.09E-02,4.41E-01,2.17E-01,1.32E-02,3.76E-02,-3.81E-01,-6.18E-02
,,1.56E+00,9.11E-01,9.45E-01,6.74E-02,-2.08E-02,5.96E-02,1.38E-02,-1.52E-01,5.00E-02,-6.19E-01,1.89E-01,-2.11E-01,1.25E+00,7.99E-01,9.87E-01,5.99E-02,-6.26E-03,2.09E-02,4.37E-01,2.09E-01,1.32E-02,2.34E-02,-3.76E-01,-6.21E-02
,,1.56E+00,9.07E-01,9.45E-01,6.45E-02,-2.27E-02,5.84E-02,9.59E-03,-1.65E-01,5.04E-02,-7.65E-01,2.03E-01,-2.24E-01,1.26E+00,8.06E-01,9.88E-01,5.99E-02,-1.15E-02,1.92E-02,4.35E-01,1.92E-01,1.31E-02,-9.05E-03,-3.67E-01,-6.11E-02
,,1.56E+00,9.07E-01,9.45E-01,6.45E-02,-2.27E-02,5.84E-02,9.59E-03,-1.65E-01,5.04E-02,-7.65E-01,2.03E-01,-2.24E-01,1.28E+00,8.13E-01,9.88E-01,5.73E-02,-1.37E-02,2.07E-02,4.36E-01,1.83E-01,1.31E-02,-3.07E-02,-3.61E-01,-5.87E-02
,,1.66E+00,1.13E+00,9.45E-01,5.53E-02,-2.17E-02,5.90E-02,7.29E-02,-2.52E-02,5.07E-02,-8.14E-01,2.12E-01,-2.15E-01,1.28E+00,8.13E-01,9.88E-01,5.73E-02,-1.37E-02,2.07E-02,4.27E-01,1.69E-01,1.29E-02,-3.94E-02,-3.58E-01,-5.88E-02
,,1.66E+00,1.13E+00,9.45E-01,4.11E-02,-1.77E-02,5.80E-02,6.83E-02,-3.52E-02,5.08E-02,-6.18E-01,1.97E-01,-1.74E-01,1.29E+00,8.19E-01,9.88E-01,5.73E-02,-1.37E-02,2.07E-02,4.28E-01,1.60E-01,1.29E-02,-5.15E-02,-3.54E-01,-5.94E-02
,,1.50E+00,1.13E+00,9.45E-01,4.11E-02,-1.77E-02,5.80E-02,-5.30E-02,-4.69E-02,5.11E-02,-3.68E-01,1.69E-01,-1.37E-01,1.29E+00,8.19E-01,9.88E-01,6.07E-02,-1.98E-02,1.84E-02,4.23E-01,1.53E-01,1.29E-02,-7.59E-02,-3.43E-01,-6.41E-02
,,1.49E+00,1.13E+00,9.45E-01,4.11E-02,-1.77E-02,5.80E-02,-5.79E-02,-5.08E-02,5.12E-02,-2.95E-01,1.61E-01,-1.29E-01,1.31E+00,8.25E-01,9.88E-01,5.76E-02,-2.33E-02,1.96E-02,4.23E-01,1.44E-01,1.30E-02,-1.33E-01,-3.11E-01,-6.53E-02
,,1.60E+00,1.01E+00,9.45E-01,3.69E-02,-1.77E-02,5.88E-02,1.45E-02,-1.43E-01,5.15E-02,-2.27E-01,1.66E-01,-1.35E-01,1.31E+00,8.25E-01,9.88E-01,5.76E-02,-2.33E-02,1.96E-02,4.08E-01,1.24E-01,1.29E-02,-1.79E-01,-2.75E-01,-6.66E-02
,,1.60E+00,1.01E+00,9.45E-01,3.69E-02,-1.77E-02,5.88E-02,1.27E-02,-1.45E-01,5.17E-02,-3.04E-01,1.82E-01,-1.56E-01,1.31E+00,8.25E-01,9.88E-01,5.76E-02,-2.33E-02,1.96E-02,3.97E-01,1.11E-01,1.29E-02,-2.07E-01,-2.54E-01,-6.72E-02
,,1.60E+00,1.00E+00,9.45E-01,3.53E-02,-1.67E-02,6.09E-02,7.79E-03,-1.56E-01,5.21E-02,-4.91E-01,2.27E-01,-1.99E-01,1.32E+00,8.30E-01,9.88E-01,5.37E-02,-2.57E-02,1.74E-02,3.96E-01,1.03E-01,1.28E-02,-2.29E-01,-2.39E-01,-6.68E-02
,,1.60E+00,9.99E-01,9.45E-01,3.53E-02,-1.67E-02,6.09E-02,4.62E-03,-1.62E-01,5.25E-02,-5.48E-01,2.44E-01,-2.02E-01,1.32E+00,8.30E-01,9.88E-01,5.37E-02,-2.57E-02,1.74E-02,3.86E-01,9.07E-02,1.28E-02,-2.42E-01,-2.26E-01,-6.41E-02
,,1.60E+00,9.96E-01,9.44E-01,3.53E-02,-1.67E-02,6.09E-02,1.46E-03,-1.69E-01,5.26E-02,-5.97E-01,2.60E-01,-2.04E-01,1.32E+00,8.30E-01,9.88E-01,5.37E-02,-2.57E-02,1.74E-02,3.86E-01,9.07E-02,1.28E-02,-2.42E-01,-2.26E-01,-6.41E-02
,,1.60E+00,9.94E-01,9.44E-01,2.76E-02,-1.17E-02,5.96E-02,1.43E-05,-1.72E-01,5.27E-02,-6.23E-01,2.70E-01,-2.05E-01,1.33E+00,8.35E-01,9.88E-01,4.71E-02,-3.13E-02,2.00E-02,3.73E-01,7.24E-02,1.26E-02,-2.62E-01,-2.06E-01,-6.16E-02
,,1.58E+00,9.89E-01,9.44E-01,1.89E-02,-7.78E-03,5.93E-02,-1.97E-02,-1.79E-01,5.29E-02,-6.65E-01,2.82E-01,-2.02E-01,1.35E+00,8.39E-01,9.88E-01,4.10E-02,-3.15E-02,2.04E-02,3.70E-01,6.60E-02,1.25E-02,-2.70E-01,-1.95E-01,-6.26E-02
,,1.58E+00,9.89E-01,9.44E-01,1.89E-02,-7.78E-03,5.93E-02,-1.97E-02,-1.79E-01,5.29E-02,-6.65E-01,2.82E-01,-2.02E-01,1.35E+00,8.39E-01,9.88E-01,4.10E-02,-3.15E-02,2.04E-02,3.59E-01,5.72E-02,1.24E-02,-2.62E-01,-1.90E-01,-6.26E-02
,,1.58E+00,9.87E-01,9.44E-01,6.59E-03,1.01E-03,5.93E-02,-2.19E-02,-1.82E-01,5.34E-02,-6.83E-01,3.17E-01,-1.96E-01,1.36E+00,8.43E-01,9.88E-01,3.33E-02,-3.27E-02,1.72E-02,3.57E-01,5.24E-02,1.23E-02,-2.62E-01,-1.86E-01,-6.51E-02
,,1.58E+00,9.86E-01,9.44E-01,6.59E-03,1.01E-03,5.93E-02,-2.17E-02,-1.82E-01,5.35E-02,-6.75E-01,3.18E-01,-1.94E-01,1.36E+00,8.43E-01,9.88E-01,3.33E-02,-3.27E-02,1.72E-02,3.45E-01,4.53E-02,1.22E-02,-2.46E-01,-1.85E-01,-5.95E-02
,,1.61E+00,9.48E-01,9.44E-01,6.59E-03,1.01E-03,5.93E-02,2.46E-03,-2.07E-01,5.36E-02,-6.62E-01,3.20E-01,-1.92E-01,1.37E+00,8.47E-01,9.88E-01,2.38E-02,-3.48E-02,1.74E-02,3.43E-01,4.19E-02,1.21E-02,-2.45E-01,-1.83E-01,-5.69E-02
,,1.61E+00,9.48E-01,9.44E-01,-4.79E-03,5.49E-03,6.01E-02,4.04E-03,-2.01E-01,5.38E-02,-6.82E-01,3.01E-01,-1.94E-01,1.37E+00,8.47E-01,9.88E-01,2.38E-02,-3.48E-02,1.74E-02,3.31E-01,3.68E-02,1.20E-02,-2.23E-01,-1.82E-01,-5.43E-02
,,1.61E+00,9.44E-01,9.44E-01,-1.63E-02,1.12E-02,5.94E-02,5.96E-03,-1.99E-01,5.38E-02,-7.03E-01,2.84E-01,-1.97E-01,1.48E+00,8.33E-01,9.88E-01,1.98E-02,-3.64E-02,1.70E-02,3.94E-01,2.23E-02,1.19E-02,-2.07E-01,-1.79E-01,-5.26E-02
,,1.61E+00,9.44E-01,9.44E-01,-1.63E-02,1.12E-02,5.94E-02,5.96E-03,-1.99E-01,5.38E-02,-7.03E-01,2.84E-01,-1.97E-01,1.40E+00,8.53E-01,9.88E-01,1.28E-02,-3.93E-02,1.92E-02,3.23E-01,3.27E-02,1.17E-02,-2.59E-01,-2.05E-01,-5.78E-02
,,1.61E+00,9.36E-01,9.44E-01,-3.00E-02,1.60E-02,5.79E-02,1.12E-02,-1.90E-01,5.39E-02,-6.84E-01,2.44E-01,-1.93E-01,1.40E+00,8.53E-01,9.88E-01,1.28E-02,-3.93E-02,1.92E-02,3.10E-01,3.01E-02,1.17E-02,-2.78E-01,-1.95E-01,-6.10E-02
,,1.61E+00,9.35E-01,9.44E-01,-3.00E-02,1.60E-02,5.79E-02,1.28E-02,-1.87E-01,5.40E-02,-6.72E-01,2.34E-01,-1.91E-01,1.31E+00,8.13E-01,9.88E-01,5.15E-03,-4.06E-02,1.64E-02,2.37E-01,-9.68E-04,1.18E-02,-2.77E-01,-1.59E-01,-6.36E-02
,,1.61E+00,9.35E-01,9.44E-01,-3.00E-02,1.60E-02,5.79E-02,1.28E-02,-1.87E-01,5.40E-02,-6.72E-01,2.34E-01,-1.91E-01,1.31E+00,8.12E-01,9.88E-01,5.15E-03,-4.06E-02,1.64E-02,2.25E-01,-2.09E-03,1.22E-02,-3.11E-01,-7.42E-02,-6.56E-02
,,1.61E+00,9.26E-01,9.44E-01,-4.25E-02,2.21E-02,5.87E-02,2.35E-02,-1.66E-01,5.42E-02,-6.18E-01,1.90E-01,-1.85E-01,1.31E+00,8.12E-01,9.88E-01,5.15E-03,-4.06E-02,1.64E-02,2.14E-01,-2.91E-03,1.25E-02,-3.36E-01,-3.24E-03,-6.62E-02
,,1.61E+00,9.22E-01,9.44E-01,-4.25E-02,2.21E-02,5.87E-02,2.79E-02,-1.58E-01,5.43E-02,-5.94E-01,1.74E-01,-1.85E-01,1.42E+00,8.59E-01,9.88E-01,-2.50E-03,-4.34E-02,1.51E-02,2.80E-01,2.98E-02,1.26E-02,-3.24E-01,2.47E-02,-6.13E-02
,,1.61E+00,9.21E-01,9.44E-01,-4.25E-02,2.21E-02,5.87E-02,3.01E-02,-1.53E-01,5.43E-02,-5.84E-01,1.66E-01,-1.85E-01,1.42E+00,8.59E-01,9.88E-01,-2.50E-03,-4.34E-02,1.51E-02,2.68E-01,3.01E-02,1.25E-02,-2.78E-01,1.99E-02,-5.37E-02
,,1.60E+00,9.78E-01,9.44E-01,-5.52E-02,2.65E-02,5.77E-02,2.47E-02,-9.69E-02,5.45E-02,-5.19E-01,1.51E-01,-1.79E-01,1.43E+00,8.62E-01,9.87E-01,-1.28E-02,-4.00E-02,1.45E-02,2.63E-01,3.26E-02,1.23E-02,-2.50E-01,2.08E-02,-4.96E-02
,,1.60E+00,9.78E-01,9.44E-01,-5.52E-02,2.65E-02,5.77E-02,2.47E-02,-9.69E-02,5.45E-02,-5.19E-01,1.51E-01,-1.79E-01,1.43E+00,8.62E-01,9.87E-01,-1.28E-02,-4.00E-02,1.45E-02,2.51E-01,3.47E-02,1.23E-02,-2.11E-01,1.66E-02,-4.53E-02
,,1.57E+00,9.75E-01,9.44E-01,-6.68E-02,3.17E-02,5.79E-02,1.53E-02,-7.27E-02,5.48E-02,-3.40E-01,1.43E-01,-1.61E-01,1.59E+00,8.26E-01,9.87E-01,-1.87E-02,-3.89E-02,1.43E-02,3.52E-01,1.16E-02,1.21E-02,-1.77E-01,1.66E-02,-4.26E-02
,,1.56E+00,9.74E-01,9.44E-01,-6.68E-02,3.17E-02,5.79E-02,1.89E-02,-5.94E-02,5.49E-02,-2.69E-01,1.49E-01,-1.60E-01,1.59E+00,8.26E-01,9.87E-01,-1.87E-02,-3.89E-02,1.43E-02,3.40E-01,1.49E-02,1.19E-02,-2.52E-01,-2.83E-02,-5.48E-02
,,1.56E+00,9.74E-01,9.44E-01,-6.68E-02,3.17E-02,5.79E-02,1.89E-02,-5.94E-02,5.49E-02,-2.69E-01,1.49E-01,-1.60E-01,1.59E+00,8.26E-01,9.87E-01,-1.87E-02,-3.89E-02,1.43E-02,3.40E-01,1.49E-02,1.19E-02,-2.52E-01,-2.83E-02,-5.48E-02
,,1.64E+00,9.04E-01,9.44E-01,-7.40E-02,3.41E-02,5.79E-02,8.11E-02,-7.70E-02,5.51E-02,-2.01E-01,1.37E-01,-1.65E-01,1.45E+00,8.69E-01,9.87E-01,-2.55E-02,-3.84E-02,1.68E-02,2.20E-01,5.39E-02,1.19E-02,-3.60E-01,-2.30E-02,-6.52E-02
,,1.64E+00,9.04E-01,9.44E-01,-7.40E-02,3.41E-02,5.79E-02,8.39E-02,-6.92E-02,5.50E-02,-2.14E-01,1.16E-01,-1.69E-01,1.46E+00,8.72E-01,9.87E-01,-3.72E-02,-3.65E-02,1.39E-02,2.16E-01,6.10E-02,1.21E-02,-3.43E-01,4.50E-02,-6.39E-02
,,1.64E+00,9.04E-01,9.44E-01,-7.40E-02,3.41E-02,5.79E-02,8.39E-02,-6.92E-02,5.50E-02,-2.14E-01,1.16E-01,-1.69E-01,1.46E+00,8.72E-01,9.87E-01,-3.72E-02,-3.65E-02,1.39E-02,2.06E-01,6.76E-02,1.25E-02,-2.99E-01,9.31E-02,-5.58E-02
,,1.64E+00,9.04E-01,9.44E-01,-7.40E-02,3.41E-02,5.79E-02,8.39E-02,-6.92E-02,5.50E-02,-2.14E-01,1.16E-01,-1.69E-01,1.47E+00,8.76E-01,9.86E-01,-4.68E-02,-3.50E-02,1.28E-02,2.03E-01,7.70E-02,1.25E-02,-2.71E-01,1.35E-01,-5.20E-02
,,1.81E+00,9.53E-01,9.44E-01,-8.69E-02,4.13E-02,5.85E-02,2.16E-01,-9.35E-03,5.50E-02,-2.45E-01,4.89E-02,-1.77E-01,1.47E+00,8.76E-01,9.86E-01,-4.68E-02,-3.50E-02,1.28E-02,1.93E-01,8.52E-02,1.28E-02,-2.21E-01,1.64E-01,-4.57E-02
,,1.81E+00,9.53E-01,9.44E-01,-9.63E-02,4.29E-02,5.76E-02,2.25E-01,1.67E-02,5.47E-02,-2.48E-01,-4.74E-02,-1.80E-01,1.48E+00,8.80E-01,9.86E-01,-5.32E-02,-3.19E-02,1.23E-02,1.90E-01,9.63E-02,1.27E-02,-1.87E-01,1.91E-01,-4.26E-02
,,1.82E+00,9.53E-01,9.44E-01,-9.63E-02,4.29E-02,5.76E-02,2.33E-01,3.57E-02,5.45E-02,-2.20E-01,-1.01E-01,-1.77E-01,1.48E+00,8.80E-01,9.86E-01,-5.32E-02,-3.19E-02,1.23E-02,1.81E-01,1.05E-01,1.29E-02,-1.38E-01,2.05E-01,-3.84E-02
,,1.82E+00,9.54E-01,9.44E-01,-9.63E-02,4.29E-02,5.76E-02,2.38E-01,4.52E-02,5.43E-02,-2.06E-01,-1.26E-01,-1.75E-01,1.48E+00,8.80E-01,9.86E-01,-5.32E-02,-3.19E-02,1.23E-02,1.73E-01,1.14E-01,1.31E-02,-9.89E-02,2.18E-01,-3.62E-02
,,1.83E+00,9.55E-01,9.45E-01,-9.92E-02,4.12E-02,5.91E-02,2.50E-01,7.40E-02,5.42E-02,-1.59E-01,-1.92E-01,-1.71E-01,1.49E+00,8.85E-01,9.86E-01,-5.95E-02,-2.78E-02,1.19E-02,1.71E-01,1.27E-01,1.29E-02,-6.20E-02,2.29E-01,-3.39E-02
,,1.83E+00,9.57E-01,9.45E-01,-9.92E-02,4.12E-02,5.91E-02,2.58E-01,9.36E-02,5.40E-02,-1.22E-01,-2.27E-01,-1.71E-01,1.49E+00,8.85E-01,9.86E-01,-5.95E-02,-2.78E-02,1.19E-02,1.63E-01,1.37E-01,1.31E-02,-1.97E-02,2.32E-01,-3.17E-02
,,1.84E+00,9.59E-01,9.45E-01,-9.92E-02,4.12E-02,5.91E-02,2.66E-01,1.13E-01,5.39E-02,-8.45E-02,-2.60E-01,-1.70E-01,1.58E+00,9.51E-01,9.85E-01,-6.54E-02,-2.30E-02,9.44E-03,2.20E-01,1.94E-01,1.29E-02,1.50E-02,2.40E-01,-2.99E-02
,,1.84E+00,9.60E-01,9.45E-01,-1.07E-01,4.00E-02,5.88E-02,2.70E-01,1.23E-01,5.41E-02,-7.09E-02,-2.76E-01,-1.69E-01,1.58E+00,9.51E-01,9.85E-01,-6.54E-02,-2.30E-02,9.44E-03,2.13E-01,2.04E-01,1.28E-02,1.33E-01,1.88E-01,-1.62E-02
,,1.85E+00,9.65E-01,9.45E-01,-1.07E-01,4.00E-02,5.88E-02,2.81E-01,1.55E-01,5.38E-02,6.43E-03,-3.17E-01,-1.65E-01,1.50E+00,8.97E-01,9.85E-01,-6.84E-02,-1.81E-02,9.09E-03,1.54E-01,1.76E-01,1.25E-02,2.23E-01,1.49E-01,-9.58E-03
,,1.85E+00,9.68E-01,9.46E-01,-1.12E-01,3.74E-02,6.01E-02,2.89E-01,1.76E-01,5.39E-02,5.25E-02,-3.45E-01,-1.62E-01,1.50E+00,8.97E-01,9.85E-01,-6.84E-02,-1.81E-02,9.09E-03,1.48E-01,1.86E-01,1.27E-02,2.31E-01,1.58E-01,-1.37E-02
,,1.86E+00,9.72E-01,9.46E-01,-1.12E-01,3.74E-02,6.01E-02,2.96E-01,1.98E-01,5.37E-02,1.09E-01,-3.68E-01,-1.61E-01,1.51E+00,9.03E-01,9.84E-01,-6.59E-02,-1.32E-02,8.90E-03,1.48E-01,2.01E-01,1.27E-02,2.46E-01,1.64E-01,-1.57E-02
,,1.64E+00,1.00E+00,9.46E-01,-1.13E-01,3.27E-02,6.00E-02,1.52E-01,2.36E-01,5.41E-02,1.81E-01,-3.26E-01,-1.57E-01,1.51E+00,9.03E-01,9.84E-01,-6.59E-02,-1.32E-02,8.90E-03,1.44E-01,2.11E-01,1.29E-02,2.62E-01,1.63E-01,-1.62E-02
,,1.64E+00,1.00E+00,9.46E-01,-1.13E-01,3.27E-02,6.00E-02,1.54E-01,2.45E-01,5.44E-02,2.22E-01,-2.73E-01,-1.54E-01,1.51E+00,9.03E-01,9.84E-01,-6.59E-02,-1.32E-02,8.90E-03,1.39E-01,2.21E-01,1.31E-02,2.78E-01,1.64E-01,-1.62E-02
,,1.63E+00,9.74E-01,9.46E-01,-1.11E-01,2.57E-02,6.19E-02,1.54E-01,2.45E-01,5.50E-02,2.96E-01,-1.87E-01,-1.50E-01,1.52E+00,9.11E-01,9.84E-01,-6.59E-02,-9.86E-03,9.75E-03,1.41E-01,2.36E-01,1.30E-02,2.99E-01,1.63E-01,-1.54E-02
,,1.63E+00,9.74E-01,9.46E-01,-1.11E-01,2.57E-02,6.19E-02,1.57E-01,2.63E-01,5.53E-02,3.21E-01,-1.06E-01,-1.56E-01,1.52E+00,9.11E-01,9.84E-01,-6.59E-02,-9.86E-03,9.75E-03,1.37E-01,2.45E-01,1.33E-02,3.23E-01,1.58E-01,-1.51E-02
,,1.63E+00,9.77E-01,9.47E-01,-1.09E-01,2.69E-02,6.41E-02,1.61E-01,2.82E-01,5.57E-02,3.49E-01,-4.01E-02,-1.57E-01,1.53E+00,9.18E-01,9.83E-01,-6.31E-02,-3.63E-03,7.97E-03,1.39E-01,2.59E-01,1.32E-02,3.47E-01,1.59E-01,-1.61E-02
,,1.64E+00,9.82E-01,9.47E-01,-1.09E-01,2.69E-02,6.41E-02,1.66E-01,3.04E-01,5.57E-02,3.77E-01,8.32E-03,-1.61E-01,1.53E+00,9.18E-01,9.83E-01,-6.31E-02,-3.63E-03,7.97E-03,1.36E-01,2.68E-01,1.34E-02,3.72E-01,1.46E-01,-1.30E-02
,,1.64E+00,9.92E-01,9.47E-01,-1.03E-01,2.51E-02,6.48E-02,1.74E-01,3.35E-01,5.58E-02,4.32E-01,5.84E-02,-1.63E-01,1.53E+00,9.18E-01,9.83E-01,-6.31E-02,-3.63E-03,7.97E-03,1.34E-01,2.76E-01,1.35E-02,3.94E-01,1.37E-01,-1.10E-02
,,1.64E+00,9.95E-01,9.47E-01,-1.03E-01,2.51E-02,6.48E-02,1.76E-01,3.45E-01,5.58E-02,4.48E-01,7.12E-02,-1.63E-01,1.53E+00,9.27E-01,9.83E-01,-5.87E-02,1.76E-03,1.12E-02,1.37E-01,2.90E-01,1.34E-02,4.18E-01,1.29E-01,-9.45E-03
,,1.61E+00,1.01E+00,9.47E-01,-9.59E-02,2.68E-02,6.68E-02,1.57E-01,3.73E-01,5.57E-02,5.02E-01,1.01E-01,-1.64E-01,1.53E+00,9.27E-01,9.83E-01,-5.87E-02,1.76E-03,1.12E-02,1.36E-01,2.97E-01,1.36E-02,4.37E-01,1.15E-01,-1.16E-02
,,1.61E+00,1.01E+00,9.47E-01,-9.59E-02,2.68E-02,6.68E-02,1.59E-01,3.92E-01,5.57E-02,5.37E-01,1.33E-01,-1.65E-01,1.53E+00,9.27E-01,9.83E-01,-5.87E-02,1.76E-03,1.12E-02,1.34E-01,3.04E-01,1.38E-02,4.55E-01,1.04E-01,-1.31E-02
,,1.61E+00,1.02E+00,9.47E-01,-9.59E-02,2.68E-02,6.68E-02,1.62E-01,4.01E-01,5.57E-02,5.57E-01,1.47E-01,-1.65E-01,1.54E+00,9.36E-01,9.82E-01,-5.24E-02,7.36E-03,1.12E-02,1.39E-01,3.16E-01,1.37E-02,4.76E-01,9.43E-02,-1.37E-02
,,1.61E+00,1.03E+00,9.47E-01,-8.63E-02,2.92E-02,6.97E-02,1.67E-01,4.19E-01,5.56E-02,6.07E-01,1.69E-01,-1.62E-01,1.54E+00,9.36E-01,9.82E-01,-4.75E-02,9.34E-03,1.09E-02,1.38E-01,3.22E-01,1.39E-02,4.94E-01,8.03E-02,-1.41E-02
,,1.62E+00,1.04E+00,9.47E-01,-8.63E-02,2.92E-02,6.97E-02,1.76E-01,4.44E-01,5.55E-02,6.56E-01,1.85E-01,-1.66E-01,1.55E+00,9.46E-01,9.82E-01,-4.75E-02,9.34E-03,1.09E-02,1.44E-01,3.33E-01,1.38E-02,5.05E-01,6.38E-02,-1.38E-02
,,1.62E+00,1.04E+00,9.47E-01,-8.63E-02,2.92E-02,6.97E-02,1.79E-01,4.53E-01,5.55E-02,6.76E-01,1.87E-01,-1.66E-01,1.55E+00,9.46E-01,9.82E-01,-3.91E-02,1.21E-02,1.09E-02,1.44E-01,3.37E-01,1.40E-02,5.26E-01,5.01E-02,-1.29E-02
,,1.77E+00,1.16E+00,9.47E-01,-7.64E-02,3.47E-02,7.00E-02,2.89E-01,5.38E-01,5.53E-02,7.22E-01,1.98E-01,-1.66E-01,1.56E+00,9.55E-01,9.82E-01,-3.91E-02,1.21E-02,1.09E-02,1.50E-01,3.47E-01,1.39E-02,5.31E-01,3.27E-02,-1.31E-02
,,1.78E+00,1.17E+00,9.47E-01,-7.64E-02,3.47E-02,7.00E-02,2.95E-01,5.53E-01,5.45E-02,9.38E-01,6.28E-02,-1.47E-01,1.57E+00,9.66E-01,9.81E-01,-3.16E-02,1.61E-02,1.26E-02,1.56E-01,3.56E-01,1.39E-02,5.47E-01,1.94E-02,-1.14E-02
,,1.78E+00,1.17E+00,9.47E-01,-6.23E-02,3.83E-02,7.19E-02,2.98E-01,5.59E-01,5.42E-02,1.00E+00,2.83E-02,-1.42E-01,1.57E+00,9.66E-01,9.81E-01,-3.16E-02,1.61E-02,1.26E-02,1.57E-01,3.57E-01,1.41E-02,5.56E-01,-3.59E-03,-1.32E-02
,,1.79E+00,1.18E+00,9.47E-01,-6.23E-02,3.83E-02,7.19E-02,3.06E-01,5.71E-01,5.37E-02,1.08E+00,-4.12E-02,-1.43E-01,1.57E+00,9.66E-01,9.81E-01,-3.16E-02,1.61E-02,1.26E-02,1.57E-01,3.58E-01,1.43E-02,5.62E-01,-2.12E-02,-1.44E-02
,,1.79E+00,1.19E+00,9.47E-01,-4.26E-02,3.91E-02,7.29E-02,3.14E-01,5.80E-01,5.34E-02,1.15E+00,-1.01E-01,-1.45E-01,1.57E+00,9.66E-01,9.81E-01,-3.16E-02,1.61E-02,1.26E-02,1.58E-01,3.59E-01,1.45E-02,5.67E-01,-3.54E-02,-1.52E-02
,,1.80E+00,1.20E+00,9.47E-01,-4.26E-02,3.91E-02,7.29E-02,3.17E-01,5.84E-01,5.32E-02,1.17E+00,-1.30E-01,-1.48E-01,1.66E+00,1.06E+00,9.81E-01,-2.15E-02,1.71E-02,1.21E-02,2.27E-01,4.24E-01,1.45E-02,5.74E-01,-4.70E-02,-1.59E-02
,,1.61E+00,1.22E+00,9.47E-01,-1.87E-02,3.95E-02,7.73E-02,1.97E-01,5.92E-01,5.29E-02,1.22E+00,-1.77E-01,-1.58E-01,1.66E+00,1.06E+00,9.81E-01,-2.15E-02,1.71E-02,1.21E-02,2.28E-01,4.23E-01,1.45E-02,6.35E-01,-8.28E-02,-7.54E-03
,,1.61E+00,1.23E+00,9.47E-01,-1.87E-02,3.95E-02,7.73E-02,1.99E-01,5.94E-01,5.31E-02,1.22E+00,-1.42E-01,-1.61E-01,1.66E+00,1.06E+00,9.81E-01,-2.15E-02,1.71E-02,1.21E-02,2.28E-01,4.21E-01,1.46E-02,6.74E-01,-1.10E-01,-4.72E-03
,,1.64E+00,1.25E+00,9.47E-01,6.81E-03,3.73E-02,7.84E-02,2.29E-01,5.93E-01,5.36E-02,1.24E+00,-6.01E-02,-1.67E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.72E-01,3.67E-01,1.47E-02,6.54E-01,-1.09E-01,-1.11E-02
,,1.64E+00,1.26E+00,9.47E-01,6.81E-03,3.73E-02,7.84E-02,2.35E-01,5.91E-01,5.36E-02,1.23E+00,-3.45E-02,-1.72E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.73E-01,3.64E-01,1.51E-02,5.79E-01,-8.52E-02,-2.38E-02
,,1.64E+00,1.26E+00,9.47E-01,6.81E-03,3.73E-02,7.84E-02,2.35E-01,5.91E-01,5.36E-02,1.23E+00,-3.45E-02,-1.72E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.74E-01,3.61E-01,1.54E-02,5.26E-01,-6.67E-02,-2.98E-02
,,1.65E+00,1.28E+00,9.48E-01,3.55E-02,3.82E-02,8.29E-02,2.48E-01,5.78E-01,5.37E-02,1.21E+00,-9.03E-03,-1.79E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.76E-01,3.58E-01,1.57E-02,4.86E-01,-5.23E-02,-3.25E-02
,,1.65E+00,1.29E+00,9.48E-01,3.55E-02,3.82E-02,8.29E-02,2.50E-01,5.74E-01,5.36E-02,1.20E+00,-6.54E-03,-1.82E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.77E-01,3.55E-01,1.60E-02,4.59E-01,-4.20E-02,-3.29E-02
,,1.66E+00,1.30E+00,9.48E-01,3.55E-02,3.82E-02,8.29E-02,2.57E-01,5.67E-01,5.35E-02,1.18E+00,-3.82E-03,-1.85E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.78E-01,3.52E-01,1.62E-02,4.39E-01,-3.41E-02,-3.28E-02
,,1.66E+00,1.32E+00,9.48E-01,6.43E-02,3.78E-02,8.50E-02,2.68E-01,5.49E-01,5.35E-02,1.14E+00,-6.78E-03,-1.93E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.80E-01,3.50E-01,1.64E-02,4.23E-01,-2.80E-02,-3.24E-02
,,1.67E+00,1.32E+00,9.48E-01,6.43E-02,3.78E-02,8.50E-02,2.72E-01,5.43E-01,5.34E-02,1.13E+00,-9.79E-03,-1.95E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.81E-01,3.47E-01,1.66E-02,4.10E-01,-2.35E-02,-3.20E-02
,,1.67E+00,1.34E+00,9.48E-01,9.31E-02,3.75E-02,8.87E-02,2.83E-01,5.17E-01,5.33E-02,1.09E+00,-2.24E-02,-2.00E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.82E-01,3.44E-01,1.67E-02,3.99E-01,-2.02E-02,-3.17E-02
,,1.68E+00,1.34E+00,9.48E-01,9.31E-02,3.75E-02,8.87E-02,2.87E-01,5.07E-01,5.32E-02,1.06E+00,-2.79E-02,-2.04E-01,1.58E+00,9.87E-01,9.81E-01,-1.26E-02,1.95E-02,1.42E-02,1.83E-01,3.42E-01,1.69E-02,3.90E-01,-1.78E-02,-3.14E-02
,,1.68E+00,1.35E+00,9.48E-01,1.19E-01,3.74E-02,9.31E-02,2.94E-01,4.85E-01,5.31E-02,1.02E+00,-4.00E-02,-2.07E-01,1.58E+00,9.93E-01,9.81E-01,-3.34E-03,2.13E-02,1.59E-02,1.83E-01,3.42E-01,1.69E-02,3.89E-01,-1.48E-02,-2.99E-02
,,1.69E+00,1.36E+00,9.48E-01,1.19E-01,3.74E-02,9.31E-02,3.01E-01,4.61E-01,5.29E-02,9.39E-01,-5.37E-02,-2.21E-01,1.58E+00,9.93E-01,9.81E-01,-3.34E-03,2.13E-02,1.59E-02,1.85E-01,3.38E-01,1.71E-02,3.73E-01,-1.46E-02,-3.27E-02
,,1.76E+00,1.18E+00,9.48E-01,1.47E-01,3.60E-02,9.59E-02,3.50E-01,3.00E-01,5.26E-02,7.29E-01,-9.45E-02,-2.48E-01,1.58E+00,9.93E-01,9.81E-01,-3.34E-03,2.13E-02,1.59E-02,1.86E-01,3.34E-01,1.72E-02,3.60E-01,-1.49E-02,-3.43E-02
,,1.76E+00,1.18E+00,9.48E-01,1.47E-01,3.60E-02,9.59E-02,3.52E-01,2.67E-01,5.23E-02,4.48E-01,-1.39E-01,-2.77E-01,1.58E+00,9.93E-01,9.81E-01,-3.34E-03,2.13E-02,1.59E-02,1.87E-01,3.32E-01,1.73E-02,3.54E-01,-1.51E-02,-3.49E-02
,,1.70E+00,1.18E+00,9.48E-01,1.69E-01,3.67E-02,9.71E-02,3.18E-01,2.35E-01,5.21E-02,2.27E-01,-1.66E-01,-2.93E-01,1.60E+00,1.01E+00,9.80E-01,1.05E-02,2.35E-02,1.52E-02,2.03E-01,3.34E-01,1.73E-02,3.47E-01,-1.41E-02,-3.68E-02
,,1.70E+00,1.19E+00,9.48E-01,1.69E-01,3.67E-02,9.71E-02,3.14E-01,2.18E-01,5.20E-02,1.21E-01,-1.68E-01,-2.99E-01,1.60E+00,1.01E+00,9.80E-01,1.05E-02,2.35E-02,1.52E-02,2.05E-01,3.27E-01,1.74E-02,3.32E-01,-2.85E-02,-3.64E-02
,,2.05E+00,1.23E+00,9.48E-01,1.82E-01,3.32E-02,1.02E-01,5.67E-01,1.90E-01,5.14E-02,-1.31E-01,-2.48E-01,-3.08E-01,1.60E+00,1.01E+00,9.80E-01,2.13E-02,2.47E-02,1.80E-02,2.06E-01,3.20E-01,1.74E-02,3.26E-01,-3.95E-02,-3.43E-02
,,2.05E+00,1.23E+00,9.48E-01,1.82E-01,3.32E-02,1.02E-01,5.65E-01,1.52E-01,5.09E-02,-3.76E-01,-3.42E-01,-3.29E-01,1.61E+00,1.02E+00,9.80E-01,2.13E-02,2.47E-02,1.80E-02,2.14E-01,3.19E-01,1.74E-02,3.00E-01,-5.32E-02,-3.88E-02
,,2.06E+00,1.35E+00,9.48E-01,1.87E-01,3.08E-02,1.00E-01,5.68E-01,2.00E-01,5.04E-02,-4.83E-01,-4.15E-01,-3.26E-01,1.61E+00,1.02E+00,9.80E-01,2.13E-02,2.47E-02,1.80E-02,2.16E-01,3.10E-01,1.74E-02,2.84E-01,-6.72E-02,-4.10E-02
,,2.06E+00,1.35E+00,9.48E-01,1.87E-01,3.08E-02,1.00E-01,5.67E-01,1.81E-01,5.02E-02,-4.96E-01,-4.45E-01,-3.20E-01,1.61E+00,1.02E+00,9.80E-01,2.13E-02,2.47E-02,1.80E-02,2.18E-01,3.02E-01,1.75E-02,2.68E-01,-7.88E-02,-4.25E-02
,,1.77E+00,1.20E+00,9.48E-01,1.80E-01,2.79E-02,1.00E-01,3.62E-01,3.53E-02,4.99E-02,-5.26E-01,-5.03E-01,-3.12E-01,1.61E+00,1.02E+00,9.80E-01,2.13E-02,2.47E-02,1.80E-02,2.20E-01,2.93E-01,1.76E-02,2.53E-01,-8.86E-02,-4.37E-02
,,1.77E+00,1.19E+00,9.48E-01,1.80E-01,2.79E-02,1.00E-01,3.58E-01,-1.97E-02,5.08E-02,-8.40E-01,-3.14E-01,-3.37E-01,1.62E+00,1.03E+00,9.80E-01,3.16E-02,2.47E-02,1.89E-02,2.28E-01,2.92E-01,1.75E-02,2.45E-01,-9.66E-02,-4.39E-02
,,1.69E+00,1.14E+00,9.48E-01,1.73E-01,2.17E-02,9.91E-02,2.99E-01,-8.83E-02,5.14E-02,-1.03E+00,-1.95E-01,-3.47E-01,1.62E+00,1.03E+00,9.80E-01,3.16E-02,2.47E-02,1.89E-02,2.29E-01,2.82E-01,1.76E-02,2.25E-01,-1.09E-01,-4.61E-02
,,1.69E+00,1.14E+00,9.48E-01,1.73E-01,2.17E-02,9.91E-02,2.99E-01,-1.04E-01,5.17E-02,-1.12E+00,-1.28E-01,-3.51E-01,1.62E+00,1.03E+00,9.80E-01,4.12E-02,2.67E-02,1.78E-02,2.31E-01,2.71E-01,1.76E-02,2.12E-01,-1.17E-01,-4.85E-02
,,1.69E+00,1.14E+00,9.47E-01,1.58E-01,1.56E-02,9.82E-02,3.02E-01,-1.50E-01,5.23E-02,-1.34E+00,3.60E-02,-3.55E-01,1.63E+00,1.04E+00,9.80E-01,4.12E-02,2.67E-02,1.78E-02,2.40E-01,2.66E-01,1.76E-02,1.84E-01,-1.31E-01,-4.89E-02
,,1.69E+00,1.14E+00,9.47E-01,1.58E-01,1.56E-02,9.82E-02,3.04E-01,-1.65E-01,5.26E-02,-1.39E+00,7.95E-02,-3.54E-01,1.63E+00,1.04E+00,9.80E-01,4.12E-02,2.67E-02,1.78E-02,2.41E-01,2.55E-01,1.76E-02,1.63E-01,-1.45E-01,-4.86E-02
,,1.70E+00,1.14E+00,9.47E-01,1.35E-01,1.64E-02,9.74E-02,3.05E-01,-1.80E-01,5.24E-02,-1.46E+00,1.23E-01,-3.53E-01,1.64E+00,1.05E+00,9.80E-01,5.26E-02,2.60E-02,2.09E-02,2.50E-01,2.48E-01,1.76E-02,1.47E-01,-1.60E-01,-4.90E-02
,,1.71E+00,1.13E+00,9.47E-01,1.35E-01,1.64E-02,9.74E-02,3.10E-01,-2.18E-01,5.29E-02,-1.56E+00,2.21E-01,-3.48E-01,1.64E+00,1.05E+00,9.80E-01,5.26E-02,2.60E-02,2.09E-02,2.51E-01,2.35E-01,1.76E-02,1.20E-01,-1.74E-01,-5.29E-02
,,1.88E+00,1.19E+00,9.46E-01,1.08E-01,1.82E-02,9.60E-02,4.30E-01,-2.00E-01,5.26E-02,-1.62E+00,2.65E-01,-3.44E-01,1.65E+00,1.06E+00,9.80E-01,6.02E-02,2.46E-02,2.03E-02,2.60E-01,2.27E-01,1.76E-02,9.86E-02,-1.86E-01,-5.60E-02
,,1.88E+00,1.19E+00,9.46E-01,1.08E-01,1.82E-02,9.60E-02,4.28E-01,-2.17E-01,5.24E-02,-1.53E+00,1.85E-01,-3.25E-01,1.65E+00,1.06E+00,9.80E-01,6.02E-02,2.46E-02,2.03E-02,2.61E-01,2.12E-01,1.76E-02,7.15E-02,-2.00E-01,-5.71E-02
,,1.84E+00,1.18E+00,9.45E-01,7.81E-02,2.21E-02,9.18E-02,3.93E-01,-2.33E-01,5.16E-02,-1.48E+00,1.26E-01,-3.15E-01,1.66E+00,1.07E+00,9.80E-01,6.98E-02,2.57E-02,2.02E-02,2.69E-01,2.04E-01,1.76E-02,5.14E-02,-2.10E-01,-5.82E-02
,,1.80E+00,1.18E+00,9.44E-01,4.72E-02,2.60E-02,9.19E-02,3.68E-01,-2.51E-01,5.12E-02,-1.41E+00,1.01E-01,-2.99E-01,1.66E+00,1.07E+00,9.80E-01,6.98E-02,2.57E-02,2.02E-02,2.70E-01,1.87E-01,1.76E-02,1.94E-02,-2.27E-01,-5.93E-02
,,1.80E+00,1.17E+00,9.44E-01,4.72E-02,2.60E-02,9.19E-02,3.70E-01,-2.55E-01,5.14E-02,-1.36E+00,1.01E-01,-2.96E-01,1.67E+00,1.08E+00,9.80E-01,7.48E-02,2.32E-02,2.19E-02,2.78E-01,1.76E-01,1.76E-02,-8.06E-03,-2.42E-01,-5.92E-02
,,1.81E+00,1.17E+00,9.44E-01,4.72E-02,2.60E-02,9.19E-02,3.73E-01,-2.59E-01,5.15E-02,-1.33E+00,9.96E-02,-2.94E-01,1.67E+00,1.08E+00,9.80E-01,7.48E-02,2.32E-02,2.19E-02,2.79E-01,1.59E-01,1.76E-02,-3.70E-02,-2.56E-01,-6.19E-02
,,1.82E+00,1.16E+00,9.44E-01,1.96E-02,2.66E-02,9.16E-02,3.82E-01,-2.66E-01,5.13E-02,-1.28E+00,9.28E-02,-2.91E-01,1.70E+00,1.09E+00,9.80E-01,7.64E-02,2.26E-02,2.13E-02,3.00E-01,1.51E-01,1.76E-02,-6.50E-02,-2.68E-01,-6.45E-02
,,1.82E+00,1.16E+00,9.44E-01,1.96E-02,2.66E-02,9.16E-02,3.83E-01,-2.70E-01,5.16E-02,-1.22E+00,8.08E-02,-2.89E-01,1.70E+00,1.09E+00,9.80E-01,7.64E-02,2.26E-02,2.13E-02,3.00E-01,1.34E-01,1.77E-02,-1.25E-01,-2.62E-01,-6.94E-02
,,1.90E+00,1.14E+00,9.43E-01,-4.46E-03,2.79E-02,8.82E-02,4.33E-01,-2.76E-01,5.14E-02,-1.15E+00,6.65E-02,-2.87E-01,1.69E+00,1.09E+00,9.80E-01,8.47E-02,1.97E-02,2.15E-02,2.94E-01,1.19E-01,1.78E-02,-1.70E-01,-2.59E-01,-7.21E-02
,,1.90E+00,1.14E+00,9.43E-01,-4.46E-03,2.79E-02,8.82E-02,4.33E-01,-2.71E-01,5.15E-02,-1.12E+00,1.61E-02,-2.85E-01,1.69E+00,1.09E+00,9.80E-01,8.47E-02,1.96E-02,2.15E-02,2.94E-01,1.00E-01,1.79E-02,-2.27E-01,-2.48E-01,-7.52E-02
,,1.90E+00,1.13E+00,9.42E-01,-3.04E-02,3.00E-02,8.61E-02,4.38E-01,-2.66E-01,5.11E-02,-1.10E+00,-2.46E-02,-2.85E-01,1.70E+00,1.10E+00,9.80E-01,8.30E-02,1.86E-02,2.25E-02,3.01E-01,8.69E-02,1.80E-02,-2.77E-01,-2.39E-01,-7.63E-02
,,1.91E+00,1.13E+00,9.42E-01,-3.04E-02,3.00E-02,8.61E-02,4.44E-01,-2.60E-01,5.13E-02,-1.04E+00,-6.45E-02,-2.78E-01,1.70E+00,1.10E+00,9.80E-01,8.30E-02,1.86E-02,2.25E-02,3.00E-01,6.97E-02,1.81E-02,-3.11E-01,-2.36E-01,-7.76E-02
,,1.92E+00,1.13E+00,9.41E-01,-5.43E-02,2.94E-02,8.74E-02,4.47E-01,-2.56E-01,5.10E-02,-1.03E+00,-8.37E-02,-2.76E-01,1.71E+00,1.10E+00,9.80E-01,8.11E-02,1.60E-02,2.29E-02,3.07E-01,5.63E-02,1.81E-02,-3.45E-01,-2.36E-01,-7.84E-02
,,1.93E+00,1.12E+00,9.41E-01,-5.43E-02,2.94E-02,8.74E-02,4.56E-01,-2.39E-01,5.13E-02,-9.42E-01,-1.36E-01,-2.71E-01,1.71E+00,1.10E+00,9.80E-01,8.11E-02,1.60E-02,2.29E-02,3.06E-01,4.00E-02,1.82E-02,-3.67E-01,-2.38E-01,-7.88E-02
,,1.94E+00,1.12E+00,9.41E-01,-5.43E-02,2.94E-02,8.74E-02,4.59E-01,-2.34E-01,5.14E-02,-9.14E-01,-1.53E-01,-2.70E-01,1.71E+00,1.10E+00,9.80E-01,8.11E-02,1.60E-02,2.29E-02,3.05E-01,2.38E-02,1.82E-02,-3.90E-01,-2.39E-01,-7.95E-02
,,1.89E+00,1.11E+00,9.41E-01,-7.81E-02,2.75E-02,8.72E-02,4.24E-01,-2.20E-01,5.14E-02,-8.64E-01,-1.70E-01,-2.68E-01,1.72E+00,1.11E+00,9.80E-01,8.10E-02,1.51E-02,2.19E-02,3.11E-01,1.09E-02,1.82E-02,-4.12E-01,-2.44E-01,-8.00E-02
,,1.89E+00,1.11E+00,9.40E-01,-9.61E-02,2.34E-02,8.51E-02,4.24E-01,-2.11E-01,5.13E-02,-8.40E-01,-1.71E-01,-2.68E-01,1.72E+00,1.11E+00,9.80E-01,8.10E-02,1.51E-02,2.19E-02,3.10E-01,-4.79E-03,1.82E-02,-4.33E-01,-2.49E-01,-7.95E-02
,,1.98E+00,1.20E+00,9.40E-01,-9.61E-02,2.34E-02,8.51E-02,4.88E-01,-1.19E-01,5.20E-02,-7.08E-01,-1.59E-01,-2.58E-01,1.72E+00,1.11E+00,9.80E-01,7.62E-02,1.24E-02,2.19E-02,3.08E-01,-2.02E-02,1.82E-02,-4.58E-01,-2.55E-01,-7.97E-02
,,1.99E+00,1.20E+00,9.40E-01,-1.15E-01,2.44E-02,8.46E-02,4.91E-01,-8.91E-02,5.19E-02,-4.72E-01,-2.31E-01,-2.38E-01,1.73E+00,1.11E+00,9.80E-01,7.62E-02,1.24E-02,2.19E-02,3.14E-01,-3.19E-02,1.82E-02,-4.71E-01,-2.58E-01,-7.90E-02
,,2.00E+00,1.20E+00,9.40E-01,-1.15E-01,2.44E-02,8.46E-02,4.93E-01,-7.77E-02,5.20E-02,-3.91E-01,-2.52E-01,-2.33E-01,1.73E+00,1.11E+00,9.80E-01,7.62E-02,1.24E-02,2.19E-02,3.12E-01,-4.61E-02,1.82E-02,-4.86E-01,-2.64E-01,-7.89E-02
,,2.01E+00,1.19E+00,9.40E-01,-1.27E-01,1.88E-02,8.58E-02,4.98E-01,-5.46E-02,5.19E-02,-2.64E-01,-2.97E-01,-2.26E-01,1.74E+00,1.11E+00,9.80E-01,6.98E-02,1.03E-02,2.07E-02,3.18E-01,-5.72E-02,1.82E-02,-4.99E-01,-2.71E-01,-7.84E-02
,,2.20E+00,1.34E+00,9.40E-01,-1.27E-01,1.88E-02,8.58E-02,6.31E-01,7.40E-02,5.21E-02,-1.39E-01,-3.29E-01,-2.22E-01,1.74E+00,1.11E+00,9.80E-01,6.98E-02,1.03E-02,2.07E-02,3.16E-01,-6.97E-02,1.82E-02,-5.05E-01,-2.78E-01,-7.68E-02
,,2.20E+00,1.34E+00,9.40E-01,-1.27E-01,1.88E-02,8.58E-02,6.25E-01,9.78E-02,5.21E-02,5.94E-02,-4.02E-01,-2.10E-01,1.76E+00,1.11E+00,9.80E-01,6.24E-02,8.57E-03,1.97E-02,3.21E-01,-7.96E-02,1.82E-02,-5.12E-01,-2.87E-01,-7.54E-02
,,2.22E+00,1.35E+00,9.40E-01,-1.27E-01,1.88E-02,8.58E-02,6.29E-01,1.23E-01,5.22E-02,2.14E-01,-4.62E-01,-2.05E-01,1.76E+00,1.11E+00,9.80E-01,6.24E-02,8.57E-03,1.97E-02,3.18E-01,-9.03E-02,1.82E-02,-5.12E-01,-2.95E-01,-7.36E-02
,,1.97E+00,1.16E+00,9.39E-01,-1.31E-01,9.98E-03,8.57E-02,4.51E-01,1.71E-02,5.21E-02,3.46E-01,-5.28E-01,-2.03E-01,1.77E+00,1.12E+00,9.80E-01,5.64E-02,4.21E-03,2.12E-02,3.23E-01,-9.90E-02,1.82E-02,-5.38E-01,-2.87E-01,-7.54E-02
,,1.97E+00,1.16E+00,9.39E-01,-1.31E-01,9.98E-03,8.57E-02,4.46E-01,4.22E-02,5.30E-02,2.27E-01,-4.14E-01,-2.31E-01,1.77E+00,1.12E+00,9.80E-01,5.64E-02,4.21E-03,2.12E-02,3.19E-01,-1.08E-01,1.84E-02,-5.72E-01,-2.64E-01,-7.99E-02
,,1.98E+00,1.16E+00,9.39E-01,-1.31E-01,2.93E-03,8.93E-02,4.47E-01,8.06E-02,5.41E-02,1.23E-01,-2.82E-01,-2.50E-01,1.78E+00,1.12E+00,9.79E-01,4.68E-02,3.35E-03,1.71E-02,3.24E-01,-1.15E-01,1.85E-02,-5.98E-01,-2.49E-01,-8.14E-02
,,1.99E+00,1.16E+00,9.39E-01,-1.31E-01,2.93E-03,8.93E-02,4.48E-01,1.06E-01,5.47E-02,9.97E-02,-2.17E-01,-2.56E-01,1.79E+00,1.12E+00,9.79E-01,3.71E-02,1.51E-03,1.70E-02,3.28E-01,-1.21E-01,1.85E-02,-6.13E-01,-2.39E-01,-7.71E-02
,,2.00E+00,1.17E+00,9.39E-01,-1.28E-01,-2.75E-03,9.01E-02,4.47E-01,1.32E-01,5.50E-02,9.47E-02,-1.69E-01,-2.58E-01,1.79E+00,1.12E+00,9.79E-01,3.71E-02,1.51E-03,1.70E-02,3.23E-01,-1.26E-01,1.86E-02,-6.06E-01,-2.34E-01,-7.30E-02
,,2.01E+00,1.17E+00,9.39E-01,-1.28E-01,-2.75E-03,9.01E-02,4.47E-01,1.57E-01,5.55E-02,1.03E-01,-1.29E-01,-2.58E-01,1.80E+00,1.12E+00,9.79E-01,2.82E-02,-2.26E-03,1.69E-02,3.27E-01,-1.31E-01,1.86E-02,-6.09E-01,-2.32E-01,-7.10E-02
,,2.02E+00,1.17E+00,9.39E-01,-1.26E-01,-6.19E-03,9.25E-02,4.46E-01,1.82E-01,5.57E-02,1.23E-01,-1.01E-01,-2.56E-01,1.80E+00,1.12E+00,9.79E-01,2.82E-02,-2.26E-03,1.69E-02,3.22E-01,-1.34E-01,1.87E-02,-5.93E-01,-2.30E-01,-6.83E-02
,,2.03E+00,1.18E+00,9.39E-01,-1.26E-01,-6.19E-03,9.25E-02,4.44E-01,2.06E-01,5.61E-02,1.50E-01,-7.85E-02,-2.57E-01,1.80E+00,1.12E+00,9.79E-01,2.82E-02,-2.26E-03,1.69E-02,3.17E-01,-1.38E-01,1.87E-02,-5.84E-01,-2.27E-01,-6.70E-02
,,2.04E+00,1.18E+00,9.38E-01,-1.26E-01,-1.24E-02,9.19E-02,4.42E-01,2.31E-01,5.61E-02,1.84E-01,-6.51E-02,-2.56E-01,1.82E+00,1.12E+00,9.79E-01,1.57E-02,-3.58E-03,1.53E-02,3.20E-01,-1.40E-01,1.87E-02,-5.87E-01,-2.25E-01,-6.78E-02
,,2.05E+00,1.19E+00,9.38E-01,-1.26E-01,-1.24E-02,9.19E-02,4.40E-01,2.55E-01,5.65E-02,2.24E-01,-5.11E-02,-2.54E-01,1.82E+00,1.12E+00,9.79E-01,1.57E-02,-3.58E-03,1.53E-02,3.15E-01,-1.41E-01,1.88E-02,-5.63E-01,-2.27E-01,-6.36E-02
,,2.05E+00,1.19E+00,9.38E-01,-1.22E-01,-1.25E-02,9.63E-02,4.37E-01,2.79E-01,5.65E-02,2.68E-01,-4.28E-02,-2.52E-01,1.83E+00,1.12E+00,9.79E-01,6.53E-03,-3.58E-03,1.44E-02,3.18E-01,-1.42E-01,1.88E-02,-5.53E-01,-2.27E-01,-6.21E-02
,,2.06E+00,1.20E+00,9.38E-01,-1.22E-01,-1.25E-02,9.63E-02,4.35E-01,3.03E-01,5.68E-02,3.11E-01,-3.93E-02,-2.54E-01,1.83E+00,1.12E+00,9.79E-01,6.53E-03,-3.58E-03,1.44E-02,3.13E-01,-1.41E-01,1.88E-02,-5.25E-01,-2.33E-01,-5.83E-02
,,2.22E+00,1.24E+00,9.37E-01,-1.17E-01,-1.49E-02,9.66E-02,5.37E-01,3.43E-01,5.66E-02,3.37E-01,-3.74E-02,-2.54E-01,1.83E+00,1.12E+00,9.79E-01,-4.46E-03,-8.08E-03,1.19E-02,3.08E-01,-1.39E-01,1.88E-02,-5.12E-01,-2.39E-01,-5.82E-02
,,2.22E+00,1.24E+00,9.37E-01,-1.17E-01,-1.49E-02,9.66E-02,5.21E-01,3.69E-01,5.66E-02,4.48E-01,-1.25E-01,-2.49E-01,1.84E+00,1.12E+00,9.79E-01,-4.46E-03,-8.08E-03,1.19E-02,3.10E-01,-1.36E-01,1.88E-02,-4.78E-01,-2.40E-01,-5.23E-02
,,2.23E+00,1.25E+00,9.37E-01,-1.17E-01,-1.49E-02,9.66E-02,5.20E-01,3.81E-01,5.66E-02,4.85E-01,-1.60E-01,-2.48E-01,1.84E+00,1.12E+00,9.79E-01,-1.48E-02,-8.02E-03,1.35E-02,3.04E-01,-1.33E-01,1.88E-02,-4.59E-01,-2.42E-01,-4.80E-02
,,2.23E+00,1.29E+00,9.36E-01,-1.09E-01,-1.76E-02,9.82E-02,5.04E-01,4.36E-01,5.62E-02,5.98E-01,-2.61E-01,-2.42E-01,1.85E+00,1.06E+00,9.79E-01,-1.48E-02,-8.02E-03,1.35E-02,3.04E-01,-1.70E-01,1.89E-02,-4.59E-01,-2.45E-01,-5.17E-02
,,2.23E+00,1.29E+00,9.36E-01,-1.09E-01,-1.76E-02,9.82E-02,4.93E-01,4.51E-01,5.64E-02,6.89E-01,-2.97E-01,-2.39E-01,1.86E+00,1.12E+00,9.79E-01,-2.45E-02,-1.23E-02,1.28E-02,3.09E-01,-1.22E-01,1.89E-02,-4.99E-01,-2.51E-01,-5.80E-02
,,2.24E+00,1.30E+00,9.36E-01,-9.47E-02,-2.19E-02,1.00E-01,4.92E-01,4.61E-01,5.64E-02,7.36E-01,-3.14E-01,-2.37E-01,1.86E+00,1.12E+00,9.79E-01,-2.45E-02,-1.23E-02,1.28E-02,3.02E-01,-1.15E-01,1.89E-02,-4.30E-01,-2.57E-01,-4.92E-02
,,2.25E+00,1.31E+00,9.36E-01,-9.47E-02,-2.19E-02,1.00E-01,4.87E-01,4.79E-01,5.63E-02,7.85E-01,-3.36E-01,-2.41E-01,1.88E+00,1.12E+00,9.79E-01,-3.48E-02,-1.40E-02,1.06E-02,3.03E-01,-1.08E-01,1.89E-02,-3.85E-01,-2.61E-01,-4.61E-02
,,2.26E+00,1.32E+00,9.36E-01,-9.47E-02,-2.19E-02,1.00E-01,4.80E-01,5.06E-01,5.67E-02,8.64E-01,-3.66E-01,-2.42E-01,1.88E+00,1.12E+00,9.79E-01,-3.48E-02,-1.40E-02,1.06E-02,2.96E-01,-9.98E-02,1.89E-02,-3.26E-01,-2.67E-01,-3.92E-02
,,2.48E+00,1.46E+00,9.36E-01,-7.96E-02,-2.91E-02,1.03E-01,6.18E-01,6.09E-01,5.66E-02,9.30E-01,-3.96E-01,-2.41E-01,1.89E+00,1.12E+00,9.79E-01,-4.60E-02,-1.58E-02,1.04E-02,2.97E-01,-9.07E-02,1.89E-02,-2.87E-01,-2.71E-01,-3.57E-02
,,2.48E+00,1.46E+00,9.36E-01,-7.96E-02,-2.91E-02,1.03E-01,6.04E-01,6.15E-01,5.68E-02,9.82E-01,-4.27E-01,-2.43E-01,1.89E+00,1.12E+00,9.79E-01,-4.60E-02,-1.58E-02,1.04E-02,2.90E-01,-8.03E-02,1.91E-02,-2.72E-01,-2.44E-01,-3.69E-02
,,2.48E+00,1.46E+00,9.35E-01,-6.30E-02,-3.50E-02,1.06E-01,6.00E-01,6.22E-01,5.66E-02,1.01E+00,-4.43E-01,-2.42E-01,1.89E+00,1.12E+00,9.79E-01,-5.03E-02,-2.03E-02,1.13E-02,2.82E-01,-7.00E-02,1.92E-02,-2.60E-01,-2.24E-01,-3.68E-02
,,2.50E+00,1.48E+00,9.35E-01,-6.30E-02,-3.50E-02,1.06E-01,5.93E-01,6.34E-01,5.69E-02,1.03E+00,-4.60E-01,-2.49E-01,1.90E+00,1.12E+00,9.79E-01,-5.03E-02,-2.03E-02,1.13E-02,2.82E-01,-5.81E-02,1.94E-02,-2.35E-01,-2.02E-01,-3.72E-02
,,2.14E+00,1.28E+00,9.35E-01,-3.96E-02,-4.44E-02,1.09E-01,3.26E-01,5.00E-01,5.70E-02,1.10E+00,-5.00E-01,-2.50E-01,1.90E+00,1.12E+00,9.79E-01,-5.03E-02,-2.03E-02,1.13E-02,2.74E-01,-4.74E-02,1.95E-02,-2.12E-01,-1.87E-01,-3.72E-02
,,2.14E+00,1.28E+00,9.35E-01,-3.96E-02,-4.44E-02,1.09E-01,3.19E-01,5.01E-01,5.78E-02,9.59E-01,-3.89E-01,-2.74E-01,1.91E+00,1.12E+00,9.79E-01,-5.81E-02,-2.23E-02,9.72E-03,2.74E-01,-3.48E-02,1.96E-02,-1.87E-01,-1.76E-01,-3.62E-02
,,2.21E+00,1.31E+00,9.35E-01,-1.75E-02,-5.16E-02,1.13E-01,3.48E-01,5.19E-01,5.94E-02,6.64E-01,-1.38E-01,-3.10E-01,1.91E+00,1.12E+00,9.79E-01,-5.81E-02,-2.23E-02,9.72E-03,2.66E-01,-2.29E-02,1.96E-02,-1.53E-01,-1.66E-01,-3.32E-02
,,2.21E+00,1.31E+00,9.35E-01,-1.75E-02,-5.16E-02,1.13E-01,3.33E-01,5.15E-01,6.02E-02,5.25E-01,-2.78E-02,-3.23E-01,1.92E+00,1.13E+00,9.79E-01,-6.24E-02,-2.34E-02,1.08E-02,2.65E-01,-9.17E-03,1.97E-02,-1.21E-01,-1.56E-01,-3.09E-02
,,2.22E+00,1.31E+00,9.35E-01,2.66E-03,-5.59E-02,1.16E-01,3.28E-01,5.16E-01,6.04E-02,4.85E-01,1.72E-02,-3.25E-01,1.92E+00,1.13E+00,9.79E-01,-6.24E-02,-2.34E-02,1.08E-02,2.57E-01,3.19E-03,1.97E-02,-8.50E-02,-1.52E-01,-2.99E-02
,,2.23E+00,1.33E+00,9.35E-01,2.66E-03,-5.59E-02,1.16E-01,3.11E-01,5.15E-01,6.14E-02,3.38E-01,1.41E-01,-3.34E-01,1.93E+00,1.13E+00,9.79E-01,-6.44E-02,-2.32E-02,8.42E-03,2.60E-01,1.12E-02,1.97E-02,-6.99E-02,-1.49E-01,-3.13E-02
,,2.23E+00,1.33E+00,9.35E-01,2.66E-03,-5.59E-02,1.16E-01,3.06E-01,5.15E-01,6.17E-02,3.05E-01,1.73E-01,-3.35E-01,1.93E+00,1.13E+00,9.79E-01,-6.44E-02,-2.32E-02,8.42E-03,2.48E-01,2.97E-02,1.97E-02,-1.52E-02,-1.50E-01,-2.51E-02
,,2.20E+00,1.33E+00,9.34E-01,1.99E-02,-5.73E-02,1.18E-01,2.61E-01,4.98E-01,6.22E-02,2.30E-01,2.64E-01,-3.37E-01,1.94E+00,1.13E+00,9.79E-01,-7.11E-02,-2.53E-02,8.72E-03,2.47E-01,4.49E-02,1.97E-02,1.88E-02,-1.51E-01,-2.22E-02
,,2.20E+00,1.33E+00,9.34E-01,1.99E-02,-5.73E-02,1.18E-01,2.54E-01,4.92E-01,6.25E-02,1.97E-01,2.96E-01,-3.38E-01,1.95E+00,1.13E+00,9.79E-01,-7.10E-02,-2.89E-02,7.92E-03,2.45E-01,6.09E-02,1.97E-02,6.00E-02,-1.52E-01,-2.06E-02
,,2.20E+00,1.34E+00,9.34E-01,3.45E-02,-5.77E-02,1.20E-01,2.35E-01,4.80E-01,6.30E-02,1.09E-01,3.84E-01,-3.43E-01,1.95E+00,1.13E+00,9.79E-01,-7.10E-02,-2.89E-02,7.92E-03,2.36E-01,7.38E-02,1.97E-02,1.00E-01,-1.52E-01,-1.77E-02
,,2.21E+00,1.35E+00,9.34E-01,3.45E-02,-5.77E-02,1.20E-01,2.24E-01,4.73E-01,6.35E-02,5.63E-02,4.28E-01,-3.47E-01,1.96E+00,1.14E+00,9.79E-01,-7.01E-02,-3.02E-02,7.56E-03,2.34E-01,8.97E-02,1.97E-02,1.36E-01,-1.51E-01,-1.62E-02
,,2.17E+00,1.34E+00,9.33E-01,4.78E-02,-5.70E-02,1.24E-01,1.83E-01,4.51E-01,6.35E-02,3.46E-02,4.63E-01,-3.45E-01,1.96E+00,1.14E+00,9.79E-01,-7.01E-02,-3.02E-02,7.56E-03,2.25E-01,1.02E-01,1.98E-02,1.29E-01,-1.19E-01,-1.95E-02
,,2.17E+00,1.34E+00,9.33E-01,4.78E-02,-5.70E-02,1.24E-01,1.69E-01,4.36E-01,6.41E-02,-2.86E-02,5.17E-01,-3.53E-01,1.97E+00,1.14E+00,9.79E-01,-6.70E-02,-2.71E-02,7.22E-03,2.23E-01,1.17E-01,1.99E-02,1.32E-01,-9.32E-02,-2.06E-02
,,2.17E+00,1.34E+00,9.33E-01,4.78E-02,-5.70E-02,1.24E-01,1.69E-01,4.36E-01,6.41E-02,-2.86E-02,5.17E-01,-3.53E-01,1.97E+00,1.14E+00,9.79E-01,-6.70E-02,-2.71E-02,7.22E-03,2.15E-01,1.29E-01,2.00E-02,1.39E-01,-7.68E-02,-2.02E-02
,,2.17E+00,1.36E+00,9.32E-01,5.75E-02,-5.32E-02,1.26E-01,1.49E-01,4.14E-01,6.47E-02,-1.26E-01,6.01E-01,-3.63E-01,1.98E+00,1.15E+00,9.79E-01,-6.41E-02,-3.12E-02,8.04E-03,2.12E-01,1.44E-01,2.01E-02,1.53E-01,-6.49E-02,-1.92E-02
,,2.18E+00,1.37E+00,9.32E-01,6.53E-02,-4.74E-02,1.28E-01,1.39E-01,4.03E-01,6.52E-02,-1.54E-01,6.33E-01,-3.65E-01,1.98E+00,1.15E+00,9.79E-01,-6.41E-02,-3.12E-02,8.04E-03,2.03E-01,1.54E-01,2.02E-02,1.67E-01,-5.18E-02,-1.89E-02
,,2.18E+00,1.38E+00,9.32E-01,6.53E-02,-4.74E-02,1.28E-01,1.30E-01,3.90E-01,6.51E-02,-1.90E-01,6.51E-01,-3.69E-01,1.99E+00,1.16E+00,9.79E-01,-6.45E-02,-3.09E-02,9.64E-03,2.00E-01,1.69E-01,2.01E-02,1.82E-01,-3.86E-02,-1.73E-02
,,2.18E+00,1.38E+00,9.32E-01,6.53E-02,-4.74E-02,1.28E-01,1.21E-01,3.77E-01,6.55E-02,-2.15E-01,6.66E-01,-3.70E-01,1.99E+00,1.16E+00,9.79E-01,-6.45E-02,-3.09E-02,9.64E-03,1.92E-01,1.79E-01,2.02E-02,2.06E-01,-3.20E-02,-1.77E-02
,,2.25E+00,1.43E+00,9.31E-01,7.47E-02,-3.94E-02,1.33E-01,1.58E-01,3.88E-01,6.53E-02,-2.09E-01,6.61E-01,-3.68E-01,1.99E+00,1.16E+00,9.79E-01,-5.93E-02,-3.17E-02,9.91E-03,1.83E-01,1.89E-01,2.03E-02,2.32E-01,-2.52E-02,-1.77E-02
,,2.25E+00,1.43E+00,9.31E-01,7.47E-02,-3.94E-02,1.33E-01,1.49E-01,3.68E-01,6.56E-02,-2.01E-01,6.31E-01,-3.71E-01,2.00E+00,1.16E+00,9.79E-01,-5.93E-02,-3.17E-02,9.91E-03,1.80E-01,2.03E-01,2.02E-02,2.48E-01,-1.87E-02,-1.83E-02
,,2.25E+00,1.43E+00,9.30E-01,7.72E-02,-3.07E-02,1.32E-01,1.45E-01,3.61E-01,6.52E-02,-2.00E-01,6.26E-01,-3.72E-01,2.35E+00,1.46E+00,9.78E-01,-5.54E-02,-3.12E-02,7.62E-03,4.23E-01,4.17E-01,2.02E-02,2.64E-01,-5.03E-03,-1.97E-02
,,2.26E+00,1.44E+00,9.30E-01,7.72E-02,-3.07E-02,1.32E-01,1.37E-01,3.38E-01,6.56E-02,-2.07E-01,5.87E-01,-3.76E-01,2.36E+00,1.46E+00,9.78E-01,-5.54E-02,-3.12E-02,7.62E-03,4.13E-01,4.24E-01,1.98E-02,4.78E-01,-9.41E-02,6.82E-03
,,2.26E+00,1.45E+00,9.30E-01,7.72E-02,-3.07E-02,1.32E-01,1.34E-01,3.31E-01,6.57E-02,-2.10E-01,5.77E-01,-3.76E-01,2.02E+00,1.18E+00,9.78E-01,-4.90E-02,-2.82E-02,8.27E-03,1.62E-01,2.34E-01,1.96E-02,5.88E-01,-1.24E-01,1.35E-02
,,2.26E+00,1.45E+00,9.30E-01,7.72E-02,-3.07E-02,1.32E-01,1.31E-01,3.23E-01,6.59E-02,-2.13E-01,5.67E-01,-3.77E-01,2.02E+00,1.18E+00,9.78E-01,-4.90E-02,-2.82E-02,8.27E-03,1.52E-01,2.38E-01,2.06E-02,3.14E-01,5.73E-02,-2.81E-02
,,2.27E+00,1.46E+00,9.29E-01,8.16E-02,-2.52E-02,1.35E-01,1.21E-01,2.92E-01,6.60E-02,-2.29E-01,5.35E-01,-3.80E-01,2.02E+00,1.19E+00,9.78E-01,-3.82E-02,-2.78E-02,8.32E-03,1.50E-01,2.50E-01,2.14E-02,1.25E-01,2.05E-01,-4.88E-02
,,2.27E+00,1.46E+00,9.29E-01,8.16E-02,-2.52E-02,1.35E-01,1.19E-01,2.84E-01,6.62E-02,-2.35E-01,5.28E-01,-3.82E-01,2.02E+00,1.19E+00,9.78E-01,-3.82E-02,-2.78E-02,8.32E-03,1.43E-01,2.53E-01,2.20E-02,-2.12E-02,3.20E-01,-5.83E-02
,,2.27E+00,1.47E+00,9.29E-01,8.80E-02,-1.86E-02,1.38E-01,1.15E-01,2.67E-01,6.61E-02,-2.42E-01,5.20E-01,-3.82E-01,2.03E+00,1.20E+00,9.78E-01,-2.70E-02,-2.62E-02,1.12E-02,1.41E-01,2.62E-01,2.24E-02,-1.27E-01,4.15E-01,-6.23E-02
,,2.27E+00,1.48E+00,9.29E-01,8.80E-02,-1.86E-02,1.38E-01,1.10E-01,2.41E-01,6.66E-02,-2.77E-01,4.93E-01,-3.93E-01,2.03E+00,1.20E+00,9.78E-01,-2.70E-02,-2.62E-02,1.12E-02,1.34E-01,2.64E-01,2.29E-02,-2.06E-01,4.85E-01,-6.47E-02
,,2.27E+00,1.48E+00,9.29E-01,8.80E-02,-1.86E-02,1.38E-01,1.08E-01,2.33E-01,6.68E-02,-2.87E-01,4.87E-01,-3.95E-01,2.04E+00,1.21E+00,9.77E-01,-2.38E-02,-1.81E-02,1.23E-02,1.34E-01,2.72E-01,2.30E-02,-2.64E-01,5.52E-01,-6.41E-02
,,2.28E+00,1.49E+00,9.28E-01,9.25E-02,-1.37E-02,1.39E-01,1.04E-01,2.06E-01,6.69E-02,-3.18E-01,4.71E-01,-3.99E-01,2.04E+00,1.21E+00,9.77E-01,-2.38E-02,-1.81E-02,1.23E-02,1.29E-01,2.73E-01,2.33E-02,-2.96E-01,5.87E-01,-6.32E-02
,,2.36E+00,1.50E+00,9.27E-01,9.35E-02,-5.18E-03,1.43E-01,1.57E-01,1.94E-01,6.68E-02,-3.41E-01,4.67E-01,-4.00E-01,2.22E+00,1.18E+00,9.77E-01,-2.26E-02,-1.32E-02,1.11E-02,2.56E-01,2.55E-01,2.30E-02,-3.09E-01,6.11E-01,-6.35E-02
,,2.36E+00,1.50E+00,9.27E-01,9.35E-02,-5.18E-03,1.43E-01,1.54E-01,1.73E-01,6.69E-02,-3.56E-01,4.01E-01,-4.05E-01,2.22E+00,1.18E+00,9.77E-01,-2.26E-02,-1.32E-02,1.11E-02,2.48E-01,2.56E-01,2.29E-02,-3.80E-01,5.36E-01,-6.47E-02
,,2.36E+00,1.50E+00,9.27E-01,9.35E-02,-5.18E-03,1.43E-01,1.54E-01,1.73E-01,6.69E-02,-3.56E-01,4.01E-01,-4.05E-01,2.22E+00,1.18E+00,9.77E-01,-2.26E-02,-1.32E-02,1.11E-02,2.43E-01,2.57E-01,2.27E-02,-4.13E-01,4.66E-01,-6.40E-02
,,2.37E+00,1.50E+00,9.27E-01,9.52E-02,-9.27E-04,1.43E-01,1.53E-01,1.35E-01,6.69E-02,-3.95E-01,3.00E-01,-4.13E-01,2.24E+00,1.28E+00,9.76E-01,-2.18E-02,-1.07E-03,1.18E-02,2.46E-01,3.27E-01,2.22E-02,-4.37E-01,4.20E-01,-6.23E-02
,,2.37E+00,1.51E+00,9.27E-01,9.52E-02,-9.27E-04,1.43E-01,1.52E-01,1.16E-01,6.71E-02,-4.20E-01,2.62E-01,-4.15E-01,2.24E+00,1.28E+00,9.76E-01,-2.18E-02,-1.07E-03,1.18E-02,2.43E-01,3.27E-01,2.21E-02,-3.35E-01,3.57E-01,-4.72E-02
,,2.37E+00,1.51E+00,9.27E-01,9.52E-02,-9.27E-04,1.43E-01,1.52E-01,1.07E-01,6.73E-02,-4.32E-01,2.45E-01,-4.16E-01,2.24E+00,1.28E+00,9.76E-01,-2.18E-02,-1.07E-03,1.18E-02,2.39E-01,3.27E-01,2.21E-02,-2.61E-01,3.08E-01,-3.96E-02
,,2.38E+00,1.51E+00,9.26E-01,9.48E-02,3.15E-03,1.46E-01,1.53E-01,7.95E-02,6.73E-02,-4.69E-01,2.02E-01,-4.20E-01,2.07E+00,1.23E+00,9.75E-01,-2.16E-02,4.45E-03,1.04E-02,1.20E-01,2.96E-01,2.17E-02,-1.93E-01,2.62E-01,-3.44E-02
,,2.38E+00,1.51E+00,9.26E-01,9.48E-02,3.15E-03,1.46E-01,1.54E-01,7.03E-02,6.75E-02,-4.81E-01,1.88E-01,-4.22E-01,2.07E+00,1.23E+00,9.75E-01,-2.16E-02,4.45E-03,1.04E-02,1.20E-01,2.96E-01,2.23E-02,-2.14E-01,3.25E-01,-3.97E-02
,,2.38E+00,1.51E+00,9.26E-01,9.39E-02,6.90E-03,1.47E-01,1.54E-01,6.12E-02,6.73E-02,-4.94E-01,1.79E-01,-4.23E-01,2.07E+00,1.25E+00,9.75E-01,-2.30E-02,1.22E-02,9.68E-03,1.18E-01,3.05E-01,2.25E-02,-2.31E-01,3.84E-01,-4.37E-02
,,2.36E+00,1.48E+00,9.26E-01,9.39E-02,6.90E-03,1.47E-01,1.37E-01,6.13E-03,6.80E-02,-5.60E-01,1.37E-01,-4.32E-01,2.07E+00,1.25E+00,9.75E-01,-2.30E-02,1.22E-02,9.68E-03,1.18E-01,3.05E-01,2.27E-02,-2.26E-01,4.02E-01,-4.27E-02
,,2.36E+00,1.48E+00,9.26E-01,9.39E-02,6.90E-03,1.47E-01,1.39E-01,-1.20E-02,6.83E-02,-6.15E-01,1.33E-01,-4.37E-01,2.08E+00,1.26E+00,9.74E-01,-2.34E-02,2.07E-02,9.65E-03,1.26E-01,3.13E-01,2.30E-02,-2.10E-01,4.45E-01,-3.99E-02
,,2.39E+00,1.47E+00,9.26E-01,9.15E-02,9.68E-03,1.47E-01,1.62E-01,-4.02E-02,6.84E-02,-6.72E-01,1.20E-01,-4.41E-01,2.08E+00,1.26E+00,9.74E-01,-2.34E-02,2.07E-02,9.65E-03,1.27E-01,3.13E-01,2.31E-02,-2.02E-01,4.50E-01,-3.89E-02
,,2.39E+00,1.47E+00,9.26E-01,9.15E-02,9.68E-03,1.47E-01,1.62E-01,-5.71E-02,6.86E-02,-7.27E-01,9.62E-02,-4.45E-01,2.08E+00,1.27E+00,9.74E-01,-1.95E-02,3.21E-02,8.56E-03,1.37E-01,3.21E-01,2.32E-02,-1.78E-01,4.71E-01,-3.77E-02
,,2.40E+00,1.47E+00,9.26E-01,8.73E-02,1.52E-02,1.48E-01,1.64E-01,-7.46E-02,6.87E-02,-7.79E-01,8.01E-02,-4.47E-01,2.08E+00,1.27E+00,9.74E-01,-1.95E-02,3.21E-02,8.56E-03,1.40E-01,3.20E-01,2.34E-02,-1.70E-01,4.65E-01,-3.63E-02
,,2.40E+00,1.47E+00,9.26E-01,8.73E-02,1.52E-02,1.48E-01,1.67E-01,-9.13E-02,6.89E-02,-8.28E-01,6.04E-02,-4.50E-01,2.28E+00,1.38E+00,9.73E-01,-1.85E-02,4.01E-02,9.15E-03,2.82E-01,3.94E-01,2.31E-02,-8.58E-02,3.94E-01,-2.46E-02
,,2.40E+00,1.46E+00,9.26E-01,8.73E-02,1.52E-02,1.48E-01,1.70E-01,-1.08E-01,6.91E-02,-8.60E-01,3.89E-02,-4.51E-01,2.28E+00,1.38E+00,9.73E-01,-1.85E-02,4.01E-02,9.15E-03,2.84E-01,3.93E-01,2.29E-02,-2.32E-02,3.32E-01,-1.80E-02
,,2.41E+00,1.46E+00,9.25E-01,7.70E-02,1.72E-02,1.49E-01,1.73E-01,-1.24E-01,6.92E-02,-9.00E-01,2.06E-02,-4.51E-01,2.06E+00,1.26E+00,9.73E-01,-1.68E-02,5.14E-02,8.71E-03,1.41E-01,3.11E-01,2.26E-02,4.76E-02,2.46E-01,-1.82E-02
,,2.41E+00,1.46E+00,9.25E-01,7.70E-02,1.72E-02,1.49E-01,1.75E-01,-1.31E-01,6.93E-02,-9.08E-01,1.09E-02,-4.52E-01,2.06E+00,1.26E+00,9.73E-01,-1.68E-02,5.14E-02,8.71E-03,1.49E-01,3.10E-01,2.31E-02,-1.58E-02,2.70E-01,-2.94E-02
,,2.41E+00,1.46E+00,9.25E-01,6.74E-02,1.80E-02,1.50E-01,1.80E-01,-1.51E-01,6.95E-02,-9.34E-01,-1.61E-02,-4.52E-01,2.06E+00,1.26E+00,9.73E-01,-1.68E-02,5.14E-02,8.71E-03,1.57E-01,3.09E-01,2.35E-02,-6.19E-02,2.88E-01,-3.53E-02
,,2.42E+00,1.45E+00,9.25E-01,6.74E-02,1.80E-02,1.50E-01,1.84E-01,-1.64E-01,6.97E-02,-9.45E-01,-3.32E-02,-4.54E-01,2.06E+00,1.26E+00,9.73E-01,-1.68E-02,5.14E-02,8.71E-03,1.65E-01,3.08E-01,2.39E-02,-9.55E-02,3.00E-01,-3.81E-02
,,2.42E+00,1.45E+00,9.25E-01,5.74E-02,1.60E-02,1.49E-01,1.87E-01,-1.75E-01,6.99E-02,-9.67E-01,-5.09E-02,-4.55E-01,2.11E+00,1.30E+00,9.72E-01,-1.19E-02,5.71E-02,1.08E-02,2.07E-01,3.34E-01,2.40E-02,-9.67E-02,2.96E-01,-3.64E-02
,,2.43E+00,1.45E+00,9.25E-01,5.74E-02,1.60E-02,1.49E-01,1.90E-01,-1.86E-01,7.00E-02,-9.70E-01,-6.39E-02,-4.55E-01,2.11E+00,1.30E+00,9.72E-01,-1.19E-02,5.71E-02,1.08E-02,2.11E-01,3.32E-01,2.41E-02,-8.86E-02,2.82E-01,-3.57E-02
,,2.43E+00,1.44E+00,9.25E-01,4.07E-02,1.78E-02,1.48E-01,1.94E-01,-1.95E-01,7.02E-02,-9.91E-01,-7.55E-02,-4.56E-01,2.10E+00,1.31E+00,9.72E-01,-4.78E-03,6.37E-02,9.74E-03,2.18E-01,3.35E-01,2.41E-02,-6.68E-02,2.51E-01,-3.56E-02
,,2.43E+00,1.44E+00,9.25E-01,4.07E-02,1.78E-02,1.48E-01,1.97E-01,-2.02E-01,7.04E-02,-9.79E-01,-8.99E-02,-4.53E-01,2.10E+00,1.31E+00,9.72E-01,-4.78E-03,6.37E-02,9.74E-03,2.27E-01,3.32E-01,2.43E-02,-6.23E-02,2.30E-01,-3.43E-02
,,2.66E+00,1.59E+00,9.25E-01,2.88E-02,1.90E-02,1.49E-01,3.47E-01,-1.05E-01,7.06E-02,-9.86E-01,-9.86E-02,-4.52E-01,2.10E+00,1.31E+00,9.72E-01,-4.78E-03,6.37E-02,9.74E-03,2.36E-01,3.28E-01,2.45E-02,-6.08E-02,2.10E-01,-3.38E-02
,,2.66E+00,1.59E+00,9.25E-01,2.88E-02,1.90E-02,1.49E-01,3.45E-01,-1.09E-01,7.04E-02,-8.67E-01,-1.77E-01,-4.39E-01,2.13E+00,1.32E+00,9.72E-01,2.00E-03,6.92E-02,1.16E-02,2.66E-01,3.33E-01,2.45E-02,-5.47E-02,1.85E-01,-3.33E-02
,,2.67E+00,1.62E+00,9.25E-01,1.41E-02,1.83E-02,1.49E-01,3.52E-01,-9.34E-02,7.03E-02,-7.87E-01,-2.43E-01,-4.32E-01,2.13E+00,1.32E+00,9.72E-01,2.00E-03,6.92E-02,1.16E-02,2.75E-01,3.28E-01,2.46E-02,-5.36E-02,1.49E-01,-3.47E-02
,,2.67E+00,1.62E+00,9.25E-01,1.41E-02,1.83E-02,1.49E-01,3.51E-01,-9.42E-02,7.03E-02,-7.17E-01,-2.66E-01,-4.29E-01,2.09E+00,1.35E+00,9.72E-01,8.37E-03,7.43E-02,9.47E-03,2.57E-01,3.37E-01,2.45E-02,-5.06E-02,1.19E-01,-3.75E-02
,,2.68E+00,1.62E+00,9.26E-01,5.01E-03,1.52E-02,1.48E-01,3.51E-01,-9.49E-02,7.06E-02,-6.64E-01,-2.84E-01,-4.28E-01,2.09E+00,1.35E+00,9.72E-01,8.37E-03,7.43E-02,9.47E-03,2.68E-01,3.31E-01,2.47E-02,-3.90E-02,1.11E-01,-3.37E-02
,,2.68E+00,1.62E+00,9.26E-01,5.01E-03,1.52E-02,1.48E-01,3.53E-01,-9.52E-02,7.06E-02,-6.38E-01,-2.91E-01,-4.27E-01,2.21E+00,1.43E+00,9.71E-01,1.49E-02,7.82E-02,1.24E-02,3.62E-01,3.85E-01,2.48E-02,-3.00E-02,1.08E-01,-2.95E-02
,,2.69E+00,1.61E+00,9.26E-01,-6.92E-03,1.20E-02,1.48E-01,3.56E-01,-9.36E-02,7.09E-02,-5.78E-01,-3.13E-01,-4.27E-01,2.21E+00,1.43E+00,9.71E-01,1.49E-02,7.82E-02,1.24E-02,3.73E-01,3.77E-01,2.47E-02,7.34E-02,2.00E-02,-1.88E-02
,,2.70E+00,1.61E+00,9.27E-01,-1.35E-02,5.93E-03,1.50E-01,3.58E-01,-9.12E-02,7.13E-02,-5.40E-01,-3.30E-01,-4.24E-01,2.16E+00,1.36E+00,9.71E-01,2.20E-02,8.34E-02,1.07E-02,3.53E-01,3.16E-01,2.44E-02,1.48E-01,-4.90E-02,-1.68E-02
,,2.70E+00,1.61E+00,9.27E-01,-1.35E-02,5.93E-03,1.50E-01,3.58E-01,-8.97E-02,7.13E-02,-5.20E-01,-3.33E-01,-4.25E-01,2.16E+00,1.36E+00,9.71E-01,2.20E-02,8.34E-02,1.07E-02,3.65E-01,3.07E-01,2.45E-02,8.45E-02,-8.67E-02,-2.77E-02
,,2.71E+00,1.61E+00,9.27E-01,-2.01E-02,2.86E-03,1.52E-01,3.59E-01,-8.52E-02,7.16E-02,-4.78E-01,-3.48E-01,-4.27E-01,2.16E+00,1.36E+00,9.71E-01,2.20E-02,8.34E-02,1.07E-02,3.76E-01,2.99E-01,2.46E-02,3.48E-02,-1.20E-01,-3.39E-02
,,2.72E+00,1.61E+00,9.27E-01,-2.01E-02,2.86E-03,1.52E-01,3.60E-01,-8.11E-02,7.15E-02,-4.48E-01,-3.55E-01,-4.31E-01,2.18E+00,1.37E+00,9.71E-01,3.43E-02,8.55E-02,1.18E-02,3.96E-01,2.96E-01,2.46E-02,-9.79E-04,-1.52E-01,-3.76E-02
,,2.52E+00,1.47E+00,9.28E-01,-2.48E-02,-1.76E-03,1.52E-01,2.22E-01,-1.68E-01,7.18E-02,-4.24E-01,-3.71E-01,-4.34E-01,2.18E+00,1.37E+00,9.71E-01,3.43E-02,8.55E-02,1.18E-02,4.07E-01,2.85E-01,2.47E-02,-4.12E-02,-1.86E-01,-4.10E-02
,,2.52E+00,1.47E+00,9.28E-01,-2.48E-02,-1.76E-03,1.52E-01,2.18E-01,-1.61E-01,7.23E-02,-5.64E-01,-2.57E-01,-4.56E-01,2.19E+00,1.38E+00,9.71E-01,4.14E-02,8.65E-02,1.37E-02,4.27E-01,2.82E-01,2.47E-02,-7.18E-02,-2.16E-01,-4.18E-02
,,2.52E+00,1.47E+00,9.28E-01,-2.48E-02,-1.76E-03,1.52E-01,2.16E-01,-1.55E-01,7.26E-02,-6.60E-01,-1.64E-01,-4.67E-01,2.19E+00,1.38E+00,9.71E-01,4.14E-02,8.65E-02,1.37E-02,4.38E-01,2.70E-01,2.47E-02,-1.01E-01,-2.53E-01,-4.52E-02
,,2.53E+00,1.46E+00,9.29E-01,-2.71E-02,-6.30E-03,1.52E-01,2.15E-01,-1.49E-01,7.33E-02,-7.28E-01,-9.22E-02,-4.71E-01,2.19E+00,1.38E+00,9.71E-01,4.14E-02,8.65E-02,1.37E-02,4.49E-01,2.58E-01,2.47E-02,-1.28E-01,-2.85E-01,-4.74E-02
,,2.53E+00,1.46E+00,9.29E-01,-2.71E-02,-6.30E-03,1.52E-01,2.14E-01,-1.44E-01,7.34E-02,-7.74E-01,-3.12E-02,-4.72E-01,2.21E+00,1.37E+00,9.71E-01,4.83E-02,8.48E-02,1.27E-02,4.73E-01,2.38E-01,2.48E-02,-1.61E-01,-3.18E-01,-5.04E-02
,,2.54E+00,1.46E+00,9.29E-01,-3.61E-02,-9.98E-03,1.52E-01,2.12E-01,-1.37E-01,7.40E-02,-8.16E-01,1.64E-02,-4.71E-01,2.21E+00,1.37E+00,9.71E-01,4.83E-02,8.48E-02,1.27E-02,4.83E-01,2.25E-01,2.48E-02,-2.07E-01,-3.52E-01,-5.24E-02
,,2.54E+00,1.45E+00,9.29E-01,-3.61E-02,-9.98E-03,1.52E-01,2.10E-01,-1.29E-01,7.39E-02,-8.23E-01,5.61E-02,-4.69E-01,2.22E+00,1.40E+00,9.71E-01,5.33E-02,8.14E-02,1.41E-02,4.99E-01,2.34E-01,2.48E-02,-2.44E-01,-3.83E-01,-5.27E-02
,,2.54E+00,1.45E+00,9.30E-01,-4.69E-02,-8.66E-03,1.52E-01,2.08E-01,-1.22E-01,7.42E-02,-8.34E-01,8.75E-02,-4.68E-01,2.22E+00,1.40E+00,9.71E-01,5.33E-02,8.14E-02,1.41E-02,5.08E-01,2.20E-01,2.48E-02,-2.48E-01,-4.11E-01,-5.12E-02
,,2.55E+00,1.45E+00,9.30E-01,-4.69E-02,-8.66E-03,1.52E-01,2.06E-01,-1.12E-01,7.41E-02,-8.26E-01,1.11E-01,-4.65E-01,2.24E+00,1.41E+00,9.71E-01,5.46E-02,8.02E-02,1.53E-02,5.27E-01,2.13E-01,2.49E-02,-2.52E-01,-4.40E-01,-5.02E-02
,,2.55E+00,1.45E+00,9.30E-01,-5.87E-02,-1.08E-02,1.52E-01,2.05E-01,-1.02E-01,7.43E-02,-8.17E-01,1.26E-01,-4.63E-01,2.24E+00,1.41E+00,9.71E-01,5.46E-02,8.02E-02,1.53E-02,5.35E-01,2.00E-01,2.48E-02,-2.58E-01,-4.69E-01,-5.10E-02
,,2.55E+00,1.45E+00,9.30E-01,-5.87E-02,-1.08E-02,1.52E-01,2.05E-01,-1.02E-01,7.43E-02,-8.17E-01,1.26E-01,-4.63E-01,2.25E+00,1.42E+00,9.72E-01,6.11E-02,7.42E-02,1.33E-02,5.55E-01,1.92E-01,2.49E-02,-2.64E-01,-5.00E-01,-5.21E-02
,,2.55E+00,1.45E+00,9.30E-01,-5.87E-02,-1.08E-02,1.52E-01,2.05E-01,-1.02E-01,7.43E-02,-8.17E-01,1.26E-01,-4.63E-01,2.27E+00,1.43E+00,9.72E-01,6.28E-02,7.20E-02,1.48E-02,5.73E-01,1.83E-01,2.49E-02,-2.77E-01,-5.27E-01,-4.99E-02
,,2.62E+00,1.53E+00,9.32E-01,-8.48E-02,-7.48E-03,1.53E-01,2.23E-01,3.67E-02,7.36E-02,-3.59E-01,9.72E-02,-4.21E-01,2.27E+00,1.43E+00,9.72E-01,6.28E-02,7.20E-02,1.48E-02,5.73E-01,1.83E-01,2.49E-02,-2.77E-01,-5.27E-01,-4.99E-02
,,2.62E+00,1.53E+00,9.32E-01,-8.48E-02,-7.48E-03,1.53E-01,2.21E-01,5.35E-02,7.31E-02,-2.70E-01,8.17E-02,-4.21E-01,2.29E+00,1.43E+00,9.72E-01,6.27E-02,6.59E-02,1.28E-02,6.06E-01,1.31E-01,2.47E-02,-3.26E-01,-6.32E-01,-5.13E-02
,,2.63E+00,1.54E+00,9.32E-01,-8.37E-02,-6.00E-03,1.54E-01,2.20E-01,7.01E-02,7.31E-02,-1.98E-01,6.81E-02,-4.22E-01,2.31E+00,1.44E+00,9.72E-01,6.14E-02,5.67E-02,1.14E-02,6.22E-01,1.22E-01,2.48E-02,-3.37E-01,-6.58E-01,-5.02E-02
,,2.63E+00,1.54E+00,9.33E-01,-8.03E-02,-6.65E-03,1.54E-01,2.19E-01,8.65E-02,7.31E-02,-1.35E-01,5.37E-02,-4.24E-01,2.31E+00,1.44E+00,9.72E-01,6.14E-02,5.67E-02,1.14E-02,6.24E-01,1.08E-01,2.47E-02,-3.45E-01,-6.75E-01,-4.81E-02
,,2.64E+00,1.54E+00,9.33E-01,-8.03E-02,-6.65E-03,1.54E-01,2.18E-01,1.02E-01,7.26E-02,-8.48E-02,4.11E-02,-4.26E-01,2.30E+00,1.43E+00,9.73E-01,6.44E-02,5.04E-02,1.12E-02,6.20E-01,8.71E-02,2.48E-02,-3.65E-01,-6.89E-01,-4.87E-02
,,2.64E+00,1.54E+00,9.33E-01,-7.08E-02,-7.12E-03,1.55E-01,2.16E-01,1.18E-01,7.26E-02,-3.65E-02,2.98E-02,-4.26E-01,2.35E+00,1.45E+00,9.73E-01,6.12E-02,4.38E-02,9.58E-03,6.53E-01,8.34E-02,2.50E-02,-4.14E-01,-6.96E-01,-5.18E-02
,,2.65E+00,1.54E+00,9.33E-01,-7.08E-02,-7.12E-03,1.55E-01,2.15E-01,1.32E-01,7.22E-02,-1.33E-02,2.00E-02,-4.30E-01,2.35E+00,1.45E+00,9.73E-01,6.12E-02,4.38E-02,9.58E-03,6.52E-01,7.69E-02,2.49E-02,-4.10E-01,-7.08E-01,-4.87E-02
,,2.65E+00,1.55E+00,9.34E-01,-6.49E-02,-6.33E-03,1.59E-01,2.13E-01,1.45E-01,7.22E-02,1.64E-02,1.13E-02,-4.30E-01,2.35E+00,1.45E+00,9.73E-01,5.80E-02,3.32E-02,1.02E-02,6.51E-01,6.42E-02,2.47E-02,-4.08E-01,-7.36E-01,-4.38E-02
,,2.65E+00,1.55E+00,9.34E-01,-6.49E-02,-6.33E-03,1.59E-01,2.12E-01,1.58E-01,7.17E-02,3.37E-02,1.65E-03,-4.36E-01,2.46E+00,1.47E+00,9.73E-01,5.80E-02,3.32E-02,1.02E-02,7.24E-01,6.73E-02,2.47E-02,-4.17E-01,-7.54E-01,-4.41E-02
,,2.66E+00,1.55E+00,9.34E-01,-6.49E-02,-6.33E-03,1.59E-01,2.11E-01,1.71E-01,7.12E-02,5.40E-02,-7.60E-03,-4.40E-01,2.39E+00,1.46E+00,9.74E-01,5.61E-02,2.43E-02,8.02E-03,6.70E-01,4.14E-02,2.47E-02,-4.54E-01,-7.80E-01,-4.71E-02
,,2.66E+00,1.56E+00,9.35E-01,-5.82E-02,-7.00E-03,1.60E-01,2.10E-01,1.83E-01,7.12E-02,7.71E-02,-1.65E-02,-4.41E-01,2.39E+00,1.46E+00,9.74E-01,5.61E-02,2.43E-02,8.02E-03,6.65E-01,3.01E-02,2.47E-02,-4.83E-01,-7.58E-01,-4.70E-02
,,2.72E+00,1.60E+00,9.35E-01,-4.47E-02,-8.00E-03,1.60E-01,2.43E-01,2.17E-01,7.12E-02,9.02E-02,-2.34E-02,-4.45E-01,2.41E+00,1.47E+00,9.74E-01,5.27E-02,1.16E-02,6.84E-03,6.77E-01,2.75E-02,2.50E-02,-4.98E-01,-7.57E-01,-4.78E-02
,,2.72E+00,1.60E+00,9.35E-01,-4.47E-02,-8.00E-03,1.60E-01,2.38E-01,2.22E-01,7.06E-02,1.34E-01,-6.03E-02,-4.42E-01,2.41E+00,1.47E+00,9.74E-01,5.27E-02,1.16E-02,6.84E-03,6.70E-01,1.71E-02,2.49E-02,-5.12E-01,-7.38E-01,-4.47E-02
,,2.72E+00,1.60E+00,9.36E-01,-3.70E-02,-8.24E-03,1.63E-01,2.35E-01,2.29E-01,7.05E-02,1.73E-01,-8.88E-02,-4.39E-01,2.41E+00,1.47E+00,9.74E-01,5.27E-02,1.16E-02,6.84E-03,6.62E-01,6.86E-03,2.48E-02,-5.27E-01,-7.21E-01,-4.34E-02
,,2.73E+00,1.60E+00,9.36E-01,-3.70E-02,-8.24E-03,1.63E-01,2.33E-01,2.36E-01,6.98E-02,1.91E-01,-1.12E-01,-4.43E-01,2.43E+00,1.47E+00,9.74E-01,4.75E-02,-1.51E-04,4.30E-03,6.68E-01,-3.76E-05,2.50E-02,-5.46E-01,-7.13E-01,-4.42E-02
,,2.73E+00,1.61E+00,9.37E-01,-2.23E-02,-1.23E-02,1.65E-01,2.31E-01,2.42E-01,6.98E-02,2.22E-01,-1.36E-01,-4.44E-01,2.43E+00,1.47E+00,9.74E-01,4.75E-02,-1.51E-04,4.30E-03,6.58E-01,-9.03E-03,2.49E-02,-5.49E-01,-7.00E-01,-3.96E-02
,,2.74E+00,1.61E+00,9.37E-01,-2.23E-02,-1.23E-02,1.65E-01,2.28E-01,2.46E-01,6.92E-02,2.18E-01,-1.49E-01,-4.49E-01,2.45E+00,1.47E+00,9.75E-01,4.05E-02,-8.15E-03,5.18E-03,6.63E-01,-1.52E-02,2.50E-02,-5.59E-01,-6.92E-01,-3.55E-02
,,2.74E+00,1.62E+00,9.38E-01,-1.05E-02,-1.44E-02,1.67E-01,2.26E-01,2.49E-01,6.92E-02,2.20E-01,-1.61E-01,-4.53E-01,2.45E+00,1.47E+00,9.75E-01,4.05E-02,-8.15E-03,5.18E-03,6.52E-01,-2.26E-02,2.49E-02,-5.50E-01,-6.84E-01,-3.37E-02
,,2.75E+00,1.62E+00,9.38E-01,-1.05E-02,-1.44E-02,1.67E-01,2.23E-01,2.51E-01,6.86E-02,2.11E-01,-1.70E-01,-4.58E-01,2.45E+00,1.47E+00,9.75E-01,4.05E-02,-8.15E-03,5.18E-03,6.41E-01,-2.99E-02,2.47E-02,-5.48E-01,-6.75E-01,-3.33E-02
,,2.68E+00,1.59E+00,9.39E-01,3.86E-03,-1.85E-02,1.68E-01,1.73E-01,2.22E-01,6.89E-02,1.40E-01,-1.28E-01,-4.71E-01,2.48E+00,1.48E+00,9.75E-01,3.47E-02,-1.94E-02,5.66E-03,6.44E-01,-3.44E-02,2.48E-02,-5.48E-01,-6.72E-01,-3.29E-02
,,2.68E+00,1.59E+00,9.39E-01,3.86E-03,-1.85E-02,1.68E-01,1.67E-01,2.19E-01,6.87E-02,4.77E-02,-6.93E-02,-4.82E-01,2.48E+00,1.48E+00,9.75E-01,3.47E-02,-1.94E-02,5.66E-03,6.30E-01,-4.04E-02,2.46E-02,-5.41E-01,-6.62E-01,-3.27E-02
,,2.68E+00,1.59E+00,9.39E-01,1.59E-02,-1.72E-02,1.70E-01,1.63E-01,2.16E-01,6.90E-02,-1.70E-02,-1.79E-02,-4.86E-01,2.50E+00,1.48E+00,9.76E-01,2.57E-02,-2.90E-02,2.88E-04,6.31E-01,-4.35E-02,2.47E-02,-5.45E-01,-6.57E-01,-3.70E-02
,,2.69E+00,1.60E+00,9.39E-01,1.59E-02,-1.72E-02,1.70E-01,1.60E-01,2.13E-01,6.86E-02,-8.12E-02,1.79E-02,-4.92E-01,2.50E+00,1.48E+00,9.76E-01,2.57E-02,-2.90E-02,2.88E-04,6.16E-01,-4.76E-02,2.45E-02,-5.28E-01,-6.47E-01,-2.90E-02
,,2.69E+00,1.60E+00,9.40E-01,2.32E-02,-1.75E-02,1.71E-01,1.56E-01,2.10E-01,6.87E-02,-1.20E-01,4.59E-02,-4.94E-01,2.52E+00,1.48E+00,9.76E-01,1.80E-02,-3.83E-02,3.96E-04,6.08E-01,-5.09E-02,2.46E-02,-5.17E-01,-6.36E-01,-2.17E-02
,,2.69E+00,1.60E+00,9.40E-01,2.32E-02,-1.75E-02,1.71E-01,1.53E-01,2.05E-01,6.82E-02,-1.62E-01,6.82E-02,-4.96E-01,2.52E+00,1.48E+00,9.76E-01,1.80E-02,-3.83E-02,3.96E-04,5.91E-01,-5.35E-02,2.45E-02,-5.42E-01,-5.91E-01,-2.46E-02
,,2.65E+00,1.52E+00,9.41E-01,2.94E-02,-1.72E-02,1.73E-01,1.20E-01,1.43E-01,6.83E-02,-1.84E-01,8.48E-02,-4.95E-01,2.54E+00,1.48E+00,9.76E-01,1.03E-02,-4.78E-02,-7.02E-04,5.88E-01,-5.35E-02,2.47E-02,-5.66E-01,-5.58E-01,-2.66E-02
,,2.65E+00,1.52E+00,9.41E-01,2.94E-02,-1.72E-02,1.73E-01,1.15E-01,1.35E-01,6.79E-02,-3.18E-01,1.24E-01,-5.10E-01,2.54E+00,1.48E+00,9.76E-01,1.03E-02,-4.78E-02,-7.02E-04,5.70E-01,-5.44E-02,2.47E-02,-5.63E-01,-5.26E-01,-2.38E-02
,,2.65E+00,1.52E+00,9.41E-01,3.35E-02,-1.53E-02,1.77E-01,1.11E-01,1.28E-01,6.80E-02,-4.21E-01,1.59E-01,-5.17E-01,2.54E+00,1.48E+00,9.76E-01,1.03E-02,-4.78E-02,-7.02E-04,5.62E-01,-5.49E-02,2.46E-02,-5.62E-01,-5.10E-01,-2.29E-02
,,2.66E+00,1.53E+00,9.41E-01,3.35E-02,-1.53E-02,1.77E-01,1.08E-01,1.22E-01,6.75E-02,-5.00E-01,1.82E-01,-5.25E-01,2.56E+00,1.49E+00,9.77E-01,2.22E-03,-5.81E-02,-1.72E-03,5.57E-01,-5.35E-02,2.47E-02,-5.58E-01,-4.88E-01,-2.07E-02
,,2.66E+00,1.53E+00,9.42E-01,3.30E-02,-1.14E-02,1.76E-01,1.05E-01,1.15E-01,6.75E-02,-5.57E-01,2.04E-01,-5.29E-01,2.56E+00,1.49E+00,9.77E-01,2.22E-03,-5.81E-02,-1.72E-03,5.37E-01,-5.29E-02,2.46E-02,-5.43E-01,-4.61E-01,-1.77E-02
,,2.66E+00,1.53E+00,9.42E-01,3.30E-02,-1.14E-02,1.76E-01,1.03E-01,1.09E-01,6.69E-02,-5.98E-01,2.15E-01,-5.29E-01,2.58E+00,1.49E+00,9.77E-01,-6.43E-03,-6.69E-02,-2.76E-03,5.31E-01,-4.97E-02,2.46E-02,-5.29E-01,-4.42E-01,-1.50E-02
,,2.66E+00,1.53E+00,9.43E-01,2.83E-02,-7.91E-03,1.74E-01,1.02E-01,1.04E-01,6.68E-02,-6.35E-01,2.26E-01,-5.30E-01,2.58E+00,1.49E+00,9.77E-01,-6.43E-03,-6.69E-02,-2.76E-03,5.10E-01,-4.75E-02,2.45E-02,-5.04E-01,-4.19E-01,-1.13E-02
,,2.67E+00,1.54E+00,9.43E-01,2.83E-02,-7.91E-03,1.74E-01,1.00E-01,9.83E-02,6.63E-02,-6.56E-01,2.31E-01,-5.28E-01,2.58E+00,1.49E+00,9.77E-01,-6.43E-03,-6.69E-02,-2.76E-03,4.89E-01,-4.53E-02,2.44E-02,-4.85E-01,-3.95E-01,-9.53E-03
,,2.67E+00,1.54E+00,9.43E-01,2.49E-02,-3.22E-03,1.76E-01,9.88E-02,9.32E-02,6.62E-02,-6.68E-01,2.36E-01,-5.23E-01,2.59E+00,1.49E+00,9.77E-01,-1.86E-02,-7.33E-02,-4.60E-03,4.82E-01,-4.02E-02,2.44E-02,-4.80E-01,-3.75E-01,-1.01E-02
,,2.67E+00,1.54E+00,9.43E-01,2.49E-02,-3.22E-03,1.76E-01,9.82E-02,8.86E-02,6.56E-02,-6.69E-01,2.32E-01,-5.22E-01,2.59E+00,1.49E+00,9.77E-01,-1.86E-02,-7.33E-02,-4.60E-03,4.60E-01,-3.58E-02,2.44E-02,-4.88E-01,-3.23E-01,-1.04E-02
,,2.67E+00,1.54E+00,9.44E-01,1.76E-02,7.20E-04,1.78E-01,9.82E-02,8.49E-02,6.54E-02,-6.70E-01,2.28E-01,-5.22E-01,2.61E+00,1.49E+00,9.77E-01,-2.45E-02,-7.93E-02,-3.77E-03,4.51E-01,-2.91E-02,2.45E-02,-4.97E-01,-2.78E-01,-9.73E-03
,,2.67E+00,1.54E+00,9.44E-01,1.76E-02,7.20E-04,1.78E-01,9.84E-02,8.17E-02,6.48E-02,-6.61E-01,2.20E-01,-5.23E-01,2.61E+00,1.49E+00,9.77E-01,-2.45E-02,-7.93E-02,-3.77E-03,4.29E-01,-2.36E-02,2.45E-02,-4.83E-01,-2.40E-01,-8.80E-03
,,2.68E+00,1.54E+00,9.44E-01,9.29E-03,7.79E-03,1.78E-01,9.96E-02,7.96E-02,6.47E-02,-6.60E-01,2.18E-01,-5.24E-01,2.61E+00,1.49E+00,9.77E-01,-2.45E-02,-7.93E-02,-3.77E-03,4.08E-01,-1.83E-02,2.45E-02,-4.72E-01,-2.04E-01,-8.25E-03
,,2.68E+00,1.55E+00,9.44E-01,9.29E-03,7.79E-03,1.78E-01,1.01E-01,7.80E-02,6.41E-02,-6.41E-01,2.04E-01,-5.23E-01,2.63E+00,1.50E+00,9.77E-01,-3.64E-02,-8.63E-02,-7.48E-03,3.98E-01,-9.80E-03,2.45E-02,-4.56E-01,-1.76E-01,-6.38E-03
,,2.68E+00,1.55E+00,9.45E-01,2.28E-03,1.27E-02,1.79E-01,1.03E-01,7.67E-02,6.39E-02,-6.32E-01,1.96E-01,-5.22E-01,2.63E+00,1.50E+00,9.77E-01,-3.64E-02,-8.63E-02,-7.48E-03,3.75E-01,-2.35E-03,2.44E-02,-4.25E-01,-1.47E-01,-4.98E-04
,,2.68E+00,1.55E+00,9.45E-01,2.28E-03,1.27E-02,1.79E-01,1.06E-01,7.65E-02,6.33E-02,-6.09E-01,1.80E-01,-5.22E-01,2.75E+00,1.58E+00,9.77E-01,-4.22E-02,-9.27E-02,-7.46E-03,4.36E-01,6.39E-02,2.44E-02,-3.92E-01,-1.19E-01,4.66E-03
,,2.68E+00,1.55E+00,9.46E-01,-4.38E-03,1.69E-02,1.77E-01,1.08E-01,7.65E-02,6.31E-02,-5.96E-01,1.68E-01,-5.23E-01,2.75E+00,1.58E+00,9.77E-01,-4.22E-02,-9.27E-02,-7.46E-03,4.12E-01,7.14E-02,2.44E-02,-3.44E-01,-8.92E-02,9.43E-03
,,2.69E+00,1.55E+00,9.46E-01,-4.38E-03,1.69E-02,1.77E-01,1.12E-01,7.76E-02,6.25E-02,-5.71E-01,1.51E-01,-5.20E-01,2.66E+00,1.50E+00,9.77E-01,-5.08E-02,-9.60E-02,-8.64E-03,3.26E-01,2.60E-02,2.44E-02,-3.56E-01,-3.53E-02,5.41E-03
,,2.77E+00,1.54E+00,9.46E-01,-1.29E-02,2.13E-02,1.77E-01,1.65E-01,6.95E-02,6.24E-02,-5.56E-01,1.40E-01,-5.19E-01,2.66E+00,1.50E+00,9.77E-01,-5.08E-02,-9.60E-02,-8.64E-03,3.02E-01,3.57E-02,2.47E-02,-3.97E-01,4.61E-02,-5.58E-04
,,2.77E+00,1.54E+00,9.46E-01,-1.29E-02,2.13E-02,1.77E-01,1.67E-01,7.13E-02,6.17E-02,-5.41E-01,1.00E-01,-5.18E-01,2.68E+00,1.51E+00,9.77E-01,-5.91E-02,-9.60E-02,-9.52E-03,2.90E-01,4.89E-02,2.47E-02,-4.14E-01,1.10E-01,-7.84E-04
,,2.77E+00,1.54E+00,9.47E-01,-1.77E-02,2.66E-02,1.80E-01,1.70E-01,7.37E-02,6.14E-02,-5.35E-01,4.85E-02,-5.16E-01,2.69E+00,1.51E+00,9.76E-01,-6.66E-02,-9.66E-02,-1.08E-02,2.77E-01,6.32E-02,2.46E-02,-4.15E-01,1.63E-01,7.84E-04
,,2.77E+00,1.54E+00,9.47E-01,-1.77E-02,2.66E-02,1.80E-01,1.75E-01,7.74E-02,6.06E-02,-5.18E-01,-3.11E-03,-5.19E-01,2.69E+00,1.51E+00,9.76E-01,-6.66E-02,-9.66E-02,-1.08E-02,2.54E-01,7.55E-02,2.48E-02,-3.96E-01,2.08E-01,5.01E-03
,,2.78E+00,1.54E+00,9.48E-01,-2.22E-02,3.13E-02,1.79E-01,1.81E-01,8.17E-02,6.03E-02,-5.01E-01,-4.63E-02,-5.21E-01,2.69E+00,1.51E+00,9.76E-01,-6.66E-02,-9.66E-02,-1.08E-02,2.32E-01,8.76E-02,2.49E-02,-3.67E-01,2.44E-01,9.47E-03
,,2.78E+00,1.54E+00,9.48E-01,-2.22E-02,3.13E-02,1.79E-01,1.87E-01,8.63E-02,5.96E-02,-4.79E-01,-9.00E-02,-5.20E-01,2.70E+00,1.52E+00,9.76E-01,-7.51E-02,-9.27E-02,-1.34E-02,2.19E-01,1.04E-01,2.47E-02,-3.47E-01,2.81E-01,1.09E-02
,,2.78E+00,1.55E+00,9.48E-01,-2.22E-02,3.13E-02,1.79E-01,1.93E-01,9.09E-02,5.89E-02,-4.61E-01,-1.27E-01,-5.19E-01,2.70E+00,1.52E+00,9.76E-01,-7.51E-02,-9.27E-02,-1.34E-02,1.98E-01,1.17E-01,2.48E-02,-3.01E-01,3.03E-01,1.84E-02
,,2.82E+00,1.60E+00,9.48E-01,-2.89E-02,3.13E-02,1.80E-01,2.24E-01,1.32E-01,5.88E-02,-4.31E-01,-1.53E-01,-5.16E-01,2.70E+00,1.52E+00,9.76E-01,-7.51E-02,-9.27E-02,-1.34E-02,1.78E-01,1.31E-01,2.50E-02,-2.62E-01,3.25E-01,2.29E-02
,,2.82E+00,1.60E+00,9.48E-01,-2.89E-02,3.13E-02,1.80E-01,2.27E-01,1.36E-01,5.82E-02,-3.88E-01,-1.72E-01,-5.15E-01,2.71E+00,1.52E+00,9.75E-01,-8.05E-02,-9.15E-02,-1.51E-02,1.66E-01,1.48E-01,2.46E-02,-2.23E-01,3.44E-01,2.69E-02
,,2.83E+00,1.60E+00,9.49E-01,-3.66E-02,3.26E-02,1.82E-01,2.34E-01,1.43E-01,5.82E-02,-3.58E-01,-1.87E-01,-5.14E-01,2.71E+00,1.52E+00,9.75E-01,-8.05E-02,-9.15E-02,-1.51E-02,1.46E-01,1.62E-01,2.48E-02,-1.78E-01,3.60E-01,3.18E-02
,,2.83E+00,1.61E+00,9.49E-01,-3.66E-02,3.26E-02,1.82E-01,2.40E-01,1.50E-01,5.76E-02,-3.15E-01,-2.05E-01,-5.15E-01,2.73E+00,1.53E+00,9.74E-01,-8.86E-02,-8.91E-02,-1.78E-02,1.34E-01,1.81E-01,2.45E-02,-1.33E-01,3.74E-01,3.62E-02
,,2.83E+00,1.61E+00,9.49E-01,-3.66E-02,3.26E-02,1.82E-01,2.40E-01,1.50E-01,5.76E-02,-3.15E-01,-2.05E-01,-5.15E-01,2.73E+00,1.53E+00,9.74E-01,-8.86E-02,-8.91E-02,-1.78E-02,1.15E-01,1.96E-01,2.47E-02,-7.95E-02,3.85E-01,4.25E-02
,,2.84E+00,1.61E+00,9.50E-01,-3.89E-02,3.32E-02,1.81E-01,2.53E-01,1.65E-01,5.70E-02,-2.42E-01,-2.41E-01,-5.15E-01,2.74E+00,1.54E+00,9.73E-01,-9.22E-02,-8.28E-02,-1.75E-02,1.04E-01,2.16E-01,2.43E-02,-2.86E-02,3.96E-01,4.73E-02
,,2.85E+00,1.61E+00,9.50E-01,-3.89E-02,3.32E-02,1.81E-01,2.56E-01,1.69E-01,5.66E-02,-2.25E-01,-2.50E-01,-5.15E-01,2.74E+00,1.54E+00,9.72E-01,-9.23E-02,-7.82E-02,-1.92E-02,8.46E-02,2.44E-01,2.40E-02,4.88E-02,4.06E-01,5.07E-02
,,2.88E+00,1.57E+00,9.51E-01,-4.26E-02,3.19E-02,1.82E-01,2.82E-01,1.46E-01,5.63E-02,-2.10E-01,-2.85E-01,-5.17E-01,2.74E+00,1.54E+00,9.72E-01,-9.23E-02,-7.82E-02,-1.92E-02,6.85E-02,2.59E-01,2.44E-02,1.01E-01,4.05E-01,5.53E-02
,,2.88E+00,1.57E+00,9.51E-01,-4.26E-02,3.19E-02,1.82E-01,2.84E-01,1.52E-01,5.56E-02,-2.31E-01,-3.14E-01,-5.23E-01,2.75E+00,1.55E+00,9.71E-01,-9.42E-02,-7.36E-02,-2.19E-02,6.00E-02,2.79E-01,2.40E-02,1.45E-01,4.10E-01,5.65E-02
,,2.88E+00,1.57E+00,9.52E-01,-4.30E-02,3.19E-02,1.83E-01,2.90E-01,1.61E-01,5.55E-02,-2.42E-01,-3.39E-01,-5.26E-01,2.75E+00,1.55E+00,9.71E-01,-9.42E-02,-7.36E-02,-2.19E-02,4.51E-02,2.94E-01,2.44E-02,1.97E-01,4.06E-01,6.31E-02
,,2.89E+00,1.57E+00,9.52E-01,-4.30E-02,3.19E-02,1.83E-01,2.96E-01,1.69E-01,5.48E-02,-2.43E-01,-3.62E-01,-5.28E-01,2.76E+00,1.56E+00,9.70E-01,-9.05E-02,-6.66E-02,-2.10E-02,3.67E-02,3.14E-01,2.40E-02,2.47E-01,4.05E-01,6.76E-02
,,2.90E+00,1.58E+00,9.53E-01,-4.67E-02,2.82E-02,1.86E-01,3.02E-01,1.78E-01,5.48E-02,-2.41E-01,-3.88E-01,-5.26E-01,2.76E+00,1.56E+00,9.70E-01,-9.05E-02,-6.66E-02,-2.10E-02,2.33E-02,3.28E-01,2.44E-02,2.91E-01,3.98E-01,6.97E-02
,,2.90E+00,1.58E+00,9.53E-01,-4.67E-02,2.82E-02,1.86E-01,3.07E-01,1.87E-01,5.41E-02,-2.22E-01,-4.06E-01,-5.28E-01,2.76E+00,1.56E+00,9.70E-01,-9.05E-02,-6.66E-02,-2.10E-02,1.02E-02,3.40E-01,2.48E-02,3.28E-01,3.96E-01,7.09E-02
,,2.91E+00,1.58E+00,9.54E-01,-4.95E-02,2.90E-02,1.85E-01,3.12E-01,1.97E-01,5.42E-02,-2.48E-01,-3.90E-01,-5.36E-01,2.77E+00,1.57E+00,9.69E-01,-8.63E-02,-6.01E-02,-2.21E-02,2.50E-03,3.61E-01,2.45E-02,3.65E-01,4.01E-01,7.09E-02
,,2.91E+00,1.59E+00,9.54E-01,-4.95E-02,2.90E-02,1.85E-01,3.18E-01,2.07E-01,5.36E-02,-2.49E-01,-3.84E-01,-5.36E-01,2.77E+00,1.57E+00,9.69E-01,-8.63E-02,-6.01E-02,-2.21E-02,-8.99E-03,3.72E-01,2.50E-02,4.02E-01,3.93E-01,7.40E-02
,,2.96E+00,1.72E+00,9.55E-01,-5.43E-02,2.61E-02,1.85E-01,3.53E-01,3.05E-01,5.37E-02,-2.50E-01,-3.83E-01,-5.35E-01,2.77E+00,1.57E+00,9.69E-01,-8.63E-02,-6.01E-02,-2.21E-02,-1.47E-02,3.78E-01,2.52E-02,4.17E-01,3.92E-01,7.49E-02
,,2.96E+00,1.72E+00,9.55E-01,-5.43E-02,2.61E-02,1.85E-01,3.53E-01,3.12E-01,5.28E-02,-7.15E-02,-4.08E-01,-5.14E-01,2.78E+00,1.58E+00,9.68E-01,-7.99E-02,-5.65E-02,-2.30E-02,-2.62E-02,4.02E-01,2.51E-02,4.60E-01,3.91E-01,7.62E-02
,,2.88E+00,1.68E+00,9.56E-01,-5.53E-02,2.59E-02,1.87E-01,2.91E-01,2.90E-01,5.29E-02,3.50E-02,-4.04E-01,-5.07E-01,2.78E+00,1.58E+00,9.68E-01,-7.99E-02,-5.65E-02,-2.30E-02,-3.66E-02,4.11E-01,2.56E-02,4.90E-01,3.87E-01,7.90E-02
,,2.88E+00,1.68E+00,9.56E-01,-5.53E-02,2.59E-02,1.87E-01,2.92E-01,2.93E-01,5.26E-02,6.55E-02,-3.88E-01,-5.08E-01,2.78E+00,1.60E+00,9.67E-01,-7.04E-02,-4.89E-02,-2.15E-02,-4.14E-02,4.29E-01,2.53E-02,5.22E-01,3.91E-01,8.16E-02
,,2.88E+00,1.69E+00,9.57E-01,-5.31E-02,2.29E-02,1.86E-01,2.96E-01,3.07E-01,5.24E-02,1.41E-01,-3.50E-01,-5.10E-01,2.78E+00,1.60E+00,9.67E-01,-7.04E-02,-4.89E-02,-2.15E-02,-5.02E-02,4.36E-01,2.58E-02,5.44E-01,3.82E-01,8.08E-02
,,2.89E+00,1.69E+00,9.58E-01,-4.74E-02,1.94E-02,1.86E-01,3.01E-01,3.17E-01,5.24E-02,1.84E-01,-3.35E-01,-5.10E-01,2.79E+00,1.61E+00,9.66E-01,-6.14E-02,-4.52E-02,-2.25E-02,-5.48E-02,4.53E-01,2.56E-02,5.69E-01,3.80E-01,7.95E-02
,,2.90E+00,1.70E+00,9.58E-01,-4.74E-02,1.94E-02,1.86E-01,3.04E-01,3.26E-01,5.17E-02,2.14E-01,-3.21E-01,-5.11E-01,2.79E+00,1.61E+00,9.66E-01,-6.14E-02,-4.52E-02,-2.25E-02,-6.26E-02,4.58E-01,2.61E-02,5.87E-01,3.72E-01,8.01E-02
,,2.90E+00,1.71E+00,9.58E-01,-4.74E-02,1.94E-02,1.86E-01,3.08E-01,3.35E-01,5.10E-02,2.45E-01,-3.14E-01,-5.10E-01,2.79E+00,1.61E+00,9.66E-01,-6.14E-02,-4.52E-02,-2.25E-02,-6.65E-02,4.61E-01,2.64E-02,5.96E-01,3.67E-01,8.09E-02
,,3.01E+00,1.75E+00,9.59E-01,-4.15E-02,2.25E-02,1.90E-01,3.79E-01,3.66E-01,5.10E-02,2.80E-01,-3.05E-01,-5.07E-01,2.79E+00,1.63E+00,9.65E-01,-5.05E-02,-3.91E-02,-2.51E-02,-6.97E-02,4.74E-01,2.63E-02,6.18E-01,3.60E-01,8.20E-02
,,3.01E+00,1.75E+00,9.59E-01,-4.15E-02,2.25E-02,1.90E-01,3.78E-01,3.69E-01,5.01E-02,2.99E-01,-3.34E-01,-5.13E-01,2.79E+00,1.63E+00,9.65E-01,-5.05E-02,-3.91E-02,-2.51E-02,-7.62E-02,4.77E-01,2.69E-02,6.29E-01,3.50E-01,8.55E-02
,,3.01E+00,1.75E+00,9.60E-01,-3.20E-02,2.02E-02,1.91E-01,3.80E-01,3.73E-01,4.99E-02,3.21E-01,-3.60E-01,-5.17E-01,2.80E+00,1.64E+00,9.64E-01,-3.81E-02,-3.41E-02,-2.17E-02,-7.86E-02,4.88E-01,2.67E-02,6.44E-01,3.44E-01,8.73E-02
,,3.02E+00,1.76E+00,9.60E-01,-3.20E-02,2.02E-02,1.91E-01,3.83E-01,3.79E-01,4.90E-02,3.23E-01,-3.79E-01,-5.21E-01,2.80E+00,1.64E+00,9.64E-01,-3.81E-02,-3.41E-02,-2.17E-02,-8.40E-02,4.89E-01,2.74E-02,6.47E-01,3.34E-01,8.50E-02
,,3.03E+00,1.76E+00,9.61E-01,-2.08E-02,2.02E-02,1.93E-01,3.87E-01,3.84E-01,4.89E-02,3.39E-01,-3.98E-01,-5.21E-01,2.80E+00,1.65E+00,9.63E-01,-2.47E-02,-3.03E-02,-2.21E-02,-8.80E-02,4.96E-01,2.76E-02,6.57E-01,3.23E-01,8.27E-02
,,3.03E+00,1.77E+00,9.61E-01,-2.08E-02,2.02E-02,1.93E-01,3.91E-01,3.88E-01,4.80E-02,3.38E-01,-4.17E-01,-5.26E-01,2.80E+00,1.65E+00,9.63E-01,-2.47E-02,-3.03E-02,-2.21E-02,-9.25E-02,4.94E-01,2.82E-02,6.52E-01,3.15E-01,8.21E-02
,,3.04E+00,1.80E+00,9.62E-01,-1.29E-02,1.81E-02,1.94E-01,3.97E-01,4.04E-01,4.78E-02,3.58E-01,-4.39E-01,-5.27E-01,2.80E+00,1.65E+00,9.63E-01,-2.47E-02,-3.03E-02,-2.21E-02,-9.48E-02,4.92E-01,2.85E-02,6.50E-01,3.11E-01,8.18E-02
,,3.04E+00,1.80E+00,9.62E-01,-1.29E-02,1.81E-02,1.94E-01,3.96E-01,4.02E-01,4.74E-02,3.68E-01,-4.49E-01,-5.27E-01,2.72E+00,1.59E+00,9.62E-01,-1.11E-02,-2.39E-02,-2.28E-02,-1.57E-01,4.48E-01,2.85E-02,6.57E-01,3.09E-01,8.09E-02
,,2.96E+00,1.79E+00,9.63E-01,-7.85E-04,1.57E-02,1.97E-01,3.33E-01,3.87E-01,4.69E-02,3.78E-01,-4.49E-01,-5.31E-01,2.72E+00,1.59E+00,9.62E-01,-1.10E-02,-2.39E-02,-2.28E-02,-1.60E-01,4.43E-01,2.93E-02,5.57E-01,3.48E-01,7.01E-02
,,2.96E+00,1.79E+00,9.63E-01,1.17E-02,1.35E-02,1.98E-01,3.31E-01,3.81E-01,4.70E-02,3.63E-01,-4.14E-01,-5.37E-01,2.81E+00,1.68E+00,9.61E-01,2.19E-03,-2.02E-02,-2.39E-02,-9.85E-02,5.01E-01,2.95E-02,4.84E-01,3.87E-01,6.32E-02
,,2.97E+00,1.79E+00,9.63E-01,1.17E-02,1.35E-02,1.98E-01,3.34E-01,3.78E-01,4.64E-02,3.32E-01,-3.84E-01,-5.44E-01,2.81E+00,1.68E+00,9.61E-01,2.19E-03,-2.02E-02,-2.39E-02,-1.00E-01,4.94E-01,3.01E-02,5.19E-01,3.54E-01,7.58E-02
,,2.97E+00,1.80E+00,9.64E-01,1.93E-02,1.29E-02,2.03E-01,3.36E-01,3.76E-01,4.64E-02,3.12E-01,-3.63E-01,-5.45E-01,2.81E+00,1.70E+00,9.60E-01,1.24E-02,-1.44E-02,-2.33E-02,-9.93E-02,4.95E-01,2.99E-02,5.47E-01,3.33E-01,8.24E-02
,,2.98E+00,1.81E+00,9.64E-01,1.93E-02,1.29E-02,2.03E-01,3.39E-01,3.72E-01,4.56E-02,2.86E-01,-3.49E-01,-5.53E-01,2.81E+00,1.70E+00,9.60E-01,1.24E-02,-1.44E-02,-2.33E-02,-1.01E-01,4.81E-01,3.08E-02,5.60E-01,2.94E-01,8.52E-02
,,2.99E+00,1.82E+00,9.65E-01,2.97E-02,1.22E-02,2.02E-01,3.41E-01,3.67E-01,4.55E-02,2.77E-01,-3.40E-01,-5.58E-01,2.81E+00,1.70E+00,9.60E-01,1.24E-02,-1.44E-02,-2.33E-02,-1.02E-01,4.76E-01,3.11E-02,5.61E-01,2.83E-01,8.54E-02
,,2.99E+00,1.82E+00,9.65E-01,2.97E-02,1.22E-02,2.02E-01,3.43E-01,3.61E-01,4.47E-02,2.54E-01,-3.37E-01,-5.60E-01,2.82E+00,1.71E+00,9.59E-01,2.44E-02,-1.14E-02,-2.19E-02,-1.00E-01,4.76E-01,3.11E-02,5.64E-01,2.66E-01,8.50E-02
,,3.00E+00,1.83E+00,9.65E-01,2.97E-02,1.22E-02,2.02E-01,3.44E-01,3.58E-01,4.43E-02,2.46E-01,-3.37E-01,-5.61E-01,2.82E+00,1.73E+00,9.59E-01,3.65E-02,-5.07E-03,-2.33E-02,-9.82E-02,4.67E-01,3.14E-02,5.56E-01,2.46E-01,8.08E-02
,,3.16E+00,1.93E+00,9.66E-01,3.82E-02,1.33E-02,2.04E-01,4.49E-01,4.07E-01,4.37E-02,2.45E-01,-3.51E-01,-5.60E-01,2.82E+00,1.73E+00,9.59E-01,3.65E-02,-5.07E-03,-2.33E-02,-9.77E-02,4.53E-01,3.20E-02,5.39E-01,2.25E-01,8.10E-02
,,3.16E+00,1.93E+00,9.66E-01,3.82E-02,1.33E-02,2.04E-01,4.49E-01,4.07E-01,4.37E-02,2.45E-01,-3.51E-01,-5.60E-01,2.82E+00,1.74E+00,9.58E-01,4.77E-02,-3.74E-03,-2.28E-02,-9.48E-02,4.48E-01,3.21E-02,5.27E-01,2.09E-01,8.12E-02
,,3.17E+00,1.94E+00,9.67E-01,4.67E-02,1.10E-02,2.04E-01,4.47E-01,3.84E-01,4.25E-02,2.55E-01,-4.06E-01,-5.61E-01,2.82E+00,1.74E+00,9.58E-01,4.77E-02,-3.74E-03,-2.28E-02,-9.41E-02,4.32E-01,3.28E-02,4.62E-01,2.25E-01,7.47E-02
,,3.17E+00,1.94E+00,9.67E-01,4.67E-02,1.10E-02,2.04E-01,4.48E-01,3.79E-01,4.20E-02,2.48E-01,-4.15E-01,-5.63E-01,2.83E+00,1.76E+00,9.57E-01,6.20E-02,-1.59E-04,-2.03E-02,-9.07E-02,4.24E-01,3.31E-02,4.13E-01,2.37E-01,7.07E-02
,,3.14E+00,1.87E+00,9.68E-01,5.59E-02,1.08E-02,2.09E-01,4.18E-01,3.10E-01,4.14E-02,1.86E-01,-4.31E-01,-5.72E-01,2.83E+00,1.76E+00,9.57E-01,6.20E-02,-1.59E-04,-2.03E-02,-8.93E-02,4.06E-01,3.38E-02,3.59E-01,2.42E-01,6.57E-02
,,3.14E+00,1.88E+00,9.68E-01,6.44E-02,8.94E-03,2.10E-01,4.17E-01,2.97E-01,4.13E-02,9.33E-02,-4.25E-01,-5.85E-01,2.83E+00,1.76E+00,9.57E-01,6.20E-02,-1.59E-04,-2.03E-02,-8.80E-02,3.88E-01,3.44E-02,3.11E-01,2.46E-01,6.26E-02
,,3.15E+00,1.88E+00,9.68E-01,6.44E-02,8.94E-03,2.10E-01,4.18E-01,2.84E-01,4.06E-02,6.27E-03,-4.20E-01,-5.95E-01,2.83E+00,1.77E+00,9.57E-01,7.11E-02,3.34E-03,-2.14E-02,-8.40E-02,3.79E-01,3.46E-02,2.75E-01,2.48E-01,6.09E-02
,,3.16E+00,1.89E+00,9.69E-01,6.94E-02,8.47E-03,2.10E-01,4.20E-01,2.71E-01,4.04E-02,-5.84E-02,-4.19E-01,-6.01E-01,2.83E+00,1.77E+00,9.57E-01,7.11E-02,3.34E-03,-2.14E-02,-8.21E-02,3.59E-01,3.52E-02,2.35E-01,2.45E-01,6.10E-02
,,3.17E+00,1.89E+00,9.69E-01,6.94E-02,8.47E-03,2.10E-01,4.21E-01,2.57E-01,3.96E-02,-1.13E-01,-4.22E-01,-6.03E-01,2.83E+00,1.78E+00,9.56E-01,7.97E-02,6.57E-03,-2.31E-02,-7.75E-02,3.48E-01,3.54E-02,2.03E-01,2.44E-01,5.96E-02
,,3.18E+00,1.90E+00,9.70E-01,6.89E-02,9.28E-03,2.12E-01,4.23E-01,2.44E-01,3.94E-02,-1.54E-01,-4.29E-01,-6.03E-01,2.83E+00,1.78E+00,9.56E-01,7.97E-02,6.57E-03,-2.31E-02,-7.63E-02,3.38E-01,3.56E-02,1.85E-01,2.40E-01,6.07E-02
,,3.18E+00,1.90E+00,9.70E-01,6.89E-02,9.28E-03,2.12E-01,4.24E-01,2.37E-01,3.90E-02,-1.71E-01,-4.33E-01,-6.05E-01,2.84E+00,1.79E+00,9.56E-01,8.40E-02,9.76E-03,-2.11E-02,-6.97E-02,3.16E-01,3.60E-02,1.35E-01,2.31E-01,6.37E-02
,,3.19E+00,1.91E+00,9.70E-01,6.75E-02,6.64E-03,2.11E-01,4.25E-01,2.17E-01,3.83E-02,-2.11E-01,-4.50E-01,-6.06E-01,2.84E+00,1.79E+00,9.56E-01,8.40E-02,9.76E-03,-2.11E-02,-6.67E-02,2.95E-01,3.65E-02,1.08E-01,2.19E-01,6.24E-02
,,3.20E+00,1.91E+00,9.71E-01,6.75E-02,6.64E-03,2.11E-01,4.27E-01,2.04E-01,3.80E-02,-2.29E-01,-4.61E-01,-6.05E-01,2.84E+00,1.81E+00,9.55E-01,8.82E-02,1.02E-02,-2.29E-02,-6.14E-02,2.82E-01,3.67E-02,8.17E-02,2.09E-01,5.98E-02
,,3.21E+00,1.92E+00,9.71E-01,6.46E-02,6.05E-03,2.10E-01,4.28E-01,1.91E-01,3.72E-02,-2.44E-01,-4.73E-01,-6.04E-01,2.84E+00,1.81E+00,9.55E-01,8.82E-02,1.02E-02,-2.29E-02,-5.84E-02,2.61E-01,3.72E-02,5.68E-02,1.98E-01,6.14E-02
,,3.22E+00,1.92E+00,9.71E-01,6.46E-02,6.05E-03,2.10E-01,4.29E-01,1.79E-01,3.65E-02,-2.76E-01,-4.70E-01,-6.06E-01,2.84E+00,1.82E+00,9.55E-01,9.21E-02,1.39E-02,-2.37E-02,-5.27E-02,2.47E-01,3.73E-02,3.21E-02,1.90E-01,6.14E-02
,,3.28E+00,1.90E+00,9.72E-01,6.26E-02,4.57E-03,2.11E-01,4.64E-01,1.53E-01,3.64E-02,-3.23E-01,-4.54E-01,-6.08E-01,2.84E+00,1.82E+00,9.55E-01,9.21E-02,1.39E-02,-2.37E-02,-4.91E-02,2.26E-01,3.78E-02,7.21E-03,1.76E-01,6.28E-02
,,3.28E+00,1.90E+00,9.72E-01,6.26E-02,4.57E-03,2.11E-01,4.58E-01,1.39E-01,3.56E-02,-3.79E-01,-4.74E-01,-6.13E-01,2.85E+00,1.83E+00,9.55E-01,9.54E-02,1.90E-02,-2.45E-02,-4.26E-02,2.11E-01,3.79E-02,-1.58E-02,1.64E-01,6.35E-02
,,3.29E+00,1.91E+00,9.72E-01,5.66E-02,4.85E-03,2.11E-01,4.59E-01,1.27E-01,3.49E-02,-4.32E-01,-4.90E-01,-6.16E-01,2.85E+00,1.83E+00,9.55E-01,9.54E-02,1.90E-02,-2.45E-02,-3.82E-02,1.89E-01,3.83E-02,-4.14E-02,1.47E-01,6.43E-02
,,3.30E+00,1.91E+00,9.72E-01,5.66E-02,4.85E-03,2.11E-01,4.60E-01,1.16E-01,3.47E-02,-4.79E-01,-4.91E-01,-6.19E-01,2.85E+00,1.83E+00,9.54E-01,9.53E-02,1.86E-02,-2.39E-02,-3.35E-02,1.84E-01,3.83E-02,-5.57E-02,1.39E-01,6.48E-02
,,3.31E+00,1.91E+00,9.73E-01,4.68E-02,4.00E-03,2.12E-01,4.60E-01,1.07E-01,3.45E-02,-5.45E-01,-4.79E-01,-6.23E-01,2.85E+00,1.83E+00,9.54E-01,9.53E-02,1.86E-02,-2.39E-02,-2.93E-02,1.63E-01,3.87E-02,-7.53E-02,1.23E-01,6.48E-02
,,3.32E+00,1.91E+00,9.73E-01,4.68E-02,4.00E-03,2.12E-01,4.61E-01,9.78E-02,3.39E-02,-5.70E-01,-4.73E-01,-6.24E-01,2.86E+00,1.84E+00,9.54E-01,9.51E-02,2.02E-02,-2.50E-02,-2.22E-02,1.48E-01,3.88E-02,-9.76E-02,1.10E-01,6.36E-02
,,3.33E+00,1.91E+00,9.74E-01,3.42E-02,2.50E-03,2.11E-01,4.61E-01,9.05E-02,3.37E-02,-5.87E-01,-4.73E-01,-6.23E-01,2.86E+00,1.84E+00,9.54E-01,9.51E-02,2.02E-02,-2.50E-02,-1.79E-02,1.27E-01,3.92E-02,-1.16E-01,9.46E-02,6.49E-02
,,3.33E+00,1.92E+00,9.74E-01,3.42E-02,2.50E-03,2.11E-01,4.61E-01,8.73E-02,3.34E-02,-5.86E-01,-4.74E-01,-6.21E-01,2.86E+00,1.84E+00,9.54E-01,9.51E-02,2.02E-02,-2.50E-02,-1.37E-02,1.07E-01,3.96E-02,-1.38E-01,8.07E-02,6.51E-02
,,3.35E+00,1.92E+00,9.74E-01,2.06E-02,1.54E-04,2.12E-01,4.61E-01,8.06E-02,3.28E-02,-5.82E-01,-4.81E-01,-6.17E-01,2.86E+00,1.85E+00,9.54E-01,9.24E-02,2.08E-02,-2.67E-02,-6.68E-03,9.17E-02,3.97E-02,-1.60E-01,6.79E-02,6.51E-02
,,3.35E+00,1.92E+00,9.74E-01,2.06E-02,1.54E-04,2.12E-01,4.61E-01,7.87E-02,3.25E-02,-5.72E-01,-4.84E-01,-6.16E-01,2.86E+00,1.85E+00,9.54E-01,9.24E-02,2.08E-02,-2.67E-02,-2.51E-03,7.25E-02,4.01E-02,-1.78E-01,5.49E-02,6.68E-02
,,3.36E+00,1.92E+00,9.75E-01,6.50E-03,1.97E-03,2.09E-01,4.61E-01,7.62E-02,3.19E-02,-5.45E-01,-4.96E-01,-6.12E-01,2.91E+00,1.86E+00,9.53E-01,9.07E-02,1.92E-02,-2.66E-02,3.84E-02,6.61E-02,4.02E-02,-2.11E-01,4.54E-02,6.57E-02
,,3.37E+00,1.92E+00,9.75E-01,6.50E-03,1.97E-03,2.09E-01,4.61E-01,7.57E-02,3.15E-02,-5.29E-01,-5.02E-01,-6.10E-01,2.91E+00,1.86E+00,9.53E-01,9.07E-02,1.92E-02,-2.66E-02,4.16E-02,4.76E-02,4.06E-02,-2.51E-01,3.79E-02,6.35E-02
,,3.31E+00,1.97E+00,9.75E-01,-6.68E-03,1.05E-03,2.10E-01,4.13E-01,1.07E-01,3.11E-02,-4.58E-01,-5.03E-01,-6.00E-01,2.87E+00,1.86E+00,9.53E-01,8.89E-02,2.13E-02,-3.03E-02,1.39E-02,2.46E-02,4.08E-02,-2.90E-01,3.13E-02,5.91E-02
,,3.31E+00,1.97E+00,9.76E-01,-2.05E-02,-5.97E-04,2.11E-01,4.10E-01,1.08E-01,3.10E-02,-3.85E-01,-4.79E-01,-5.93E-01,2.87E+00,1.86E+00,9.53E-01,8.89E-02,2.13E-02,-3.03E-02,1.79E-02,7.05E-03,4.12E-02,-3.30E-01,4.90E-02,6.18E-02
,,3.32E+00,1.97E+00,9.76E-01,-2.05E-02,-5.97E-04,2.11E-01,4.10E-01,1.12E-01,3.05E-02,-3.00E-01,-4.60E-01,-5.88E-01,2.87E+00,1.86E+00,9.53E-01,8.27E-02,2.01E-02,-2.99E-02,2.48E-02,-6.69E-03,4.15E-02,-3.64E-01,6.08E-02,6.43E-02
,,3.33E+00,1.97E+00,9.76E-01,-2.05E-02,-5.97E-04,2.11E-01,4.10E-01,1.16E-01,3.00E-02,-2.35E-01,-4.48E-01,-5.87E-01,2.88E+00,1.86E+00,9.53E-01,7.61E-02,2.04E-02,-3.35E-02,3.36E-02,-2.80E-02,4.19E-02,-4.03E-01,7.27E-02,6.37E-02
,,3.34E+00,2.01E+00,9.76E-01,-2.97E-02,-6.18E-04,2.08E-01,4.08E-01,1.47E-01,2.98E-02,-1.58E-01,-4.42E-01,-5.82E-01,2.88E+00,1.86E+00,9.53E-01,7.61E-02,2.04E-02,-3.35E-02,3.72E-02,-4.22E-02,4.23E-02,-4.11E-01,7.44E-02,7.02E-02
,,3.34E+00,2.01E+00,9.76E-01,-2.97E-02,-6.18E-04,2.08E-01,4.01E-01,1.51E-01,2.93E-02,-6.66E-02,-4.37E-01,-5.75E-01,2.88E+00,1.87E+00,9.53E-01,6.36E-02,1.85E-02,-3.48E-02,4.38E-02,-5.30E-02,4.24E-02,-4.20E-01,7.32E-02,7.51E-02
,,3.34E+00,2.02E+00,9.76E-01,-3.63E-02,-6.58E-05,2.11E-01,4.01E-01,1.57E-01,2.92E-02,3.44E-03,-4.33E-01,-5.71E-01,2.88E+00,1.87E+00,9.53E-01,6.36E-02,1.85E-02,-3.48E-02,4.68E-02,-6.44E-02,4.27E-02,-4.12E-01,7.20E-02,8.08E-02
,,3.35E+00,2.02E+00,9.77E-01,-4.04E-02,1.02E-04,2.11E-01,4.01E-01,1.65E-01,2.89E-02,6.55E-02,-4.33E-01,-5.73E-01,2.89E+00,1.87E+00,9.53E-01,5.52E-02,2.04E-02,-3.54E-02,5.35E-02,-7.34E-02,4.29E-02,-4.19E-01,7.18E-02,8.28E-02
,,3.36E+00,2.02E+00,9.77E-01,-4.04E-02,1.02E-04,2.11E-01,4.01E-01,1.73E-01,2.84E-02,1.25E-01,-4.37E-01,-5.73E-01,2.89E+00,1.87E+00,9.53E-01,5.52E-02,2.04E-02,-3.54E-02,5.68E-02,-8.29E-02,4.32E-02,-4.07E-01,6.46E-02,8.64E-02
,,3.37E+00,2.03E+00,9.77E-01,-4.29E-02,3.49E-04,2.12E-01,4.01E-01,1.81E-01,2.79E-02,1.74E-01,-4.43E-01,-5.73E-01,2.89E+00,1.87E+00,9.52E-01,4.82E-02,1.92E-02,-3.67E-02,6.21E-02,-8.65E-02,4.32E-02,-4.11E-01,6.06E-02,8.62E-02
,,3.39E+00,1.98E+00,9.77E-01,-4.29E-02,3.49E-04,2.12E-01,4.11E-01,1.53E-01,2.77E-02,1.68E-01,-4.41E-01,-5.82E-01,2.89E+00,1.87E+00,9.52E-01,4.82E-02,1.92E-02,-3.67E-02,6.51E-02,-9.45E-02,4.34E-02,-3.96E-01,5.24E-02,9.02E-02
,,3.39E+00,1.98E+00,9.78E-01,-4.06E-02,-3.97E-04,2.13E-01,4.05E-01,1.59E-01,2.76E-02,1.22E-01,-4.30E-01,-5.93E-01,2.89E+00,1.87E+00,9.52E-01,4.82E-02,1.92E-02,-3.67E-02,6.79E-02,-1.02E-01,4.36E-02,-3.91E-01,4.53E-02,9.14E-02
,,3.40E+00,1.98E+00,9.78E-01,-4.06E-02,-3.97E-04,2.13E-01,4.05E-01,1.67E-01,2.72E-02,8.82E-02,-4.19E-01,-5.99E-01,2.90E+00,1.87E+00,9.52E-01,3.54E-02,1.76E-02,-3.99E-02,7.43E-02,-1.08E-01,4.38E-02,-3.88E-01,3.72E-02,9.30E-02
,,3.53E+00,2.11E+00,9.78E-01,-4.24E-02,1.17E-03,2.14E-01,4.88E-01,2.63E-01,2.69E-02,1.11E-01,-4.15E-01,-5.96E-01,2.90E+00,1.87E+00,9.52E-01,3.54E-02,1.76E-02,-3.99E-02,7.67E-02,-1.13E-01,4.40E-02,-3.72E-01,3.00E-02,9.76E-02
,,3.53E+00,2.11E+00,9.78E-01,-4.28E-02,2.67E-03,2.13E-01,4.82E-01,2.67E-01,2.65E-02,1.72E-01,-4.20E-01,-5.92E-01,2.90E+00,1.87E+00,9.52E-01,2.76E-02,1.88E-02,-4.09E-02,8.31E-02,-1.17E-01,4.41E-02,-3.67E-01,2.45E-02,9.97E-02
,,3.37E+00,1.94E+00,9.78E-01,-4.28E-02,2.67E-03,2.13E-01,3.67E-01,1.52E-01,2.65E-02,1.13E-01,-3.81E-01,-6.02E-01,2.90E+00,1.87E+00,9.52E-01,2.76E-02,1.88E-02,-4.09E-02,8.57E-02,-1.21E-01,4.43E-02,-3.49E-01,1.44E-02,1.03E-01
,,3.44E+00,1.99E+00,9.79E-01,-4.45E-02,4.44E-03,2.14E-01,4.06E-01,1.93E-01,2.67E-02,-2.93E-02,-2.99E-01,-6.17E-01,2.91E+00,1.87E+00,9.52E-01,1.72E-02,1.83E-02,-4.19E-02,9.20E-02,-1.23E-01,4.45E-02,-3.43E-01,5.22E-03,1.05E-01
,,3.44E+00,1.99E+00,9.79E-01,-4.45E-02,4.44E-03,2.14E-01,4.02E-01,2.00E-01,2.64E-02,-6.34E-02,-2.73E-01,-6.19E-01,2.91E+00,1.87E+00,9.52E-01,1.72E-02,1.83E-02,-4.19E-02,9.43E-02,-1.24E-01,4.46E-02,-3.18E-01,-5.06E-03,1.08E-01
,,3.44E+00,1.99E+00,9.79E-01,-4.98E-02,1.07E-02,2.16E-01,4.00E-01,2.07E-01,2.62E-02,-8.83E-02,-2.47E-01,-6.17E-01,2.92E+00,1.87E+00,9.52E-01,8.07E-03,1.59E-02,-4.55E-02,1.00E-01,-1.25E-01,4.48E-02,-3.06E-01,-1.57E-02,1.08E-01
,,3.45E+00,2.00E+00,9.79E-01,-4.98E-02,1.07E-02,2.16E-01,4.02E-01,2.17E-01,2.58E-02,-8.78E-02,-2.38E-01,-6.17E-01,2.92E+00,1.87E+00,9.52E-01,8.07E-03,1.59E-02,-4.55E-02,1.02E-01,-1.24E-01,4.49E-02,-2.79E-01,-2.42E-02,1.15E-01
,,3.47E+00,2.07E+00,9.79E-01,-5.52E-02,1.40E-02,2.15E-01,4.15E-01,2.72E-01,2.55E-02,-8.43E-02,-2.32E-01,-6.17E-01,2.81E+00,1.82E+00,9.53E-01,-8.35E-04,1.53E-02,-4.71E-02,3.13E-02,-1.58E-01,4.51E-02,-2.63E-01,-3.45E-02,1.18E-01
,,3.47E+00,2.07E+00,9.79E-01,-5.52E-02,1.40E-02,2.15E-01,4.12E-01,2.79E-01,2.51E-02,1.61E-02,-2.45E-01,-6.03E-01,2.81E+00,1.82E+00,9.53E-01,-8.35E-04,1.53E-02,-4.71E-02,3.39E-02,-1.56E-01,4.55E-02,-2.94E-01,2.05E-02,1.16E-01
,,3.48E+00,2.07E+00,9.79E-01,-6.45E-02,2.05E-02,2.15E-01,4.12E-01,2.88E-01,2.47E-02,8.51E-02,-2.49E-01,-5.96E-01,2.93E+00,1.87E+00,9.53E-01,-5.89E-03,1.23E-02,-4.64E-02,1.17E-01,-1.17E-01,4.59E-02,-3.23E-01,6.69E-02,1.15E-01
,,3.48E+00,2.08E+00,9.79E-01,-6.45E-02,2.05E-02,2.15E-01,4.15E-01,3.01E-01,2.43E-02,1.64E-01,-2.66E-01,-5.91E-01,2.93E+00,1.87E+00,9.53E-01,-5.89E-03,1.23E-02,-4.64E-02,1.18E-01,-1.14E-01,4.59E-02,-2.67E-01,3.61E-02,1.23E-01
,,3.49E+00,2.08E+00,9.79E-01,-6.86E-02,2.13E-02,2.14E-01,4.19E-01,3.14E-01,2.40E-02,2.33E-01,-2.84E-01,-5.87E-01,2.93E+00,1.87E+00,9.53E-01,-1.69E-02,1.17E-02,-5.21E-02,1.23E-01,-1.08E-01,4.58E-02,-1.97E-01,-2.73E-03,1.34E-01
,,3.50E+00,2.09E+00,9.79E-01,-6.65E-02,2.57E-02,2.14E-01,4.24E-01,3.27E-01,2.36E-02,3.01E-01,-3.00E-01,-5.84E-01,2.93E+00,1.87E+00,9.53E-01,-1.69E-02,1.17E-02,-5.21E-02,1.23E-01,-1.08E-01,4.58E-02,-1.97E-01,-2.73E-03,1.34E-01
,,3.51E+00,2.09E+00,9.79E-01,-6.65E-02,2.57E-02,2.14E-01,4.28E-01,3.40E-01,2.32E-02,3.57E-01,-3.25E-01,-5.82E-01,2.94E+00,1.87E+00,9.53E-01,-2.30E-02,1.02E-02,-5.28E-02,1.28E-01,-9.66E-02,4.59E-02,-1.17E-01,-4.35E-02,1.46E-01
,,3.52E+00,2.10E+00,9.79E-01,-6.35E-02,3.10E-02,2.15E-01,4.33E-01,3.53E-01,2.29E-02,4.12E-01,-3.45E-01,-5.79E-01,2.94E+00,1.87E+00,9.53E-01,-2.30E-02,1.02E-02,-5.28E-02,1.28E-01,-9.07E-02,4.58E-02,-8.25E-02,-5.84E-02,1.49E-01
,,3.53E+00,2.11E+00,9.79E-01,-6.35E-02,3.10E-02,2.15E-01,4.39E-01,3.65E-01,2.25E-02,4.57E-01,-3.75E-01,-5.80E-01,2.95E+00,1.87E+00,9.53E-01,-2.91E-02,6.26E-03,-5.39E-02,1.33E-01,-8.75E-02,4.60E-02,-7.24E-02,-6.73E-02,1.49E-01
,,3.54E+00,2.12E+00,9.79E-01,-5.66E-02,3.21E-02,2.18E-01,4.45E-01,3.76E-01,2.22E-02,5.00E-01,-4.03E-01,-5.80E-01,2.95E+00,1.87E+00,9.53E-01,-2.91E-02,6.26E-03,-5.39E-02,1.32E-01,-7.71E-02,4.59E-02,-2.34E-02,-8.31E-02,1.54E-01
,,3.55E+00,2.12E+00,9.79E-01,-5.00E-02,3.50E-02,2.17E-01,4.52E-01,3.87E-01,2.19E-02,5.38E-01,-4.30E-01,-5.83E-01,2.95E+00,1.87E+00,9.53E-01,-2.91E-02,6.26E-03,-5.39E-02,1.31E-01,-7.38E-02,4.59E-02,-9.45E-03,-8.69E-02,1.55E-01
,,3.55E+00,2.13E+00,9.79E-01,-5.00E-02,3.50E-02,2.17E-01,4.58E-01,3.97E-01,2.15E-02,5.63E-01,-4.62E-01,-5.85E-01,2.95E+00,1.87E+00,9.54E-01,-3.26E-02,2.86E-03,-5.70E-02,1.34E-01,-6.26E-02,4.61E-02,2.77E-02,-9.83E-02,1.57E-01
,,3.56E+00,2.14E+00,9.79E-01,-3.88E-02,3.70E-02,2.18E-01,4.65E-01,4.06E-01,2.13E-02,6.01E-01,-4.91E-01,-5.84E-01,2.95E+00,1.87E+00,9.54E-01,-3.26E-02,2.86E-03,-5.70E-02,1.34E-01,-5.90E-02,4.60E-02,4.07E-02,-1.01E-01,1.59E-01
,,3.57E+00,2.15E+00,9.79E-01,-3.88E-02,3.70E-02,2.18E-01,4.72E-01,4.13E-01,2.09E-02,6.15E-01,-5.23E-01,-5.86E-01,2.96E+00,1.87E+00,9.54E-01,-3.45E-02,-2.17E-03,-5.63E-02,1.35E-01,-4.74E-02,4.62E-02,7.69E-02,-1.08E-01,1.63E-01
,,3.60E+00,2.18E+00,9.79E-01,-2.69E-02,3.77E-02,2.20E-01,4.92E-01,4.34E-01,2.07E-02,6.43E-01,-5.53E-01,-5.86E-01,2.96E+00,1.87E+00,9.54E-01,-3.45E-02,-2.17E-03,-5.63E-02,1.34E-01,-4.37E-02,4.61E-02,8.82E-02,-1.08E-01,1.64E-01
,,3.60E+00,2.18E+00,9.79E-01,-2.69E-02,3.77E-02,2.20E-01,4.92E-01,4.32E-01,2.05E-02,6.35E-01,-5.63E-01,-5.91E-01,2.97E+00,1.87E+00,9.55E-01,-3.59E-02,-4.37E-03,-5.71E-02,1.35E-01,-3.17E-02,4.64E-02,9.71E-02,-9.42E-02,1.62E-01
,,3.61E+00,2.18E+00,9.80E-01,-1.41E-02,3.65E-02,2.22E-01,4.96E-01,4.34E-01,2.04E-02,6.37E-01,-5.71E-01,-5.93E-01,2.97E+00,1.87E+00,9.55E-01,-3.59E-02,-4.37E-03,-5.71E-02,1.33E-01,-2.80E-02,4.64E-02,8.86E-02,-7.97E-02,1.61E-01
,,3.62E+00,2.19E+00,9.80E-01,-1.41E-02,3.65E-02,2.22E-01,5.03E-01,4.37E-01,2.02E-02,6.18E-01,-5.81E-01,-5.99E-01,2.97E+00,1.88E+00,9.55E-01,-3.38E-02,-7.27E-03,-5.84E-02,1.33E-01,-1.65E-02,4.67E-02,7.42E-02,-4.49E-02,1.59E-01
,,3.64E+00,2.19E+00,9.80E-01,-2.39E-03,3.51E-02,2.25E-01,5.16E-01,4.33E-01,2.01E-02,6.11E-01,-5.94E-01,-6.03E-01,2.97E+00,1.88E+00,9.55E-01,-3.38E-02,-7.27E-03,-5.84E-02,1.33E-01,-1.65E-02,4.67E-02,7.42E-02,-4.49E-02,1.59E-01
,,3.64E+00,2.19E+00,9.80E-01,-2.39E-03,3.51E-02,2.25E-01,5.15E-01,4.28E-01,1.98E-02,5.89E-01,-6.13E-01,-6.09E-01,2.98E+00,1.88E+00,9.56E-01,-3.55E-02,-1.12E-02,-5.79E-02,1.30E-01,-1.26E-03,4.69E-02,6.48E-02,-9.98E-03,1.63E-01
,,3.64E+00,2.20E+00,9.80E-01,1.20E-02,3.48E-02,2.24E-01,5.18E-01,4.23E-01,1.97E-02,5.67E-01,-6.28E-01,-6.14E-01,2.98E+00,1.88E+00,9.56E-01,-3.55E-02,-1.12E-02,-5.79E-02,1.28E-01,2.21E-03,4.69E-02,6.29E-02,-7.62E-04,1.63E-01
,,3.65E+00,2.21E+00,9.80E-01,1.20E-02,3.48E-02,2.24E-01,5.24E-01,4.20E-01,1.94E-02,5.37E-01,-6.44E-01,-6.16E-01,2.99E+00,1.88E+00,9.56E-01,-3.51E-02,-1.44E-02,-6.01E-02,1.26E-01,1.39E-02,4.70E-02,6.98E-02,2.17E-02,1.64E-01
,,3.65E+00,2.27E+00,9.80E-01,2.42E-02,3.39E-02,2.29E-01,5.23E-01,4.57E-01,1.94E-02,5.40E-01,-6.45E-01,-6.14E-01,2.99E+00,1.88E+00,9.57E-01,-3.92E-02,-1.33E-02,-6.03E-02,1.28E-01,1.91E-02,4.72E-02,7.00E-02,3.03E-02,1.64E-01
,,3.65E+00,2.27E+00,9.80E-01,2.42E-02,3.39E-02,2.29E-01,5.22E-01,4.51E-01,1.94E-02,5.43E-01,-6.37E-01,-6.15E-01,2.99E+00,1.88E+00,9.57E-01,-3.92E-02,-1.33E-02,-6.03E-02,1.21E-01,3.00E-02,4.69E-02,1.09E-01,3.57E-02,1.72E-01
,,3.66E+00,2.28E+00,9.81E-01,3.68E-02,2.87E-02,2.31E-01,5.27E-01,4.37E-01,1.94E-02,5.43E-01,-6.18E-01,-6.21E-01,2.99E+00,1.88E+00,9.57E-01,-3.92E-02,-1.33E-02,-6.03E-02,1.19E-01,3.36E-02,4.68E-02,1.21E-01,3.67E-02,1.73E-01
,,3.67E+00,2.29E+00,9.81E-01,3.68E-02,2.87E-02,2.31E-01,5.30E-01,4.34E-01,1.93E-02,5.35E-01,-6.13E-01,-6.23E-01,3.00E+00,1.88E+00,9.57E-01,-3.93E-02,-1.61E-02,-6.31E-02,1.16E-01,4.63E-02,4.67E-02,1.55E-01,3.82E-02,1.76E-01
,,3.63E+00,2.21E+00,9.81E-01,4.78E-02,2.87E-02,2.31E-01,5.00E-01,3.70E-01,1.93E-02,5.33E-01,-6.08E-01,-6.26E-01,3.00E+00,1.88E+00,9.57E-01,-3.93E-02,-1.61E-02,-6.31E-02,1.14E-01,4.98E-02,4.66E-02,1.65E-01,3.94E-02,1.78E-01
,,3.63E+00,2.22E+00,9.81E-01,6.10E-02,2.78E-02,2.34E-01,5.01E-01,3.47E-01,1.94E-02,3.53E-01,-5.67E-01,-6.49E-01,3.08E+00,2.05E+00,9.58E-01,-3.71E-02,-1.86E-02,-6.16E-02,1.65E-01,1.72E-01,4.65E-02,2.72E-01,3.69E-02,1.94E-01
,,3.64E+00,2.22E+00,9.81E-01,6.10E-02,2.78E-02,2.34E-01,5.03E-01,3.41E-01,1.93E-02,3.02E-01,-5.57E-01,-6.54E-01,3.08E+00,2.05E+00,9.58E-01,-3.71E-02,-1.86E-02,-6.16E-02,1.59E-01,1.77E-01,4.62E-02,4.16E-01,2.81E-02,2.07E-01
,,3.65E+00,2.23E+00,9.81E-01,6.86E-02,2.72E-02,2.32E-01,5.11E-01,3.22E-01,1.92E-02,1.82E-01,-5.39E-01,-6.63E-01,3.01E+00,1.89E+00,9.58E-01,-3.46E-02,-2.15E-02,-6.45E-02,1.03E-01,7.34E-02,4.63E-02,4.24E-01,4.22E-02,1.99E-01
,,3.66E+00,2.24E+00,9.81E-01,6.86E-02,2.72E-02,2.32E-01,5.16E-01,3.08E-01,1.90E-02,1.23E-01,-5.38E-01,-6.63E-01,3.01E+00,1.89E+00,9.58E-01,-3.46E-02,-2.15E-02,-6.45E-02,1.00E-01,7.62E-02,4.63E-02,3.78E-01,6.16E-02,1.92E-01
,,3.67E+00,2.24E+00,9.81E-01,7.04E-02,2.53E-02,2.36E-01,5.21E-01,2.94E-01,1.89E-02,7.68E-02,-5.42E-01,-6.59E-01,3.02E+00,1.90E+00,9.59E-01,-2.59E-02,-2.23E-02,-6.57E-02,9.57E-02,8.60E-02,4.64E-02,2.77E-01,1.10E-01,1.79E-01
,,3.68E+00,2.25E+00,9.81E-01,7.04E-02,2.53E-02,2.36E-01,5.26E-01,2.80E-01,1.87E-02,4.15E-02,-5.49E-01,-6.63E-01,3.02E+00,1.90E+00,9.59E-01,-2.59E-02,-2.23E-02,-6.57E-02,9.28E-02,8.78E-02,4.63E-02,2.52E-01,1.22E-01,1.79E-01
,,3.70E+00,2.29E+00,9.81E-01,7.05E-02,2.60E-02,2.35E-01,5.36E-01,2.89E-01,1.85E-02,1.38E-02,-5.60E-01,-6.65E-01,3.02E+00,1.90E+00,9.59E-01,-2.07E-02,-2.53E-02,-6.49E-02,8.77E-02,9.51E-02,4.64E-02,1.92E-01,1.54E-01,1.78E-01
,,3.70E+00,2.29E+00,9.81E-01,7.05E-02,2.60E-02,2.35E-01,5.33E-01,2.71E-01,1.82E-02,3.45E-02,-5.80E-01,-6.59E-01,3.02E+00,1.90E+00,9.59E-01,-2.07E-02,-2.53E-02,-6.49E-02,8.46E-02,9.64E-02,4.62E-02,1.80E-01,1.63E-01,1.79E-01
,,3.71E+00,2.29E+00,9.82E-01,7.15E-02,2.68E-02,2.37E-01,5.34E-01,2.56E-01,1.80E-02,4.05E-02,-5.94E-01,-6.55E-01,3.03E+00,1.90E+00,9.60E-01,-1.97E-02,-2.39E-02,-6.59E-02,7.96E-02,1.03E-01,4.62E-02,1.55E-01,1.85E-01,1.80E-01
,,3.72E+00,2.30E+00,9.82E-01,7.15E-02,2.68E-02,2.37E-01,5.39E-01,2.42E-01,1.79E-02,1.96E-02,-5.93E-01,-6.60E-01,3.03E+00,1.91E+00,9.60E-01,-1.74E-02,-2.41E-02,-6.67E-02,7.76E-02,1.08E-01,4.62E-02,1.50E-01,1.95E-01,1.82E-01
,,3.73E+00,2.30E+00,9.82E-01,6.97E-02,2.48E-02,2.36E-01,5.44E-01,2.28E-01,1.78E-02,-1.50E-02,-5.83E-01,-6.65E-01,3.03E+00,1.91E+00,9.60E-01,-1.74E-02,-2.41E-02,-6.67E-02,7.19E-02,1.10E-01,4.58E-02,1.45E-01,2.02E-01,1.85E-01
,,3.74E+00,2.31E+00,9.82E-01,6.56E-02,2.51E-02,2.34E-01,5.49E-01,2.14E-01,1.77E-02,-3.96E-02,-5.79E-01,-6.67E-01,3.04E+00,1.91E+00,9.60E-01,-1.34E-02,-2.32E-02,-6.71E-02,7.25E-02,1.14E-01,4.60E-02,1.48E-01,2.06E-01,1.86E-01
,,3.75E+00,2.31E+00,9.82E-01,6.56E-02,2.51E-02,2.34E-01,5.53E-01,2.01E-01,1.76E-02,-5.47E-02,-5.80E-01,-6.65E-01,3.04E+00,1.91E+00,9.60E-01,-1.34E-02,-2.32E-02,-6.71E-02,6.44E-02,1.16E-01,4.55E-02,1.48E-01,2.11E-01,1.89E-01
,,3.76E+00,2.31E+00,9.82E-01,6.56E-02,2.51E-02,2.34E-01,5.58E-01,1.88E-01,1.74E-02,-6.43E-02,-5.88E-01,-6.62E-01,3.04E+00,1.91E+00,9.60E-01,-1.34E-02,-2.32E-02,-6.71E-02,6.18E-02,1.16E-01,4.53E-02,1.48E-01,2.13E-01,1.90E-01
,,3.77E+00,2.32E+00,9.82E-01,6.29E-02,2.59E-02,2.37E-01,5.63E-01,1.76E-01,1.72E-02,-7.35E-02,-6.00E-01,-6.61E-01,3.04E+00,1.92E+00,9.61E-01,-9.61E-03,-2.24E-02,-6.81E-02,5.72E-02,1.21E-01,4.51E-02,1.52E-01,2.18E-01,1.91E-01
,,3.81E+00,2.32E+00,9.82E-01,5.87E-02,2.63E-02,2.36E-01,5.84E-01,1.66E-01,1.70E-02,-8.27E-02,-6.16E-01,-6.64E-01,3.04E+00,1.92E+00,9.61E-01,-9.61E-03,-2.24E-02,-6.81E-02,5.47E-02,1.21E-01,4.50E-02,1.52E-01,2.19E-01,1.92E-01
,,3.81E+00,2.32E+00,9.82E-01,5.87E-02,2.63E-02,2.36E-01,5.81E-01,1.53E-01,1.69E-02,-1.06E-01,-6.17E-01,-6.66E-01,3.03E+00,1.95E+00,9.61E-01,-7.30E-03,-2.36E-02,-6.85E-02,3.68E-02,1.44E-01,4.48E-02,1.73E-01,2.25E-01,1.97E-01
,,3.82E+00,2.33E+00,9.82E-01,5.58E-02,2.39E-02,2.37E-01,5.81E-01,1.41E-01,1.68E-02,-1.29E-01,-6.18E-01,-6.68E-01,3.03E+00,1.95E+00,9.61E-01,-7.30E-03,-2.36E-02,-6.85E-02,3.43E-02,1.43E-01,4.46E-02,1.89E-01,2.30E-01,1.99E-01
,,3.83E+00,2.33E+00,9.82E-01,5.58E-02,2.39E-02,2.37E-01,5.86E-01,1.30E-01,1.67E-02,-1.46E-01,-6.20E-01,-6.70E-01,3.05E+00,1.93E+00,9.62E-01,-5.62E-03,-2.10E-02,-6.97E-02,4.59E-02,1.27E-01,4.47E-02,2.19E-01,2.44E-01,2.02E-01
,,3.93E+00,2.35E+00,9.82E-01,4.80E-02,2.49E-02,2.38E-01,6.55E-01,1.33E-01,1.66E-02,-1.66E-01,-6.25E-01,-6.70E-01,3.05E+00,1.93E+00,9.62E-01,-5.62E-03,-2.10E-02,-6.97E-02,4.13E-02,1.26E-01,4.43E-02,2.06E-01,2.38E-01,2.01E-01
,,3.93E+00,2.35E+00,9.82E-01,4.80E-02,2.49E-02,2.38E-01,6.50E-01,1.22E-01,1.63E-02,-1.66E-01,-6.61E-01,-6.71E-01,3.05E+00,1.93E+00,9.62E-01,-1.12E-03,-1.91E-02,-7.04E-02,3.77E-02,1.28E-01,4.40E-02,1.94E-01,2.32E-01,1.99E-01
,,3.94E+00,2.35E+00,9.82E-01,4.16E-02,2.23E-02,2.39E-01,6.50E-01,1.13E-01,1.61E-02,-1.70E-01,-6.88E-01,-6.71E-01,3.05E+00,1.93E+00,9.62E-01,-1.12E-03,-1.91E-02,-7.04E-02,3.77E-02,1.28E-01,4.40E-02,1.94E-01,2.32E-01,1.99E-01
,,3.95E+00,2.35E+00,9.82E-01,4.16E-02,2.23E-02,2.39E-01,6.52E-01,1.09E-01,1.60E-02,-1.69E-01,-7.00E-01,-6.72E-01,3.05E+00,1.93E+00,9.62E-01,-1.12E-03,-1.91E-02,-7.04E-02,3.15E-02,1.25E-01,4.35E-02,1.83E-01,2.23E-01,2.01E-01
,,3.97E+00,2.36E+00,9.82E-01,3.41E-02,2.10E-02,2.39E-01,6.58E-01,9.82E-02,1.58E-02,-1.76E-01,-7.21E-01,-6.74E-01,3.06E+00,1.94E+00,9.63E-01,1.52E-03,-1.82E-02,-7.03E-02,3.03E-02,1.27E-01,4.34E-02,1.79E-01,2.21E-01,2.01E-01
,,4.07E+00,2.40E+00,9.82E-01,2.94E-02,1.88E-02,2.36E-01,7.22E-01,1.17E-01,1.58E-02,-1.86E-01,-7.20E-01,-6.77E-01,3.06E+00,1.94E+00,9.63E-01,6.87E-03,-1.63E-02,-7.32E-02,2.93E-02,1.28E-01,4.34E-02,1.79E-01,2.18E-01,2.00E-01
,,4.07E+00,2.40E+00,9.82E-01,2.94E-02,1.88E-02,2.36E-01,7.16E-01,1.10E-01,1.57E-02,-1.73E-01,-7.31E-01,-6.74E-01,3.06E+00,1.94E+00,9.63E-01,6.87E-03,-1.63E-02,-7.32E-02,2.76E-02,1.26E-01,4.32E-02,1.76E-01,2.15E-01,2.02E-01
,,3.98E+00,2.41E+00,9.82E-01,2.14E-02,1.54E-02,2.36E-01,6.47E-01,1.16E-01,1.56E-02,-1.48E-01,-7.52E-01,-6.68E-01,3.07E+00,1.95E+00,9.63E-01,9.12E-03,-1.50E-02,-7.24E-02,2.33E-02,1.23E-01,4.28E-02,1.66E-01,2.05E-01,2.09E-01
,,3.98E+00,2.41E+00,9.82E-01,1.55E-02,1.13E-02,2.37E-01,6.39E-01,1.10E-01,1.59E-02,-1.06E-01,-7.13E-01,-6.62E-01,3.07E+00,1.95E+00,9.63E-01,9.12E-03,-1.50E-02,-7.24E-02,2.33E-02,1.23E-01,4.28E-02,1.66E-01,2.05E-01,2.09E-01
,,3.98E+00,2.41E+00,9.82E-01,1.55E-02,1.13E-02,2.37E-01,6.36E-01,1.08E-01,1.59E-02,-8.39E-02,-6.92E-01,-6.61E-01,3.07E+00,1.95E+00,9.64E-01,1.40E-02,-1.48E-02,-7.09E-02,2.10E-02,1.20E-01,4.25E-02,1.64E-01,1.97E-01,2.10E-01
,,4.02E+00,2.43E+00,9.82E-01,1.02E-02,7.97E-03,2.37E-01,6.56E-01,1.12E-01,1.61E-02,-3.83E-02,-6.43E-01,-6.58E-01,3.07E+00,1.95E+00,9.64E-01,1.40E-02,-1.48E-02,-7.09E-02,1.79E-02,1.16E-01,4.21E-02,1.57E-01,1.93E-01,2.08E-01
,,4.02E+00,2.43E+00,9.82E-01,1.02E-02,7.97E-03,2.37E-01,6.49E-01,1.08E-01,1.61E-02,-4.07E-03,-6.28E-01,-6.57E-01,3.13E+00,2.02E+00,9.64E-01,1.81E-02,-1.20E-02,-7.54E-02,5.86E-02,1.58E-01,4.19E-02,1.47E-01,1.93E-01,2.02E-01
,,4.16E+00,2.56E+00,9.82E-01,6.40E-03,7.66E-03,2.39E-01,7.39E-01,2.00E-01,1.61E-02,2.49E-02,-6.20E-01,-6.55E-01,3.13E+00,2.03E+00,9.64E-01,1.81E-02,-1.20E-02,-7.54E-02,5.60E-02,1.53E-01,4.13E-02,2.23E-01,1.49E-01,2.19E-01
,,4.16E+00,2.57E+00,9.82E-01,6.40E-03,7.66E-03,2.39E-01,7.37E-01,2.00E-01,1.59E-02,1.22E-01,-6.43E-01,-6.45E-01,3.13E+00,2.03E+00,9.64E-01,1.81E-02,-1.20E-02,-7.54E-02,5.60E-02,1.53E-01,4.13E-02,2.23E-01,1.49E-01,2.19E-01
,,4.17E+00,2.57E+00,9.82E-01,6.06E-03,5.06E-03,2.37E-01,7.27E-01,1.96E-01,1.55E-02,3.60E-01,-7.04E-01,-6.27E-01,3.20E+00,2.09E+00,9.65E-01,2.13E-02,-1.14E-02,-7.71E-02,9.69E-02,1.85E-01,4.06E-02,3.30E-01,8.50E-02,2.34E-01
,,4.19E+00,2.57E+00,9.82E-01,6.06E-03,5.06E-03,2.37E-01,7.28E-01,1.94E-01,1.53E-02,4.50E-01,-7.31E-01,-6.25E-01,3.20E+00,2.09E+00,9.65E-01,2.13E-02,-1.14E-02,-7.71E-02,9.34E-02,1.78E-01,4.02E-02,3.73E-01,5.95E-02,2.38E-01
,,4.20E+00,2.58E+00,9.82E-01,9.21E-03,4.37E-03,2.39E-01,7.29E-01,1.93E-01,1.52E-02,5.19E-01,-7.60E-01,-6.23E-01,3.08E+00,1.97E+00,9.66E-01,2.50E-02,-1.37E-02,-7.37E-02,3.24E-03,8.61E-02,4.01E-02,4.09E-01,3.42E-02,2.42E-01
,,4.22E+00,2.58E+00,9.82E-01,9.22E-03,4.37E-03,2.39E-01,7.29E-01,1.91E-01,1.50E-02,5.65E-01,-7.71E-01,-6.27E-01,3.08E+00,1.97E+00,9.66E-01,2.50E-02,-1.37E-02,-7.37E-02,5.54E-04,7.98E-02,4.01E-02,2.71E-01,9.42E-02,2.19E-01
,,4.23E+00,2.58E+00,9.82E-01,2.16E-02,2.10E-04,2.39E-01,7.29E-01,1.87E-01,1.51E-02,5.88E-01,-7.71E-01,-6.32E-01,3.08E+00,1.97E+00,9.66E-01,2.50E-02,-1.37E-02,-7.37E-02,5.54E-04,7.98E-02,4.01E-02,2.71E-01,9.42E-02,2.19E-01
,,4.25E+00,2.59E+00,9.82E-01,2.16E-02,2.10E-04,2.39E-01,7.29E-01,1.83E-01,1.50E-02,5.90E-01,-7.73E-01,-6.38E-01,3.08E+00,1.97E+00,9.66E-01,3.67E-02,-1.32E-02,-7.40E-02,-1.37E-03,7.11E-02,4.04E-02,1.17E-01,1.71E-01,1.97E-01
,,4.26E+00,2.59E+00,9.82E-01,3.37E-02,-2.85E-03,2.43E-01,7.28E-01,1.78E-01,1.50E-02,6.01E-01,-7.82E-01,-6.39E-01,3.08E+00,1.97E+00,9.66E-01,3.67E-02,-1.32E-02,-7.40E-02,-2.61E-03,6.70E-02,4.02E-02,7.59E-02,1.88E-01,1.95E-01
,,4.27E+00,2.59E+00,9.82E-01,3.37E-02,-2.85E-03,2.43E-01,7.28E-01,1.71E-01,1.49E-02,5.83E-01,-7.91E-01,-6.47E-01,3.08E+00,1.98E+00,9.67E-01,3.89E-02,-1.38E-02,-7.79E-02,-4.59E-03,5.72E-02,4.03E-02,-2.39E-02,2.31E-01,1.92E-01
,,4.24E+00,2.49E+00,9.83E-01,4.39E-02,-6.17E-03,2.43E-01,6.94E-01,9.02E-02,1.49E-02,5.00E-01,-7.93E-01,-6.62E-01,3.08E+00,1.98E+00,9.67E-01,3.89E-02,-1.38E-02,-7.79E-02,-5.85E-03,5.30E-02,4.01E-02,-4.67E-02,2.42E-01,1.95E-01
,,4.25E+00,2.45E+00,9.83E-01,5.66E-02,-1.11E-02,2.46E-01,6.92E-01,5.25E-02,1.50E-02,3.73E-01,-7.83E-01,-6.76E-01,3.09E+00,1.98E+00,9.67E-01,3.63E-02,-1.30E-02,-7.55E-02,-8.72E-03,3.99E-02,3.98E-02,-1.19E-01,2.78E-01,2.03E-01
,,4.25E+00,2.45E+00,9.83E-01,5.66E-02,-1.11E-02,2.46E-01,6.80E-01,4.00E-02,1.52E-02,1.93E-01,-7.38E-01,-6.97E-01,3.09E+00,1.98E+00,9.68E-01,3.56E-02,-7.20E-03,-7.93E-02,-8.64E-03,3.48E-02,3.98E-02,-1.35E-01,2.88E-01,2.04E-01
,,4.25E+00,2.45E+00,9.83E-01,6.18E-02,-1.55E-02,2.44E-01,6.67E-01,2.82E-02,1.54E-02,6.03E-02,-7.02E-01,-7.08E-01,3.09E+00,1.98E+00,9.68E-01,3.56E-02,-7.20E-03,-7.93E-02,-9.22E-03,3.11E-02,3.96E-02,-1.40E-01,2.90E-01,2.06E-01
,,4.26E+00,2.45E+00,9.83E-01,6.18E-02,-1.55E-02,2.44E-01,6.66E-01,2.21E-02,1.54E-02,-2.52E-03,-6.83E-01,-7.12E-01,3.09E+00,1.98E+00,9.68E-01,3.56E-02,-7.20E-03,-7.93E-02,-1.04E-02,2.38E-02,3.92E-02,-1.52E-01,2.92E-01,2.10E-01
,,4.28E+00,2.45E+00,9.83E-01,6.24E-02,-1.94E-02,2.46E-01,6.60E-01,3.82E-03,1.55E-02,-1.45E-01,-6.40E-01,-7.13E-01,3.09E+00,1.98E+00,9.68E-01,3.56E-02,-7.20E-03,-7.93E-02,-1.09E-02,2.02E-02,3.90E-02,-1.58E-01,2.93E-01,2.11E-01
,,4.29E+00,2.45E+00,9.83E-01,5.58E-02,-1.74E-02,2.44E-01,6.56E-01,-8.18E-03,1.55E-02,-2.16E-01,-6.20E-01,-7.15E-01,3.09E+00,1.99E+00,9.68E-01,3.41E-02,-5.90E-03,-7.96E-02,-1.08E-02,1.19E-02,3.88E-02,-1.74E-01,2.95E-01,2.13E-01
,,4.31E+00,2.45E+00,9.83E-01,5.58E-02,-1.74E-02,2.44E-01,6.52E-01,-1.90E-02,1.55E-02,-2.66E-01,-6.09E-01,-7.12E-01,3.09E+00,1.99E+00,9.68E-01,3.41E-02,-5.90E-03,-7.96E-02,-1.17E-02,5.14E-03,3.84E-02,-1.81E-01,2.94E-01,2.15E-01
,,4.32E+00,2.45E+00,9.83E-01,4.53E-02,-1.94E-02,2.46E-01,6.48E-01,-2.96E-02,1.53E-02,-3.08E-01,-6.09E-01,-7.08E-01,3.09E+00,1.99E+00,9.69E-01,2.98E-02,-1.28E-03,-8.10E-02,-1.07E-02,-2.29E-03,3.82E-02,-1.95E-01,2.97E-01,2.15E-01
,,4.33E+00,2.45E+00,9.83E-01,4.53E-02,-1.94E-02,2.46E-01,6.44E-01,-3.83E-02,1.53E-02,-3.32E-01,-5.92E-01,-7.06E-01,3.09E+00,1.99E+00,9.69E-01,2.98E-02,-1.28E-03,-8.10E-02,-1.07E-02,-7.97E-03,3.78E-02,-1.94E-01,2.91E-01,2.18E-01
,,4.35E+00,2.45E+00,9.83E-01,3.56E-02,-2.01E-02,2.43E-01,6.40E-01,-4.68E-02,1.54E-02,-3.55E-01,-5.68E-01,-7.08E-01,3.09E+00,1.99E+00,9.69E-01,2.98E-02,-1.28E-03,-8.10E-02,-1.07E-02,-7.97E-03,3.78E-02,-1.94E-01,2.91E-01,2.18E-01
,,4.36E+00,2.45E+00,9.83E-01,3.56E-02,-2.01E-02,2.43E-01,6.36E-01,-5.36E-02,1.54E-02,-3.62E-01,-5.50E-01,-7.05E-01,3.10E+00,1.99E+00,9.69E-01,2.66E-02,-6.81E-04,-8.26E-02,-9.02E-03,-1.67E-02,3.73E-02,-1.96E-01,2.81E-01,2.21E-01
,,4.37E+00,2.45E+00,9.83E-01,2.37E-02,-2.12E-02,2.44E-01,6.32E-01,-6.01E-02,1.53E-02,-3.73E-01,-5.42E-01,-7.01E-01,3.10E+00,1.99E+00,9.69E-01,2.66E-02,-6.81E-04,-8.26E-02,-8.96E-03,-1.91E-02,3.71E-02,-1.94E-01,2.79E-01,2.22E-01
,,4.38E+00,2.44E+00,9.83E-01,2.37E-02,-2.12E-02,2.44E-01,6.27E-01,-6.46E-02,1.52E-02,-3.58E-01,-5.38E-01,-6.98E-01,3.10E+00,2.00E+00,9.70E-01,2.09E-02,2.52E-03,-8.34E-02,-6.61E-03,-2.35E-02,3.69E-02,-1.92E-01,2.72E-01,2.25E-01
,,4.37E+00,2.56E+00,9.83E-01,9.88E-03,-2.09E-02,2.42E-01,6.05E-01,9.24E-03,1.51E-02,-3.60E-01,-5.38E-01,-6.97E-01,3.10E+00,2.00E+00,9.70E-01,2.09E-02,2.52E-03,-8.34E-02,-6.25E-03,-2.53E-02,3.67E-02,-1.87E-01,2.69E-01,2.27E-01
,,4.37E+00,2.56E+00,9.83E-01,9.88E-03,-2.09E-02,2.42E-01,5.93E-01,7.40E-03,1.51E-02,-1.93E-01,-5.27E-01,-6.75E-01,2.99E+00,2.08E+00,9.70E-01,1.83E-02,6.22E-03,-8.52E-02,-7.74E-02,2.78E-02,3.65E-02,-1.82E-01,2.59E-01,2.28E-01
,,4.38E+00,2.42E+00,9.83E-01,-1.48E-03,-2.06E-02,2.42E-01,5.93E-01,-9.32E-02,1.51E-02,-1.33E-01,-5.20E-01,-6.69E-01,2.99E+00,2.08E+00,9.70E-01,1.83E-02,6.22E-03,-8.52E-02,-7.49E-02,2.40E-02,3.64E-02,-6.69E-02,3.14E-01,2.46E-01
,,4.38E+00,2.42E+00,9.83E-01,-1.48E-03,-2.06E-02,2.42E-01,5.87E-01,-9.45E-02,1.51E-02,-6.86E-02,-5.14E-01,-6.63E-01,2.99E+00,2.08E+00,9.70E-01,1.83E-02,6.22E-03,-8.52E-02,-7.49E-02,2.40E-02,3.64E-02,-6.69E-02,3.14E-01,2.46E-01
,,4.39E+00,2.42E+00,9.83E-01,-6.71E-03,-1.96E-02,2.41E-01,5.71E-01,-9.09E-02,1.50E-02,-1.85E-01,-5.01E-01,-6.88E-01,3.10E+00,2.00E+00,9.70E-01,1.40E-02,9.38E-03,-8.53E-02,4.45E-03,-3.60E-02,3.64E-02,-1.16E-02,3.43E-01,2.48E-01
,,4.40E+00,2.41E+00,9.83E-01,-6.71E-03,-1.96E-02,2.41E-01,5.69E-01,-9.02E-02,1.50E-02,-2.03E-01,-5.00E-01,-6.90E-01,3.10E+00,2.00E+00,9.70E-01,1.40E-02,9.38E-03,-8.53E-02,4.45E-03,-3.60E-02,3.64E-02,-1.16E-02,3.43E-01,2.48E-01
,,4.41E+00,2.41E+00,9.83E-01,-1.39E-02,-1.94E-02,2.43E-01,5.63E-01,-8.65E-02,1.49E-02,-2.45E-01,-5.02E-01,-6.93E-01,3.10E+00,2.00E+00,9.71E-01,1.28E-02,1.45E-02,-8.70E-02,1.14E-02,-3.89E-02,3.56E-02,-8.62E-02,2.81E-01,2.31E-01
,,4.43E+00,2.41E+00,9.82E-01,-2.35E-02,-1.78E-02,2.43E-01,5.59E-01,-8.24E-02,1.48E-02,-2.59E-01,-5.07E-01,-6.94E-01,3.10E+00,2.00E+00,9.71E-01,1.28E-02,1.45E-02,-8.70E-02,1.42E-02,-4.08E-02,3.51E-02,-9.80E-02,2.54E-01,2.34E-01
,,4.44E+00,2.41E+00,9.82E-01,-2.35E-02,-1.78E-02,2.43E-01,5.55E-01,-7.77E-02,1.47E-02,-2.46E-01,-5.18E-01,-6.93E-01,3.11E+00,2.00E+00,9.71E-01,9.70E-03,1.46E-02,-8.79E-02,1.86E-02,-4.15E-02,3.50E-02,-1.10E-01,2.32E-01,2.35E-01
,,4.49E+00,2.50E+00,9.82E-01,-3.40E-02,-1.81E-02,2.43E-01,5.80E-01,-1.07E-02,1.47E-02,-1.82E-01,-5.08E-01,-6.84E-01,3.11E+00,2.00E+00,9.71E-01,9.70E-03,1.46E-02,-8.79E-02,2.13E-02,-4.27E-02,3.46E-02,-1.14E-01,2.12E-01,2.37E-01
,,4.49E+00,2.50E+00,9.82E-01,-3.40E-02,-1.81E-02,2.43E-01,5.68E-01,-3.82E-03,1.49E-02,-7.37E-02,-4.80E-01,-6.74E-01,3.11E+00,2.00E+00,9.71E-01,9.70E-03,1.46E-02,-8.79E-02,2.40E-02,-4.40E-02,3.42E-02,-1.14E-01,1.96E-01,2.40E-01
,,4.56E+00,2.53E+00,9.82E-01,-4.53E-02,-1.51E-02,2.42E-01,6.08E-01,2.77E-02,1.48E-02,3.09E-02,-4.76E-01,-6.65E-01,3.11E+00,2.00E+00,9.72E-01,9.01E-03,1.76E-02,-8.72E-02,3.02E-02,-4.46E-02,3.40E-02,-1.15E-01,1.77E-01,2.43E-01
,,4.56E+00,2.53E+00,9.82E-01,-4.53E-02,-1.51E-02,2.42E-01,5.97E-01,3.61E-02,1.48E-02,1.44E-01,-4.94E-01,-6.57E-01,3.11E+00,2.00E+00,9.72E-01,9.01E-03,1.76E-02,-8.72E-02,3.17E-02,-4.52E-02,3.37E-02,-1.14E-01,1.70E-01,2.43E-01
,,4.58E+00,2.53E+00,9.82E-01,-4.53E-02,-1.51E-02,2.42E-01,5.93E-01,4.49E-02,1.47E-02,2.30E-01,-5.08E-01,-6.53E-01,3.20E+00,2.03E+00,9.72E-01,6.46E-03,2.08E-02,-9.02E-02,9.73E-02,-2.62E-02,3.37E-02,-1.15E-01,1.59E-01,2.40E-01
,,4.59E+00,2.53E+00,9.82E-01,-4.53E-02,-1.51E-02,2.42E-01,5.90E-01,5.37E-02,1.47E-02,3.01E-01,-5.23E-01,-6.52E-01,3.20E+00,2.03E+00,9.72E-01,6.46E-03,2.08E-02,-9.02E-02,1.01E-01,-2.68E-02,3.32E-02,-1.16E-01,1.25E-01,2.43E-01
,,4.60E+00,2.53E+00,9.82E-01,-5.04E-02,-1.42E-02,2.41E-01,5.87E-01,6.30E-02,1.45E-02,3.60E-01,-5.38E-01,-6.51E-01,3.20E+00,2.03E+00,9.72E-01,6.46E-03,2.08E-02,-9.02E-02,1.02E-01,-2.72E-02,3.30E-02,-1.17E-01,1.10E-01,2.45E-01
,,4.61E+00,2.53E+00,9.82E-01,-5.04E-02,-1.42E-02,2.41E-01,5.84E-01,7.28E-02,1.45E-02,4.09E-01,-5.56E-01,-6.51E-01,3.11E+00,2.01E+00,9.73E-01,1.55E-03,2.20E-02,-9.26E-02,4.82E-02,-4.52E-02,3.28E-02,-1.34E-01,9.46E-02,2.45E-01
,,4.62E+00,2.54E+00,9.82E-01,-5.21E-02,-1.23E-02,2.41E-01,5.81E-01,8.25E-02,1.43E-02,4.50E-01,-5.73E-01,-6.50E-01,3.11E+00,2.01E+00,9.73E-01,1.55E-03,2.20E-02,-9.26E-02,5.00E-02,-4.50E-02,3.27E-02,-1.44E-01,1.07E-01,2.46E-01
,,4.63E+00,2.54E+00,9.82E-01,-5.21E-02,-1.23E-02,2.41E-01,5.78E-01,9.25E-02,1.44E-02,4.85E-01,-5.59E-01,-6.51E-01,3.12E+00,2.01E+00,9.74E-01,2.21E-03,2.21E-02,-9.20E-02,5.75E-02,-4.36E-02,3.28E-02,-1.71E-01,1.40E-01,2.48E-01
,,4.65E+00,2.54E+00,9.82E-01,-5.32E-02,-1.29E-02,2.40E-01,5.76E-01,1.03E-01,1.45E-02,5.16E-01,-5.52E-01,-6.51E-01,3.12E+00,2.01E+00,9.74E-01,2.21E-03,2.21E-02,-9.20E-02,6.11E-02,-4.33E-02,3.24E-02,-1.80E-01,1.51E-01,2.48E-01
,,4.66E+00,2.54E+00,9.82E-01,-5.32E-02,-1.29E-02,2.40E-01,5.73E-01,1.13E-01,1.45E-02,5.47E-01,-5.48E-01,-6.50E-01,3.12E+00,2.01E+00,9.74E-01,-1.99E-03,2.41E-02,-9.25E-02,6.91E-02,-4.12E-02,3.24E-02,-1.87E-01,1.62E-01,2.50E-01
,,4.67E+00,2.54E+00,9.82E-01,-5.27E-02,-1.08E-02,2.42E-01,5.70E-01,1.23E-01,1.45E-02,5.77E-01,-5.48E-01,-6.47E-01,3.12E+00,2.01E+00,9.74E-01,-1.99E-03,2.41E-02,-9.25E-02,7.29E-02,-4.01E-02,3.20E-02,-1.83E-01,1.63E-01,2.51E-01
,,4.68E+00,2.55E+00,9.82E-01,-5.27E-02,-1.08E-02,2.42E-01,5.68E-01,1.33E-01,1.45E-02,6.04E-01,-5.57E-01,-6.49E-01,3.12E+00,2.01E+00,9.74E-01,-1.99E-03,2.41E-02,-9.25E-02,7.29E-02,-4.01E-02,3.20E-02,-1.83E-01,1.63E-01,2.51E-01
,,4.69E+00,2.55E+00,9.82E-01,-4.71E-02,-1.11E-02,2.44E-01,5.65E-01,1.42E-01,1.45E-02,6.29E-01,-5.68E-01,-6.51E-01,3.12E+00,2.01E+00,9.75E-01,-7.60E-03,2.59E-02,-9.57E-02,8.13E-02,-3.64E-02,3.19E-02,-1.81E-01,1.64E-01,2.51E-01
,,4.70E+00,2.55E+00,9.82E-01,-4.71E-02,-1.11E-02,2.44E-01,5.63E-01,1.51E-01,1.45E-02,6.46E-01,-5.63E-01,-6.54E-01,3.12E+00,2.01E+00,9.75E-01,-7.60E-03,2.59E-02,-9.57E-02,8.53E-02,-3.44E-02,3.14E-02,-1.66E-01,1.58E-01,2.57E-01
,,4.71E+00,2.56E+00,9.82E-01,-4.18E-02,-1.09E-02,2.44E-01,5.61E-01,1.60E-01,1.46E-02,6.62E-01,-5.44E-01,-6.56E-01,3.13E+00,2.01E+00,9.75E-01,-8.72E-03,2.80E-02,-9.70E-02,9.42E-02,-3.02E-02,3.13E-02,-1.49E-01,1.52E-01,2.61E-01
,,4.73E+00,2.56E+00,9.82E-01,-4.18E-02,-1.09E-02,2.44E-01,5.58E-01,1.68E-01,1.47E-02,6.74E-01,-5.36E-01,-6.57E-01,3.13E+00,2.01E+00,9.75E-01,-8.72E-03,2.80E-02,-9.70E-02,9.84E-02,-2.80E-02,3.08E-02,-1.37E-01,1.42E-01,2.64E-01
,,4.74E+00,2.56E+00,9.82E-01,-3.87E-02,-1.03E-02,2.43E-01,5.56E-01,1.75E-01,1.47E-02,6.88E-01,-5.32E-01,-6.58E-01,3.13E+00,2.01E+00,9.76E-01,-1.18E-02,2.92E-02,-9.58E-02,1.05E-01,-2.48E-02,3.08E-02,-1.30E-01,1.34E-01,2.67E-01
,,4.75E+00,2.57E+00,9.82E-01,-3.87E-02,-1.03E-02,2.43E-01,5.54E-01,1.82E-01,1.48E-02,7.01E-01,-5.33E-01,-6.57E-01,3.13E+00,2.01E+00,9.76E-01,-1.18E-02,2.92E-02,-9.58E-02,1.10E-01,-2.21E-02,3.04E-02,-1.16E-01,1.22E-01,2.68E-01
,,4.76E+00,2.57E+00,9.81E-01,-2.97E-02,-7.12E-03,2.47E-01,5.52E-01,1.89E-01,1.48E-02,7.14E-01,-5.37E-01,-6.57E-01,3.13E+00,2.01E+00,9.76E-01,-1.18E-02,2.92E-02,-9.58E-02,1.12E-01,-2.08E-02,3.02E-02,-1.10E-01,1.17E-01,2.68E-01
,,4.77E+00,2.57E+00,9.81E-01,-2.97E-02,-7.12E-03,2.47E-01,5.50E-01,1.94E-01,1.48E-02,7.20E-01,-5.50E-01,-6.61E-01,3.14E+00,2.01E+00,9.76E-01,-1.76E-02,3.09E-02,-9.73E-02,1.21E-01,-1.46E-02,2.99E-02,-8.70E-02,9.97E-02,2.70E-01
,,4.78E+00,2.58E+00,9.81E-01,-2.15E-02,-6.02E-03,2.44E-01,5.49E-01,1.99E-01,1.47E-02,7.27E-01,-5.63E-01,-6.64E-01,3.14E+00,2.02E+00,9.77E-01,-1.69E-02,3.10E-02,-9.95E-02,1.29E-01,-9.85E-03,2.99E-02,-6.95E-02,8.80E-02,2.70E-01
,,4.79E+00,2.58E+00,9.81E-01,-1.45E-02,-5.24E-03,2.47E-01,5.48E-01,2.02E-01,1.48E-02,7.32E-01,-5.45E-01,-6.61E-01,3.14E+00,2.02E+00,9.77E-01,-1.69E-02,3.10E-02,-9.95E-02,1.33E-01,-6.37E-03,2.94E-02,-5.46E-02,7.47E-02,2.74E-01
,,4.80E+00,2.59E+00,9.81E-01,-1.45E-02,-5.24E-03,2.47E-01,5.46E-01,2.05E-01,1.49E-02,7.29E-01,-5.33E-01,-6.62E-01,3.14E+00,2.02E+00,9.77E-01,-1.69E-02,3.10E-02,-9.95E-02,1.33E-01,-6.37E-03,2.94E-02,-5.46E-02,7.47E-02,2.74E-01
,,4.75E+00,2.60E+00,9.81E-01,-5.50E-03,-5.50E-03,2.48E-01,5.04E-01,2.11E-01,1.50E-02,7.32E-01,-5.30E-01,-6.62E-01,3.15E+00,2.02E+00,9.78E-01,-1.98E-02,3.20E-02,-9.99E-02,1.45E-01,2.18E-03,2.89E-02,-2.65E-02,4.93E-02,2.79E-01
,,4.75E+00,2.60E+00,9.81E-01,-5.50E-03,-5.50E-03,2.48E-01,4.96E-01,2.08E-01,1.52E-02,7.26E-01,-4.93E-01,-6.66E-01,3.15E+00,2.02E+00,9.78E-01,-1.93E-02,3.09E-02,-1.01E-01,1.53E-01,7.20E-03,2.89E-02,-1.13E-02,3.58E-02,2.79E-01
,,4.75E+00,2.60E+00,9.81E-01,5.03E-03,-2.62E-03,2.47E-01,4.91E-01,2.06E-01,1.54E-02,7.19E-01,-4.59E-01,-6.70E-01,3.15E+00,2.02E+00,9.78E-01,-1.93E-02,3.09E-02,-1.01E-01,1.57E-01,1.09E-02,2.84E-02,1.98E-03,2.30E-02,2.82E-01
,,4.76E+00,2.60E+00,9.81E-01,5.03E-03,-2.62E-03,2.47E-01,4.91E-01,2.05E-01,1.56E-02,7.02E-01,-4.39E-01,-6.70E-01,3.16E+00,2.02E+00,9.79E-01,-2.02E-02,3.23E-02,-1.02E-01,1.65E-01,1.59E-02,2.83E-02,1.30E-02,1.27E-02,2.84E-01
,,4.86E+00,2.65E+00,9.81E-01,1.57E-02,-2.52E-04,2.50E-01,5.50E-01,2.36E-01,1.55E-02,7.20E-01,-4.50E-01,-6.67E-01,3.16E+00,2.02E+00,9.79E-01,-2.02E-02,3.23E-02,-1.02E-01,1.69E-01,1.96E-02,2.78E-02,2.66E-02,-1.83E-03,2.86E-01
,,4.86E+00,2.65E+00,9.81E-01,2.19E-02,2.75E-03,2.52E-01,5.42E-01,2.29E-01,1.52E-02,7.55E-01,-4.90E-01,-6.65E-01,3.16E+00,2.02E+00,9.79E-01,-2.02E-02,3.23E-02,-1.02E-01,1.71E-01,2.15E-02,2.75E-02,3.26E-02,-8.32E-03,2.86E-01
,,4.87E+00,2.66E+00,9.81E-01,2.19E-02,2.75E-03,2.52E-01,5.42E-01,2.24E-01,1.51E-02,7.62E-01,-5.24E-01,-6.68E-01,3.16E+00,2.02E+00,9.80E-01,-1.77E-02,3.35E-02,-1.03E-01,1.81E-01,2.78E-02,2.72E-02,4.95E-02,-2.75E-02,2.87E-01
,,4.88E+00,2.66E+00,9.81E-01,3.45E-02,3.77E-03,2.53E-01,5.43E-01,2.18E-01,1.51E-02,7.65E-01,-5.38E-01,-6.72E-01,3.16E+00,2.02E+00,9.80E-01,-1.77E-02,3.35E-02,-1.03E-01,1.85E-01,3.08E-02,2.67E-02,5.65E-02,-4.13E-02,2.89E-01
,,4.89E+00,2.67E+00,9.81E-01,4.56E-02,7.08E-03,2.55E-01,5.43E-01,2.10E-01,1.52E-02,7.59E-01,-5.35E-01,-6.74E-01,3.17E+00,2.03E+00,9.80E-01,-1.66E-02,2.94E-02,-1.03E-01,1.91E-01,3.38E-02,2.70E-02,6.05E-02,-5.03E-02,2.89E-01
,,4.90E+00,2.67E+00,9.81E-01,4.56E-02,7.08E-03,2.55E-01,5.44E-01,2.01E-01,1.52E-02,7.30E-01,-5.43E-01,-6.81E-01,3.17E+00,2.03E+00,9.80E-01,-1.66E-02,2.94E-02,-1.03E-01,1.96E-01,3.79E-02,2.62E-02,7.09E-02,-6.62E-02,2.91E-01
,,4.91E+00,2.68E+00,9.81E-01,4.56E-02,7.08E-03,2.55E-01,5.46E-01,1.92E-01,1.52E-02,7.09E-01,-5.53E-01,-6.85E-01,3.17E+00,2.03E+00,9.80E-01,-1.66E-02,2.94E-02,-1.03E-01,1.97E-01,3.92E-02,2.59E-02,7.40E-02,-7.06E-02,2.91E-01
,,4.88E+00,2.60E+00,9.81E-01,5.79E-02,7.63E-03,2.57E-01,5.17E-01,1.25E-01,1.53E-02,6.39E-01,-5.56E-01,-6.96E-01,3.17E+00,2.03E+00,9.81E-01,-1.43E-02,3.12E-02,-1.05E-01,2.06E-01,4.43E-02,2.57E-02,8.43E-02,-8.18E-02,2.91E-01
,,4.88E+00,2.60E+00,9.81E-01,7.00E-02,1.08E-02,2.57E-01,5.11E-01,1.12E-01,1.54E-02,5.31E-01,-5.45E-01,-7.08E-01,3.17E+00,2.03E+00,9.81E-01,-1.43E-02,3.12E-02,-1.05E-01,2.10E-01,4.64E-02,2.52E-02,8.84E-02,-9.41E-02,2.93E-01
,,4.89E+00,2.60E+00,9.81E-01,7.00E-02,1.08E-02,2.57E-01,5.12E-01,9.78E-02,1.55E-02,4.20E-01,-5.41E-01,-7.18E-01,3.17E+00,2.03E+00,9.81E-01,-1.43E-02,3.12E-02,-1.05E-01,2.11E-01,4.74E-02,2.49E-02,9.03E-02,-9.97E-02,2.94E-01
,,4.90E+00,2.60E+00,9.81E-01,7.00E-02,1.08E-02,2.57E-01,5.13E-01,9.08E-02,1.55E-02,3.76E-01,-5.41E-01,-7.20E-01,3.15E+00,2.03E+00,9.82E-01,-1.27E-02,2.42E-02,-1.06E-01,1.97E-01,5.17E-02,2.48E-02,9.71E-02,-9.81E-02,2.97E-01
,,4.92E+00,2.64E+00,9.81E-01,7.47E-02,1.08E-02,2.57E-01,5.26E-01,9.28E-02,1.55E-02,2.88E-01,-5.53E-01,-7.21E-01,3.15E+00,2.03E+00,9.82E-01,-1.27E-02,2.42E-02,-1.06E-01,1.99E-01,5.34E-02,2.44E-02,1.01E-01,-8.85E-02,2.98E-01
,,4.92E+00,2.64E+00,9.81E-01,7.88E-02,1.26E-02,2.59E-01,5.20E-01,7.67E-02,1.55E-02,2.66E-01,-5.67E-01,-7.17E-01,3.19E+00,2.03E+00,9.82E-01,-1.05E-02,2.43E-02,-1.04E-01,2.28E-01,5.68E-02,2.44E-02,1.05E-01,-9.21E-02,2.99E-01
,,4.94E+00,2.64E+00,9.81E-01,7.88E-02,1.26E-02,2.59E-01,5.22E-01,6.11E-02,1.55E-02,2.35E-01,-5.81E-01,-7.19E-01,3.19E+00,2.03E+00,9.82E-01,-1.05E-02,2.43E-02,-1.04E-01,2.29E-01,5.80E-02,2.39E-02,1.08E-01,-1.07E-01,2.98E-01
,,4.94E+00,2.64E+00,9.81E-01,7.94E-02,1.03E-02,2.58E-01,5.23E-01,4.46E-02,1.55E-02,2.05E-01,-5.98E-01,-7.20E-01,3.20E+00,2.04E+00,9.83E-01,-7.55E-03,2.04E-02,-1.06E-01,2.35E-01,6.06E-02,2.38E-02,1.11E-01,-1.22E-01,2.98E-01
,,4.94E+00,2.64E+00,9.81E-01,7.94E-02,1.03E-02,2.58E-01,5.17E-01,2.85E-02,1.54E-02,1.75E-01,-6.12E-01,-7.20E-01,3.20E+00,2.04E+00,9.83E-01,-7.55E-03,2.04E-02,-1.06E-01,2.36E-01,6.12E-02,2.33E-02,1.12E-01,-1.33E-01,2.99E-01
,,5.07E+00,2.60E+00,9.81E-01,7.95E-02,1.17E-02,2.57E-01,6.01E-01,-1.18E-02,1.54E-02,1.23E-01,-6.19E-01,-7.23E-01,3.20E+00,2.04E+00,9.84E-01,-4.86E-03,1.84E-02,-1.05E-01,2.42E-01,6.35E-02,2.33E-02,1.14E-01,-1.43E-01,3.01E-01
,,5.07E+00,2.60E+00,9.81E-01,7.96E-02,9.09E-03,2.59E-01,5.95E-01,-2.72E-02,1.54E-02,5.68E-02,-6.32E-01,-7.26E-01,3.20E+00,2.04E+00,9.84E-01,-4.86E-03,1.84E-02,-1.05E-01,2.42E-01,6.35E-02,2.28E-02,1.14E-01,-1.52E-01,3.00E-01
,,5.08E+00,2.60E+00,9.81E-01,7.96E-02,9.09E-03,2.59E-01,5.96E-01,-4.29E-02,1.54E-02,1.33E-03,-6.38E-01,-7.30E-01,3.20E+00,2.04E+00,9.84E-01,-4.86E-03,1.84E-02,-1.05E-01,2.42E-01,6.35E-02,2.23E-02,1.13E-01,-1.59E-01,3.00E-01
,,5.07E+00,2.65E+00,9.81E-01,7.59E-02,1.30E-02,2.58E-01,5.81E-01,-2.68E-02,1.54E-02,-5.04E-02,-6.46E-01,-7.33E-01,3.21E+00,2.04E+00,9.85E-01,2.49E-04,1.56E-02,-1.06E-01,2.47E-01,6.48E-02,2.23E-02,1.13E-01,-1.68E-01,3.00E-01
,,5.07E+00,2.65E+00,9.81E-01,7.59E-02,1.30E-02,2.58E-01,5.75E-01,-4.10E-02,1.55E-02,-3.17E-02,-6.48E-01,-7.26E-01,3.21E+00,2.04E+00,9.85E-01,2.49E-04,1.56E-02,-1.06E-01,2.46E-01,6.37E-02,2.17E-02,1.08E-01,-1.74E-01,3.00E-01
,,5.08E+00,2.65E+00,9.81E-01,7.06E-02,7.93E-03,2.59E-01,5.72E-01,-5.49E-02,1.55E-02,-2.61E-02,-6.52E-01,-7.21E-01,3.22E+00,2.04E+00,9.85E-01,1.75E-03,1.26E-02,-1.08E-01,2.51E-01,6.45E-02,2.18E-02,1.05E-01,-1.81E-01,2.98E-01
,,5.08E+00,2.65E+00,9.81E-01,7.06E-02,7.93E-03,2.59E-01,5.73E-01,-6.18E-02,1.56E-02,-1.92E-02,-6.48E-01,-7.19E-01,3.22E+00,2.04E+00,9.85E-01,1.75E-03,1.26E-02,-1.08E-01,2.50E-01,6.33E-02,2.12E-02,1.02E-01,-1.86E-01,3.01E-01
,,5.09E+00,2.65E+00,9.81E-01,7.06E-02,7.93E-03,2.59E-01,5.74E-01,-7.56E-02,1.56E-02,-1.71E-02,-6.48E-01,-7.19E-01,3.22E+00,2.04E+00,9.85E-01,1.75E-03,1.26E-02,-1.08E-01,2.49E-01,6.20E-02,2.07E-02,9.93E-02,-1.90E-01,3.03E-01
,,5.11E+00,2.64E+00,9.81E-01,6.56E-02,7.59E-03,2.58E-01,5.76E-01,-9.53E-02,1.56E-02,-2.95E-02,-6.58E-01,-7.21E-01,3.23E+00,2.05E+00,9.86E-01,7.12E-03,6.99E-03,-1.09E-01,2.53E-01,6.19E-02,2.08E-02,9.56E-02,-1.94E-01,3.03E-01
,,5.12E+00,2.64E+00,9.81E-01,6.56E-02,7.59E-03,2.58E-01,5.77E-01,-1.02E-01,1.56E-02,-3.33E-02,-6.63E-01,-7.21E-01,3.23E+00,2.05E+00,9.86E-01,7.12E-03,6.99E-03,-1.09E-01,2.51E-01,5.96E-02,2.03E-02,8.82E-02,-1.95E-01,3.05E-01
,,5.13E+00,2.64E+00,9.81E-01,5.79E-02,6.44E-03,2.57E-01,5.78E-01,-1.19E-01,1.56E-02,-5.06E-02,-6.65E-01,-7.21E-01,3.23E+00,2.05E+00,9.86E-01,8.65E-03,4.23E-03,-1.07E-01,2.48E-01,5.73E-02,1.98E-02,8.28E-02,-1.98E-01,3.06E-01
,,5.14E+00,2.64E+00,9.81E-01,5.79E-02,6.44E-03,2.57E-01,5.79E-01,-1.25E-01,1.57E-02,-5.37E-02,-6.56E-01,-7.21E-01,3.22E+00,2.00E+00,9.87E-01,8.65E-03,4.23E-03,-1.07E-01,2.38E-01,2.47E-02,1.99E-02,4.75E-02,-1.92E-01,3.01E-01
,,5.21E+00,2.68E+00,9.81E-01,5.13E-02,4.94E-03,2.54E-01,6.18E-01,-1.12E-01,1.58E-02,-4.29E-02,-6.39E-01,-7.17E-01,3.22E+00,2.00E+00,9.87E-01,8.65E-03,4.23E-03,-1.07E-01,2.35E-01,2.26E-02,1.94E-02,-3.90E-03,-1.84E-01,2.96E-01
,,5.15E+00,2.60E+00,9.81E-01,4.60E-02,4.65E-03,2.56E-01,5.67E-01,-1.72E-01,1.58E-02,-7.89E-03,-6.35E-01,-7.09E-01,3.24E+00,2.05E+00,9.88E-01,1.46E-02,-6.40E-04,-1.08E-01,2.51E-01,5.35E-02,1.95E-02,-1.30E-02,-1.85E-01,2.97E-01
,,5.15E+00,2.60E+00,9.81E-01,4.60E-02,4.65E-03,2.56E-01,5.58E-01,-1.80E-01,1.61E-02,-6.69E-02,-5.91E-01,-7.18E-01,3.24E+00,2.05E+00,9.88E-01,1.46E-02,-6.40E-04,-1.08E-01,2.47E-01,4.99E-02,1.89E-02,-9.51E-04,-1.87E-01,3.00E-01
,,5.16E+00,2.60E+00,9.81E-01,4.24E-02,3.27E-03,2.54E-01,5.55E-01,-1.87E-01,1.63E-02,-1.16E-01,-5.56E-01,-7.24E-01,3.24E+00,2.05E+00,9.88E-01,1.42E-02,-4.58E-03,-1.10E-01,2.43E-01,4.63E-02,1.84E-02,5.73E-03,-1.91E-01,3.01E-01
,,5.17E+00,2.60E+00,9.81E-01,4.24E-02,3.27E-03,2.54E-01,5.56E-01,-1.95E-01,1.64E-02,-1.49E-01,-5.28E-01,-7.24E-01,3.30E+00,1.99E+00,9.88E-01,1.42E-02,-4.58E-03,-1.10E-01,2.78E-01,6.11E-05,1.85E-02,-5.01E-02,-1.87E-01,2.96E-01
,,5.18E+00,2.59E+00,9.80E-01,3.35E-02,2.18E-03,2.56E-01,5.56E-01,-2.03E-01,1.65E-02,-1.79E-01,-5.10E-01,-7.24E-01,3.30E+00,1.99E+00,9.88E-01,1.42E-02,-4.58E-03,-1.10E-01,2.73E-01,-2.67E-03,1.80E-02,-1.45E-01,-1.83E-01,2.88E-01
,,5.19E+00,2.59E+00,9.80E-01,2.31E-02,6.14E-03,2.55E-01,5.56E-01,-2.09E-01,1.65E-02,-2.03E-01,-4.97E-01,-7.26E-01,3.30E+00,1.99E+00,9.88E-01,1.53E-02,-6.35E-03,-1.11E-01,2.69E-01,-5.34E-03,1.75E-02,-2.15E-01,-1.81E-01,2.84E-01
,,5.20E+00,2.59E+00,9.80E-01,2.31E-02,6.14E-03,2.55E-01,5.57E-01,-2.11E-01,1.65E-02,-2.03E-01,-4.97E-01,-7.25E-01,3.26E+00,2.06E+00,9.89E-01,1.53E-02,-6.35E-03,-1.11E-01,2.35E-01,3.79E-02,1.77E-02,-2.27E-01,-1.63E-01,2.90E-01
,,5.18E+00,2.70E+00,9.80E-01,1.52E-02,5.58E-03,2.53E-01,5.39E-01,-1.36E-01,1.64E-02,-2.13E-01,-5.00E-01,-7.25E-01,3.26E+00,2.06E+00,9.89E-01,1.53E-02,-6.35E-03,-1.11E-01,2.31E-01,3.45E-02,1.73E-02,-1.99E-01,-1.36E-01,2.98E-01
,,5.18E+00,2.70E+00,9.80E-01,1.52E-02,5.58E-03,2.53E-01,5.29E-01,-1.37E-01,1.65E-02,-6.48E-02,-4.90E-01,-7.02E-01,3.26E+00,2.06E+00,9.89E-01,1.32E-02,-1.13E-02,-1.11E-01,2.26E-01,3.12E-02,1.70E-02,-1.82E-01,-1.17E-01,3.03E-01
,,5.19E+00,2.69E+00,9.80E-01,1.52E-02,5.58E-03,2.53E-01,5.29E-01,-1.39E-01,1.66E-02,-9.28E-03,-4.85E-01,-6.97E-01,3.33E+00,2.04E+00,9.90E-01,1.32E-02,-1.13E-02,-1.11E-01,2.70E-01,1.59E-02,1.70E-02,-1.78E-01,-1.12E-01,3.03E-01
,,5.25E+00,2.65E+00,9.80E-01,3.47E-03,7.44E-03,2.52E-01,5.64E-01,-1.70E-01,1.66E-02,1.24E-01,-4.73E-01,-6.86E-01,3.33E+00,2.04E+00,9.90E-01,1.32E-02,-1.13E-02,-1.11E-01,2.64E-01,1.32E-02,1.65E-02,-1.87E-01,-1.28E-01,3.03E-01
,,5.25E+00,2.65E+00,9.80E-01,3.47E-03,7.44E-03,2.52E-01,5.60E-01,-1.69E-01,1.66E-02,1.29E-01,-4.90E-01,-6.88E-01,3.28E+00,2.06E+00,9.91E-01,1.14E-02,-1.49E-02,-1.12E-01,2.21E-01,2.59E-02,1.64E-02,-1.96E-01,-1.43E-01,3.01E-01
,,5.36E+00,2.60E+00,9.80E-01,-3.01E-03,9.69E-03,2.52E-01,6.35E-01,-1.98E-01,1.64E-02,1.35E-01,-5.14E-01,-6.93E-01,3.28E+00,2.06E+00,9.91E-01,1.14E-02,-1.49E-02,-1.12E-01,2.15E-01,2.35E-02,1.61E-02,-1.73E-01,-1.17E-01,3.06E-01
,,5.39E+00,2.67E+00,9.80E-01,-7.36E-03,1.17E-02,2.53E-01,6.41E-01,-1.45E-01,1.60E-02,7.73E-02,-5.91E-01,-7.02E-01,3.28E+00,2.06E+00,9.91E-01,1.14E-02,-1.49E-02,-1.12E-01,2.12E-01,2.23E-02,1.59E-02,-1.64E-01,-1.05E-01,3.08E-01
,,5.39E+00,2.67E+00,9.80E-01,-7.36E-03,1.17E-02,2.53E-01,6.38E-01,-1.42E-01,1.59E-02,6.38E-02,-6.13E-01,-7.04E-01,3.28E+00,2.06E+00,9.91E-01,1.16E-02,-1.69E-02,-1.13E-01,2.08E-01,1.99E-02,1.58E-02,-1.45E-01,-7.59E-02,3.10E-01
,,5.39E+00,2.67E+00,9.80E-01,-7.36E-03,1.17E-02,2.53E-01,6.31E-01,-1.38E-01,1.59E-02,1.44E-01,-6.27E-01,-6.95E-01,3.28E+00,2.06E+00,9.91E-01,1.16E-02,-1.69E-02,-1.13E-01,2.01E-01,1.75E-02,1.54E-02,-1.38E-01,-6.09E-02,3.12E-01
,,5.40E+00,2.67E+00,9.80E-01,-1.61E-02,1.16E-02,2.52E-01,6.29E-01,-1.33E-01,1.60E-02,2.29E-01,-6.38E-01,-6.89E-01,3.29E+00,2.06E+00,9.92E-01,1.09E-02,-2.17E-02,-1.13E-01,2.00E-01,1.64E-02,1.55E-02,-1.32E-01,-5.03E-02,3.13E-01
,,5.41E+00,2.67E+00,9.80E-01,-2.12E-02,1.04E-02,2.50E-01,6.31E-01,-1.30E-01,1.60E-02,2.71E-01,-6.49E-01,-6.88E-01,3.29E+00,2.06E+00,9.92E-01,1.09E-02,-2.17E-02,-1.13E-01,1.93E-01,1.41E-02,1.51E-02,-1.28E-01,-3.74E-02,3.14E-01
,,5.43E+00,2.67E+00,9.80E-01,-2.12E-02,1.04E-02,2.50E-01,6.33E-01,-1.26E-01,1.60E-02,3.12E-01,-6.62E-01,-6.84E-01,3.30E+00,2.06E+00,9.92E-01,1.06E-02,-2.53E-02,-1.14E-01,1.91E-01,1.30E-02,1.51E-02,-1.26E-01,-2.76E-02,3.14E-01
,,5.44E+00,2.66E+00,9.80E-01,-2.21E-02,9.22E-03,2.51E-01,6.35E-01,-1.22E-01,1.60E-02,3.41E-01,-6.79E-01,-6.81E-01,3.30E+00,2.06E+00,9.92E-01,1.06E-02,-2.53E-02,-1.14E-01,1.83E-01,1.09E-02,1.46E-02,-1.23E-01,-1.69E-02,3.15E-01
,,5.45E+00,2.66E+00,9.80E-01,-2.21E-02,9.22E-03,2.51E-01,6.36E-01,-1.18E-01,1.60E-02,3.63E-01,-6.96E-01,-6.83E-01,3.30E+00,2.06E+00,9.92E-01,1.06E-02,-2.53E-02,-1.14E-01,1.76E-01,8.71E-03,1.42E-02,-1.21E-01,-6.48E-03,3.15E-01
,,5.44E+00,2.63E+00,9.80E-01,-2.35E-02,9.15E-03,2.51E-01,6.19E-01,-1.34E-01,1.60E-02,3.79E-01,-7.16E-01,-6.84E-01,3.31E+00,2.07E+00,9.93E-01,1.09E-02,-2.49E-02,-1.14E-01,1.73E-01,7.72E-03,1.42E-02,-1.21E-01,4.08E-03,3.14E-01
,,5.44E+00,2.63E+00,9.80E-01,-2.35E-02,9.15E-03,2.51E-01,6.12E-01,-1.28E-01,1.60E-02,3.57E-01,-7.20E-01,-6.89E-01,3.31E+00,2.07E+00,9.93E-01,1.09E-02,-2.49E-02,-1.14E-01,1.66E-01,5.55E-03,1.38E-02,-1.21E-01,9.53E-03,3.15E-01
,,5.44E+00,2.63E+00,9.80E-01,-2.30E-02,4.52E-03,2.53E-01,6.08E-01,-1.23E-01,1.61E-02,3.44E-01,-7.22E-01,-6.91E-01,3.31E+00,2.07E+00,9.93E-01,1.09E-02,-2.49E-02,-1.14E-01,1.59E-01,3.40E-03,1.34E-02,-1.22E-01,1.56E-02,3.16E-01
,,5.46E+00,2.63E+00,9.80E-01,-2.30E-02,4.52E-03,2.53E-01,6.09E-01,-1.18E-01,1.61E-02,3.35E-01,-7.22E-01,-6.95E-01,3.31E+00,2.07E+00,9.94E-01,1.01E-02,-2.77E-02,-1.16E-01,1.56E-01,2.47E-03,1.34E-02,-1.23E-01,2.19E-02,3.16E-01
,,5.46E+00,2.62E+00,9.80E-01,-2.30E-02,4.52E-03,2.53E-01,6.09E-01,-1.16E-01,1.61E-02,3.31E-01,-7.24E-01,-6.96E-01,3.31E+00,2.07E+00,9.94E-01,1.01E-02,-2.77E-02,-1.16E-01,1.48E-01,5.45E-04,1.30E-02,-1.22E-01,2.76E-02,3.19E-01
,,5.48E+00,2.62E+00,9.80E-01,-2.17E-02,3.04E-03,2.50E-01,6.10E-01,-1.10E-01,1.63E-02,3.23E-01,-7.17E-01,-6.98E-01,3.31E+00,2.07E+00,9.94E-01,1.01E-02,-2.77E-02,-1.16E-01,1.41E-01,-1.37E-03,1.26E-02,-1.22E-01,3.39E-02,3.20E-01
,,5.49E+00,2.62E+00,9.81E-01,-2.55E-02,-8.54E-04,2.51E-01,6.10E-01,-1.06E-01,1.65E-02,3.15E-01,-6.99E-01,-6.95E-01,3.32E+00,2.07E+00,9.94E-01,1.30E-02,-2.87E-02,-1.17E-01,1.38E-01,-2.57E-03,1.26E-02,-1.21E-01,4.00E-02,3.21E-01
,,5.50E+00,2.62E+00,9.81E-01,-2.55E-02,-8.54E-04,2.51E-01,6.09E-01,-1.01E-01,1.65E-02,3.18E-01,-6.84E-01,-6.94E-01,3.32E+00,2.07E+00,9.94E-01,1.30E-02,-2.87E-02,-1.17E-01,1.30E-01,-5.01E-03,1.22E-02,-1.26E-01,4.46E-02,3.21E-01
,,5.52E+00,2.61E+00,9.81E-01,-2.42E-02,-3.32E-03,2.51E-01,6.09E-01,-9.62E-02,1.67E-02,3.21E-01,-6.79E-01,-6.94E-01,3.32E+00,2.07E+00,9.94E-01,1.13E-02,-3.19E-02,-1.18E-01,1.27E-01,-6.21E-03,1.22E-02,-1.51E-01,6.47E-02,3.19E-01
,,5.53E+00,2.61E+00,9.81E-01,-2.42E-02,-3.32E-03,2.51E-01,6.08E-01,-9.15E-02,1.66E-02,3.22E-01,-6.75E-01,-6.94E-01,3.32E+00,2.07E+00,9.94E-01,1.13E-02,-3.19E-02,-1.18E-01,1.19E-01,-8.25E-03,1.20E-02,-1.84E-01,9.92E-02,3.17E-01
,,5.54E+00,2.61E+00,9.81E-01,-2.51E-02,-3.18E-03,2.51E-01,6.07E-01,-8.68E-02,1.67E-02,3.22E-01,-6.76E-01,-6.93E-01,3.33E+00,2.07E+00,9.95E-01,1.07E-02,-3.53E-02,-1.19E-01,1.15E-01,-9.20E-03,1.21E-02,-2.01E-01,1.22E-01,3.18E-01
,,5.55E+00,2.61E+00,9.81E-01,-2.51E-02,-3.18E-03,2.51E-01,6.06E-01,-8.20E-02,1.66E-02,3.25E-01,-6.83E-01,-6.93E-01,3.33E+00,2.07E+00,9.95E-01,1.07E-02,-3.53E-02,-1.19E-01,1.11E-01,-1.02E-02,1.19E-02,-2.11E-01,1.36E-01,3.19E-01
,,5.57E+00,2.61E+00,9.81E-01,-2.51E-02,-5.96E-03,2.51E-01,6.05E-01,-7.72E-02,1.68E-02,3.28E-01,-6.59E-01,-6.93E-01,3.33E+00,2.07E+00,9.95E-01,1.07E-02,-3.53E-02,-1.19E-01,1.02E-01,-1.21E-02,1.17E-02,-2.28E-01,1.62E-01,3.19E-01
,,5.58E+00,2.61E+00,9.81E-01,-2.53E-02,-5.64E-03,2.49E-01,6.03E-01,-7.24E-02,1.68E-02,3.30E-01,-6.41E-01,-6.94E-01,3.34E+00,2.07E+00,9.95E-01,8.22E-03,-3.27E-02,-1.21E-01,9.81E-02,-1.26E-02,1.16E-02,-2.39E-01,1.82E-01,3.20E-01
,,5.65E+00,2.67E+00,9.81E-01,-2.53E-02,-5.64E-03,2.49E-01,6.39E-01,-2.38E-02,1.68E-02,3.75E-01,-6.31E-01,-6.86E-01,3.34E+00,2.07E+00,9.95E-01,8.22E-03,-3.27E-02,-1.21E-01,8.67E-02,-1.46E-02,1.11E-02,-2.46E-01,2.03E-01,3.24E-01
,,5.65E+00,2.67E+00,9.81E-01,-2.63E-02,-8.15E-03,2.51E-01,6.29E-01,-1.87E-02,1.69E-02,4.46E-01,-6.26E-01,-6.76E-01,3.34E+00,2.07E+00,9.95E-01,8.22E-03,-3.27E-02,-1.21E-01,8.29E-02,-1.52E-02,1.10E-02,-2.48E-01,2.09E-01,3.25E-01
,,5.66E+00,2.67E+00,9.81E-01,-2.63E-02,-8.15E-03,2.51E-01,6.27E-01,-1.38E-02,1.68E-02,5.02E-01,-6.17E-01,-6.74E-01,3.34E+00,2.07E+00,9.96E-01,5.87E-03,-3.25E-02,-1.20E-01,7.91E-02,-1.55E-02,1.09E-02,-2.54E-01,2.22E-01,3.27E-01
,,5.67E+00,2.67E+00,9.81E-01,-1.96E-02,-7.61E-03,2.51E-01,6.25E-01,-9.69E-03,1.68E-02,5.43E-01,-6.15E-01,-6.74E-01,3.34E+00,2.07E+00,9.96E-01,5.87E-03,-3.25E-02,-1.20E-01,7.18E-02,-1.63E-02,1.06E-02,-2.51E-01,2.30E-01,3.27E-01
,,5.68E+00,2.67E+00,9.81E-01,-1.96E-02,-7.61E-03,2.51E-01,6.24E-01,-7.89E-03,1.68E-02,5.55E-01,-6.16E-01,-6.74E-01,3.35E+00,2.08E+00,9.96E-01,4.85E-03,-3.17E-02,-1.22E-01,6.80E-02,-1.62E-02,1.05E-02,-2.50E-01,2.39E-01,3.26E-01
,,5.70E+00,2.67E+00,9.82E-01,-1.39E-02,-1.01E-02,2.53E-01,6.21E-01,-3.79E-03,1.67E-02,5.84E-01,-6.24E-01,-6.77E-01,3.35E+00,2.08E+00,9.96E-01,4.85E-03,-3.17E-02,-1.22E-01,5.76E-02,-1.71E-02,1.01E-02,-2.45E-01,2.47E-01,3.30E-01
,,5.71E+00,2.67E+00,9.82E-01,-1.39E-02,-1.01E-02,2.53E-01,6.19E-01,-1.34E-03,1.66E-02,5.89E-01,-6.33E-01,-6.80E-01,3.35E+00,2.08E+00,9.96E-01,2.16E-03,-3.03E-02,-1.22E-01,5.41E-02,-1.64E-02,9.94E-03,-2.44E-01,2.53E-01,3.31E-01
,,5.70E+00,2.56E+00,9.82E-01,-5.61E-03,-9.80E-03,2.53E-01,6.02E-01,-7.84E-02,1.65E-02,5.94E-01,-6.45E-01,-6.83E-01,3.35E+00,2.08E+00,9.96E-01,2.16E-03,-3.03E-02,-1.22E-01,5.08E-02,-1.64E-02,9.78E-03,-2.40E-01,2.54E-01,3.32E-01
,,5.70E+00,2.56E+00,9.82E-01,-5.61E-03,-9.80E-03,2.53E-01,5.91E-01,-7.66E-02,1.64E-02,4.36E-01,-6.45E-01,-7.06E-01,3.35E+00,2.08E+00,9.96E-01,2.16E-03,-3.03E-02,-1.22E-01,4.43E-02,-1.65E-02,9.49E-03,-2.34E-01,2.57E-01,3.34E-01
,,5.71E+00,2.56E+00,9.82E-01,3.21E-03,-1.09E-02,2.53E-01,5.85E-01,-7.63E-02,1.64E-02,3.32E-01,-6.44E-01,-7.16E-01,3.35E+00,2.08E+00,9.96E-01,-1.76E-03,-3.00E-02,-1.23E-01,4.09E-02,-1.52E-02,9.36E-03,-2.28E-01,2.60E-01,3.35E-01
,,5.72E+00,2.55E+00,9.82E-01,3.21E-03,-1.09E-02,2.53E-01,5.82E-01,-7.70E-02,1.63E-02,2.45E-01,-6.43E-01,-7.20E-01,3.35E+00,2.08E+00,9.96E-01,-1.76E-03,-3.00E-02,-1.23E-01,3.46E-02,-1.45E-02,9.07E-03,-2.17E-01,2.62E-01,3.37E-01
,,5.73E+00,2.55E+00,9.82E-01,4.65E-03,-9.70E-03,2.52E-01,5.80E-01,-7.80E-02,1.64E-02,1.81E-01,-6.28E-01,-7.21E-01,3.36E+00,2.08E+00,9.97E-01,-2.56E-03,-2.83E-02,-1.23E-01,3.14E-02,-1.28E-02,8.95E-03,-2.09E-01,2.66E-01,3.39E-01
,,5.74E+00,2.55E+00,9.82E-01,4.65E-03,-9.70E-03,2.52E-01,5.79E-01,-7.85E-02,1.64E-02,1.54E-01,-6.15E-01,-7.21E-01,3.36E+00,2.08E+00,9.97E-01,-2.56E-03,-2.83E-02,-1.23E-01,2.56E-02,-1.21E-02,8.67E-03,-2.00E-01,2.66E-01,3.39E-01
,,5.74E+00,2.55E+00,9.82E-01,4.51E-03,-1.01E-02,2.53E-01,5.78E-01,-7.89E-02,1.65E-02,1.31E-01,-6.04E-01,-7.20E-01,3.36E+00,2.08E+00,9.97E-01,-5.41E-03,-2.64E-02,-1.25E-01,2.27E-02,-9.95E-03,8.54E-03,-1.95E-01,2.68E-01,3.37E-01
,,5.77E+00,2.55E+00,9.82E-01,2.98E-03,-1.33E-02,2.53E-01,5.73E-01,-8.08E-02,1.66E-02,5.47E-02,-5.77E-01,-7.18E-01,3.36E+00,2.08E+00,9.97E-01,-5.41E-03,-2.64E-02,-1.25E-01,1.74E-02,-8.66E-03,8.27E-03,-1.84E-01,2.67E-01,3.41E-01
,,5.77E+00,2.55E+00,9.82E-01,2.98E-03,-1.33E-02,2.53E-01,5.72E-01,-8.11E-02,1.65E-02,4.53E-02,-5.74E-01,-7.17E-01,3.34E+00,2.04E+00,9.97E-01,-6.14E-03,-2.47E-02,-1.23E-01,-5.70E-03,-3.87E-02,8.17E-03,-2.03E-01,2.75E-01,3.39E-01
,,5.79E+00,2.54E+00,9.82E-01,-2.28E-03,-8.66E-03,2.52E-01,5.68E-01,-8.18E-02,1.64E-02,1.65E-02,-5.67E-01,-7.16E-01,3.34E+00,2.04E+00,9.97E-01,-6.14E-03,-2.47E-02,-1.23E-01,-1.03E-02,-3.69E-02,7.99E-03,-2.41E-01,2.88E-01,3.34E-01
,,5.80E+00,2.54E+00,9.82E-01,-4.38E-03,-6.49E-03,2.52E-01,5.66E-01,-8.13E-02,1.64E-02,8.04E-03,-5.54E-01,-7.13E-01,3.34E+00,2.04E+00,9.97E-01,-6.14E-03,-2.47E-02,-1.23E-01,-1.48E-02,-3.50E-02,7.82E-03,-2.69E-01,3.00E-01,3.31E-01
,,5.81E+00,2.54E+00,9.82E-01,-4.38E-03,-6.49E-03,2.52E-01,5.64E-01,-8.05E-02,1.65E-02,8.39E-03,-5.35E-01,-7.11E-01,3.37E+00,2.08E+00,9.97E-01,-8.11E-03,-2.25E-02,-1.26E-01,3.69E-03,5.84E-04,7.76E-03,-2.91E-01,3.13E-01,3.28E-01
,,5.82E+00,2.54E+00,9.82E-01,-4.38E-03,-6.49E-03,2.52E-01,5.63E-01,-8.00E-02,1.64E-02,8.88E-03,-5.30E-01,-7.10E-01,3.37E+00,2.08E+00,9.97E-01,-8.11E-03,-2.25E-02,-1.26E-01,-5.97E-04,2.29E-03,7.49E-03,-2.41E-01,3.01E-01,3.40E-01
,,5.84E+00,2.59E+00,9.83E-01,-8.92E-03,-8.61E-03,2.51E-01,5.67E-01,-4.52E-02,1.64E-02,9.01E-03,-5.21E-01,-7.08E-01,3.37E+00,2.08E+00,9.97E-01,-8.11E-03,-2.25E-02,-1.26E-01,-4.83E-03,3.95E-03,7.23E-03,-2.01E-01,2.92E-01,3.46E-01
,,5.84E+00,2.59E+00,9.83E-01,-8.92E-03,-8.61E-03,2.51E-01,5.57E-01,-4.28E-02,1.62E-02,7.44E-02,-5.27E-01,-6.99E-01,3.37E+00,2.09E+00,9.97E-01,-1.14E-02,-2.21E-02,-1.27E-01,-6.84E-03,7.17E-03,7.09E-03,-1.75E-01,2.86E-01,3.49E-01
,,5.85E+00,2.59E+00,9.83E-01,-1.57E-02,-5.77E-03,2.51E-01,5.56E-01,-4.03E-02,1.62E-02,1.21E-01,-5.27E-01,-6.93E-01,3.37E+00,2.09E+00,9.97E-01,-1.14E-02,-2.21E-02,-1.27E-01,-1.09E-02,9.38E-03,6.88E-03,-1.48E-01,2.80E-01,3.52E-01
,,5.87E+00,2.59E+00,9.83E-01,-1.57E-02,-5.77E-03,2.51E-01,5.54E-01,-3.73E-02,1.60E-02,1.70E-01,-5.36E-01,-6.90E-01,3.37E+00,2.09E+00,9.97E-01,-1.28E-02,-1.74E-02,-1.27E-01,-1.24E-02,1.30E-02,6.76E-03,-1.27E-01,2.80E-01,3.54E-01
,,5.88E+00,2.59E+00,9.83E-01,-1.78E-02,-4.56E-03,2.50E-01,5.53E-01,-3.40E-02,1.59E-02,2.03E-01,-5.47E-01,-6.90E-01,3.37E+00,2.09E+00,9.97E-01,-1.28E-02,-1.74E-02,-1.27E-01,-1.55E-02,1.53E-02,6.54E-03,-1.06E-01,2.71E-01,3.55E-01
,,5.89E+00,2.58E+00,9.83E-01,-1.78E-02,-4.56E-03,2.50E-01,5.52E-01,-3.06E-02,1.58E-02,2.31E-01,-5.63E-01,-6.88E-01,3.38E+00,2.09E+00,9.97E-01,-1.12E-02,-1.70E-02,-1.28E-01,-1.66E-02,1.88E-02,6.42E-03,-8.88E-02,2.65E-01,3.55E-01
,,5.90E+00,2.58E+00,9.83E-01,-1.90E-02,-2.53E-03,2.50E-01,5.51E-01,-2.72E-02,1.58E-02,2.52E-01,-5.59E-01,-6.88E-01,3.38E+00,2.09E+00,9.97E-01,-9.09E-03,-1.48E-02,-1.28E-01,-2.09E-02,2.17E-02,6.13E-03,-7.09E-02,2.59E-01,3.56E-01
,,5.91E+00,2.58E+00,9.83E-01,-1.90E-02,-2.53E-03,2.50E-01,5.50E-01,-2.36E-02,1.57E-02,2.70E-01,-5.47E-01,-6.87E-01,3.38E+00,2.09E+00,9.98E-01,-9.09E-03,-1.48E-02,-1.28E-01,-2.04E-02,2.38E-02,6.13E-03,-6.85E-02,2.56E-01,3.56E-01
,,5.93E+00,2.63E+00,9.83E-01,-2.11E-02,-1.14E-03,2.48E-01,5.56E-01,1.36E-02,1.58E-02,2.81E-01,-5.40E-01,-6.88E-01,3.38E+00,2.09E+00,9.98E-01,-9.09E-03,-1.48E-02,-1.28E-01,-2.28E-02,2.53E-02,5.94E-03,-6.16E-02,2.50E-01,3.58E-01
,,5.93E+00,2.63E+00,9.83E-01,-2.11E-02,-1.13E-03,2.48E-01,5.48E-01,1.74E-02,1.57E-02,3.56E-01,-5.47E-01,-6.79E-01,3.38E+00,2.09E+00,9.98E-01,-8.40E-03,-1.40E-02,-1.30E-01,-2.36E-02,2.82E-02,5.85E-03,-5.55E-02,2.46E-01,3.57E-01
,,5.94E+00,2.63E+00,9.83E-01,-1.89E-02,-1.19E-03,2.51E-01,5.44E-01,2.09E-02,1.56E-02,4.11E-01,-5.50E-01,-6.74E-01,3.38E+00,2.09E+00,9.98E-01,-8.40E-03,-1.40E-02,-1.30E-01,-2.58E-02,2.95E-02,5.67E-03,-4.90E-02,2.41E-01,3.60E-01
,,5.95E+00,2.63E+00,9.83E-01,-1.89E-02,-1.19E-03,2.51E-01,5.43E-01,2.44E-02,1.55E-02,4.50E-01,-5.55E-01,-6.75E-01,3.38E+00,2.10E+00,9.98E-01,-6.68E-03,-9.13E-03,-1.32E-01,-2.64E-02,3.23E-02,5.59E-03,-4.24E-02,2.40E-01,3.61E-01
,,5.95E+00,2.63E+00,9.83E-01,-1.89E-02,-1.19E-03,2.51E-01,5.43E-01,2.44E-02,1.55E-02,4.50E-01,-5.55E-01,-6.75E-01,3.38E+00,2.10E+00,9.98E-01,-6.68E-03,-9.13E-03,-1.32E-01,-2.77E-02,3.31E-02,5.40E-03,-3.84E-02,2.31E-01,3.64E-01
,,6.03E+00,2.59E+00,9.83E-01,-1.39E-02,6.84E-04,2.51E-01,5.82E-01,1.12E-03,1.53E-02,4.80E-01,-5.72E-01,-6.82E-01,3.38E+00,2.10E+00,9.98E-01,-6.68E-03,-9.13E-03,-1.32E-01,-2.89E-02,3.40E-02,5.23E-03,-3.52E-02,2.25E-01,3.66E-01
,,6.04E+00,2.59E+00,9.83E-01,-9.78E-03,3.17E-03,2.48E-01,5.82E-01,3.51E-03,1.53E-02,4.40E-01,-5.85E-01,-6.93E-01,3.39E+00,2.10E+00,9.98E-01,-4.05E-03,-7.77E-03,-1.30E-01,-2.85E-02,3.61E-02,5.16E-03,-3.33E-02,2.21E-01,3.67E-01
,,6.05E+00,2.59E+00,9.83E-01,-9.78E-03,3.17E-03,2.48E-01,5.82E-01,5.22E-03,1.51E-02,4.05E-01,-6.01E-01,-6.97E-01,3.39E+00,2.10E+00,9.98E-01,-4.05E-03,-7.77E-03,-1.30E-01,-2.95E-02,3.64E-02,5.00E-03,-3.24E-02,2.15E-01,3.66E-01
,,6.06E+00,2.59E+00,9.83E-01,-6.41E-03,2.17E-03,2.51E-01,5.82E-01,6.54E-03,1.50E-02,3.79E-01,-6.18E-01,-6.94E-01,3.31E+00,2.10E+00,9.98E-01,-9.76E-04,-9.72E-03,-1.31E-01,-8.68E-02,3.77E-02,4.86E-03,-2.93E-02,2.07E-01,3.65E-01
,,6.07E+00,2.59E+00,9.83E-01,-6.41E-03,2.17E-03,2.51E-01,5.82E-01,7.62E-03,1.49E-02,3.64E-01,-6.19E-01,-6.94E-01,3.39E+00,2.10E+00,9.98E-01,-9.76E-04,-9.72E-03,-1.31E-01,-3.01E-02,3.79E-02,4.93E-03,-3.15E-02,2.29E-01,3.65E-01
,,6.08E+00,2.59E+00,9.83E-01,-6.41E-03,2.17E-03,2.51E-01,5.82E-01,8.17E-03,1.49E-02,3.59E-01,-6.10E-01,-6.95E-01,3.39E+00,2.10E+00,9.98E-01,-9.76E-04,-9.72E-03,-1.31E-01,-3.14E-02,3.76E-02,4.77E-03,-3.27E-02,2.22E-01,3.66E-01
,,6.00E+00,2.60E+00,9.84E-01,-3.35E-03,2.05E-03,2.50E-01,5.15E-01,1.61E-02,1.50E-02,3.50E-01,-5.99E-01,-6.95E-01,3.39E+00,2.10E+00,9.98E-01,-8.42E-04,-5.71E-03,-1.32E-01,-3.09E-02,3.89E-02,4.71E-03,-3.23E-02,2.18E-01,3.66E-01
,,6.00E+00,2.60E+00,9.84E-01,-3.35E-03,2.05E-03,2.50E-01,5.08E-01,1.64E-02,1.51E-02,3.50E-01,-5.68E-01,-6.94E-01,3.39E+00,2.10E+00,9.98E-01,4.56E-03,-4.87E-03,-1.33E-01,-3.18E-02,3.82E-02,4.47E-03,-2.66E-02,2.06E-01,3.67E-01
,,6.01E+00,2.60E+00,9.84E-01,-1.49E-03,1.47E-03,2.51E-01,5.08E-01,1.68E-02,1.54E-02,3.56E-01,-5.18E-01,-6.91E-01,3.39E+00,2.11E+00,9.98E-01,4.56E-03,-4.87E-03,-1.33E-01,-3.08E-02,3.85E-02,4.42E-03,-3.38E-02,1.99E-01,3.68E-01
,,6.02E+00,2.60E+00,9.84E-01,-1.49E-03,1.47E-03,2.51E-01,5.08E-01,1.69E-02,1.55E-02,3.58E-01,-4.78E-01,-6.90E-01,3.39E+00,2.11E+00,9.98E-01,4.56E-03,-4.87E-03,-1.33E-01,-3.10E-02,3.78E-02,4.34E-03,-3.62E-02,1.96E-01,3.68E-01
,,6.03E+00,2.60E+00,9.84E-01,2.14E-03,5.35E-03,2.51E-01,5.08E-01,1.70E-02,1.56E-02,3.61E-01,-4.51E-01,-6.90E-01,3.39E+00,2.11E+00,9.98E-01,7.50E-03,-4.02E-03,-1.33E-01,-3.01E-02,3.79E-02,4.31E-03,-3.84E-02,1.91E-01,3.69E-01
,,6.04E+00,2.60E+00,9.84E-01,2.14E-03,5.35E-03,2.51E-01,5.09E-01,1.64E-02,1.55E-02,3.55E-01,-4.40E-01,-6.91E-01,3.39E+00,2.11E+00,9.98E-01,7.50E-03,-4.02E-03,-1.33E-01,-3.04E-02,3.60E-02,4.16E-03,-4.43E-02,1.85E-01,3.69E-01
,,6.14E+00,2.61E+00,9.84E-01,5.27E-03,7.97E-03,2.50E-01,5.71E-01,1.78E-02,1.53E-02,3.52E-01,-4.61E-01,-6.91E-01,3.40E+00,2.11E+00,9.99E-01,8.01E-03,-4.41E-03,-1.31E-01,-2.94E-02,3.56E-02,4.13E-03,-4.92E-02,1.80E-01,3.70E-01
,,6.24E+00,2.59E+00,9.84E-01,6.78E-03,1.13E-02,2.51E-01,6.35E-01,-2.21E-04,1.50E-02,3.50E-01,-5.07E-01,-6.91E-01,3.40E+00,2.11E+00,9.99E-01,8.01E-03,-4.41E-03,-1.31E-01,-2.98E-02,3.36E-02,3.98E-03,-5.20E-02,1.75E-01,3.69E-01
,,6.24E+00,2.59E+00,9.84E-01,6.78E-03,1.13E-02,2.51E-01,6.28E-01,-1.71E-03,1.47E-02,3.15E-01,-5.34E-01,-6.95E-01,3.40E+00,2.11E+00,9.99E-01,1.30E-02,-2.81E-03,-1.33E-01,-2.99E-02,3.10E-02,3.85E-03,-5.14E-02,1.73E-01,3.67E-01
,,6.18E+00,2.59E+00,9.84E-01,1.13E-02,1.33E-02,2.51E-01,5.81E-01,1.64E-03,1.46E-02,2.92E-01,-5.54E-01,-6.96E-01,3.40E+00,2.11E+00,9.99E-01,1.30E-02,-2.81E-03,-1.33E-01,-2.88E-02,2.96E-02,3.82E-03,-6.19E-02,1.68E-01,3.68E-01
,,6.18E+00,2.59E+00,9.84E-01,1.13E-02,1.33E-02,2.51E-01,5.74E-01,-6.16E-04,1.46E-02,2.74E-01,-5.37E-01,-6.97E-01,3.40E+00,2.11E+00,9.99E-01,1.30E-02,-2.81E-03,-1.33E-01,-2.88E-02,2.67E-02,3.69E-03,-6.98E-02,1.64E-01,3.68E-01
,,6.18E+00,2.59E+00,9.84E-01,1.13E-02,1.33E-02,2.51E-01,5.71E-01,-1.78E-03,1.46E-02,2.66E-01,-5.28E-01,-6.97E-01,3.40E+00,2.11E+00,9.99E-01,1.46E-02,-5.28E-03,-1.32E-01,-2.92E-02,2.36E-02,3.57E-03,-7.70E-02,1.60E-01,3.69E-01
,,6.20E+00,2.59E+00,9.84E-01,1.17E-02,1.30E-02,2.51E-01,5.74E-01,-5.38E-03,1.47E-02,2.47E-01,-5.09E-01,-6.97E-01,3.40E+00,2.11E+00,9.99E-01,1.46E-02,-5.28E-03,-1.32E-01,-2.86E-02,2.19E-02,3.57E-03,-8.45E-02,1.59E-01,3.68E-01
,,6.21E+00,2.59E+00,9.84E-01,1.38E-02,1.60E-02,2.51E-01,5.77E-01,-8.05E-03,1.47E-02,2.37E-01,-5.07E-01,-6.97E-01,3.40E+00,2.11E+00,9.99E-01,1.46E-02,-5.28E-03,-1.32E-01,-2.91E-02,1.88E-02,3.45E-03,-9.02E-02,1.58E-01,3.67E-01
,,6.22E+00,2.59E+00,9.84E-01,1.38E-02,1.60E-02,2.51E-01,5.80E-01,-1.09E-02,1.46E-02,2.26E-01,-5.14E-01,-6.97E-01,3.40E+00,2.12E+00,9.99E-01,1.42E-02,-1.73E-03,-1.34E-01,-2.81E-02,1.72E-02,3.45E-03,-9.60E-02,1.60E-01,3.65E-01
,,6.23E+00,2.59E+00,9.84E-01,1.38E-02,1.60E-02,2.51E-01,5.83E-01,-1.37E-02,1.44E-02,2.16E-01,-5.24E-01,-6.97E-01,3.40E+00,2.12E+00,9.99E-01,1.42E-02,-1.73E-03,-1.34E-01,-2.79E-02,1.42E-02,3.48E-03,-1.39E-01,1.88E-01,3.62E-01
,,6.20E+00,2.60E+00,9.84E-01,1.52E-02,1.86E-02,2.50E-01,5.57E-01,-1.34E-02,1.44E-02,2.08E-01,-5.37E-01,-6.98E-01,3.40E+00,2.12E+00,9.99E-01,1.54E-02,-9.50E-04,-1.34E-01,-2.66E-02,1.25E-02,3.59E-03,-1.68E-01,2.09E-01,3.62E-01
,,6.20E+00,2.60E+00,9.84E-01,1.52E-02,1.86E-02,2.50E-01,5.53E-01,-1.63E-02,1.43E-02,2.03E-01,-5.31E-01,-6.96E-01,3.40E+00,2.12E+00,9.99E-01,1.54E-02,-9.50E-04,-1.34E-01,-2.63E-02,9.40E-03,3.55E-03,-1.91E-01,2.25E-01,3.63E-01
,,6.20E+00,2.60E+00,9.84E-01,1.52E-02,1.86E-02,2.50E-01,5.51E-01,-1.77E-02,1.43E-02,2.01E-01,-5.28E-01,-6.96E-01,3.35E+00,2.12E+00,9.99E-01,1.62E-02,-1.33E-03,-1.34E-01,-6.57E-02,9.37E-03,3.51E-03,-2.09E-01,2.36E-01,3.64E-01
,,6.22E+00,2.60E+00,9.85E-01,1.47E-02,1.98E-02,2.49E-01,5.56E-01,-2.22E-02,1.43E-02,1.93E-01,-5.17E-01,-6.96E-01,3.40E+00,2.12E+00,9.99E-01,1.62E-02,-1.33E-03,-1.34E-01,-2.44E-02,4.32E-03,3.61E-03,-2.21E-01,2.62E-01,3.65E-01
,,6.23E+00,2.59E+00,9.85E-01,1.47E-02,1.98E-02,2.49E-01,5.60E-01,-2.52E-02,1.42E-02,1.89E-01,-5.24E-01,-6.94E-01,3.40E+00,2.12E+00,9.99E-01,1.62E-02,-1.33E-03,-1.34E-01,-2.42E-02,1.20E-03,3.53E-03,-2.32E-01,2.66E-01,3.65E-01
,,6.23E+00,2.59E+00,9.85E-01,1.47E-02,1.98E-02,2.49E-01,5.61E-01,-2.67E-02,1.41E-02,1.86E-01,-5.29E-01,-6.94E-01,3.41E+00,2.12E+00,9.99E-01,1.58E-02,-2.89E-04,-1.36E-01,-2.28E-02,-6.75E-04,3.49E-03,-2.40E-01,2.69E-01,3.66E-01
,,6.25E+00,2.59E+00,9.85E-01,1.54E-02,2.08E-02,2.49E-01,5.67E-01,-3.13E-02,1.40E-02,1.78E-01,-5.46E-01,-6.93E-01,3.41E+00,2.12E+00,9.99E-01,1.58E-02,-2.89E-04,-1.36E-01,-2.24E-02,-3.63E-03,3.39E-03,-2.46E-01,2.69E-01,3.67E-01
,,6.36E+00,2.58E+00,9.85E-01,1.44E-02,2.23E-02,2.52E-01,6.35E-01,-4.38E-02,1.39E-02,1.70E-01,-5.61E-01,-6.92E-01,3.41E+00,2.12E+00,9.99E-01,1.58E-02,-2.89E-04,-1.36E-01,-2.20E-02,-6.54E-03,3.30E-03,-2.52E-01,2.69E-01,3.68E-01
,,6.36E+00,2.58E+00,9.85E-01,1.44E-02,2.23E-02,2.52E-01,6.30E-01,-4.61E-02,1.36E-02,1.48E-01,-6.01E-01,-6.97E-01,3.41E+00,2.12E+00,1.00E+00,1.42E-02,2.93E-03,-1.37E-01,-2.01E-02,-8.16E-03,3.25E-03,-2.56E-01,2.70E-01,3.69E-01
,,6.36E+00,2.58E+00,9.85E-01,1.53E-02,2.45E-02,2.51E-01,6.30E-01,-4.87E-02,1.34E-02,1.31E-01,-6.31E-01,-7.00E-01,3.41E+00,2.12E+00,1.00E+00,1.42E-02,2.93E-03,-1.37E-01,-1.91E-02,-1.07E-02,3.14E-03,-2.58E-01,2.66E-01,3.71E-01
,,6.38E+00,2.58E+00,9.85E-01,1.53E-02,2.45E-02,2.51E-01,6.35E-01,-5.18E-02,1.32E-02,1.16E-01,-6.62E-01,-7.02E-01,3.41E+00,2.12E+00,1.00E+00,1.27E-02,4.79E-03,-1.38E-01,-1.68E-02,-1.20E-02,3.08E-03,-2.60E-01,2.63E-01,3.72E-01
,,6.39E+00,2.58E+00,9.85E-01,1.37E-02,2.37E-02,2.49E-01,6.39E-01,-5.46E-02,1.31E-02,1.03E-01,-6.93E-01,-7.02E-01,3.41E+00,2.12E+00,1.00E+00,1.27E-02,4.79E-03,-1.38E-01,-1.55E-02,-1.42E-02,2.96E-03,-2.59E-01,2.58E-01,3.74E-01
,,6.40E+00,2.58E+00,9.86E-01,1.39E-02,2.47E-02,2.47E-01,6.43E-01,-5.74E-02,1.30E-02,9.31E-02,-7.22E-01,-7.02E-01,3.41E+00,2.12E+00,1.00E+00,1.27E-02,4.79E-03,-1.38E-01,-1.42E-02,-1.64E-02,2.86E-03,-2.59E-01,2.53E-01,3.75E-01
,,6.41E+00,2.57E+00,9.86E-01,1.39E-02,2.47E-02,2.47E-01,6.48E-01,-6.02E-02,1.28E-02,8.37E-02,-7.35E-01,-6.98E-01,3.41E+00,2.13E+00,1.00E+00,1.05E-02,6.15E-03,-1.40E-01,-1.17E-02,-1.74E-02,2.81E-03,-2.61E-01,2.50E-01,3.75E-01
,,6.43E+00,2.57E+00,9.86E-01,1.05E-02,2.27E-02,2.50E-01,6.52E-01,-6.28E-02,1.27E-02,7.22E-02,-7.37E-01,-6.94E-01,3.41E+00,2.13E+00,1.00E+00,1.05E-02,6.15E-03,-1.40E-01,-1.02E-02,-1.90E-02,2.71E-03,-2.58E-01,2.44E-01,3.78E-01
,,6.44E+00,2.59E+00,9.86E-01,1.05E-02,2.27E-02,2.50E-01,6.53E-01,-4.97E-02,1.28E-02,8.25E-02,-7.42E-01,-6.93E-01,3.41E+00,2.13E+00,1.00E+00,1.05E-02,6.15E-03,-1.40E-01,-8.76E-03,-2.07E-02,2.61E-03,-2.56E-01,2.39E-01,3.80E-01
,,6.44E+00,2.59E+00,9.86E-01,1.05E-02,2.27E-02,2.50E-01,6.48E-01,-5.11E-02,1.26E-02,1.01E-01,-7.48E-01,-6.92E-01,3.41E+00,2.13E+00,1.00E+00,9.35E-03,8.05E-03,-1.40E-01,-5.95E-03,-2.14E-02,2.57E-03,-2.56E-01,2.35E-01,3.81E-01
,,6.45E+00,2.59E+00,9.86E-01,8.93E-03,1.87E-02,2.48E-01,6.52E-01,-5.30E-02,1.27E-02,1.14E-01,-7.53E-01,-6.92E-01,3.41E+00,2.13E+00,1.00E+00,9.35E-03,8.05E-03,-1.40E-01,-4.18E-03,-2.28E-02,2.46E-03,-2.53E-01,2.28E-01,3.82E-01
,,6.46E+00,2.59E+00,9.86E-01,5.02E-03,1.87E-02,2.47E-01,6.55E-01,-5.47E-02,1.25E-02,1.21E-01,-7.60E-01,-6.91E-01,3.41E+00,2.13E+00,1.00E+00,8.23E-03,9.09E-03,-1.38E-01,-1.14E-03,-2.33E-02,2.42E-03,-2.52E-01,2.23E-01,3.84E-01
,,6.48E+00,2.59E+00,9.87E-01,5.02E-03,1.87E-02,2.47E-01,6.58E-01,-5.57E-02,1.25E-02,1.33E-01,-7.71E-01,-6.89E-01,3.41E+00,2.13E+00,1.00E+00,8.23E-03,9.09E-03,-1.38E-01,7.53E-04,-2.44E-02,2.31E-03,-2.49E-01,2.16E-01,3.82E-01
,,6.49E+00,2.59E+00,9.87E-01,5.30E-03,1.41E-02,2.47E-01,6.62E-01,-5.68E-02,1.25E-02,1.40E-01,-7.90E-01,-6.88E-01,3.41E+00,2.13E+00,1.00E+00,4.64E-03,9.41E-03,-1.39E-01,2.62E-03,-2.55E-02,2.22E-03,-2.50E-01,2.10E-01,3.80E-01
,,6.50E+00,2.59E+00,9.87E-01,5.30E-03,1.41E-02,2.47E-01,6.64E-01,-5.79E-02,1.23E-02,1.44E-01,-7.85E-01,-6.87E-01,3.42E+00,2.13E+00,1.00E+00,4.64E-03,9.41E-03,-1.39E-01,5.75E-03,-2.53E-02,2.19E-03,-2.42E-01,2.04E-01,3.82E-01
,,6.52E+00,2.59E+00,9.87E-01,5.37E-03,1.19E-02,2.45E-01,6.66E-01,-5.90E-02,1.24E-02,1.44E-01,-7.72E-01,-6.88E-01,3.42E+00,2.13E+00,1.00E+00,4.64E-03,9.41E-03,-1.39E-01,7.60E-03,-2.57E-02,2.09E-03,-2.36E-01,1.98E-01,3.82E-01
,,6.53E+00,2.59E+00,9.87E-01,5.37E-03,1.19E-02,2.45E-01,6.68E-01,-6.01E-02,1.22E-02,1.43E-01,-7.64E-01,-6.86E-01,3.42E+00,2.13E+00,1.00E+00,4.83E-04,1.09E-02,-1.39E-01,1.19E-02,-2.48E-02,2.01E-03,-2.25E-01,1.89E-01,3.84E-01
,,6.54E+00,2.59E+00,9.88E-01,3.49E-03,8.70E-03,2.46E-01,6.70E-01,-6.12E-02,1.23E-02,1.40E-01,-7.67E-01,-6.84E-01,3.42E+00,2.13E+00,1.00E+00,4.83E-04,1.09E-02,-1.39E-01,1.40E-02,-2.45E-02,1.91E-03,-2.17E-01,1.83E-01,3.84E-01
,,6.55E+00,2.58E+00,9.88E-01,3.49E-03,8.70E-03,2.46E-01,6.71E-01,-6.16E-02,1.22E-02,1.40E-01,-7.67E-01,-6.84E-01,3.42E+00,2.13E+00,1.00E+00,4.49E-04,1.15E-02,-1.42E-01,1.74E-02,-2.35E-02,1.89E-03,-2.10E-01,1.77E-01,3.83E-01
,,6.57E+00,2.58E+00,9.88E-01,2.82E-03,5.80E-03,2.47E-01,6.73E-01,-6.27E-02,1.20E-02,1.38E-01,-7.75E-01,-6.83E-01,3.42E+00,2.13E+00,1.00E+00,4.49E-04,1.15E-02,-1.42E-01,1.95E-02,-2.32E-02,1.79E-03,-2.05E-01,1.70E-01,3.86E-01
,,6.58E+00,2.58E+00,9.88E-01,2.82E-03,5.80E-03,2.47E-01,6.74E-01,-6.33E-02,1.17E-02,1.37E-01,-7.85E-01,-6.84E-01,3.42E+00,2.13E+00,1.00E+00,4.49E-04,1.15E-02,-1.42E-01,2.16E-02,-2.28E-02,1.70E-03,-2.01E-01,1.65E-01,3.88E-01
,,6.63E+00,2.64E+00,9.89E-01,2.54E-03,4.53E-03,2.45E-01,6.99E-01,-2.84E-02,1.19E-02,1.33E-01,-7.64E-01,-6.87E-01,3.42E+00,2.13E+00,1.00E+00,1.95E-03,1.24E-02,-1.42E-01,2.51E-02,-2.22E-02,1.68E-03,-1.97E-01,1.59E-01,3.89E-01
,,6.63E+00,2.64E+00,9.89E-01,2.54E-03,4.53E-03,2.45E-01,6.90E-01,-2.85E-02,1.16E-02,1.95E-01,-7.71E-01,-6.77E-01,3.42E+00,2.13E+00,1.00E+00,1.95E-03,1.24E-02,-1.42E-01,2.72E-02,-2.21E-02,1.59E-03,-1.96E-01,1.52E-01,3.90E-01
,,6.64E+00,2.63E+00,9.89E-01,-7.96E-04,1.56E-03,2.44E-01,6.85E-01,-2.88E-02,1.15E-02,2.38E-01,-7.76E-01,-6.73E-01,3.42E+00,2.13E+00,1.00E+00,2.74E-04,1.38E-02,-1.42E-01,2.83E-02,-2.21E-02,1.54E-03,-1.97E-01,1.51E-01,3.90E-01
,,6.65E+00,2.63E+00,9.89E-01,-7.96E-04,1.56E-03,2.44E-01,6.85E-01,-2.88E-02,1.12E-02,2.75E-01,-7.79E-01,-6.69E-01,3.42E+00,2.13E+00,1.00E+00,2.74E-04,1.38E-02,-1.42E-01,3.22E-02,-2.12E-02,1.53E-03,-1.95E-01,1.44E-01,3.91E-01
,,6.67E+00,2.63E+00,9.89E-01,7.38E-04,-1.48E-04,2.43E-01,6.85E-01,-2.89E-02,1.12E-02,3.05E-01,-7.88E-01,-6.68E-01,3.42E+00,2.13E+00,1.00E+00,2.74E-04,1.38E-02,-1.42E-01,3.45E-02,-2.09E-02,1.43E-03,-1.91E-01,1.37E-01,3.92E-01
,,6.68E+00,2.63E+00,9.89E-01,7.38E-04,-1.48E-04,2.43E-01,6.84E-01,-2.92E-02,1.11E-02,3.20E-01,-7.63E-01,-6.67E-01,3.43E+00,2.13E+00,1.00E+00,-1.25E-03,1.46E-02,-1.45E-01,3.85E-02,-1.99E-02,1.42E-03,-1.89E-01,1.31E-01,3.91E-01
,,6.70E+00,2.63E+00,9.90E-01,3.66E-03,-3.20E-03,2.45E-01,6.84E-01,-2.96E-02,1.11E-02,3.33E-01,-7.51E-01,-6.65E-01,3.43E+00,2.13E+00,1.00E+00,-1.25E-03,1.46E-02,-1.45E-01,4.08E-02,-1.93E-02,1.31E-03,-1.83E-01,1.23E-01,3.94E-01
,,6.71E+00,2.63E+00,9.90E-01,3.66E-03,-3.20E-03,2.45E-01,6.83E-01,-3.05E-02,1.09E-02,3.34E-01,-7.42E-01,-6.68E-01,3.43E+00,2.13E+00,1.00E+00,-6.20E-04,1.46E-02,-1.45E-01,4.60E-02,-1.80E-02,1.24E-03,-1.77E-01,1.12E-01,3.97E-01
,,6.72E+00,2.63E+00,9.90E-01,7.47E-03,-5.01E-03,2.43E-01,6.82E-01,-3.18E-02,1.09E-02,3.37E-01,-7.40E-01,-6.71E-01,3.43E+00,2.13E+00,1.00E+00,-6.20E-04,1.46E-02,-1.45E-01,4.83E-02,-1.75E-02,1.14E-03,-1.74E-01,1.05E-01,3.99E-01
,,6.74E+00,2.63E+00,9.90E-01,7.47E-03,-5.01E-03,2.43E-01,6.81E-01,-3.34E-02,1.06E-02,3.30E-01,-7.42E-01,-6.71E-01,3.43E+00,2.13E+00,1.00E+00,-2.59E-03,1.42E-02,-1.45E-01,4.94E-02,-1.72E-02,1.09E-03,-1.74E-01,1.02E-01,4.00E-01
,,6.79E+00,2.60E+00,9.90E-01,9.84E-03,-6.51E-03,2.44E-01,7.05E-01,-5.41E-02,1.05E-02,3.05E-01,-7.44E-01,-6.73E-01,3.43E+00,2.13E+00,1.00E+00,-2.59E-03,1.42E-02,-1.45E-01,5.43E-02,-1.55E-02,1.03E-03,-1.65E-01,9.26E-02,4.01E-01
,,6.79E+00,2.60E+00,9.90E-01,9.84E-03,-6.51E-03,2.44E-01,6.94E-01,-5.54E-02,1.03E-02,2.67E-01,-7.41E-01,-6.77E-01,3.43E+00,2.13E+00,1.00E+00,-2.59E-03,1.42E-02,-1.45E-01,5.63E-02,-1.47E-02,9.27E-04,-1.61E-01,8.67E-02,4.02E-01
,,6.80E+00,2.60E+00,9.90E-01,1.31E-02,-1.07E-02,2.43E-01,6.93E-01,-5.65E-02,1.04E-02,2.54E-01,-7.41E-01,-6.79E-01,3.43E+00,2.13E+00,1.00E+00,-2.89E-03,1.23E-02,-1.45E-01,5.91E-02,-1.39E-02,9.85E-04,-1.59E-01,8.28E-02,4.02E-01
,,6.82E+00,2.60E+00,9.91E-01,1.41E-02,-1.07E-02,2.46E-01,6.89E-01,-6.06E-02,1.02E-02,2.10E-01,-7.34E-01,-6.79E-01,3.43E+00,2.13E+00,1.00E+00,-2.89E-03,1.23E-02,-1.45E-01,6.08E-02,-1.30E-02,8.80E-04,-1.54E-01,7.83E-02,4.02E-01
,,6.83E+00,2.60E+00,9.91E-01,1.41E-02,-1.07E-02,2.46E-01,6.87E-01,-6.34E-02,9.86E-03,1.86E-01,-7.38E-01,-6.82E-01,3.43E+00,2.13E+00,1.00E+00,-2.89E-03,1.23E-02,-1.45E-01,6.23E-02,-1.22E-02,7.82E-04,-1.51E-01,7.44E-02,4.02E-01
,,6.84E+00,2.60E+00,9.91E-01,1.58E-02,-1.33E-02,2.42E-01,6.84E-01,-6.65E-02,9.83E-03,1.67E-01,-7.28E-01,-6.84E-01,3.44E+00,2.14E+00,1.00E+00,-3.39E-03,1.07E-02,-1.45E-01,6.62E-02,-1.04E-02,7.51E-04,-1.46E-01,6.83E-02,4.01E-01
,,6.86E+00,2.60E+00,9.91E-01,1.58E-02,-1.33E-02,2.42E-01,6.81E-01,-6.97E-02,9.66E-03,1.48E-01,-7.06E-01,-6.82E-01,3.44E+00,2.14E+00,1.00E+00,-3.39E-03,1.07E-02,-1.45E-01,6.74E-02,-9.55E-03,6.53E-04,-1.42E-01,6.52E-02,4.02E-01
,,6.87E+00,2.59E+00,9.91E-01,1.60E-02,-1.64E-02,2.45E-01,6.78E-01,-7.28E-02,9.46E-03,1.32E-01,-6.95E-01,-6.79E-01,3.44E+00,2.14E+00,1.00E+00,-3.57E-03,1.16E-02,-1.47E-01,7.07E-02,-8.22E-03,6.76E-04,-1.39E-01,6.33E-02,4.00E-01
,,6.90E+00,2.60E+00,9.91E-01,1.60E-02,-1.64E-02,2.45E-01,6.82E-01,-7.21E-02,9.41E-03,1.20E-01,-6.92E-01,-6.81E-01,3.44E+00,2.14E+00,1.00E+00,-3.57E-03,1.16E-02,-1.47E-01,7.20E-02,-7.34E-03,5.62E-04,-1.35E-01,5.83E-02,4.03E-01
,,6.90E+00,2.60E+00,9.91E-01,1.60E-02,-1.64E-02,2.45E-01,6.76E-01,-7.32E-02,9.27E-03,1.16E-01,-6.93E-01,-6.81E-01,3.44E+00,2.14E+00,1.00E+00,-3.01E-03,1.07E-02,-1.47E-01,7.33E-02,-6.49E-03,4.56E-04,-1.32E-01,5.33E-02,4.06E-01
,,6.96E+00,2.57E+00,9.92E-01,1.37E-02,-1.74E-02,2.42E-01,6.99E-01,-9.35E-02,9.05E-03,9.17E-02,-6.92E-01,-6.84E-01,3.44E+00,2.14E+00,1.00E+00,-3.01E-03,1.07E-02,-1.47E-01,7.65E-02,-5.30E-03,4.68E-04,-1.30E-01,4.96E-02,4.07E-01
,,6.96E+00,2.57E+00,9.92E-01,1.37E-02,-1.74E-02,2.42E-01,6.85E-01,-9.49E-02,8.82E-03,6.42E-02,-6.87E-01,-6.84E-01,3.44E+00,2.14E+00,1.00E+00,-3.01E-03,1.07E-02,-1.47E-01,7.75E-02,-4.58E-03,3.56E-04,-1.28E-01,4.55E-02,4.07E-01
,,6.97E+00,2.57E+00,9.92E-01,1.18E-02,-1.84E-02,2.41E-01,6.81E-01,-9.73E-02,8.78E-03,4.11E-02,-6.80E-01,-6.83E-01,3.45E+00,2.14E+00,1.00E+00,-1.38E-03,9.96E-03,-1.48E-01,8.06E-02,-3.62E-03,3.74E-04,-1.24E-01,4.13E-02,4.07E-01
,,6.99E+00,2.57E+00,9.92E-01,1.18E-02,-1.84E-02,2.41E-01,6.77E-01,-9.97E-02,8.53E-03,2.65E-02,-6.80E-01,-6.81E-01,3.45E+00,2.14E+00,1.00E+00,-1.38E-03,9.96E-03,-1.48E-01,8.14E-02,-3.24E-03,2.55E-04,-1.25E-01,3.73E-02,4.08E-01
,,6.98E+00,2.59E+00,9.92E-01,1.03E-02,-1.93E-02,2.40E-01,6.58E-01,-8.33E-02,8.45E-03,2.97E-02,-6.80E-01,-6.78E-01,3.45E+00,2.14E+00,1.00E+00,3.35E-04,6.36E-03,-1.48E-01,8.40E-02,-2.64E-03,2.82E-04,-1.25E-01,3.33E-02,4.09E-01
,,6.98E+00,2.59E+00,9.92E-01,1.03E-02,-1.93E-02,2.40E-01,6.44E-01,-8.42E-02,8.24E-03,4.78E-02,-6.73E-01,-6.74E-01,3.45E+00,2.14E+00,1.00E+00,3.35E-04,6.36E-03,-1.48E-01,8.41E-02,-2.61E-03,1.67E-04,-1.27E-01,3.18E-02,4.09E-01
,,6.99E+00,2.59E+00,9.92E-01,6.35E-03,-2.00E-02,2.41E-01,6.40E-01,-8.57E-02,8.18E-03,6.07E-02,-6.66E-01,-6.71E-01,3.44E+00,2.14E+00,1.00E+00,-1.23E-03,5.43E-03,-1.49E-01,7.93E-02,-2.98E-03,2.39E-04,-1.29E-01,3.04E-02,4.09E-01
,,7.00E+00,2.59E+00,9.92E-01,3.25E-03,-2.12E-02,2.38E-01,6.36E-01,-8.69E-02,8.09E-03,7.06E-02,-6.65E-01,-6.73E-01,3.44E+00,2.14E+00,1.00E+00,-1.23E-03,5.43E-03,-1.49E-01,7.92E-02,-2.47E-03,9.18E-05,-1.28E-01,3.38E-02,4.11E-01
,,7.02E+00,2.59E+00,9.92E-01,3.25E-03,-2.12E-02,2.38E-01,6.31E-01,-8.76E-02,7.94E-03,8.26E-02,-6.48E-01,-6.69E-01,3.44E+00,2.14E+00,1.00E+00,-1.23E-03,5.43E-03,-1.49E-01,7.92E-02,-2.47E-03,9.18E-05,-1.28E-01,3.38E-02,4.11E-01
,,7.03E+00,2.59E+00,9.93E-01,2.32E-03,-2.40E-02,2.38E-01,6.27E-01,-8.82E-02,7.97E-03,8.96E-02,-6.22E-01,-6.66E-01,3.46E+00,2.14E+00,1.00E+00,2.15E-03,3.18E-03,-1.48E-01,8.77E-02,-1.60E-03,1.43E-05,-1.26E-01,3.59E-02,4.13E-01
,,7.03E+00,2.59E+00,9.93E-01,2.32E-03,-2.40E-02,2.38E-01,6.24E-01,-8.84E-02,7.91E-03,9.23E-02,-6.11E-01,-6.66E-01,3.46E+00,2.14E+00,1.00E+00,2.15E-03,3.18E-03,-1.48E-01,8.74E-02,-1.77E-03,-5.06E-05,-1.28E-01,3.44E-02,4.12E-01
,,7.05E+00,2.58E+00,9.93E-01,2.11E-04,-2.42E-02,2.38E-01,6.17E-01,-8.89E-02,7.76E-03,9.65E-02,-5.89E-01,-6.64E-01,3.46E+00,2.14E+00,1.00E+00,1.63E-03,3.26E-03,-1.49E-01,8.89E-02,-1.74E-03,-1.16E-04,-1.32E-01,3.06E-02,4.11E-01
,,7.07E+00,2.58E+00,9.93E-01,2.11E-04,-2.42E-02,2.38E-01,6.12E-01,-8.90E-02,7.57E-03,9.87E-02,-5.84E-01,-6.64E-01,3.46E+00,2.14E+00,1.00E+00,1.63E-03,3.26E-03,-1.49E-01,8.83E-02,-1.97E-03,-2.51E-04,-1.32E-01,2.71E-02,4.11E-01
,,7.08E+00,2.58E+00,9.93E-01,-1.89E-03,-2.22E-02,2.38E-01,6.07E-01,-8.88E-02,7.42E-03,9.92E-02,-5.83E-01,-6.64E-01,3.46E+00,2.14E+00,1.00E+00,1.63E-03,3.26E-03,-1.49E-01,8.83E-02,-1.97E-03,-2.51E-04,-1.32E-01,2.71E-02,4.11E-01
,,7.09E+00,2.58E+00,9.93E-01,-1.89E-03,-2.22E-02,2.38E-01,6.02E-01,-8.85E-02,7.19E-03,1.01E-01,-5.89E-01,-6.63E-01,3.46E+00,2.14E+00,1.00E+00,2.76E-03,2.41E-04,-1.51E-01,8.85E-02,-2.37E-03,-3.79E-04,-1.32E-01,2.14E-02,4.13E-01
,,7.10E+00,2.58E+00,9.93E-01,-4.33E-03,-2.30E-02,2.37E-01,5.98E-01,-8.81E-02,7.10E-03,9.89E-02,-5.79E-01,-6.64E-01,3.46E+00,2.14E+00,1.00E+00,2.76E-03,2.41E-04,-1.51E-01,8.79E-02,-2.60E-03,-4.38E-04,-1.33E-01,2.12E-02,4.14E-01
,,7.11E+00,2.58E+00,9.93E-01,-4.33E-03,-2.30E-02,2.37E-01,5.93E-01,-8.73E-02,7.03E-03,1.02E-01,-5.56E-01,-6.63E-01,3.47E+00,2.14E+00,1.00E+00,2.53E-03,4.00E-04,-1.50E-01,8.86E-02,-2.81E-03,-4.92E-04,-1.34E-01,2.01E-02,4.15E-01
,,7.13E+00,2.57E+00,9.93E-01,-6.97E-03,-2.29E-02,2.36E-01,5.88E-01,-8.61E-02,6.99E-03,1.01E-01,-5.41E-01,-6.63E-01,3.47E+00,2.14E+00,1.00E+00,2.53E-03,4.00E-04,-1.50E-01,8.80E-02,-3.00E-03,-5.57E-04,-1.34E-01,1.92E-02,4.16E-01
,,7.14E+00,2.57E+00,9.93E-01,-6.97E-03,-2.29E-02,2.36E-01,5.83E-01,-8.48E-02,6.86E-03,1.05E-01,-5.34E-01,-6.61E-01,3.42E+00,2.12E+00,1.00E+00,1.92E-03,-3.66E-03,-1.50E-01,5.37E-02,-2.08E-02,-5.44E-04,-1.50E-01,2.94E-02,4.14E-01
,,7.15E+00,2.57E+00,9.93E-01,-7.43E-03,-2.35E-02,2.38E-01,5.79E-01,-8.34E-02,6.73E-03,1.07E-01,-5.32E-01,-6.59E-01,3.42E+00,2.12E+00,1.00E+00,1.92E-03,-3.66E-03,-1.50E-01,5.23E-02,-2.08E-02,-5.28E-04,-1.75E-01,5.66E-02,4.12E-01
,,7.16E+00,2.57E+00,9.93E-01,-9.63E-03,-2.13E-02,2.36E-01,5.74E-01,-8.20E-02,6.58E-03,1.07E-01,-5.32E-01,-6.62E-01,3.47E+00,2.14E+00,1.00E+00,3.87E-03,-2.98E-03,-1.51E-01,8.74E-02,-2.88E-03,-4.02E-04,-1.94E-01,8.15E-02,4.10E-01
,,7.17E+00,2.57E+00,9.93E-01,-9.63E-03,-2.13E-02,2.36E-01,5.69E-01,-8.01E-02,6.40E-03,1.11E-01,-5.39E-01,-6.60E-01,3.47E+00,2.14E+00,1.00E+00,3.87E-03,-2.98E-03,-1.51E-01,8.60E-02,-3.33E-03,-6.00E-04,-1.78E-01,6.81E-02,4.14E-01
,,7.11E+00,2.50E+00,9.93E-01,-1.02E-02,-2.07E-02,2.33E-01,5.20E-01,-1.22E-01,6.22E-03,1.15E-01,-5.50E-01,-6.59E-01,3.48E+00,2.14E+00,1.00E+00,3.42E-03,-6.93E-03,-1.52E-01,8.74E-02,-3.28E-03,-5.96E-04,-1.73E-01,5.98E-02,4.15E-01
,,7.11E+00,2.50E+00,9.93E-01,-1.02E-02,-2.07E-02,2.33E-01,5.08E-01,-1.19E-01,6.25E-03,3.51E-02,-5.19E-01,-6.66E-01,3.48E+00,2.14E+00,1.00E+00,3.42E-03,-6.93E-03,-1.52E-01,8.36E-02,-4.08E-03,-8.49E-04,-1.57E-01,4.80E-02,4.19E-01
,,7.12E+00,2.49E+00,9.93E-01,-1.02E-02,-2.07E-02,2.33E-01,5.01E-01,-1.16E-01,6.28E-03,-2.07E-02,-4.92E-01,-6.69E-01,3.48E+00,2.14E+00,1.00E+00,3.42E-03,-6.93E-03,-1.52E-01,8.36E-02,-4.08E-03,-8.49E-04,-1.57E-01,4.80E-02,4.19E-01
,,7.13E+00,2.49E+00,9.93E-01,-1.02E-02,-2.07E-02,2.33E-01,4.96E-01,-1.14E-01,6.27E-03,-6.12E-02,-4.72E-01,-6.70E-01,3.48E+00,2.14E+00,1.00E+00,3.57E-03,-6.90E-03,-1.52E-01,8.09E-02,-4.87E-03,-1.04E-03,-1.46E-01,3.89E-02,4.21E-01
,,7.14E+00,2.49E+00,9.93E-01,-1.09E-02,-1.83E-02,2.34E-01,4.92E-01,-1.12E-01,6.34E-03,-9.18E-02,-4.38E-01,-6.69E-01,3.48E+00,2.14E+00,1.00E+00,3.57E-03,-6.90E-03,-1.52E-01,7.84E-02,-5.43E-03,-1.18E-03,-1.43E-01,3.62E-02,4.21E-01
,,7.15E+00,2.49E+00,9.93E-01,-1.09E-02,-1.83E-02,2.34E-01,4.88E-01,-1.10E-01,6.43E-03,-1.13E-01,-4.02E-01,-6.69E-01,3.48E+00,2.14E+00,1.00E+00,3.57E-03,-6.90E-03,-1.52E-01,7.72E-02,-5.70E-03,-1.24E-03,-1.43E-01,3.52E-02,4.21E-01
,,7.16E+00,2.49E+00,9.93E-01,-1.09E-02,-1.83E-02,2.34E-01,4.84E-01,-1.07E-01,6.48E-03,-1.30E-01,-3.76E-01,-6.69E-01,3.48E+00,2.14E+00,1.00E+00,3.80E-03,-8.09E-03,-1.52E-01,7.56E-02,-6.27E-03,-1.31E-03,-1.41E-01,3.26E-02,4.21E-01
,,7.17E+00,2.48E+00,9.93E-01,-1.49E-02,-1.68E-02,2.33E-01,4.81E-01,-1.05E-01,6.49E-03,-1.45E-01,-3.57E-01,-6.69E-01,3.48E+00,2.14E+00,1.00E+00,3.80E-03,-8.09E-03,-1.52E-01,7.29E-02,-6.85E-03,-1.43E-03,-1.41E-01,3.22E-02,4.21E-01
,,7.18E+00,2.48E+00,9.93E-01,-1.49E-02,-1.68E-02,2.33E-01,4.77E-01,-1.02E-01,6.44E-03,-1.48E-01,-3.47E-01,-6.66E-01,3.49E+00,2.14E+00,1.00E+00,5.13E-03,-1.05E-02,-1.53E-01,7.22E-02,-7.32E-03,-1.43E-03,-1.40E-01,3.07E-02,4.20E-01
,,7.19E+00,2.48E+00,9.93E-01,-1.49E-02,-1.68E-02,2.33E-01,4.74E-01,-9.92E-02,6.39E-03,-1.51E-01,-3.42E-01,-6.65E-01,3.49E+00,2.14E+00,1.00E+00,5.13E-03,-1.05E-02,-1.53E-01,6.92E-02,-8.14E-03,-1.54E-03,-1.42E-01,3.23E-02,4.21E-01
,,7.20E+00,2.48E+00,9.93E-01,-1.49E-02,-1.68E-02,2.33E-01,4.70E-01,-9.62E-02,6.33E-03,-1.53E-01,-3.42E-01,-6.63E-01,3.49E+00,2.14E+00,1.00E+00,5.13E-03,-1.05E-02,-1.53E-01,6.92E-02,-8.14E-03,-1.54E-03,-1.42E-01,3.23E-02,4.21E-01
,,7.20E+00,2.48E+00,9.93E-01,-1.49E-02,-1.68E-02,2.33E-01,4.67E-01,-9.32E-02,6.25E-03,-1.55E-01,-3.44E-01,-6.63E-01,3.49E+00,2.14E+00,1.00E+00,5.23E-03,-1.38E-02,-1.50E-01,6.42E-02,-9.55E-03,-1.64E-03,-1.45E-01,3.59E-02,4.21E-01
,,7.21E+00,2.47E+00,9.93E-01,-1.81E-02,-1.52E-02,2.32E-01,4.64E-01,-8.98E-02,6.12E-03,-1.55E-01,-3.49E-01,-6.62E-01,3.49E+00,2.14E+00,1.00E+00,5.23E-03,-1.38E-02,-1.50E-01,6.24E-02,-9.95E-03,-1.69E-03,-1.46E-01,3.79E-02,4.19E-01
,,7.22E+00,2.47E+00,9.93E-01,-1.81E-02,-1.52E-02,2.32E-01,4.61E-01,-8.62E-02,6.03E-03,-1.52E-01,-3.58E-01,-6.60E-01,3.49E+00,2.14E+00,1.00E+00,6.26E-03,-1.57E-02,-1.51E-01,5.87E-02,-1.12E-02,-1.64E-03,-1.68E-01,5.97E-02,4.14E-01
,,7.32E+00,2.60E+00,9.93E-01,-2.08E-02,-1.30E-02,2.30E-01,5.18E-01,-7.59E-04,5.98E-03,-1.54E-01,-3.46E-01,-6.61E-01,3.49E+00,2.14E+00,1.00E+00,6.26E-03,-1.57E-02,-1.51E-01,5.68E-02,-1.17E-02,-1.61E-03,-1.86E-01,7.70E-02,4.13E-01
,,7.32E+00,2.60E+00,9.93E-01,-2.08E-02,-1.30E-02,2.30E-01,5.08E-01,3.42E-03,5.78E-03,3.27E-03,-3.79E-01,-6.39E-01,3.49E+00,2.14E+00,1.00E+00,7.27E-03,-1.48E-02,-1.52E-01,5.31E-02,-1.31E-02,-1.46E-03,-2.31E-01,1.22E-01,4.10E-01
,,7.37E+00,2.57E+00,9.93E-01,-2.71E-02,-1.02E-02,2.30E-01,5.30E-01,-6.52E-03,5.58E-03,1.20E-01,-4.01E-01,-6.27E-01,3.49E+00,2.14E+00,1.00E+00,7.27E-03,-1.48E-02,-1.52E-01,4.96E-02,-1.42E-02,-1.48E-03,-2.49E-01,1.42E-01,4.11E-01
,,7.37E+00,2.57E+00,9.93E-01,-2.71E-02,-1.02E-02,2.30E-01,5.21E-01,-1.54E-03,5.50E-03,1.88E-01,-4.13E-01,-6.25E-01,3.50E+00,2.15E+00,1.00E+00,6.12E-03,-1.77E-02,-1.54E-01,4.75E-02,-1.50E-02,-1.44E-03,-2.65E-01,1.57E-01,4.11E-01
,,7.38E+00,2.57E+00,9.93E-01,-2.46E-02,-8.57E-03,2.29E-01,5.15E-01,3.62E-03,5.44E-03,2.42E-01,-4.18E-01,-6.26E-01,3.50E+00,2.15E+00,1.00E+00,6.12E-03,-1.77E-02,-1.54E-01,4.34E-02,-1.58E-02,-1.47E-03,-2.73E-01,1.73E-01,4.14E-01
,,7.39E+00,2.57E+00,9.93E-01,-2.46E-02,-8.57E-03,2.29E-01,5.14E-01,8.32E-03,5.37E-03,2.77E-01,-4.28E-01,-6.24E-01,3.50E+00,2.15E+00,1.00E+00,6.12E-03,-1.77E-02,-1.54E-01,4.34E-02,-1.58E-02,-1.47E-03,-2.73E-01,1.73E-01,4.14E-01
,,7.40E+00,2.57E+00,9.93E-01,-1.78E-02,-8.28E-03,2.28E-01,5.12E-01,1.22E-02,5.30E-03,3.03E-01,-4.39E-01,-6.25E-01,3.50E+00,2.15E+00,1.00E+00,6.20E-03,-1.79E-02,-1.52E-01,3.71E-02,-1.74E-02,-1.53E-03,-2.84E-01,1.99E-01,4.17E-01
,,7.41E+00,2.57E+00,9.93E-01,-1.78E-02,-8.28E-03,2.28E-01,5.10E-01,1.55E-02,5.21E-03,3.16E-01,-4.52E-01,-6.25E-01,3.50E+00,2.15E+00,1.00E+00,6.20E-03,-1.79E-02,-1.52E-01,3.32E-02,-1.82E-02,-1.57E-03,-2.88E-01,2.08E-01,4.16E-01
,,7.42E+00,2.58E+00,9.93E-01,-1.78E-02,-8.28E-03,2.28E-01,5.08E-01,1.89E-02,5.13E-03,3.26E-01,-4.66E-01,-6.25E-01,3.50E+00,2.15E+00,1.00E+00,6.20E-03,-1.79E-02,-1.52E-01,3.32E-02,-1.82E-02,-1.57E-03,-2.88E-01,2.08E-01,4.16E-01
,,7.43E+00,2.58E+00,9.93E-01,-1.38E-02,-7.49E-03,2.30E-01,5.06E-01,2.17E-02,5.04E-03,3.35E-01,-4.81E-01,-6.25E-01,3.50E+00,2.15E+00,1.00E+00,2.80E-03,-1.82E-02,-1.54E-01,2.70E-02,-1.86E-02,-1.67E-03,-2.96E-01,2.24E-01,4.13E-01
,,7.44E+00,2.58E+00,9.93E-01,-1.38E-02,-7.49E-03,2.30E-01,5.05E-01,2.42E-02,4.94E-03,3.38E-01,-4.97E-01,-6.28E-01,3.50E+00,2.15E+00,1.00E+00,2.80E-03,-1.82E-02,-1.54E-01,2.32E-02,-1.87E-02,-1.71E-03,-2.91E-01,2.30E-01,4.17E-01
,,7.45E+00,2.58E+00,9.93E-01,-6.14E-03,-8.16E-03,2.28E-01,5.03E-01,2.58E-02,5.05E-03,3.40E-01,-4.79E-01,-6.30E-01,3.50E+00,2.15E+00,1.00E+00,2.80E-03,-1.82E-02,-1.54E-01,2.32E-02,-1.87E-02,-1.71E-03,-2.91E-01,2.30E-01,4.17E-01
,,7.46E+00,2.58E+00,9.93E-01,-6.14E-03,-8.16E-03,2.28E-01,5.01E-01,2.69E-02,5.10E-03,3.33E-01,-4.68E-01,-6.30E-01,3.50E+00,2.15E+00,1.00E+00,2.26E-03,-1.94E-02,-1.56E-01,1.67E-02,-1.86E-02,-1.82E-03,-2.85E-01,2.40E-01,4.21E-01
,,7.47E+00,2.58E+00,9.93E-01,1.21E-03,-8.59E-03,2.28E-01,4.99E-01,2.70E-02,5.11E-03,3.27E-01,-4.62E-01,-6.31E-01,3.50E+00,2.15E+00,1.00E+00,2.26E-03,-1.94E-02,-1.56E-01,1.48E-02,-1.87E-02,-1.83E-03,-2.83E-01,2.43E-01,4.22E-01
,,7.48E+00,2.58E+00,9.93E-01,1.21E-03,-8.59E-03,2.28E-01,4.97E-01,2.67E-02,5.10E-03,3.14E-01,-4.61E-01,-6.31E-01,3.50E+00,2.15E+00,1.00E+00,1.46E-03,-1.89E-02,-1.57E-01,1.04E-02,-1.84E-02,-1.91E-03,-2.80E-01,2.50E-01,4.25E-01
,,7.37E+00,2.59E+00,9.93E-01,9.34E-03,-5.92E-03,2.30E-01,4.21E-01,3.13E-02,5.23E-03,3.09E-01,-4.32E-01,-6.31E-01,3.50E+00,2.15E+00,1.00E+00,1.46E-03,-1.89E-02,-1.57E-01,8.51E-03,-1.83E-02,-1.93E-03,-2.79E-01,2.52E-01,4.26E-01
,,7.37E+00,2.59E+00,9.93E-01,9.34E-03,-5.92E-03,2.30E-01,4.13E-01,2.89E-02,5.49E-03,3.00E-01,-3.80E-01,-6.33E-01,3.54E+00,2.18E+00,1.00E+00,-2.88E-03,-1.84E-02,-1.57E-01,2.66E-02,3.10E-03,-2.06E-03,-2.56E-01,2.48E-01,4.32E-01
,,7.38E+00,2.59E+00,9.93E-01,1.29E-02,-5.20E-03,2.29E-01,4.12E-01,2.65E-02,5.69E-03,2.91E-01,-3.38E-01,-6.35E-01,3.54E+00,2.18E+00,1.00E+00,-2.88E-03,-1.84E-02,-1.57E-01,2.28E-02,3.74E-03,-2.18E-03,-2.18E-01,2.34E-01,4.36E-01
,,7.39E+00,2.59E+00,9.93E-01,1.93E-02,-1.09E-03,2.31E-01,4.11E-01,2.36E-02,5.76E-03,2.84E-01,-3.05E-01,-6.33E-01,3.51E+00,2.15E+00,1.00E+00,-4.86E-03,-1.67E-02,-1.57E-01,-2.44E-03,-1.57E-02,-2.26E-03,-2.09E-01,2.33E-01,4.36E-01
,,7.40E+00,2.59E+00,9.93E-01,1.93E-02,-1.09E-03,2.31E-01,4.11E-01,1.97E-02,5.85E-03,2.64E-01,-2.88E-01,-6.37E-01,3.51E+00,2.15E+00,1.00E+00,-4.86E-03,-1.67E-02,-1.57E-01,-5.54E-03,-1.44E-02,-2.25E-03,-2.15E-01,2.40E-01,4.33E-01
,,7.57E+00,2.59E+00,9.92E-01,2.63E-02,3.83E-04,2.29E-01,5.24E-01,1.60E-02,5.79E-03,2.53E-01,-2.73E-01,-6.41E-01,3.51E+00,2.15E+00,1.00E+00,-4.07E-03,-1.55E-02,-1.56E-01,-6.14E-03,-1.36E-02,-2.28E-03,-2.17E-01,2.44E-01,4.34E-01
,,7.57E+00,2.59E+00,9.92E-01,2.63E-02,3.83E-04,2.29E-01,5.17E-01,1.05E-02,5.52E-03,2.29E-01,-3.29E-01,-6.40E-01,3.51E+00,2.15E+00,1.00E+00,-4.07E-03,-1.55E-02,-1.56E-01,-1.03E-02,-1.20E-02,-2.28E-03,-2.22E-01,2.51E-01,4.30E-01
,,7.58E+00,2.59E+00,9.92E-01,3.03E-02,8.34E-03,2.30E-01,5.14E-01,5.09E-03,5.18E-03,2.11E-01,-3.67E-01,-6.39E-01,3.51E+00,2.15E+00,1.00E+00,-4.07E-03,-1.55E-02,-1.56E-01,-1.31E-02,-1.09E-02,-2.28E-03,-2.24E-01,2.55E-01,4.29E-01
,,7.59E+00,2.59E+00,9.92E-01,3.03E-02,8.34E-03,2.30E-01,5.15E-01,-9.65E-04,4.99E-03,1.87E-01,-4.13E-01,-6.40E-01,3.51E+00,2.15E+00,1.00E+00,-5.51E-03,-1.57E-02,-1.56E-01,-1.51E-02,-9.40E-03,-2.32E-03,-2.25E-01,2.59E-01,4.28E-01
,,7.60E+00,2.59E+00,9.92E-01,3.03E-02,8.34E-03,2.30E-01,5.17E-01,-7.00E-03,4.82E-03,1.67E-01,-4.54E-01,-6.41E-01,3.51E+00,2.15E+00,1.00E+00,-5.51E-03,-1.57E-02,-1.56E-01,-1.77E-02,-8.08E-03,-2.31E-03,-2.22E-01,2.62E-01,4.29E-01
,,7.61E+00,2.59E+00,9.92E-01,3.63E-02,9.14E-03,2.30E-01,5.18E-01,-1.32E-02,4.58E-03,1.54E-01,-4.91E-01,-6.41E-01,3.51E+00,2.15E+00,1.00E+00,-5.51E-03,-1.57E-02,-1.56E-01,-1.77E-02,-8.08E-03,-2.31E-03,-2.22E-01,2.62E-01,4.29E-01
,,7.62E+00,2.59E+00,9.92E-01,3.63E-02,9.14E-03,2.30E-01,5.20E-01,-2.04E-02,4.55E-03,1.28E-01,-5.08E-01,-6.43E-01,3.51E+00,2.15E+00,1.00E+00,-3.78E-03,-1.63E-02,-1.58E-01,-2.25E-02,-5.76E-03,-2.34E-03,-2.18E-01,2.67E-01,4.31E-01
,,7.68E+00,2.55E+00,9.92E-01,4.05E-02,1.17E-02,2.28E-01,5.58E-01,-5.29E-02,4.55E-03,1.10E-01,-5.06E-01,-6.46E-01,3.51E+00,2.15E+00,1.00E+00,-3.78E-03,-1.63E-02,-1.58E-01,-2.52E-02,-4.84E-03,-2.32E-03,-2.17E-01,2.70E-01,4.33E-01
,,7.68E+00,2.55E+00,9.92E-01,4.05E-02,1.17E-02,2.28E-01,5.52E-01,-6.01E-02,4.41E-03,3.81E-02,-5.44E-01,-6.50E-01,3.51E+00,2.15E+00,1.00E+00,-3.40E-03,-1.33E-02,-1.58E-01,-2.69E-02,-3.63E-03,-2.37E-03,-2.16E-01,2.76E-01,4.35E-01
,,7.70E+00,2.49E+00,9.92E-01,4.26E-02,1.44E-02,2.28E-01,5.60E-01,-1.15E-01,4.26E-03,-1.37E-02,-5.71E-01,-6.52E-01,3.51E+00,2.15E+00,1.00E+00,-3.40E-03,-1.33E-02,-1.58E-01,-2.90E-02,-2.81E-03,-2.36E-03,-2.15E-01,2.75E-01,4.35E-01
,,7.70E+00,2.48E+00,9.92E-01,4.26E-02,1.44E-02,2.28E-01,5.55E-01,-1.22E-01,4.31E-03,-1.42E-01,-5.73E-01,-6.62E-01,3.51E+00,2.15E+00,1.00E+00,-3.40E-03,-1.33E-02,-1.58E-01,-2.90E-02,-2.81E-03,-2.36E-03,-2.15E-01,2.75E-01,4.35E-01
,,7.71E+00,2.48E+00,9.92E-01,3.95E-02,1.52E-02,2.25E-01,5.54E-01,-1.30E-01,4.36E-03,-2.41E-01,-5.72E-01,-6.68E-01,3.51E+00,2.15E+00,1.00E+00,-4.29E-03,-1.39E-02,-1.59E-01,-3.28E-02,-5.47E-04,-2.39E-03,-2.11E-01,2.76E-01,4.36E-01
,,7.65E+00,2.53E+00,9.92E-01,3.95E-02,1.52E-02,2.25E-01,5.08E-01,-1.02E-01,4.49E-03,-2.80E-01,-5.58E-01,-6.62E-01,3.51E+00,2.15E+00,1.00E+00,-4.29E-03,-1.39E-02,-1.59E-01,-3.39E-02,-7.19E-05,-2.38E-03,-2.10E-01,2.77E-01,4.37E-01
,,7.69E+00,2.50E+00,9.92E-01,3.47E-02,1.78E-02,2.26E-01,5.31E-01,-1.32E-01,4.68E-03,-2.86E-01,-5.25E-01,-6.54E-01,3.51E+00,2.15E+00,1.00E+00,-3.08E-03,-1.29E-02,-1.60E-01,-3.64E-02,1.50E-03,-2.40E-03,-2.06E-01,2.79E-01,4.38E-01
,,7.69E+00,2.49E+00,9.92E-01,3.47E-02,1.78E-02,2.26E-01,5.28E-01,-1.38E-01,4.73E-03,-3.28E-01,-5.26E-01,-6.55E-01,3.51E+00,2.15E+00,1.00E+00,-3.08E-03,-1.29E-02,-1.60E-01,-3.82E-02,2.18E-03,-2.38E-03,-2.05E-01,2.79E-01,4.39E-01
,,7.70E+00,2.49E+00,9.92E-01,3.09E-02,1.53E-02,2.27E-01,5.27E-01,-1.43E-01,4.72E-03,-3.61E-01,-5.28E-01,-6.55E-01,3.51E+00,2.15E+00,1.00E+00,-4.94E-03,-1.10E-02,-1.60E-01,-3.95E-02,3.55E-03,-2.42E-03,-2.05E-01,2.81E-01,4.40E-01
,,7.71E+00,2.49E+00,9.92E-01,3.09E-02,1.53E-02,2.27E-01,5.30E-01,-1.49E-01,4.76E-03,-3.85E-01,-5.29E-01,-6.55E-01,3.51E+00,2.15E+00,1.00E+00,-4.94E-03,-1.10E-02,-1.60E-01,-4.10E-02,4.56E-03,-2.39E-03,-2.00E-01,2.80E-01,4.41E-01
,,7.72E+00,2.49E+00,9.92E-01,2.36E-02,2.05E-02,2.23E-01,5.33E-01,-1.55E-01,4.72E-03,-4.09E-01,-5.31E-01,-6.57E-01,3.51E+00,2.15E+00,1.00E+00,-4.94E-03,-1.10E-02,-1.60E-01,-4.10E-02,4.56E-03,-2.39E-03,-2.00E-01,2.80E-01,4.41E-01
,,7.73E+00,2.48E+00,9.92E-01,2.36E-02,2.05E-02,2.23E-01,5.37E-01,-1.59E-01,4.70E-03,-4.15E-01,-5.46E-01,-6.52E-01,3.45E+00,2.16E+00,1.00E+00,-6.97E-03,-1.01E-02,-1.61E-01,-8.97E-02,1.14E-02,-2.20E-03,-1.82E-01,3.16E-01,4.44E-01
,,7.74E+00,2.48E+00,9.92E-01,1.55E-02,2.53E-02,2.23E-01,5.40E-01,-1.64E-01,4.61E-03,-4.31E-01,-5.60E-01,-6.50E-01,3.45E+00,2.16E+00,1.00E+00,-6.97E-03,-1.01E-02,-1.61E-01,-9.03E-02,1.27E-02,-2.00E-03,-1.71E-01,3.47E-01,4.46E-01
,,7.79E+00,2.60E+00,9.92E-01,1.55E-02,2.53E-02,2.23E-01,5.73E-01,-8.06E-02,4.65E-03,-3.50E-01,-5.62E-01,-6.36E-01,3.51E+00,2.15E+00,1.00E+00,-4.17E-03,-9.39E-03,-1.61E-01,-4.35E-02,1.04E-02,-1.90E-03,-1.60E-01,3.75E-01,4.46E-01
,,7.79E+00,2.60E+00,9.92E-01,1.55E-02,2.53E-02,2.23E-01,5.70E-01,-8.23E-02,4.63E-03,-2.23E-01,-5.79E-01,-6.20E-01,3.51E+00,2.15E+00,1.00E+00,-4.17E-03,-9.39E-03,-1.61E-01,-4.45E-02,1.11E-02,-1.96E-03,-1.64E-01,3.55E-01,4.46E-01
,,7.77E+00,2.52E+00,9.92E-01,2.19E-03,2.25E-02,2.21E-01,5.53E-01,-1.40E-01,4.62E-03,-1.73E-01,-5.87E-01,-6.18E-01,3.51E+00,2.15E+00,1.00E+00,-4.17E-03,-9.39E-03,-1.61E-01,-4.50E-02,1.15E-02,-1.99E-03,-1.65E-01,3.46E-01,4.46E-01
,,7.77E+00,2.52E+00,9.92E-01,2.19E-03,2.25E-02,2.21E-01,5.50E-01,-1.39E-01,4.69E-03,-1.76E-01,-5.84E-01,-6.21E-01,3.51E+00,2.15E+00,1.00E+00,-4.07E-03,-8.70E-03,-1.61E-01,-4.63E-02,1.32E-02,-2.13E-03,-1.68E-01,3.25E-01,4.45E-01
,,7.76E+00,2.51E+00,9.92E-01,-2.13E-04,2.68E-02,2.20E-01,5.37E-01,-1.44E-01,4.76E-03,-1.83E-01,-5.76E-01,-6.24E-01,3.51E+00,2.15E+00,1.00E+00,-4.07E-03,-8.70E-03,-1.61E-01,-4.72E-02,1.39E-02,-2.14E-03,-1.67E-01,3.15E-01,4.45E-01
,,7.76E+00,2.51E+00,9.92E-01,-2.13E-04,2.68E-02,2.20E-01,5.34E-01,-1.42E-01,4.85E-03,-1.91E-01,-5.69E-01,-6.25E-01,3.51E+00,2.15E+00,1.00E+00,-4.83E-03,-6.68E-03,-1.62E-01,-4.78E-02,1.53E-02,-2.22E-03,-1.66E-01,3.07E-01,4.45E-01
,,7.76E+00,2.55E+00,9.92E-01,-4.29E-03,3.05E-02,2.20E-01,5.36E-01,-1.10E-01,4.91E-03,-2.00E-01,-5.60E-01,-6.25E-01,3.51E+00,2.15E+00,1.00E+00,-4.83E-03,-6.68E-03,-1.62E-01,-4.83E-02,1.61E-02,-2.20E-03,-1.64E-01,2.98E-01,4.46E-01
,,7.76E+00,2.55E+00,9.92E-01,-4.29E-03,3.05E-02,2.20E-01,5.34E-01,-1.08E-01,4.95E-03,-1.44E-01,-5.62E-01,-6.18E-01,3.51E+00,2.15E+00,1.00E+00,-2.54E-03,-5.14E-03,-1.62E-01,-4.87E-02,1.74E-02,-2.25E-03,-1.60E-01,2.92E-01,4.48E-01
,,7.86E+00,2.52E+00,9.92E-01,-9.71E-03,2.81E-02,2.17E-01,6.01E-01,-1.26E-01,4.92E-03,-1.20E-01,-5.72E-01,-6.17E-01,3.51E+00,2.15E+00,1.00E+00,-2.54E-03,-5.14E-03,-1.62E-01,-4.89E-02,1.78E-02,-2.23E-03,-1.57E-01,2.86E-01,4.49E-01
,,7.86E+00,2.52E+00,9.92E-01,-9.71E-03,2.81E-02,2.17E-01,5.97E-01,-1.22E-01,4.88E-03,-1.12E-01,-5.89E-01,-6.14E-01,3.51E+00,2.15E+00,1.00E+00,-2.54E-03,-5.14E-03,-1.62E-01,-4.90E-02,1.79E-02,-2.22E-03,-1.56E-01,2.82E-01,4.50E-01
,,7.87E+00,2.52E+00,9.92E-01,-1.21E-02,3.14E-02,2.18E-01,6.03E-01,-1.20E-01,4.81E-03,-1.04E-01,-6.04E-01,-6.13E-01,3.51E+00,2.16E+00,1.00E+00,-5.31E-04,-3.45E-03,-1.61E-01,-4.91E-02,1.88E-02,-2.26E-03,-1.52E-01,2.73E-01,4.52E-01
,,7.88E+00,2.52E+00,9.92E-01,-1.21E-02,3.14E-02,2.18E-01,6.06E-01,-1.19E-01,4.78E-03,-1.00E-01,-6.14E-01,-6.13E-01,3.51E+00,2.16E+00,1.00E+00,-5.31E-04,-3.45E-03,-1.61E-01,-4.89E-02,1.87E-02,-2.23E-03,-1.49E-01,2.67E-01,4.53E-01
,,7.90E+00,2.52E+00,9.92E-01,-1.59E-02,3.31E-02,2.16E-01,6.15E-01,-1.15E-01,4.68E-03,-9.32E-02,-6.45E-01,-6.16E-01,3.51E+00,2.16E+00,1.00E+00,-1.40E-03,-4.95E-03,-1.62E-01,-4.90E-02,1.94E-02,-2.27E-03,-1.48E-01,2.59E-01,4.54E-01
,,7.91E+00,2.51E+00,9.92E-01,-1.59E-02,3.31E-02,2.16E-01,6.21E-01,-1.11E-01,4.62E-03,-8.69E-02,-6.67E-01,-6.17E-01,3.51E+00,2.16E+00,1.00E+00,-1.40E-03,-4.95E-03,-1.62E-01,-4.92E-02,1.95E-02,-2.20E-03,-1.51E-01,2.59E-01,4.52E-01
,,7.92E+00,2.51E+00,9.92E-01,-1.66E-02,3.16E-02,2.15E-01,6.27E-01,-1.08E-01,4.57E-03,-8.11E-02,-6.89E-01,-6.18E-01,3.51E+00,2.16E+00,1.00E+00,2.52E-03,-3.67E-03,-1.62E-01,-4.93E-02,2.01E-02,-2.22E-03,-1.50E-01,2.60E-01,4.51E-01
,,7.94E+00,2.51E+00,9.92E-01,-1.66E-02,3.16E-02,2.15E-01,6.33E-01,-1.05E-01,4.51E-03,-7.49E-02,-7.09E-01,-6.18E-01,3.51E+00,2.16E+00,1.00E+00,2.52E-03,-3.67E-03,-1.62E-01,-4.92E-02,1.91E-02,-2.12E-03,-1.61E-01,2.58E-01,4.48E-01
,,7.95E+00,2.51E+00,9.92E-01,-1.93E-02,3.08E-02,2.13E-01,6.39E-01,-1.02E-01,4.55E-03,-7.22E-02,-7.19E-01,-6.18E-01,3.51E+00,2.16E+00,1.00E+00,2.52E-03,-3.67E-03,-1.62E-01,-4.91E-02,1.84E-02,-2.06E-03,-1.66E-01,2.58E-01,4.47E-01
,,7.96E+00,2.50E+00,9.92E-01,-1.93E-02,3.08E-02,2.13E-01,6.45E-01,-9.78E-02,4.56E-03,-6.53E-02,-7.21E-01,-6.12E-01,3.51E+00,2.16E+00,1.00E+00,2.52E-03,-3.67E-03,-1.62E-01,-4.90E-02,1.77E-02,-2.01E-03,-1.69E-01,2.57E-01,4.47E-01
,,7.97E+00,2.50E+00,9.92E-01,-2.23E-02,3.02E-02,2.13E-01,6.50E-01,-9.39E-02,4.62E-03,-6.24E-02,-7.29E-01,-6.08E-01,3.51E+00,2.16E+00,1.00E+00,2.52E-03,-3.67E-03,-1.62E-01,-4.89E-02,1.74E-02,-1.98E-03,-1.71E-01,2.57E-01,4.46E-01
,,7.99E+00,2.50E+00,9.92E-01,-2.23E-02,3.02E-02,2.13E-01,6.56E-01,-8.95E-02,4.56E-03,-5.35E-02,-7.42E-01,-6.05E-01,3.51E+00,2.16E+00,1.00E+00,1.54E-03,-1.62E-03,-1.61E-01,-4.87E-02,1.72E-02,-1.95E-03,-1.74E-01,2.56E-01,4.46E-01
,,8.00E+00,2.50E+00,9.92E-01,-2.23E-02,3.02E-02,2.13E-01,6.62E-01,-8.51E-02,4.58E-03,-4.63E-02,-7.41E-01,-6.03E-01,3.51E+00,2.16E+00,1.00E+00,1.54E-03,-1.62E-03,-1.61E-01,-4.82E-02,1.68E-02,-1.91E-03,-1.74E-01,2.54E-01,4.46E-01
,,8.01E+00,2.50E+00,9.92E-01,-2.48E-02,2.99E-02,2.12E-01,6.67E-01,-8.04E-02,4.72E-03,-3.98E-02,-7.30E-01,-6.01E-01,3.48E+00,2.09E+00,1.00E+00,4.68E-03,-5.19E-03,-1.64E-01,-7.44E-02,-3.40E-02,-1.91E-03,-1.70E-01,2.49E-01,4.44E-01
,,8.03E+00,2.50E+00,9.92E-01,-2.48E-02,2.99E-02,2.12E-01,6.73E-01,-7.55E-02,4.73E-03,-3.11E-02,-7.27E-01,-5.99E-01,3.48E+00,2.09E+00,1.00E+00,4.68E-03,-5.19E-03,-1.64E-01,-7.45E-02,-3.48E-02,-1.73E-03,-2.62E-01,2.73E-01,4.36E-01
,,7.98E+00,2.45E+00,9.92E-01,-2.48E-02,2.91E-02,2.11E-01,6.41E-01,-1.01E-01,4.84E-03,-5.33E-02,-7.18E-01,-6.02E-01,3.48E+00,2.09E+00,1.00E+00,4.68E-03,-5.19E-03,-1.64E-01,-7.44E-02,-3.50E-02,-1.65E-03,-2.98E-01,2.83E-01,4.34E-01
,,7.98E+00,2.45E+00,9.92E-01,-2.48E-02,2.91E-02,2.11E-01,6.37E-01,-9.43E-02,4.94E-03,-9.35E-02,-6.97E-01,-6.05E-01,3.51E+00,2.16E+00,1.00E+00,5.27E-03,-3.39E-03,-1.61E-01,-4.78E-02,1.59E-02,-1.55E-03,-3.35E-01,2.98E-01,4.38E-01
,,8.00E+00,2.45E+00,9.92E-01,-2.79E-02,2.83E-02,2.11E-01,6.43E-01,-8.90E-02,5.07E-03,-1.19E-01,-6.81E-01,-6.05E-01,3.51E+00,2.16E+00,1.00E+00,5.27E-03,-3.39E-03,-1.61E-01,-4.76E-02,1.48E-02,-1.54E-03,-2.94E-01,2.89E-01,4.44E-01
,,8.01E+00,2.44E+00,9.92E-01,-2.79E-02,2.83E-02,2.11E-01,6.48E-01,-8.34E-02,5.08E-03,-1.33E-01,-6.74E-01,-6.05E-01,3.51E+00,2.16E+00,1.00E+00,1.19E-03,-1.65E-03,-1.61E-01,-4.75E-02,1.49E-02,-1.60E-03,-2.66E-01,2.83E-01,4.47E-01
,,8.02E+00,2.44E+00,9.92E-01,-3.01E-02,2.57E-02,2.09E-01,6.53E-01,-7.76E-02,5.10E-03,-1.42E-01,-6.73E-01,-6.04E-01,3.51E+00,2.16E+00,1.00E+00,1.19E-03,-1.65E-03,-1.61E-01,-4.70E-02,1.45E-02,-1.58E-03,-2.38E-01,2.75E-01,4.49E-01
,,8.04E+00,2.44E+00,9.92E-01,-3.01E-02,2.57E-02,2.09E-01,6.57E-01,-7.17E-02,5.05E-03,-1.43E-01,-6.78E-01,-6.01E-01,3.51E+00,2.16E+00,1.00E+00,1.19E-03,-1.65E-03,-1.61E-01,-4.68E-02,1.44E-02,-1.57E-03,-2.27E-01,2.72E-01,4.49E-01
,,8.15E+00,2.52E+00,9.92E-01,-3.49E-02,2.63E-02,2.08E-01,7.34E-01,-1.15E-02,4.91E-03,-9.22E-02,-7.02E-01,-5.91E-01,3.51E+00,2.16E+00,1.00E+00,3.57E-03,-2.11E-03,-1.63E-01,-4.64E-02,1.40E-02,-1.58E-03,-2.05E-01,2.65E-01,4.50E-01
,,8.15E+00,2.52E+00,9.92E-01,-3.49E-02,2.63E-02,2.08E-01,7.28E-01,-4.52E-03,4.70E-03,-1.82E-03,-7.39E-01,-5.79E-01,3.51E+00,2.16E+00,1.00E+00,3.57E-03,-2.11E-03,-1.63E-01,-4.62E-02,1.36E-02,-1.56E-03,-2.01E-01,2.63E-01,4.50E-01
,,8.18E+00,2.55E+00,9.92E-01,-3.77E-02,2.61E-02,2.07E-01,7.44E-01,2.55E-02,4.51E-03,8.72E-02,-7.75E-01,-5.70E-01,3.51E+00,2.16E+00,1.00E+00,2.75E-03,-1.22E-03,-1.65E-01,-4.57E-02,1.32E-02,-1.55E-03,-1.91E-01,2.58E-01,4.51E-01
,,8.18E+00,2.55E+00,9.92E-01,-3.77E-02,2.61E-02,2.07E-01,7.38E-01,3.24E-02,4.30E-03,1.77E-01,-8.12E-01,-5.63E-01,3.51E+00,2.16E+00,1.00E+00,2.75E-03,-1.22E-03,-1.65E-01,-4.52E-02,1.25E-02,-1.50E-03,-1.85E-01,2.55E-01,4.53E-01
,,8.20E+00,2.55E+00,9.92E-01,-3.77E-02,2.61E-02,2.07E-01,7.43E-01,3.97E-02,4.12E-03,2.46E-01,-8.42E-01,-5.60E-01,3.51E+00,2.16E+00,1.00E+00,2.75E-03,-1.22E-03,-1.65E-01,-4.47E-02,1.19E-02,-1.46E-03,-1.82E-01,2.53E-01,4.54E-01
,,8.21E+00,2.55E+00,9.92E-01,-3.85E-02,2.39E-02,2.07E-01,7.47E-01,4.70E-02,4.01E-03,3.05E-01,-8.74E-01,-5.59E-01,3.51E+00,2.16E+00,1.00E+00,5.32E-03,4.50E-04,-1.63E-01,-4.42E-02,1.15E-02,-1.47E-03,-1.80E-01,2.51E-01,4.55E-01
,,8.23E+00,2.55E+00,9.92E-01,-3.85E-02,2.39E-02,2.07E-01,7.51E-01,5.44E-02,4.01E-03,3.48E-01,-8.69E-01,-5.58E-01,3.51E+00,2.16E+00,1.00E+00,5.32E-03,4.50E-04,-1.63E-01,-4.34E-02,1.04E-02,-1.43E-03,-1.82E-01,2.48E-01,4.53E-01
,,8.24E+00,2.55E+00,9.92E-01,-3.70E-02,2.36E-02,2.05E-01,7.56E-01,6.16E-02,4.06E-03,3.83E-01,-8.72E-01,-5.59E-01,3.51E+00,2.16E+00,1.00E+00,5.74E-03,-1.04E-03,-1.64E-01,-4.29E-02,9.84E-03,-1.43E-03,-1.83E-01,2.44E-01,4.51E-01
,,8.26E+00,2.56E+00,9.92E-01,-3.70E-02,2.36E-02,2.05E-01,7.60E-01,6.87E-02,3.98E-03,4.12E-01,-8.80E-01,-5.56E-01,3.51E+00,2.16E+00,1.00E+00,5.74E-03,-1.04E-03,-1.64E-01,-4.23E-02,8.68E-03,-1.39E-03,-1.85E-01,2.43E-01,4.52E-01
,,8.20E+00,2.51E+00,9.93E-01,-3.32E-02,2.00E-02,2.06E-01,7.11E-01,4.33E-02,3.98E-03,4.36E-01,-8.98E-01,-5.56E-01,3.51E+00,2.16E+00,1.00E+00,5.74E-03,-1.04E-03,-1.64E-01,-4.18E-02,7.53E-03,-1.34E-03,-1.87E-01,2.42E-01,4.53E-01
,,8.20E+00,2.51E+00,9.93E-01,-3.32E-02,2.00E-02,2.06E-01,7.04E-01,4.89E-02,4.09E-03,3.96E-01,-8.67E-01,-5.63E-01,3.51E+00,2.12E+00,1.00E+00,4.37E-03,1.24E-04,-1.65E-01,-4.25E-02,-2.66E-02,-1.33E-03,-1.88E-01,2.42E-01,4.53E-01
,,8.20E+00,2.49E+00,9.93E-01,-2.62E-02,1.71E-02,2.07E-01,7.02E-01,4.18E-02,4.29E-03,3.57E-01,-8.42E-01,-5.70E-01,3.51E+00,2.12E+00,1.00E+00,4.37E-03,1.24E-04,-1.65E-01,-4.18E-02,-2.70E-02,-1.28E-03,-2.45E-01,2.42E-01,4.46E-01
,,8.20E+00,2.49E+00,9.93E-01,-2.62E-02,1.71E-02,2.07E-01,6.95E-01,4.62E-02,4.34E-03,3.13E-01,-8.20E-01,-5.75E-01,3.51E+00,2.16E+00,1.00E+00,7.70E-03,-8.88E-05,-1.64E-01,-4.03E-02,6.58E-03,-1.27E-03,-2.88E-01,2.41E-01,4.43E-01
,,8.31E+00,2.50E+00,9.93E-01,-2.23E-02,1.32E-02,2.07E-01,7.64E-01,5.25E-02,4.39E-03,2.84E-01,-8.13E-01,-5.78E-01,3.51E+00,2.17E+00,1.00E+00,7.70E-03,-8.88E-05,-1.64E-01,-3.96E-02,5.46E-03,-1.23E-03,-2.91E-01,2.40E-01,4.46E-01
,,8.31E+00,2.50E+00,9.93E-01,-2.23E-02,1.32E-02,2.07E-01,7.55E-01,5.60E-02,4.30E-03,2.63E-01,-8.18E-01,-5.78E-01,3.72E+00,2.30E+00,1.00E+00,7.06E-03,2.42E-04,-1.66E-01,1.07E-01,9.58E-02,-1.22E-03,-2.70E-01,2.44E-01,4.50E-01
,,8.33E+00,2.50E+00,9.93E-01,-1.82E-02,1.20E-02,2.05E-01,7.57E-01,5.97E-02,4.28E-03,2.51E-01,-8.21E-01,-5.79E-01,3.72E+00,2.30E+00,1.00E+00,7.06E-03,2.42E-04,-1.66E-01,1.08E-01,9.40E-02,-1.48E-03,-1.63E-01,1.85E-01,4.65E-01
,,8.34E+00,2.50E+00,9.93E-01,-1.82E-02,1.20E-02,2.05E-01,7.59E-01,6.32E-02,4.25E-03,2.39E-01,-8.12E-01,-5.76E-01,3.72E+00,2.30E+00,1.00E+00,7.06E-03,2.42E-04,-1.66E-01,1.07E-01,9.27E-02,-1.51E-03,-1.37E-01,1.75E-01,4.67E-01
,,8.36E+00,2.50E+00,9.93E-01,-1.87E-02,9.53E-03,2.05E-01,7.61E-01,6.67E-02,4.35E-03,2.31E-01,-7.93E-01,-5.74E-01,3.51E+00,2.17E+00,1.00E+00,8.52E-03,9.90E-05,-1.65E-01,-3.91E-02,-2.06E-03,-1.26E-03,-1.60E-01,2.10E-01,4.59E-01
,,8.37E+00,2.50E+00,9.93E-01,-1.87E-02,9.53E-03,2.05E-01,7.63E-01,7.02E-02,4.33E-03,2.31E-01,-7.84E-01,-5.72E-01,3.51E+00,2.17E+00,1.00E+00,8.52E-03,9.91E-05,-1.65E-01,-3.85E-02,-3.60E-03,-7.07E-04,-2.75E-01,3.07E-01,4.44E-01
,,8.38E+00,2.50E+00,9.93E-01,-1.87E-02,9.53E-03,2.05E-01,7.63E-01,7.20E-02,4.30E-03,2.32E-01,-7.83E-01,-5.71E-01,3.51E+00,2.17E+00,1.00E+00,7.31E-03,1.05E-04,-1.63E-01,-3.80E-02,-4.64E-03,-2.45E-04,-3.65E-01,3.90E-01,4.35E-01
,,8.38E+00,2.50E+00,9.93E-01,-1.52E-02,9.48E-03,2.05E-01,7.48E-01,7.33E-02,4.23E-03,2.35E-01,-7.83E-01,-5.69E-01,3.51E+00,2.17E+00,1.00E+00,7.31E-03,1.05E-04,-1.63E-01,-3.73E-02,-5.81E-03,1.10E-04,-4.22E-01,4.51E-01,4.31E-01
,,8.38E+00,2.50E+00,9.93E-01,-1.52E-02,9.48E-03,2.05E-01,7.39E-01,7.51E-02,4.19E-03,2.31E-01,-7.79E-01,-5.69E-01,3.51E+00,2.17E+00,1.00E+00,7.31E-03,1.05E-04,-1.63E-01,-3.65E-02,-6.94E-03,3.97E-04,-4.63E-01,5.00E-01,4.30E-01
,,8.39E+00,2.50E+00,9.93E-01,-1.37E-02,5.58E-03,2.04E-01,7.40E-01,7.78E-02,4.20E-03,2.29E-01,-7.76E-01,-5.69E-01,3.51E+00,2.17E+00,1.00E+00,6.16E-03,4.37E-03,-1.65E-01,-3.60E-02,-7.46E-03,5.19E-04,-4.80E-01,5.24E-01,4.28E-01
,,8.41E+00,2.50E+00,9.93E-01,-1.37E-02,5.58E-03,2.04E-01,7.41E-01,8.03E-02,4.13E-03,2.28E-01,-7.76E-01,-5.68E-01,3.51E+00,2.17E+00,1.00E+00,6.16E-03,4.37E-03,-1.65E-01,-3.46E-02,-8.02E-03,6.01E-04,-5.06E-01,5.56E-01,4.32E-01
,,8.42E+00,2.50E+00,9.93E-01,-9.96E-03,6.87E-03,2.03E-01,7.41E-01,8.25E-02,4.08E-03,2.32E-01,-7.80E-01,-5.66E-01,3.51E+00,2.17E+00,1.00E+00,6.16E-03,4.37E-03,-1.65E-01,-3.22E-02,-9.27E-03,8.51E-04,-5.30E-01,5.91E-01,4.35E-01
,,8.44E+00,2.51E+00,9.93E-01,-9.96E-03,6.87E-03,2.03E-01,7.42E-01,8.43E-02,4.12E-03,2.31E-01,-7.58E-01,-5.66E-01,3.51E+00,2.17E+00,1.00E+00,1.15E-03,8.73E-03,-1.67E-01,-3.02E-02,-9.20E-03,8.06E-04,-5.39E-01,6.08E-01,4.38E-01
,,8.45E+00,2.51E+00,9.93E-01,-7.82E-03,9.39E-04,2.03E-01,7.43E-01,8.59E-02,4.18E-03,2.33E-01,-7.49E-01,-5.65E-01,3.51E+00,2.17E+00,1.00E+00,1.15E-03,8.73E-03,-1.67E-01,-2.78E-02,-9.03E-03,9.17E-04,-5.39E-01,6.17E-01,4.41E-01
,,8.47E+00,2.51E+00,9.93E-01,-7.82E-03,9.39E-04,2.03E-01,7.43E-01,8.73E-02,4.15E-03,2.33E-01,-7.41E-01,-5.64E-01,3.51E+00,2.17E+00,1.00E+00,-1.28E-03,1.08E-02,-1.65E-01,-2.55E-02,-8.54E-03,8.12E-04,-5.41E-01,6.25E-01,4.46E-01
,,8.48E+00,2.51E+00,9.93E-01,-5.48E-03,1.23E-03,2.02E-01,7.42E-01,8.84E-02,4.12E-03,2.35E-01,-7.40E-01,-5.63E-01,3.51E+00,2.17E+00,1.00E+00,-1.28E-03,1.08E-02,-1.65E-01,-2.27E-02,-7.91E-03,9.11E-04,-5.38E-01,6.30E-01,4.46E-01
,,8.50E+00,2.51E+00,9.93E-01,-5.48E-03,1.23E-03,2.02E-01,7.42E-01,8.94E-02,4.03E-03,2.35E-01,-7.46E-01,-5.61E-01,3.51E+00,2.17E+00,1.00E+00,-1.28E-03,1.08E-02,-1.65E-01,-2.00E-02,-7.28E-03,1.00E-03,-5.34E-01,6.30E-01,4.45E-01
,,8.59E+00,2.47E+00,9.93E-01,-1.45E-03,-1.51E-03,2.01E-01,7.96E-01,6.03E-02,4.00E-03,2.11E-01,-7.46E-01,-5.64E-01,3.51E+00,2.17E+00,1.00E+00,-7.45E-03,1.66E-02,-1.66E-01,-1.66E-02,-5.65E-03,8.67E-04,-5.29E-01,6.32E-01,4.45E-01
,,8.59E+00,2.47E+00,9.93E-01,-1.45E-03,-1.51E-03,2.01E-01,7.85E-01,5.97E-02,3.99E-03,1.66E-01,-7.36E-01,-5.67E-01,3.51E+00,2.17E+00,1.00E+00,-7.45E-03,1.66E-02,-1.66E-01,-1.28E-02,-3.87E-03,9.45E-04,-5.17E-01,6.26E-01,4.46E-01
,,8.55E+00,2.45E+00,9.93E-01,-2.28E-04,-2.17E-03,2.02E-01,7.40E-01,4.46E-02,4.02E-03,1.33E-01,-7.29E-01,-5.68E-01,3.51E+00,2.17E+00,1.00E+00,-1.21E-02,2.17E-02,-1.68E-01,-8.37E-03,-1.26E-03,7.99E-04,-5.08E-01,6.23E-01,4.44E-01
,,8.55E+00,2.45E+00,9.93E-01,-2.28E-04,-2.17E-03,2.02E-01,7.29E-01,4.38E-02,4.16E-03,8.25E-02,-6.90E-01,-5.72E-01,3.51E+00,2.17E+00,1.00E+00,-1.21E-02,2.17E-02,-1.68E-01,-6.04E-03,5.61E-05,8.38E-04,-4.99E-01,6.18E-01,4.47E-01
,,8.55E+00,2.45E+00,9.93E-01,-2.28E-04,-2.17E-03,2.02E-01,7.23E-01,4.35E-02,4.28E-03,4.56E-02,-6.55E-01,-5.74E-01,3.51E+00,2.17E+00,1.00E+00,-1.69E-02,2.58E-02,-1.67E-01,1.22E-03,4.38E-03,7.28E-04,-4.82E-01,6.05E-01,4.52E-01
,,8.63E+00,2.50E+00,9.94E-01,5.22E-04,-2.53E-03,1.99E-01,7.66E-01,7.55E-02,4.27E-03,4.85E-02,-6.51E-01,-5.70E-01,3.51E+00,2.17E+00,1.00E+00,-1.69E-02,2.58E-02,-1.67E-01,6.53E-03,7.85E-03,8.07E-04,-4.66E-01,5.94E-01,4.54E-01
,,8.63E+00,2.50E+00,9.94E-01,5.22E-04,-2.53E-03,1.99E-01,7.55E-01,7.43E-02,4.13E-03,7.63E-02,-6.68E-01,-5.62E-01,3.51E+00,2.17E+00,1.00E+00,-1.69E-02,2.58E-02,-1.67E-01,1.18E-02,1.12E-02,8.87E-04,-4.50E-01,5.82E-01,4.54E-01
,,8.65E+00,2.50E+00,9.94E-01,4.08E-04,-3.65E-03,1.99E-01,7.54E-01,7.42E-02,4.01E-03,9.74E-02,-6.80E-01,-5.56E-01,3.51E+00,2.17E+00,1.00E+00,-2.03E-02,3.18E-02,-1.68E-01,1.75E-02,1.51E-02,7.49E-04,-4.38E-01,5.74E-01,4.54E-01
,,8.66E+00,2.50E+00,9.94E-01,4.08E-04,-3.65E-03,1.99E-01,7.53E-01,7.41E-02,3.88E-03,1.13E-01,-6.95E-01,-5.54E-01,3.51E+00,2.17E+00,1.00E+00,-2.03E-02,3.18E-02,-1.68E-01,2.38E-02,1.91E-02,8.26E-04,-4.23E-01,5.61E-01,4.55E-01
,,8.68E+00,2.50E+00,9.94E-01,2.59E-04,-6.35E-03,1.99E-01,7.51E-01,7.40E-02,3.85E-03,1.26E-01,-6.96E-01,-5.53E-01,3.51E+00,2.17E+00,1.00E+00,-2.22E-02,3.63E-02,-1.70E-01,3.00E-02,2.30E-02,9.00E-04,-4.09E-01,5.48E-01,4.54E-01
,,8.69E+00,2.50E+00,9.94E-01,2.59E-04,-6.35E-03,1.99E-01,7.50E-01,7.39E-02,3.87E-03,1.39E-01,-6.83E-01,-5.52E-01,3.51E+00,2.17E+00,9.99E-01,-2.22E-02,3.63E-02,-1.70E-01,3.76E-02,2.77E-02,7.68E-04,-3.95E-01,5.34E-01,4.55E-01
,,8.76E+00,2.55E+00,9.94E-01,2.31E-03,-7.22E-03,1.99E-01,7.87E-01,1.04E-01,3.89E-03,1.50E-01,-6.76E-01,-5.52E-01,3.51E+00,2.17E+00,9.99E-01,-2.22E-02,3.63E-02,-1.70E-01,4.44E-02,3.18E-02,8.45E-04,-3.80E-01,5.16E-01,4.58E-01
,,8.76E+00,2.55E+00,9.94E-01,2.31E-03,-7.22E-03,1.99E-01,7.74E-01,1.02E-01,3.68E-03,2.08E-01,-7.08E-01,-5.45E-01,3.52E+00,2.17E+00,9.99E-01,-2.78E-02,4.03E-02,-1.68E-01,5.22E-02,3.66E-02,7.27E-04,-3.71E-01,5.03E-01,4.63E-01
,,8.77E+00,2.55E+00,9.94E-01,3.94E-03,-1.07E-02,1.96E-01,7.67E-01,1.01E-01,3.55E-03,2.51E-01,-7.34E-01,-5.43E-01,3.52E+00,2.17E+00,9.99E-01,-2.78E-02,4.03E-02,-1.68E-01,5.59E-02,3.92E-02,7.66E-04,-3.64E-01,4.95E-01,4.64E-01
,,8.79E+00,2.55E+00,9.94E-01,3.94E-03,-1.07E-02,1.96E-01,7.64E-01,1.00E-01,3.40E-03,2.79E-01,-7.52E-01,-5.39E-01,3.52E+00,2.17E+00,9.99E-01,-2.78E-02,4.03E-02,-1.68E-01,6.32E-02,4.42E-02,8.46E-04,-3.43E-01,4.77E-01,4.63E-01
,,8.80E+00,2.55E+00,9.94E-01,6.36E-03,-1.03E-02,1.96E-01,7.62E-01,9.90E-02,3.31E-03,3.01E-01,-7.72E-01,-5.36E-01,3.52E+00,2.17E+00,9.99E-01,-2.93E-02,4.52E-02,-1.70E-01,7.22E-02,5.01E-02,7.44E-04,-3.26E-01,4.64E-01,4.60E-01
,,8.82E+00,2.56E+00,9.94E-01,6.36E-03,-1.03E-02,1.96E-01,7.60E-01,9.76E-02,3.32E-03,3.16E-01,-7.61E-01,-5.35E-01,3.52E+00,2.17E+00,9.99E-01,-2.93E-02,4.52E-02,-1.70E-01,8.03E-02,5.53E-02,8.19E-04,-3.08E-01,4.43E-01,4.63E-01
,,8.83E+00,2.56E+00,9.94E-01,1.21E-02,-1.13E-02,1.95E-01,7.58E-01,9.67E-02,3.40E-03,3.27E-01,-7.58E-01,-5.36E-01,3.52E+00,2.17E+00,9.99E-01,-2.89E-02,4.91E-02,-1.70E-01,8.86E-02,6.03E-02,8.94E-04,-2.91E-01,4.26E-01,4.65E-01
,,8.85E+00,2.56E+00,9.94E-01,1.21E-02,-1.13E-02,1.95E-01,7.55E-01,9.29E-02,3.32E-03,3.34E-01,-7.56E-01,-5.35E-01,3.52E+00,2.17E+00,9.99E-01,-2.89E-02,4.91E-02,-1.70E-01,9.87E-02,6.61E-02,8.03E-04,-2.75E-01,4.07E-01,4.67E-01
,,8.86E+00,2.56E+00,9.94E-01,1.21E-02,-1.13E-02,1.95E-01,7.52E-01,9.04E-02,3.22E-03,3.34E-01,-7.64E-01,-5.35E-01,3.52E+00,2.17E+00,9.99E-01,-2.89E-02,4.91E-02,-1.70E-01,1.07E-01,7.09E-02,8.76E-04,-2.62E-01,3.87E-01,4.67E-01
,,8.88E+00,2.56E+00,9.94E-01,1.21E-02,-1.13E-02,1.95E-01,7.49E-01,8.79E-02,3.11E-03,3.34E-01,-7.76E-01,-5.35E-01,3.52E+00,2.17E+00,9.99E-01,-3.21E-02,5.13E-02,-1.71E-01,1.15E-01,7.58E-02,9.48E-04,-2.53E-01,3.70E-01,4.66E-01
,,8.89E+00,2.57E+00,9.94E-01,1.84E-02,-1.65E-02,1.95E-01,7.46E-01,8.46E-02,3.07E-03,3.39E-01,-7.93E-01,-5.34E-01,3.52E+00,2.18E+00,9.98E-01,-3.21E-02,5.13E-02,-1.71E-01,1.26E-01,8.21E-02,8.71E-04,-2.42E-01,3.51E-01,4.65E-01
,,8.91E+00,2.57E+00,9.94E-01,1.84E-02,-1.65E-02,1.95E-01,7.43E-01,8.08E-02,3.12E-03,3.32E-01,-7.72E-01,-5.35E-01,3.52E+00,2.18E+00,9.98E-01,-3.21E-02,5.13E-02,-1.71E-01,1.34E-01,8.73E-02,9.43E-04,-2.25E-01,3.32E-01,4.68E-01
,,8.92E+00,2.57E+00,9.94E-01,2.25E-02,-1.97E-02,1.95E-01,7.39E-01,7.70E-02,3.23E-03,3.30E-01,-7.62E-01,-5.36E-01,3.52E+00,2.18E+00,9.98E-01,-3.21E-02,5.13E-02,-1.71E-01,1.43E-01,9.24E-02,1.02E-03,-2.10E-01,3.15E-01,4.70E-01
,,8.94E+00,2.57E+00,9.94E-01,2.25E-02,-1.97E-02,1.95E-01,7.35E-01,7.24E-02,3.21E-03,3.22E-01,-7.54E-01,-5.36E-01,3.52E+00,2.18E+00,9.98E-01,-3.21E-02,5.13E-02,-1.71E-01,1.43E-01,9.24E-02,1.02E-03,-2.10E-01,3.15E-01,4.70E-01
,,8.95E+00,2.57E+00,9.94E-01,2.25E-02,-1.97E-02,1.95E-01,7.31E-01,6.79E-02,3.14E-03,3.13E-01,-7.53E-01,-5.36E-01,3.53E+00,2.18E+00,9.98E-01,-3.22E-02,5.36E-02,-1.70E-01,1.62E-01,1.04E-01,1.02E-03,-1.84E-01,2.83E-01,4.72E-01
,,8.97E+00,2.57E+00,9.94E-01,2.89E-02,-2.34E-02,1.94E-01,7.26E-01,6.25E-02,3.15E-03,3.09E-01,-7.59E-01,-5.36E-01,3.53E+00,2.18E+00,9.98E-01,-3.22E-02,5.36E-02,-1.70E-01,1.70E-01,1.09E-01,1.08E-03,-1.71E-01,2.66E-01,4.71E-01
,,8.98E+00,2.57E+00,9.94E-01,2.89E-02,-2.34E-02,1.94E-01,7.21E-01,5.68E-02,3.22E-03,2.96E-01,-7.30E-01,-5.36E-01,3.70E+00,2.25E+00,9.98E-01,-3.35E-02,5.44E-02,-1.68E-01,3.04E-01,1.68E-01,7.83E-04,-1.07E-01,1.93E-01,4.78E-01
,,9.00E+00,2.58E+00,9.94E-01,3.43E-02,-2.66E-02,1.95E-01,7.16E-01,5.03E-02,3.35E-03,2.88E-01,-7.12E-01,-5.35E-01,3.70E+00,2.25E+00,9.98E-01,-3.35E-02,5.44E-02,-1.68E-01,3.07E-01,1.70E-01,5.71E-04,-5.89E-02,1.37E-01,4.82E-01
,,9.01E+00,2.58E+00,9.94E-01,3.43E-02,-2.66E-02,1.95E-01,7.10E-01,4.34E-02,3.33E-03,2.69E-01,-6.99E-01,-5.37E-01,3.70E+00,2.25E+00,9.98E-01,-3.35E-02,5.44E-02,-1.68E-01,3.10E-01,1.73E-01,3.61E-04,-1.14E-02,8.18E-02,4.85E-01
,,9.03E+00,2.58E+00,9.95E-01,3.92E-02,-2.96E-02,1.91E-01,7.04E-01,3.60E-02,3.35E-03,2.55E-01,-6.94E-01,-5.41E-01,3.53E+00,2.18E+00,9.98E-01,-2.99E-02,5.76E-02,-1.71E-01,2.09E-01,1.30E-01,1.77E-04,2.49E-02,7.67E-03,4.79E-01
,,9.04E+00,2.58E+00,9.95E-01,3.92E-02,-2.96E-02,1.91E-01,6.98E-01,2.82E-02,3.28E-03,2.32E-01,-6.91E-01,-5.37E-01,3.53E+00,2.18E+00,9.98E-01,-2.99E-02,5.76E-02,-1.71E-01,2.09E-01,1.30E-01,1.77E-04,2.49E-02,7.67E-03,4.79E-01
,,9.04E+00,2.58E+00,9.95E-01,3.92E-02,-2.96E-02,1.91E-01,6.98E-01,2.82E-02,3.28E-03,2.32E-01,-6.91E-01,-5.37E-01,3.54E+00,2.18E+00,9.98E-01,-2.56E-02,5.68E-02,-1.69E-01,2.29E-01,1.39E-01,6.52E-04,-3.54E-02,4.21E-02,4.71E-01
,,8.90E+00,2.45E+00,9.95E-01,4.35E-02,-3.16E-02,1.92E-01,5.81E-01,-6.59E-02,3.39E-03,1.12E-01,-6.52E-01,-5.45E-01,3.54E+00,2.18E+00,9.98E-01,-2.56E-02,5.68E-02,-1.69E-01,2.33E-01,1.40E-01,7.32E-04,-4.49E-02,4.58E-02,4.70E-01
,,8.90E+00,2.45E+00,9.95E-01,4.35E-02,-3.16E-02,1.92E-01,5.71E-01,-7.40E-02,3.72E-03,-3.47E-02,-5.72E-01,-5.58E-01,3.55E+00,2.19E+00,9.98E-01,-2.11E-02,5.53E-02,-1.69E-01,2.48E-01,1.46E-01,9.27E-04,-6.43E-02,5.09E-02,4.68E-01
,,8.92E+00,2.45E+00,9.95E-01,4.35E-02,-3.16E-02,1.92E-01,5.64E-01,-8.25E-02,3.97E-03,-1.45E-01,-5.10E-01,-5.64E-01,3.55E+00,2.19E+00,9.98E-01,-2.11E-02,5.53E-02,-1.69E-01,2.52E-01,1.47E-01,9.81E-04,-7.01E-02,5.08E-02,4.67E-01
,,8.93E+00,2.45E+00,9.95E-01,4.76E-02,-3.35E-02,1.92E-01,5.58E-01,-9.15E-02,4.19E-03,-2.32E-01,-4.61E-01,-5.66E-01,3.55E+00,2.19E+00,9.98E-01,-1.82E-02,5.03E-02,-1.68E-01,2.66E-01,1.51E-01,1.10E-03,-8.12E-02,4.56E-02,4.66E-01
,,8.94E+00,2.45E+00,9.95E-01,4.76E-02,-3.35E-02,1.92E-01,5.51E-01,-1.01E-01,4.30E-03,-3.05E-01,-4.25E-01,-5.68E-01,3.55E+00,2.19E+00,9.98E-01,-1.82E-02,5.03E-02,-1.68E-01,2.72E-01,1.53E-01,1.19E-03,-8.65E-02,4.34E-02,4.65E-01
,,8.95E+00,2.44E+00,9.95E-01,4.71E-02,-3.64E-02,1.90E-01,5.44E-01,-1.10E-01,4.33E-03,-3.64E-01,-4.02E-01,-5.69E-01,3.55E+00,2.19E+00,9.98E-01,-1.82E-02,5.03E-02,-1.68E-01,2.75E-01,1.53E-01,1.22E-03,-8.83E-02,4.19E-02,4.65E-01
,,8.96E+00,2.44E+00,9.95E-01,4.71E-02,-3.64E-02,1.90E-01,5.37E-01,-1.19E-01,4.37E-03,-4.11E-01,-3.81E-01,-5.66E-01,3.56E+00,2.19E+00,9.98E-01,-1.42E-02,5.00E-02,-1.70E-01,2.89E-01,1.56E-01,1.29E-03,-9.08E-02,3.43E-02,4.64E-01
,,8.97E+00,2.44E+00,9.95E-01,4.50E-02,-3.40E-02,1.92E-01,5.29E-01,-1.28E-01,4.31E-03,-4.53E-01,-3.66E-01,-5.62E-01,3.56E+00,2.19E+00,9.98E-01,-1.42E-02,5.00E-02,-1.70E-01,2.91E-01,1.57E-01,1.31E-03,-9.29E-02,3.04E-02,4.65E-01
,,8.98E+00,2.44E+00,9.95E-01,4.50E-02,-3.40E-02,1.92E-01,5.23E-01,-1.37E-01,4.30E-03,-4.85E-01,-3.60E-01,-5.63E-01,3.56E+00,2.19E+00,9.98E-01,-1.11E-02,4.68E-02,-1.68E-01,3.05E-01,1.59E-01,1.35E-03,-9.62E-02,1.62E-02,4.68E-01
,,8.99E+00,2.43E+00,9.94E-01,3.70E-02,-3.57E-02,1.88E-01,5.16E-01,-1.45E-01,4.17E-03,-5.20E-01,-3.59E-01,-5.66E-01,3.56E+00,2.19E+00,9.98E-01,-1.11E-02,4.68E-02,-1.68E-01,3.09E-01,1.59E-01,1.38E-03,-9.96E-02,8.01E-03,4.67E-01
,,9.00E+00,2.43E+00,9.94E-01,3.70E-02,-3.57E-02,1.88E-01,5.09E-01,-1.52E-01,4.14E-03,-5.34E-01,-3.58E-01,-5.60E-01,3.57E+00,2.20E+00,9.98E-01,-9.54E-03,4.28E-02,-1.69E-01,3.19E-01,1.61E-01,1.40E-03,-1.01E-01,-2.40E-03,4.66E-01
,,9.01E+00,2.43E+00,9.94E-01,3.70E-02,-3.57E-02,1.88E-01,5.05E-01,-1.55E-01,4.13E-03,-5.42E-01,-3.59E-01,-5.58E-01,3.57E+00,2.20E+00,9.98E-01,-9.54E-03,4.28E-02,-1.69E-01,3.23E-01,1.60E-01,1.42E-03,-1.02E-01,-1.01E-02,4.67E-01
,,9.02E+00,2.43E+00,9.94E-01,2.89E-02,-3.56E-02,1.87E-01,4.94E-01,-1.64E-01,3.96E-03,-5.66E-01,-3.64E-01,-5.54E-01,3.57E+00,2.20E+00,9.98E-01,-9.54E-03,4.28E-02,-1.69E-01,3.25E-01,1.60E-01,1.43E-03,-1.03E-01,-1.37E-02,4.67E-01
,,9.03E+00,2.42E+00,9.94E-01,2.11E-02,-3.50E-02,1.85E-01,4.87E-01,-1.69E-01,3.81E-03,-5.78E-01,-3.69E-01,-5.52E-01,3.58E+00,2.20E+00,9.98E-01,-6.90E-03,4.16E-02,-1.67E-01,3.36E-01,1.61E-01,1.46E-03,-1.03E-01,-2.64E-02,4.67E-01
,,9.04E+00,2.42E+00,9.94E-01,2.11E-02,-3.50E-02,1.85E-01,4.80E-01,-1.73E-01,3.78E-03,-5.75E-01,-3.76E-01,-5.48E-01,3.58E+00,2.20E+00,9.98E-01,-6.90E-03,4.16E-02,-1.67E-01,3.37E-01,1.61E-01,1.46E-03,-1.04E-01,-3.12E-02,4.66E-01
,,9.05E+00,2.42E+00,9.94E-01,2.11E-02,-3.50E-02,1.85E-01,4.77E-01,-1.75E-01,3.77E-03,-5.76E-01,-3.80E-01,-5.47E-01,3.59E+00,2.20E+00,9.98E-01,-4.09E-03,3.84E-02,-1.70E-01,3.47E-01,1.61E-01,1.48E-03,-1.05E-01,-4.65E-02,4.62E-01
,,9.06E+00,2.41E+00,9.94E-01,7.76E-03,-3.51E-02,1.85E-01,4.66E-01,-1.78E-01,3.70E-03,-5.77E-01,-3.76E-01,-5.43E-01,3.59E+00,2.20E+00,9.98E-01,-4.09E-03,3.84E-02,-1.70E-01,3.50E-01,1.59E-01,1.48E-03,-1.09E-01,-5.53E-02,4.65E-01
,,9.07E+00,2.41E+00,9.94E-01,7.76E-03,-3.51E-02,1.85E-01,4.59E-01,-1.79E-01,3.83E-03,-5.62E-01,-3.56E-01,-5.40E-01,3.59E+00,2.20E+00,9.98E-01,-4.09E-03,3.84E-02,-1.70E-01,3.51E-01,1.58E-01,1.48E-03,-1.10E-01,-5.92E-02,4.65E-01
,,9.08E+00,2.40E+00,9.94E-01,-2.46E-03,-3.30E-02,1.84E-01,4.52E-01,-1.80E-01,3.81E-03,-5.62E-01,-3.40E-01,-5.39E-01,3.60E+00,2.20E+00,9.98E-01,-7.77E-04,3.48E-02,-1.67E-01,3.60E-01,1.58E-01,1.50E-03,-1.14E-01,-7.29E-02,4.67E-01
,,9.09E+00,2.40E+00,9.94E-01,-2.46E-03,-3.30E-02,1.84E-01,4.46E-01,-1.80E-01,3.89E-03,-5.43E-01,-3.33E-01,-5.37E-01,3.60E+00,2.20E+00,9.98E-01,-7.77E-04,3.48E-02,-1.67E-01,3.61E-01,1.57E-01,1.50E-03,-1.17E-01,-7.66E-02,4.66E-01
,,9.09E+00,2.40E+00,9.94E-01,-2.46E-03,-3.30E-02,1.84E-01,4.42E-01,-1.79E-01,3.92E-03,-5.36E-01,-3.31E-01,-5.36E-01,3.61E+00,2.21E+00,9.98E-01,-7.77E-04,3.48E-02,-1.67E-01,3.69E-01,1.56E-01,1.53E-03,-1.22E-01,-8.32E-02,4.65E-01
,,9.11E+00,2.39E+00,9.94E-01,-1.25E-02,-3.44E-02,1.83E-01,4.32E-01,-1.76E-01,3.87E-03,-5.23E-01,-3.28E-01,-5.35E-01,3.61E+00,2.21E+00,9.98E-01,2.21E-03,3.15E-02,-1.66E-01,3.71E-01,1.53E-01,1.51E-03,-1.28E-01,-9.61E-02,4.62E-01
,,9.11E+00,2.39E+00,9.94E-01,-1.25E-02,-3.44E-02,1.83E-01,4.25E-01,-1.73E-01,3.93E-03,-5.07E-01,-3.28E-01,-5.33E-01,3.61E+00,2.21E+00,9.98E-01,2.21E-03,3.15E-02,-1.66E-01,3.72E-01,1.50E-01,1.50E-03,-1.34E-01,-1.02E-01,4.60E-01
,,9.21E+00,2.53E+00,9.93E-01,-2.21E-02,-3.32E-02,1.79E-01,4.69E-01,-8.04E-02,3.82E-03,-5.05E-01,-3.27E-01,-5.34E-01,3.62E+00,2.21E+00,9.98E-01,6.24E-03,2.69E-02,-1.67E-01,3.79E-01,1.49E-01,1.54E-03,-1.36E-01,-1.10E-01,4.58E-01
,,9.21E+00,2.53E+00,9.93E-01,-2.21E-02,-3.32E-02,1.79E-01,4.55E-01,-7.48E-02,3.80E-03,-3.03E-01,-3.45E-01,-5.06E-01,3.62E+00,2.21E+00,9.98E-01,6.24E-03,2.69E-02,-1.67E-01,3.79E-01,1.46E-01,1.52E-03,-1.45E-01,-1.15E-01,4.58E-01
,,9.22E+00,2.53E+00,9.93E-01,-3.11E-02,-3.21E-02,1.77E-01,4.49E-01,-6.92E-02,3.65E-03,-1.51E-01,-3.57E-01,-4.90E-01,3.62E+00,2.21E+00,9.98E-01,6.24E-03,2.69E-02,-1.67E-01,3.79E-01,1.44E-01,1.52E-03,-1.49E-01,-1.17E-01,4.58E-01
,,9.22E+00,2.53E+00,9.93E-01,-3.11E-02,-3.21E-02,1.77E-01,4.42E-01,-6.31E-02,3.83E-03,-2.19E-02,-3.38E-01,-4.79E-01,3.63E+00,2.21E+00,9.98E-01,7.44E-03,2.29E-02,-1.65E-01,3.84E-01,1.41E-01,1.55E-03,-1.59E-01,-1.26E-01,4.58E-01
,,9.23E+00,2.53E+00,9.93E-01,-3.64E-02,-3.39E-02,1.77E-01,4.36E-01,-5.63E-02,3.85E-03,7.60E-02,-3.25E-01,-4.74E-01,3.63E+00,2.21E+00,9.98E-01,7.44E-03,2.29E-02,-1.65E-01,3.84E-01,1.39E-01,1.54E-03,-1.62E-01,-1.28E-01,4.57E-01
,,9.24E+00,2.53E+00,9.93E-01,-3.64E-02,-3.39E-02,1.77E-01,4.29E-01,-4.92E-02,4.00E-03,1.53E-01,-3.16E-01,-4.72E-01,3.64E+00,2.21E+00,9.98E-01,8.98E-03,1.80E-02,-1.66E-01,3.89E-01,1.36E-01,1.57E-03,-1.70E-01,-1.36E-01,4.55E-01
,,9.25E+00,2.53E+00,9.93E-01,-3.38E-02,-3.27E-02,1.77E-01,4.22E-01,-4.25E-02,3.97E-03,2.17E-01,-3.08E-01,-4.72E-01,3.64E+00,2.21E+00,9.98E-01,8.98E-03,1.80E-02,-1.66E-01,3.88E-01,1.34E-01,1.56E-03,-1.72E-01,-1.37E-01,4.55E-01
,,9.26E+00,2.53E+00,9.93E-01,-3.38E-02,-3.27E-02,1.77E-01,4.16E-01,-3.60E-02,4.08E-03,2.56E-01,-3.07E-01,-4.74E-01,3.71E+00,2.23E+00,9.98E-01,1.41E-02,1.33E-02,-1.64E-01,4.37E-01,1.39E-01,1.59E-03,-1.81E-01,-1.42E-01,4.55E-01
,,9.25E+00,2.47E+00,9.92E-01,-3.14E-02,-2.93E-02,1.74E-01,3.96E-01,-6.98E-02,4.13E-03,2.55E-01,-2.86E-01,-4.80E-01,3.71E+00,2.23E+00,9.98E-01,1.41E-02,1.33E-02,-1.64E-01,4.33E-01,1.35E-01,1.36E-03,-1.75E-01,-1.82E-01,4.55E-01
,,9.25E+00,2.47E+00,9.92E-01,-3.14E-02,-2.93E-02,1.74E-01,3.85E-01,-6.28E-02,4.42E-03,2.26E-01,-2.52E-01,-4.84E-01,3.66E+00,2.22E+00,9.98E-01,1.41E-02,6.45E-03,-1.66E-01,3.93E-01,1.24E-01,1.35E-03,-1.74E-01,-2.05E-01,4.53E-01
,,9.26E+00,2.46E+00,9.92E-01,-3.14E-02,-2.93E-02,1.74E-01,3.79E-01,-5.68E-02,4.68E-03,2.08E-01,-2.24E-01,-4.86E-01,3.66E+00,2.22E+00,9.98E-01,1.41E-02,6.45E-03,-1.66E-01,3.88E-01,1.20E-01,1.37E-03,-1.88E-01,-1.93E-01,4.54E-01
,,9.26E+00,2.46E+00,9.92E-01,-2.66E-02,-2.80E-02,1.73E-01,3.73E-01,-5.13E-02,4.74E-03,1.99E-01,-2.00E-01,-4.87E-01,3.67E+00,2.22E+00,9.99E-01,1.52E-02,-2.59E-04,-1.65E-01,3.91E-01,1.17E-01,1.53E-03,-2.00E-01,-1.86E-01,4.55E-01
,,9.27E+00,2.46E+00,9.92E-01,-2.66E-02,-2.80E-02,1.73E-01,3.68E-01,-4.62E-02,4.93E-03,1.85E-01,-1.87E-01,-4.86E-01,3.67E+00,2.22E+00,9.99E-01,1.52E-02,-2.59E-04,-1.65E-01,3.85E-01,1.12E-01,1.53E-03,-2.10E-01,-1.76E-01,4.55E-01
,,9.27E+00,2.46E+00,9.92E-01,-2.66E-02,-2.80E-02,1.73E-01,3.65E-01,-4.36E-02,5.01E-03,1.80E-01,-1.82E-01,-4.85E-01,3.67E+00,2.22E+00,9.99E-01,1.52E-02,-2.59E-04,-1.65E-01,3.85E-01,1.12E-01,1.53E-03,-2.10E-01,-1.76E-01,4.55E-01
,,9.28E+00,2.46E+00,9.92E-01,-2.13E-02,-2.80E-02,1.75E-01,3.57E-01,-3.70E-02,5.05E-03,1.70E-01,-1.71E-01,-4.84E-01,3.68E+00,2.22E+00,9.99E-01,1.75E-02,-6.42E-03,-1.66E-01,3.80E-01,1.04E-01,1.64E-03,-2.28E-01,-1.61E-01,4.52E-01
,,9.29E+00,2.46E+00,9.92E-01,-2.13E-02,-2.80E-02,1.75E-01,3.54E-01,-3.50E-02,5.12E-03,1.65E-01,-1.69E-01,-4.85E-01,3.68E+00,2.22E+00,9.99E-01,1.75E-02,-6.42E-03,-1.66E-01,3.73E-01,9.94E-02,1.61E-03,-2.38E-01,-1.52E-01,4.53E-01
,,9.30E+00,2.46E+00,9.92E-01,-1.66E-02,-2.46E-02,1.73E-01,3.46E-01,-2.99E-02,5.12E-03,1.54E-01,-1.66E-01,-4.87E-01,3.68E+00,2.22E+00,9.99E-01,1.75E-02,-6.42E-03,-1.66E-01,3.70E-01,9.70E-02,1.60E-03,-2.43E-01,-1.47E-01,4.53E-01
,,9.38E+00,2.48E+00,9.91E-01,-1.13E-02,-2.11E-02,1.74E-01,3.90E-01,-1.07E-02,5.02E-03,1.47E-01,-1.67E-01,-4.85E-01,3.69E+00,2.22E+00,9.99E-01,1.81E-02,-1.25E-02,-1.66E-01,3.62E-01,8.88E-02,1.68E-03,-2.60E-01,-1.33E-01,4.53E-01
,,9.38E+00,2.48E+00,9.91E-01,-1.13E-02,-2.11E-02,1.74E-01,3.80E-01,-8.40E-03,5.09E-03,1.76E-01,-1.87E-01,-4.81E-01,3.69E+00,2.22E+00,9.99E-01,1.81E-02,-1.25E-02,-1.66E-01,3.58E-01,8.65E-02,1.66E-03,-2.64E-01,-1.29E-01,4.53E-01
,,9.38E+00,2.48E+00,9.91E-01,-7.89E-03,-1.92E-02,1.73E-01,3.74E-01,-6.31E-03,4.97E-03,2.01E-01,-1.99E-01,-4.80E-01,3.70E+00,2.21E+00,9.99E-01,2.02E-02,-2.11E-02,-1.65E-01,3.53E-01,7.24E-02,1.73E-03,-2.74E-01,-1.21E-01,4.54E-01
,,9.39E+00,2.48E+00,9.91E-01,-7.89E-03,-1.92E-02,1.73E-01,3.70E-01,-4.86E-03,5.08E-03,2.12E-01,-2.13E-01,-4.78E-01,3.70E+00,2.21E+00,9.99E-01,2.02E-02,-2.11E-02,-1.65E-01,3.44E-01,6.76E-02,1.70E-03,-2.97E-01,-1.10E-01,4.50E-01
,,9.39E+00,2.48E+00,9.91E-01,-7.89E-03,-1.92E-02,1.73E-01,3.68E-01,-4.14E-03,5.14E-03,2.16E-01,-2.20E-01,-4.77E-01,3.71E+00,2.23E+00,9.99E-01,2.02E-02,-2.65E-02,-1.65E-01,3.46E-01,7.42E-02,1.79E-03,-3.07E-01,-1.07E-01,4.49E-01
,,9.40E+00,2.48E+00,9.91E-01,-1.59E-03,-1.76E-02,1.74E-01,3.62E-01,-3.37E-03,5.10E-03,2.26E-01,-2.39E-01,-4.77E-01,3.71E+00,2.23E+00,9.99E-01,2.02E-02,-2.65E-02,-1.65E-01,3.36E-01,6.95E-02,1.75E-03,-3.09E-01,-9.56E-02,4.50E-01
,,9.41E+00,2.48E+00,9.90E-01,1.75E-03,-1.44E-02,1.72E-01,3.61E-01,-3.35E-03,4.98E-03,2.26E-01,-2.43E-01,-4.79E-01,3.72E+00,2.23E+00,9.99E-01,2.16E-02,-3.08E-02,-1.66E-01,3.27E-01,6.29E-02,1.78E-03,-3.14E-01,-8.12E-02,4.50E-01
,,9.39E+00,2.51E+00,9.90E-01,1.75E-03,-1.44E-02,1.72E-01,3.35E-01,1.62E-02,5.20E-03,2.33E-01,-2.59E-01,-4.76E-01,3.72E+00,2.23E+00,9.99E-01,2.16E-02,-3.08E-02,-1.66E-01,3.16E-01,5.80E-02,1.74E-03,-3.20E-01,-7.03E-02,4.51E-01
,,9.39E+00,2.51E+00,9.90E-01,1.75E-03,-1.44E-02,1.72E-01,3.29E-01,1.56E-02,5.40E-03,2.57E-01,-2.57E-01,-4.72E-01,3.73E+00,2.23E+00,9.99E-01,1.85E-02,-3.82E-02,-1.65E-01,3.11E-01,5.43E-02,1.77E-03,-3.29E-01,-6.39E-02,4.51E-01
,,9.39E+00,2.51E+00,9.90E-01,1.75E-03,-1.44E-02,1.72E-01,3.28E-01,1.54E-02,5.49E-03,2.66E-01,-2.56E-01,-4.71E-01,3.73E+00,2.23E+00,9.99E-01,1.85E-02,-3.82E-02,-1.65E-01,3.05E-01,5.22E-02,1.76E-03,-3.29E-01,-5.68E-02,4.51E-01
,,9.40E+00,2.51E+00,9.90E-01,7.03E-03,-1.46E-02,1.72E-01,3.24E-01,1.35E-02,5.59E-03,2.86E-01,-2.57E-01,-4.70E-01,3.73E+00,2.23E+00,1.00E+00,1.99E-02,-4.49E-02,-1.63E-01,2.92E-01,4.64E-02,1.77E-03,-3.31E-01,-3.94E-02,4.51E-01
,,9.41E+00,2.51E+00,9.90E-01,1.23E-02,-1.49E-02,1.71E-01,3.21E-01,1.19E-02,5.60E-03,2.90E-01,-2.60E-01,-4.71E-01,3.73E+00,2.23E+00,1.00E+00,1.99E-02,-4.49E-02,-1.63E-01,2.79E-01,4.21E-02,1.75E-03,-3.35E-01,-2.35E-02,4.49E-01
,,9.59E+00,2.56E+00,9.90E-01,1.23E-02,-1.49E-02,1.71E-01,4.35E-01,4.33E-02,5.72E-03,3.50E-01,-2.69E-01,-4.61E-01,3.73E+00,2.23E+00,1.00E+00,1.99E-02,-4.49E-02,-1.63E-01,2.79E-01,4.21E-02,1.75E-03,-3.35E-01,-2.35E-02,4.49E-01
,,9.59E+00,2.56E+00,9.90E-01,1.23E-02,-1.49E-02,1.71E-01,4.30E-01,4.17E-02,5.77E-03,4.06E-01,-2.78E-01,-4.54E-01,3.74E+00,2.23E+00,1.00E+00,1.62E-02,-4.83E-02,-1.63E-01,2.65E-01,3.71E-02,1.75E-03,-3.42E-01,-2.60E-03,4.47E-01
,,9.60E+00,2.56E+00,9.90E-01,1.85E-02,-1.19E-02,1.70E-01,4.23E-01,3.60E-02,5.77E-03,5.30E-01,-3.00E-01,-4.44E-01,3.74E+00,2.23E+00,1.00E+00,1.62E-02,-4.83E-02,-1.63E-01,2.52E-01,3.36E-02,1.73E-03,-3.42E-01,1.20E-02,4.46E-01
,,9.60E+00,2.56E+00,9.90E-01,1.85E-02,-1.19E-02,1.70E-01,4.22E-01,3.41E-02,5.82E-03,5.52E-01,-3.08E-01,-4.43E-01,3.74E+00,2.23E+00,1.00E+00,1.48E-02,-5.29E-02,-1.64E-01,2.45E-01,3.19E-02,1.72E-03,-3.44E-01,1.62E-02,4.45E-01
,,9.61E+00,2.57E+00,9.90E-01,2.96E-02,-1.15E-02,1.72E-01,4.18E-01,2.58E-02,5.84E-03,5.98E-01,-3.31E-01,-4.44E-01,3.75E+00,2.23E+00,1.00E+00,1.48E-02,-5.29E-02,-1.64E-01,2.30E-01,2.78E-02,1.72E-03,-3.43E-01,4.10E-02,4.46E-01
,,9.62E+00,2.57E+00,9.90E-01,2.96E-02,-1.15E-02,1.72E-01,4.17E-01,2.27E-02,5.89E-03,5.98E-01,-3.39E-01,-4.46E-01,3.75E+00,2.23E+00,1.00E+00,1.48E-02,-5.29E-02,-1.64E-01,2.17E-01,2.47E-02,1.72E-03,-3.44E-01,5.61E-02,4.46E-01
,,9.59E+00,2.53E+00,9.90E-01,4.34E-02,-9.56E-03,1.72E-01,3.87E-01,-1.49E-02,5.98E-03,5.70E-01,-3.51E-01,-4.56E-01,3.76E+00,2.23E+00,1.00E+00,1.39E-02,-5.94E-02,-1.65E-01,2.01E-01,2.08E-02,1.71E-03,-3.47E-01,7.58E-02,4.46E-01
,,9.59E+00,2.53E+00,9.90E-01,4.34E-02,-9.56E-03,1.72E-01,3.84E-01,-1.92E-02,6.08E-03,5.36E-01,-3.49E-01,-4.60E-01,3.76E+00,2.23E+00,1.00E+00,1.39E-02,-5.94E-02,-1.65E-01,1.94E-01,1.94E-02,1.72E-03,-3.47E-01,8.48E-02,4.47E-01
,,9.60E+00,2.53E+00,9.89E-01,5.51E-02,-9.56E-03,1.71E-01,3.78E-01,-3.48E-02,6.28E-03,4.51E-01,-3.43E-01,-4.70E-01,3.76E+00,2.23E+00,1.00E+00,1.26E-02,-6.41E-02,-1.64E-01,1.76E-01,1.60E-02,1.71E-03,-3.50E-01,1.08E-01,4.49E-01
,,9.60E+00,2.53E+00,9.89E-01,5.51E-02,-9.56E-03,1.71E-01,3.78E-01,-3.48E-02,6.28E-03,4.51E-01,-3.43E-01,-4.70E-01,3.76E+00,2.23E+00,1.00E+00,1.26E-02,-6.41E-02,-1.64E-01,1.69E-01,1.48E-02,1.72E-03,-3.50E-01,1.18E-01,4.49E-01
,,9.61E+00,2.53E+00,9.89E-01,6.63E-02,-9.44E-03,1.70E-01,3.74E-01,-6.04E-02,6.53E-03,3.23E-01,-3.41E-01,-4.77E-01,3.76E+00,2.23E+00,1.00E+00,1.26E-02,-6.41E-02,-1.64E-01,1.61E-01,1.35E-02,1.74E-03,-3.50E-01,1.27E-01,4.48E-01
,,9.62E+00,2.53E+00,9.89E-01,6.63E-02,-9.44E-03,1.70E-01,3.72E-01,-7.35E-02,6.66E-03,2.70E-01,-3.45E-01,-4.77E-01,3.77E+00,2.24E+00,9.99E-01,1.09E-02,-6.55E-02,-1.65E-01,1.43E-01,1.07E-02,1.73E-03,-3.52E-01,1.55E-01,4.47E-01
,,9.63E+00,2.52E+00,9.89E-01,7.38E-02,-7.87E-03,1.70E-01,3.70E-01,-8.76E-02,6.67E-03,2.28E-01,-3.50E-01,-4.77E-01,3.77E+00,2.24E+00,9.99E-01,1.09E-02,-6.55E-02,-1.65E-01,1.28E-01,8.63E-03,1.77E-03,-3.50E-01,1.71E-01,4.49E-01
,,9.64E+00,2.52E+00,9.89E-01,7.38E-02,-7.87E-03,1.70E-01,3.68E-01,-1.02E-01,6.77E-03,1.75E-01,-3.60E-01,-4.78E-01,3.78E+00,2.24E+00,9.99E-01,7.06E-03,-6.65E-02,-1.65E-01,1.18E-01,7.58E-03,1.70E-03,-3.53E-01,1.86E-01,4.49E-01
,,9.64E+00,2.52E+00,9.89E-01,8.10E-02,-7.42E-03,1.70E-01,3.67E-01,-1.18E-01,6.75E-03,1.31E-01,-3.69E-01,-4.77E-01,3.78E+00,2.24E+00,9.99E-01,7.06E-03,-6.65E-02,-1.65E-01,1.03E-01,6.27E-03,1.76E-03,-3.45E-01,2.01E-01,4.50E-01
,,9.65E+00,2.52E+00,9.89E-01,8.10E-02,-7.42E-03,1.70E-01,3.65E-01,-1.34E-01,6.99E-03,1.07E-01,-3.52E-01,-4.76E-01,3.78E+00,2.24E+00,9.99E-01,3.99E-03,-7.26E-02,-1.64E-01,9.14E-02,5.93E-03,1.67E-03,-3.43E-01,2.12E-01,4.50E-01
,,9.69E+00,2.49E+00,9.89E-01,8.41E-02,-7.30E-03,1.71E-01,3.82E-01,-1.68E-01,7.08E-03,8.19E-02,-3.40E-01,-4.75E-01,3.78E+00,2.24E+00,9.99E-01,3.99E-03,-7.26E-02,-1.64E-01,7.61E-02,5.23E-03,1.77E-03,-3.34E-01,2.31E-01,4.51E-01
,,9.58E+00,2.39E+00,9.88E-01,8.51E-02,-6.57E-03,1.67E-01,2.76E-01,-3.01E-01,7.73E-03,-2.86E-01,-3.09E-01,-4.95E-01,3.79E+00,2.24E+00,9.98E-01,2.32E-03,-7.62E-02,-1.63E-01,-6.55E-03,4.11E-03,1.85E-03,-3.11E-01,3.36E-01,4.50E-01
,,9.58E+00,2.39E+00,9.88E-01,8.51E-02,-6.57E-03,1.67E-01,2.76E-01,-3.01E-01,7.73E-03,-2.86E-01,-3.09E-01,-4.95E-01,3.79E+00,2.24E+00,9.98E-01,2.32E-03,-7.62E-02,-1.63E-01,-6.55E-03,4.11E-03,1.85E-03,-3.11E-01,3.36E-01,4.50E-01
,,9.59E+00,2.39E+00,9.88E-01,8.06E-02,-7.12E-03,1.67E-01,2.72E-01,-3.23E-01,8.21E-03,-4.49E-01,-2.32E-01,-5.02E-01,3.79E+00,2.24E+00,9.98E-01,2.32E-03,-7.62E-02,-1.63E-01,-2.83E-02,3.58E-03,2.11E-03,-3.06E-01,3.62E-01,4.49E-01
,,9.59E+00,2.38E+00,9.88E-01,8.06E-02,-7.12E-03,1.67E-01,2.72E-01,-3.31E-01,8.38E-03,-4.89E-01,-2.13E-01,-5.02E-01,3.79E+00,2.24E+00,9.98E-01,-8.59E-04,-7.65E-02,-1.66E-01,-4.13E-02,4.42E-03,2.00E-03,-3.02E-01,3.78E-01,4.48E-01
,,9.60E+00,2.37E+00,9.88E-01,7.30E-02,-4.12E-03,1.66E-01,2.70E-01,-3.52E-01,8.62E-03,-5.93E-01,-1.67E-01,-5.02E-01,3.79E+00,2.24E+00,9.98E-01,-8.59E-04,-7.65E-02,-1.66E-01,-4.84E-02,4.54E-03,2.10E-03,-2.98E-01,3.86E-01,4.50E-01
,,9.60E+00,2.37E+00,9.87E-01,5.99E-02,-6.04E-04,1.63E-01,2.69E-01,-3.66E-01,8.59E-03,-6.53E-01,-1.49E-01,-5.03E-01,3.79E+00,2.24E+00,9.97E-01,-2.11E-03,-7.70E-02,-1.65E-01,-6.87E-02,5.95E-03,2.06E-03,-2.90E-01,4.10E-01,4.55E-01
,,9.61E+00,2.36E+00,9.87E-01,5.99E-02,-6.03E-04,1.63E-01,2.69E-01,-3.77E-01,8.82E-03,-6.79E-01,-1.41E-01,-4.97E-01,3.79E+00,2.24E+00,9.97E-01,-2.11E-03,-7.70E-02,-1.65E-01,-8.25E-02,6.42E-03,2.30E-03,-2.83E-01,4.27E-01,4.54E-01
,,9.61E+00,2.35E+00,9.87E-01,5.99E-02,-6.03E-04,1.63E-01,2.69E-01,-3.89E-01,9.03E-03,-7.11E-01,-1.38E-01,-4.94E-01,3.79E+00,2.24E+00,9.97E-01,-3.01E-03,-7.60E-02,-1.64E-01,-9.59E-02,7.86E-03,2.16E-03,-2.78E-01,4.44E-01,4.54E-01
,,9.62E+00,2.34E+00,9.87E-01,4.58E-02,6.58E-04,1.59E-01,2.69E-01,-4.00E-01,8.90E-03,-7.56E-01,-1.36E-01,-4.95E-01,3.79E+00,2.24E+00,9.97E-01,-3.01E-03,-7.60E-02,-1.64E-01,-1.09E-01,8.48E-03,2.43E-03,-2.70E-01,4.60E-01,4.53E-01
,,9.62E+00,2.33E+00,9.87E-01,4.58E-02,6.58E-04,1.59E-01,2.69E-01,-4.09E-01,9.09E-03,-7.69E-01,-1.39E-01,-4.88E-01,3.79E+00,2.25E+00,9.96E-01,-1.99E-03,-7.41E-02,-1.63E-01,-1.22E-01,1.00E-02,2.28E-03,-2.64E-01,4.76E-01,4.53E-01
,,9.63E+00,2.33E+00,9.87E-01,2.80E-02,6.28E-03,1.59E-01,2.69E-01,-4.15E-01,8.96E-03,-8.00E-01,-1.39E-01,-4.84E-01,3.79E+00,2.25E+00,9.96E-01,-1.99E-03,-7.41E-02,-1.63E-01,-1.35E-01,1.04E-02,2.58E-03,-2.60E-01,4.90E-01,4.52E-01
,,9.63E+00,2.32E+00,9.87E-01,2.80E-02,6.28E-03,1.59E-01,2.71E-01,-4.20E-01,9.13E-03,-7.95E-01,-1.51E-01,-4.79E-01,3.79E+00,2.25E+00,9.96E-01,-1.99E-03,-7.41E-02,-1.63E-01,-1.35E-01,1.04E-02,2.58E-03,-2.60E-01,4.90E-01,4.52E-01
,,9.64E+00,2.31E+00,9.86E-01,8.93E-03,7.94E-03,1.55E-01,2.72E-01,-4.23E-01,8.98E-03,-8.13E-01,-1.61E-01,-4.80E-01,3.79E+00,2.25E+00,9.96E-01,-3.11E-03,-7.38E-02,-1.63E-01,-1.66E-01,1.29E-02,2.98E-03,-2.46E-01,5.26E-01,4.50E-01
,,9.65E+00,2.30E+00,9.86E-01,8.93E-03,7.94E-03,1.55E-01,2.74E-01,-4.24E-01,9.16E-03,-7.94E-01,-1.75E-01,-4.72E-01,3.79E+00,2.25E+00,9.96E-01,-3.11E-03,-7.38E-02,-1.63E-01,-1.72E-01,1.32E-02,3.13E-03,-2.44E-01,5.33E-01,4.50E-01
,,9.65E+00,2.29E+00,9.86E-01,-1.25E-02,1.22E-02,1.52E-01,2.76E-01,-4.23E-01,9.04E-03,-7.85E-01,-1.88E-01,-4.66E-01,3.79E+00,2.25E+00,9.96E-01,-3.11E-03,-7.38E-02,-1.63E-01,-1.77E-01,1.34E-02,3.29E-03,-2.42E-01,5.41E-01,4.50E-01
,,9.66E+00,2.28E+00,9.86E-01,-1.25E-02,1.22E-02,1.52E-01,2.78E-01,-4.20E-01,9.22E-03,-7.56E-01,-2.06E-01,-4.60E-01,3.79E+00,2.25E+00,9.95E-01,-3.59E-03,-7.19E-02,-1.62E-01,-1.96E-01,1.56E-02,3.30E-03,-2.36E-01,5.63E-01,4.50E-01
,,9.66E+00,2.28E+00,9.85E-01,-3.01E-02,1.55E-02,1.49E-01,2.81E-01,-4.15E-01,9.12E-03,-7.39E-01,-2.22E-01,-4.55E-01,3.79E+00,2.25E+00,9.95E-01,-3.59E-03,-7.19E-02,-1.62E-01,-2.07E-01,1.62E-02,3.64E-03,-2.32E-01,5.76E-01,4.49E-01
,,9.67E+00,2.27E+00,9.85E-01,-3.01E-02,1.55E-02,1.49E-01,2.82E-01,-4.12E-01,9.21E-03,-7.21E-01,-2.32E-01,-4.51E-01,3.79E+00,2.25E+00,9.94E-01,-3.70E-03,-6.92E-02,-1.64E-01,-2.19E-01,1.81E-02,3.48E-03,-2.28E-01,5.91E-01,4.47E-01
,,9.92E+00,2.37E+00,9.85E-01,-5.04E-02,1.83E-02,1.48E-01,4.39E-01,-3.29E-01,9.15E-03,-5.40E-01,-2.69E-01,-4.23E-01,3.79E+00,2.25E+00,9.94E-01,-3.70E-03,-6.92E-02,-1.64E-01,-2.29E-01,1.87E-02,3.85E-03,-2.23E-01,6.03E-01,4.49E-01
,,9.92E+00,2.37E+00,9.85E-01,-5.04E-02,1.83E-02,1.48E-01,4.37E-01,-3.22E-01,9.18E-03,-3.93E-01,-2.91E-01,-4.07E-01,3.78E+00,2.25E+00,9.93E-01,-3.07E-03,-6.33E-02,-1.62E-01,-2.41E-01,2.06E-02,3.69E-03,-2.18E-01,6.19E-01,4.51E-01
,,9.92E+00,2.36E+00,9.85E-01,-6.95E-02,2.28E-02,1.46E-01,4.40E-01,-3.00E-01,9.09E-03,-4.55E-02,-3.44E-01,-3.77E-01,3.78E+00,2.25E+00,9.93E-01,-3.07E-03,-6.33E-02,-1.62E-01,-2.49E-01,2.11E-02,4.09E-03,-2.13E-01,6.27E-01,4.49E-01
,,9.93E+00,2.36E+00,9.84E-01,-7.65E-02,2.06E-02,1.45E-01,4.44E-01,-2.86E-01,9.02E-03,1.33E-01,-3.82E-01,-3.68E-01,3.82E+00,2.21E+00,9.93E-01,-3.40E-03,-6.40E-02,-1.64E-01,-2.29E-01,-1.01E-02,3.74E-03,-2.11E-01,6.32E-01,4.47E-01
,,9.94E+00,2.35E+00,9.84E-01,-7.65E-02,2.06E-02,1.45E-01,4.48E-01,-2.71E-01,9.16E-03,2.66E-01,-4.12E-01,-3.65E-01,3.82E+00,2.21E+00,9.93E-01,-3.40E-03,-6.40E-02,-1.64E-01,-2.42E-01,-9.00E-03,4.28E-03,-2.35E-01,6.34E-01,4.43E-01
,,9.95E+00,2.35E+00,9.84E-01,-7.65E-02,2.06E-02,1.45E-01,4.52E-01,-2.56E-01,9.29E-03,3.63E-01,-4.41E-01,-3.65E-01,3.78E+00,2.26E+00,9.92E-01,-3.28E-03,-5.64E-02,-1.63E-01,-2.81E-01,2.64E-02,4.06E-03,-2.79E-01,6.29E-01,4.41E-01
,,9.96E+00,2.34E+00,9.84E-01,-7.67E-02,2.07E-02,1.43E-01,4.56E-01,-2.41E-01,9.29E-03,4.37E-01,-4.69E-01,-3.67E-01,3.78E+00,2.26E+00,9.92E-01,-3.28E-03,-5.64E-02,-1.63E-01,-2.88E-01,2.71E-02,4.48E-03,-2.80E-01,6.33E-01,4.43E-01
,,9.97E+00,2.34E+00,9.84E-01,-7.67E-02,2.07E-02,1.43E-01,4.60E-01,-2.26E-01,9.42E-03,4.92E-01,-4.96E-01,-3.68E-01,3.78E+00,2.26E+00,9.92E-01,-3.28E-03,-5.64E-02,-1.63E-01,-2.91E-01,2.73E-02,4.72E-03,-2.64E-01,6.40E-01,4.46E-01
,,9.98E+00,2.33E+00,9.84E-01,-6.93E-02,1.97E-02,1.44E-01,4.64E-01,-2.12E-01,9.45E-03,5.43E-01,-5.23E-01,-3.68E-01,3.77E+00,2.26E+00,9.91E-01,-4.24E-03,-5.31E-02,-1.61E-01,-3.04E-01,2.98E-02,4.91E-03,-2.26E-01,6.62E-01,4.50E-01
,,9.99E+00,2.33E+00,9.84E-01,-6.93E-02,1.97E-02,1.44E-01,4.67E-01,-1.99E-01,9.64E-03,5.85E-01,-5.33E-01,-3.69E-01,3.77E+00,2.26E+00,9.91E-01,-4.24E-03,-5.31E-02,-1.61E-01,-3.07E-01,3.01E-02,5.17E-03,-2.14E-01,6.67E-01,4.50E-01
,,9.96E+00,2.36E+00,9.84E-01,-6.18E-02,1.87E-02,1.43E-01,4.48E-01,-1.63E-01,9.88E-03,6.55E-01,-5.24E-01,-3.67E-01,3.77E+00,2.26E+00,9.90E-01,-3.49E-03,-4.88E-02,-1.62E-01,-3.18E-01,3.24E-02,5.34E-03,-1.88E-01,6.86E-01,4.49E-01
,,9.96E+00,2.36E+00,9.84E-01,-6.18E-02,1.87E-02,1.43E-01,4.45E-01,-1.49E-01,1.02E-02,7.20E-01,-5.09E-01,-3.63E-01,3.77E+00,2.26E+00,9.90E-01,-3.49E-03,-4.88E-02,-1.62E-01,-3.23E-01,3.28E-02,5.85E-03,-1.77E-01,6.94E-01,4.50E-01
,,9.96E+00,2.36E+00,9.84E-01,-6.18E-02,1.87E-02,1.43E-01,4.45E-01,-1.49E-01,1.02E-02,7.20E-01,-5.09E-01,-3.63E-01,3.77E+00,2.26E+00,9.90E-01,-3.30E-03,-4.49E-02,-1.62E-01,-3.25E-01,3.29E-02,6.09E-03,-1.73E-01,7.01E-01,4.50E-01
,,9.98E+00,2.35E+00,9.84E-01,-5.53E-02,1.49E-02,1.44E-01,4.51E-01,-1.28E-01,1.07E-02,8.20E-01,-4.87E-01,-3.61E-01,3.76E+00,2.26E+00,9.90E-01,-3.30E-03,-4.49E-02,-1.62E-01,-3.35E-01,3.51E-02,6.26E-03,-1.61E-01,7.10E-01,4.50E-01
,,9.99E+00,2.35E+00,9.84E-01,-5.53E-02,1.49E-02,1.44E-01,4.52E-01,-1.23E-01,1.08E-02,8.31E-01,-4.85E-01,-3.62E-01,3.76E+00,2.26E+00,9.90E-01,-3.30E-03,-4.49E-02,-1.62E-01,-3.37E-01,3.53E-02,6.52E-03,-1.58E-01,7.13E-01,4.50E-01
,,1.00E+01,2.35E+00,9.84E-01,-3.74E-02,1.49E-02,1.43E-01,4.56E-01,-1.11E-01,1.10E-02,8.55E-01,-4.86E-01,-3.67E-01,3.75E+00,2.27E+00,9.89E-01,-1.90E-03,-3.82E-02,-1.60E-01,-3.46E-01,3.73E-02,6.71E-03,-1.48E-01,7.25E-01,4.50E-01
,,1.00E+01,2.35E+00,9.84E-01,-3.74E-02,1.49E-02,1.43E-01,4.59E-01,-1.04E-01,1.11E-02,8.42E-01,-4.93E-01,-3.69E-01,3.75E+00,2.27E+00,9.89E-01,-1.90E-03,-3.82E-02,-1.60E-01,-3.48E-01,3.72E-02,7.22E-03,-1.44E-01,7.28E-01,4.48E-01
,,1.00E+01,2.34E+00,9.84E-01,-2.37E-02,1.12E-02,1.44E-01,4.61E-01,-9.87E-02,1.12E-02,8.32E-01,-5.03E-01,-3.72E-01,3.72E+00,2.26E+00,9.88E-01,1.79E-03,-3.44E-02,-1.60E-01,-3.73E-01,2.75E-02,7.54E-03,-1.58E-01,7.49E-01,4.44E-01
,,1.00E+01,2.34E+00,9.84E-01,-2.37E-02,1.12E-02,1.44E-01,4.63E-01,-9.45E-02,1.13E-02,8.08E-01,-5.12E-01,-3.75E-01,3.72E+00,2.26E+00,9.88E-01,1.79E-03,-3.44E-02,-1.60E-01,-3.73E-01,2.72E-02,7.83E-03,-1.66E-01,7.57E-01,4.43E-01
,,1.00E+01,2.34E+00,9.84E-01,-9.47E-03,9.12E-03,1.46E-01,4.65E-01,-9.19E-02,1.14E-02,7.88E-01,-5.24E-01,-3.78E-01,3.74E+00,2.27E+00,9.87E-01,3.05E-03,-2.73E-02,-1.59E-01,-3.60E-01,3.92E-02,7.86E-03,-1.81E-01,7.77E-01,4.41E-01
,,1.00E+01,2.34E+00,9.84E-01,-9.47E-03,9.12E-03,1.46E-01,4.66E-01,-9.04E-02,1.15E-02,7.55E-01,-5.35E-01,-3.82E-01,3.74E+00,2.27E+00,9.87E-01,3.05E-03,-2.73E-02,-1.59E-01,-3.60E-01,3.86E-02,8.12E-03,-1.74E-01,7.73E-01,4.42E-01
,,1.01E+01,2.34E+00,9.84E-01,4.35E-03,7.76E-03,1.47E-01,4.68E-01,-8.93E-02,1.16E-02,7.61E-01,-5.35E-01,-3.80E-01,3.75E+00,2.31E+00,9.86E-01,4.36E-03,-2.14E-02,-1.60E-01,-3.49E-01,6.02E-02,8.33E-03,-1.59E-01,7.66E-01,4.43E-01
,,1.01E+01,2.34E+00,9.84E-01,4.35E-03,7.76E-03,1.47E-01,4.69E-01,-9.04E-02,1.18E-02,7.53E-01,-5.23E-01,-3.81E-01,3.75E+00,2.31E+00,9.86E-01,4.36E-03,-2.14E-02,-1.60E-01,-3.48E-01,5.88E-02,8.79E-03,-1.13E-01,7.45E-01,4.49E-01
,,1.01E+01,2.33E+00,9.84E-01,4.35E-03,7.76E-03,1.47E-01,4.70E-01,-9.10E-02,1.19E-02,7.48E-01,-5.20E-01,-3.81E-01,3.73E+00,2.28E+00,9.86E-01,6.19E-03,-1.54E-02,-1.59E-01,-3.66E-01,3.74E-02,8.71E-03,-7.54E-02,7.32E-01,4.54E-01
,,1.01E+01,2.33E+00,9.84E-01,2.04E-02,6.62E-03,1.48E-01,4.72E-01,-9.64E-02,1.20E-02,7.32E-01,-5.17E-01,-3.83E-01,3.72E+00,2.28E+00,9.85E-01,9.40E-03,-8.16E-03,-1.59E-01,-3.68E-01,3.68E-02,9.05E-03,-1.00E-01,7.34E-01,4.44E-01
,,1.01E+01,2.33E+00,9.84E-01,3.61E-02,3.56E-03,1.47E-01,4.73E-01,-1.01E-01,1.21E-02,7.10E-01,-5.23E-01,-3.89E-01,3.72E+00,2.28E+00,9.85E-01,9.40E-03,-8.16E-03,-1.59E-01,-3.64E-01,3.45E-02,9.61E-03,-1.16E-01,7.31E-01,4.41E-01
,,1.01E+01,2.33E+00,9.84E-01,3.61E-02,3.56E-03,1.47E-01,4.73E-01,-1.08E-01,1.22E-02,6.56E-01,-5.26E-01,-3.92E-01,3.72E+00,2.28E+00,9.85E-01,9.40E-03,-8.16E-03,-1.59E-01,-3.60E-01,3.22E-02,1.02E-02,-1.28E-01,7.25E-01,4.40E-01
,,1.02E+01,2.37E+00,9.83E-01,5.14E-02,-9.81E-04,1.48E-01,5.36E-01,-8.64E-02,1.22E-02,6.21E-01,-5.35E-01,-3.92E-01,3.87E+00,2.40E+00,9.84E-01,1.16E-02,-4.81E-03,-1.59E-01,-2.50E-01,1.14E-01,1.02E-02,-1.38E-01,7.26E-01,4.40E-01
,,1.02E+01,2.37E+00,9.83E-01,5.14E-02,-9.82E-04,1.48E-01,5.28E-01,-9.55E-02,1.23E-02,6.95E-01,-5.38E-01,-3.80E-01,3.87E+00,2.40E+00,9.84E-01,1.16E-02,-4.81E-03,-1.59E-01,-2.50E-01,1.14E-01,1.02E-02,-1.38E-01,7.26E-01,4.40E-01
,,1.02E+01,2.37E+00,9.83E-01,6.51E-02,-4.28E-03,1.49E-01,5.24E-01,-1.06E-01,1.24E-02,7.53E-01,-5.41E-01,-3.74E-01,3.87E+00,2.40E+00,9.84E-01,1.16E-02,-4.81E-03,-1.59E-01,-2.47E-01,1.11E-01,1.04E-02,-2.11E-02,6.57E-01,4.57E-01
,,1.02E+01,2.37E+00,9.83E-01,6.51E-02,-4.28E-03,1.49E-01,5.22E-01,-1.19E-01,1.25E-02,7.58E-01,-5.40E-01,-3.75E-01,3.74E+00,2.27E+00,9.84E-01,1.24E-02,3.85E-03,-1.59E-01,-3.30E-01,6.89E-03,1.07E-02,2.05E-02,5.93E-01,4.52E-01
,,1.02E+01,2.37E+00,9.83E-01,7.97E-02,-5.46E-03,1.46E-01,5.21E-01,-1.32E-01,1.25E-02,7.64E-01,-5.45E-01,-3.80E-01,3.74E+00,2.27E+00,9.84E-01,1.24E-02,3.85E-03,-1.59E-01,-3.27E-01,5.62E-03,1.10E-02,-3.80E-02,6.07E-01,4.44E-01
,,1.02E+01,2.36E+00,9.83E-01,7.97E-02,-5.46E-03,1.46E-01,5.20E-01,-1.48E-01,1.26E-02,7.27E-01,-5.51E-01,-3.81E-01,3.69E+00,2.29E+00,9.83E-01,1.97E-02,4.73E-03,-1.56E-01,-3.52E-01,1.88E-02,1.14E-02,-1.17E-01,6.42E-01,4.34E-01
,,1.03E+01,2.36E+00,9.83E-01,7.97E-02,-5.46E-03,1.46E-01,5.19E-01,-1.56E-01,1.26E-02,7.08E-01,-5.55E-01,-3.82E-01,3.69E+00,2.29E+00,9.83E-01,1.97E-02,4.73E-03,-1.56E-01,-3.46E-01,1.48E-02,1.21E-02,-1.72E-01,6.81E-01,4.28E-01
,,1.03E+01,2.36E+00,9.83E-01,9.61E-02,-1.09E-02,1.49E-01,5.16E-01,-1.84E-01,1.26E-02,6.65E-01,-5.73E-01,-3.82E-01,3.69E+00,2.29E+00,9.83E-01,2.49E-02,1.31E-02,-1.56E-01,-3.40E-01,9.30E-03,1.28E-02,-2.35E-01,7.30E-01,4.23E-01
,,1.03E+01,2.36E+00,9.83E-01,9.61E-02,-1.09E-02,1.49E-01,5.15E-01,-1.93E-01,1.27E-02,6.53E-01,-5.61E-01,-3.84E-01,3.69E+00,2.29E+00,9.83E-01,2.49E-02,1.31E-02,-1.56E-01,-3.37E-01,6.85E-03,1.31E-02,-2.52E-01,7.38E-01,4.22E-01
,,1.03E+01,2.35E+00,9.83E-01,1.10E-01,-1.24E-02,1.49E-01,5.11E-01,-2.25E-01,1.29E-02,6.06E-01,-5.37E-01,-3.90E-01,3.68E+00,2.29E+00,9.82E-01,2.33E-02,1.56E-02,-1.56E-01,-3.34E-01,3.69E-03,1.33E-02,-2.78E-01,7.52E-01,4.22E-01
,,1.03E+01,2.34E+00,9.83E-01,1.10E-01,-1.24E-02,1.49E-01,5.08E-01,-2.47E-01,1.30E-02,5.49E-01,-5.29E-01,-3.94E-01,3.68E+00,2.29E+00,9.82E-01,2.33E-02,1.56E-02,-1.56E-01,-3.30E-01,1.46E-03,1.36E-02,-2.88E-01,7.57E-01,4.22E-01
,,1.03E+01,2.34E+00,9.83E-01,1.23E-01,-1.66E-02,1.49E-01,5.06E-01,-2.69E-01,1.29E-02,5.04E-01,-5.29E-01,-3.97E-01,3.68E+00,2.30E+00,9.81E-01,1.95E-02,2.39E-02,-1.56E-01,-3.13E-01,5.88E-04,1.42E-02,-3.21E-01,7.74E-01,4.23E-01
,,1.03E+01,2.33E+00,9.83E-01,1.23E-01,-1.66E-02,1.49E-01,5.02E-01,-2.93E-01,1.30E-02,4.24E-01,-5.25E-01,-4.02E-01,3.68E+00,2.30E+00,9.81E-01,1.95E-02,2.39E-02,-1.56E-01,-3.13E-01,5.88E-04,1.42E-02,-3.21E-01,7.74E-01,4.23E-01
,,1.03E+01,2.33E+00,9.83E-01,1.23E-01,-1.66E-02,1.49E-01,4.99E-01,-3.18E-01,1.32E-02,3.74E-01,-5.11E-01,-4.03E-01,3.66E+00,2.30E+00,9.81E-01,1.77E-02,3.17E-02,-1.55E-01,-3.06E-01,-8.69E-03,1.46E-02,-3.11E-01,7.71E-01,4.27E-01
,,1.03E+01,2.32E+00,9.83E-01,1.34E-01,-1.95E-02,1.47E-01,4.95E-01,-3.44E-01,1.32E-02,3.37E-01,-4.91E-01,-4.03E-01,3.66E+00,2.30E+00,9.81E-01,1.77E-02,3.17E-02,-1.55E-01,-3.06E-01,-8.69E-03,1.46E-02,-3.11E-01,7.71E-01,4.27E-01
,,1.03E+01,2.31E+00,9.83E-01,1.46E-01,-2.20E-02,1.49E-01,4.91E-01,-3.70E-01,1.31E-02,2.87E-01,-4.76E-01,-4.02E-01,3.66E+00,2.30E+00,9.80E-01,1.59E-02,3.72E-02,-1.56E-01,-2.87E-01,-1.35E-02,1.52E-02,-3.19E-01,7.57E-01,4.25E-01
,,1.04E+01,2.31E+00,9.83E-01,1.46E-01,-2.20E-02,1.49E-01,4.88E-01,-3.85E-01,1.32E-02,2.46E-01,-4.69E-01,-4.05E-01,3.66E+00,2.30E+00,9.80E-01,1.59E-02,3.72E-02,-1.56E-01,-2.76E-01,-1.63E-02,1.56E-02,-3.18E-01,7.45E-01,4.25E-01
,,1.04E+01,2.30E+00,9.83E-01,1.46E-01,-2.20E-02,1.49E-01,4.82E-01,-4.28E-01,1.35E-02,1.26E-01,-4.56E-01,-4.13E-01,3.65E+00,2.30E+00,9.80E-01,1.63E-02,4.60E-02,-1.55E-01,-2.69E-01,-1.82E-02,1.57E-02,-3.19E-01,7.38E-01,4.25E-01
,,1.04E+01,2.23E+00,9.82E-01,1.51E-01,-2.41E-02,1.49E-01,4.88E-01,-4.96E-01,1.33E-02,2.82E-02,-4.45E-01,-4.20E-01,3.65E+00,2.30E+00,9.80E-01,1.63E-02,4.60E-02,-1.55E-01,-2.56E-01,-2.09E-02,1.61E-02,-3.20E-01,7.20E-01,4.25E-01
,,1.04E+01,2.23E+00,9.82E-01,1.56E-01,-2.44E-02,1.48E-01,4.76E-01,-5.19E-01,1.32E-02,-7.68E-02,-4.26E-01,-4.27E-01,3.65E+00,2.30E+00,9.80E-01,1.63E-02,4.60E-02,-1.55E-01,-2.49E-01,-2.23E-02,1.63E-02,-3.21E-01,7.11E-01,4.25E-01
,,1.04E+01,2.22E+00,9.82E-01,1.56E-01,-2.44E-02,1.48E-01,4.71E-01,-5.49E-01,1.34E-02,-1.77E-01,-4.09E-01,-4.30E-01,3.64E+00,2.30E+00,9.79E-01,1.26E-02,5.11E-02,-1.55E-01,-2.33E-01,-2.49E-02,1.65E-02,-3.28E-01,6.89E-01,4.25E-01
,,1.04E+01,2.20E+00,9.82E-01,1.56E-01,-2.44E-02,1.48E-01,4.66E-01,-5.80E-01,1.37E-02,-2.74E-01,-3.98E-01,-4.33E-01,3.64E+00,2.30E+00,9.79E-01,1.26E-02,5.11E-02,-1.55E-01,-2.20E-01,-2.68E-02,1.69E-02,-3.23E-01,6.70E-01,4.25E-01
,,1.04E+01,2.20E+00,9.81E-01,1.56E-01,-2.68E-02,1.46E-01,4.74E-01,-6.09E-01,1.34E-02,-3.68E-01,-3.92E-01,-4.36E-01,3.64E+00,2.30E+00,9.79E-01,1.10E-02,5.80E-02,-1.54E-01,-2.10E-01,-2.82E-02,1.70E-02,-3.22E-01,6.56E-01,4.26E-01
,,1.04E+01,2.20E+00,9.81E-01,1.56E-01,-2.68E-02,1.46E-01,4.68E-01,-6.19E-01,1.35E-02,-4.13E-01,-3.95E-01,-4.37E-01,3.64E+00,2.30E+00,9.79E-01,1.10E-02,5.80E-02,-1.54E-01,-1.96E-01,-2.98E-02,1.73E-02,-3.18E-01,6.35E-01,4.24E-01
,,1.05E+01,2.18E+00,9.80E-01,1.49E-01,-2.61E-02,1.47E-01,4.56E-01,-6.59E-01,1.33E-02,-5.31E-01,-4.00E-01,-4.36E-01,3.64E+00,2.30E+00,9.79E-01,1.10E-02,5.80E-02,-1.54E-01,-1.96E-01,-2.98E-02,1.73E-02,-3.18E-01,6.35E-01,4.24E-01
,,1.05E+01,2.17E+00,9.80E-01,1.49E-01,-2.61E-02,1.47E-01,4.51E-01,-6.88E-01,1.35E-02,-6.00E-01,-4.05E-01,-4.38E-01,3.50E+00,2.25E+00,9.79E-01,8.03E-03,6.39E-02,-1.56E-01,-2.61E-01,-6.91E-02,1.79E-02,-3.47E-01,6.35E-01,4.17E-01
,,1.05E+01,2.16E+00,9.80E-01,1.49E-01,-2.61E-02,1.47E-01,4.46E-01,-7.17E-01,1.39E-02,-6.33E-01,-3.83E-01,-4.35E-01,3.50E+00,2.25E+00,9.79E-01,8.03E-03,6.39E-02,-1.56E-01,-2.53E-01,-6.93E-02,1.83E-02,-3.74E-01,6.60E-01,4.15E-01
,,1.04E+01,2.22E+00,9.79E-01,1.40E-01,-2.76E-02,1.45E-01,4.06E-01,-6.91E-01,1.38E-02,-6.37E-01,-3.56E-01,-4.29E-01,3.63E+00,2.30E+00,9.78E-01,3.64E-03,6.83E-02,-1.54E-01,-1.31E-01,-3.15E-02,1.88E-02,-3.81E-01,6.57E-01,4.20E-01
,,1.04E+01,2.22E+00,9.79E-01,1.40E-01,-2.76E-02,1.45E-01,3.94E-01,-7.09E-01,1.43E-02,-6.01E-01,-3.17E-01,-4.19E-01,3.63E+00,2.30E+00,9.78E-01,3.64E-03,6.83E-02,-1.54E-01,-1.31E-01,-3.15E-02,1.88E-02,-3.81E-01,6.57E-01,4.20E-01
,,1.05E+01,2.14E+00,9.79E-01,1.29E-01,-2.84E-02,1.42E-01,4.42E-01,-7.80E-01,1.41E-02,-5.85E-01,-2.81E-01,-4.15E-01,3.62E+00,2.30E+00,9.78E-01,1.45E-03,7.35E-02,-1.54E-01,-1.10E-01,-3.09E-02,1.88E-02,-3.32E-01,5.91E-01,4.26E-01
,,1.05E+01,2.14E+00,9.79E-01,1.29E-01,-2.84E-02,1.42E-01,4.30E-01,-7.94E-01,1.43E-02,-6.58E-01,-3.00E-01,-4.21E-01,3.62E+00,2.30E+00,9.78E-01,1.45E-03,7.35E-02,-1.54E-01,-1.02E-01,-3.08E-02,1.88E-02,-3.21E-01,5.70E-01,4.27E-01
,,1.05E+01,2.12E+00,9.78E-01,1.17E-01,-2.76E-02,1.41E-01,4.25E-01,-8.18E-01,1.39E-02,-7.20E-01,-3.13E-01,-4.23E-01,3.62E+00,2.30E+00,9.78E-01,-2.81E-03,8.03E-02,-1.54E-01,-7.86E-02,-2.93E-02,1.89E-02,-2.95E-01,5.17E-01,4.26E-01
,,1.05E+01,2.11E+00,9.78E-01,1.17E-01,-2.76E-02,1.41E-01,4.19E-01,-8.40E-01,1.43E-02,-7.75E-01,-3.27E-01,-4.24E-01,3.62E+00,2.30E+00,9.78E-01,-2.81E-03,8.03E-02,-1.54E-01,-5.32E-02,-2.77E-02,1.92E-02,-2.69E-01,4.62E-01,4.26E-01
,,1.06E+01,2.09E+00,9.76E-01,1.04E-01,-2.68E-02,1.41E-01,4.28E-01,-8.58E-01,1.40E-02,-7.98E-01,-3.18E-01,-4.21E-01,3.62E+00,2.30E+00,9.77E-01,-4.43E-03,8.69E-02,-1.53E-01,-3.75E-02,-2.64E-02,1.92E-02,-2.57E-01,4.31E-01,4.26E-01
,,1.06E+01,2.09E+00,9.76E-01,1.04E-01,-2.68E-02,1.41E-01,4.17E-01,-8.66E-01,1.45E-02,-8.08E-01,-3.18E-01,-4.19E-01,3.62E+00,2.30E+00,9.77E-01,-4.43E-03,8.69E-02,-1.53E-01,-2.87E-02,-2.57E-02,1.93E-02,-2.51E-01,4.13E-01,4.26E-01
,,1.05E+01,2.10E+00,9.75E-01,8.60E-02,-2.54E-02,1.39E-01,3.73E-01,-8.66E-01,1.43E-02,-8.12E-01,-3.03E-01,-4.15E-01,3.62E+00,2.30E+00,9.77E-01,-4.43E-03,8.69E-02,-1.53E-01,-1.12E-02,-2.44E-02,1.95E-02,-2.41E-01,3.80E-01,4.24E-01
,,1.05E+01,2.10E+00,9.75E-01,8.60E-02,-2.54E-02,1.39E-01,3.62E-01,-8.71E-01,1.50E-02,-7.89E-01,-2.75E-01,-4.10E-01,3.62E+00,2.30E+00,9.77E-01,-8.04E-03,8.66E-02,-1.51E-01,1.34E-02,-2.17E-02,1.96E-02,-2.26E-01,3.35E-01,4.23E-01
,,1.05E+01,2.08E+00,9.74E-01,7.15E-02,-2.22E-02,1.36E-01,3.58E-01,-8.85E-01,1.49E-02,-7.83E-01,-2.47E-01,-4.09E-01,3.62E+00,2.30E+00,9.77E-01,-8.04E-03,8.66E-02,-1.51E-01,2.19E-02,-2.07E-02,1.97E-02,-2.21E-01,3.21E-01,4.22E-01
,,1.05E+01,2.07E+00,9.74E-01,7.15E-02,-2.22E-02,1.36E-01,3.55E-01,-8.92E-01,1.52E-02,-7.76E-01,-2.39E-01,-4.07E-01,3.62E+00,2.30E+00,9.77E-01,-1.05E-02,9.03E-02,-1.53E-01,4.70E-02,-1.73E-02,1.98E-02,-2.07E-01,2.83E-01,4.21E-01
,,1.05E+01,2.05E+00,9.73E-01,5.30E-02,-2.03E-02,1.35E-01,3.49E-01,-9.09E-01,1.54E-02,-7.83E-01,-2.23E-01,-4.03E-01,3.62E+00,2.30E+00,9.77E-01,-1.05E-02,9.03E-02,-1.53E-01,5.56E-02,-1.61E-02,1.99E-02,-2.01E-01,2.69E-01,4.22E-01
,,1.05E+01,2.03E+00,9.73E-01,5.30E-02,-2.03E-02,1.35E-01,3.45E-01,-9.19E-01,1.60E-02,-7.91E-01,-2.19E-01,-4.02E-01,3.62E+00,2.30E+00,9.77E-01,-8.23E-03,8.82E-02,-1.52E-01,7.23E-02,-1.42E-02,2.00E-02,-1.90E-01,2.40E-01,4.23E-01
,,1.05E+01,2.01E+00,9.73E-01,5.30E-02,-2.03E-02,1.35E-01,3.41E-01,-9.29E-01,1.67E-02,-8.17E-01,-2.18E-01,-4.04E-01,3.62E+00,2.30E+00,9.77E-01,-8.23E-03,8.82E-02,-1.52E-01,8.85E-02,-1.23E-02,2.02E-02,-1.86E-01,2.17E-01,4.22E-01
,,1.06E+01,2.00E+00,9.72E-01,3.84E-02,-1.94E-02,1.32E-01,3.39E-01,-9.33E-01,1.61E-02,-8.46E-01,-2.18E-01,-4.07E-01,3.62E+00,2.30E+00,9.77E-01,-8.17E-03,9.11E-02,-1.52E-01,1.14E-01,-9.71E-03,2.03E-02,-1.81E-01,1.84E-01,4.21E-01
,,1.06E+01,1.98E+00,9.72E-01,3.84E-02,-1.94E-02,1.32E-01,3.35E-01,-9.40E-01,1.67E-02,-8.75E-01,-2.20E-01,-4.08E-01,3.62E+00,2.30E+00,9.77E-01,-8.17E-03,9.11E-02,-1.52E-01,1.30E-01,-7.89E-03,2.04E-02,-1.78E-01,1.59E-01,4.21E-01
,,1.06E+01,1.95E+00,9.72E-01,3.84E-02,-1.94E-02,1.32E-01,3.29E-01,-9.51E-01,1.76E-02,-9.27E-01,-2.27E-01,-4.08E-01,3.62E+00,2.30E+00,9.77E-01,-9.55E-03,8.85E-02,-1.51E-01,1.39E-01,-7.20E-03,2.05E-02,-1.78E-01,1.45E-01,4.22E-01
,,1.07E+01,1.99E+00,9.71E-01,1.86E-02,-1.81E-02,1.29E-01,3.85E-01,-9.16E-01,1.74E-02,-9.15E-01,-2.43E-01,-4.01E-01,3.62E+00,2.30E+00,9.77E-01,-9.55E-03,8.85E-02,-1.51E-01,1.55E-01,-5.16E-03,2.06E-02,-1.73E-01,1.23E-01,4.20E-01
,,1.07E+01,1.99E+00,9.71E-01,1.86E-02,-1.81E-02,1.29E-01,3.76E-01,-9.06E-01,1.79E-02,-8.36E-01,-2.70E-01,-3.88E-01,3.62E+00,2.30E+00,9.77E-01,-8.89E-03,8.92E-02,-1.53E-01,1.79E-01,-2.50E-03,2.08E-02,-1.65E-01,9.24E-02,4.17E-01
,,1.07E+01,1.98E+00,9.70E-01,-3.42E-03,-1.42E-02,1.28E-01,3.72E-01,-9.07E-01,1.76E-02,-7.85E-01,-2.89E-01,-3.80E-01,3.62E+00,2.30E+00,9.77E-01,-8.89E-03,8.92E-02,-1.53E-01,1.94E-01,-6.51E-04,2.08E-02,-1.63E-01,6.99E-02,4.19E-01
,,1.07E+01,1.96E+00,9.70E-01,-3.42E-03,-1.42E-02,1.28E-01,3.69E-01,-9.06E-01,1.83E-02,-6.83E-01,-2.83E-01,-3.69E-01,3.62E+00,2.30E+00,9.77E-01,-8.89E-03,8.92E-02,-1.53E-01,2.09E-01,1.17E-03,2.09E-02,-1.60E-01,4.83E-02,4.20E-01
,,1.07E+01,1.95E+00,9.70E-01,-3.42E-03,-1.42E-02,1.28E-01,3.68E-01,-9.05E-01,1.87E-02,-6.50E-01,-2.82E-01,-3.67E-01,3.62E+00,2.30E+00,9.77E-01,-8.89E-03,8.92E-02,-1.53E-01,2.09E-01,1.17E-03,2.09E-02,-1.60E-01,4.83E-02,4.20E-01
,,1.07E+01,1.92E+00,9.69E-01,-2.25E-02,-1.46E-02,1.26E-01,3.64E-01,-8.99E-01,1.90E-02,-5.80E-01,-2.81E-01,-3.63E-01,3.62E+00,2.30E+00,9.77E-01,-8.82E-03,8.48E-02,-1.52E-01,2.39E-01,4.42E-03,2.11E-02,-1.55E-01,6.64E-03,4.21E-01
,,1.07E+01,1.90E+00,9.68E-01,-3.74E-02,-1.53E-02,1.24E-01,3.60E-01,-8.93E-01,1.90E-02,-5.55E-01,-2.84E-01,-3.64E-01,3.62E+00,2.30E+00,9.77E-01,-8.82E-03,8.48E-02,-1.52E-01,2.45E-01,5.29E-03,2.11E-02,-1.54E-01,-2.09E-03,4.21E-01
,,1.07E+01,1.89E+00,9.68E-01,-3.74E-02,-1.53E-02,1.24E-01,3.57E-01,-8.85E-01,1.97E-02,-5.23E-01,-2.87E-01,-3.61E-01,3.63E+00,2.30E+00,9.77E-01,-7.86E-03,8.15E-02,-1.52E-01,2.61E-01,6.56E-03,2.12E-02,-1.51E-01,-2.16E-02,4.21E-01
,,1.07E+01,1.87E+00,9.67E-01,-5.41E-02,-1.09E-02,1.22E-01,3.54E-01,-8.77E-01,1.97E-02,-5.23E-01,-2.89E-01,-3.63E-01,3.63E+00,2.30E+00,9.77E-01,-7.86E-03,8.15E-02,-1.52E-01,2.73E-01,8.07E-03,2.12E-02,-1.51E-01,-3.76E-02,4.20E-01
,,1.07E+01,1.85E+00,9.67E-01,-5.41E-02,-1.09E-02,1.22E-01,3.52E-01,-8.66E-01,2.04E-02,-4.98E-01,-3.00E-01,-3.59E-01,3.63E+00,2.30E+00,9.77E-01,-1.08E-02,7.78E-02,-1.51E-01,2.89E-01,9.28E-03,2.13E-02,-1.52E-01,-5.58E-02,4.20E-01
,,1.08E+01,1.84E+00,9.66E-01,-7.02E-02,-1.34E-02,1.19E-01,3.85E-01,-8.53E-01,2.04E-02,-4.97E-01,-3.11E-01,-3.59E-01,3.63E+00,2.30E+00,9.77E-01,-1.08E-02,7.78E-02,-1.51E-01,3.00E-01,1.13E-02,2.14E-02,-1.46E-01,-7.05E-02,4.20E-01
,,1.08E+01,1.83E+00,9.66E-01,-7.02E-02,-1.34E-02,1.19E-01,3.77E-01,-8.27E-01,2.11E-02,-4.24E-01,-3.21E-01,-3.48E-01,3.62E+00,2.32E+00,9.77E-01,-7.38E-03,7.55E-02,-1.48E-01,3.01E-01,2.39E-02,2.14E-02,-1.39E-01,-8.68E-02,4.22E-01
,,1.08E+01,1.83E+00,9.66E-01,-7.02E-02,-1.34E-02,1.19E-01,3.72E-01,-8.07E-01,2.18E-02,-3.60E-01,-3.28E-01,-3.41E-01,3.64E+00,2.30E+00,9.77E-01,-7.38E-03,7.55E-02,-1.48E-01,3.25E-01,1.37E-02,2.15E-02,-1.37E-01,-1.01E-01,4.20E-01
,,1.08E+01,1.81E+00,9.65E-01,-8.68E-02,-1.17E-02,1.19E-01,3.69E-01,-7.91E-01,2.19E-02,-3.12E-01,-3.33E-01,-3.37E-01,3.67E+00,2.32E+00,9.77E-01,-5.96E-03,6.74E-02,-1.49E-01,3.55E-01,3.04E-02,2.16E-02,-1.39E-01,-1.21E-01,4.15E-01
,,1.08E+01,1.80E+00,9.65E-01,-8.68E-02,-1.17E-02,1.19E-01,3.66E-01,-7.74E-01,2.26E-02,-2.57E-01,-3.42E-01,-3.34E-01,3.67E+00,2.32E+00,9.77E-01,-5.96E-03,6.74E-02,-1.49E-01,3.63E-01,3.13E-02,2.15E-02,-1.15E-01,-1.44E-01,4.17E-01
,,1.08E+01,1.79E+00,9.65E-01,-8.68E-02,-1.17E-02,1.19E-01,3.65E-01,-7.65E-01,2.29E-02,-2.41E-01,-3.47E-01,-3.34E-01,3.65E+00,2.30E+00,9.77E-01,-7.60E-03,6.34E-02,-1.49E-01,3.61E-01,1.59E-02,2.16E-02,-9.72E-02,-1.68E-01,4.18E-01
,,1.08E+01,1.77E+00,9.64E-01,-9.88E-02,-1.21E-02,1.16E-01,3.61E-01,-7.37E-01,2.35E-02,-1.42E-01,-3.22E-01,-3.26E-01,3.65E+00,2.30E+00,9.77E-01,-7.60E-03,6.34E-02,-1.49E-01,3.68E-01,1.71E-02,2.15E-02,-1.10E-01,-1.73E-01,4.15E-01
,,1.08E+01,1.76E+00,9.63E-01,-1.10E-01,-9.63E-03,1.18E-01,3.60E-01,-7.27E-01,2.33E-02,-1.23E-01,-3.14E-01,-3.23E-01,3.65E+00,2.30E+00,9.77E-01,-7.60E-03,6.34E-02,-1.49E-01,3.72E-01,1.77E-02,2.15E-02,-1.16E-01,-1.76E-01,4.13E-01
,,1.08E+01,1.74E+00,9.63E-01,-1.10E-01,-9.63E-03,1.18E-01,3.57E-01,-6.95E-01,2.44E-02,-4.29E-02,-3.05E-01,-3.20E-01,3.66E+00,2.30E+00,9.78E-01,-3.62E-03,5.57E-02,-1.46E-01,3.88E-01,1.86E-02,2.17E-02,-1.33E-01,-1.90E-01,4.09E-01
,,1.08E+01,1.72E+00,9.62E-01,-1.19E-01,-1.01E-02,1.13E-01,3.55E-01,-6.73E-01,2.45E-02,-1.67E-02,-3.05E-01,-3.26E-01,3.66E+00,2.30E+00,9.78E-01,-3.62E-03,5.57E-02,-1.46E-01,3.91E-01,1.88E-02,2.16E-02,-1.37E-01,-1.92E-01,4.08E-01
,,1.08E+01,1.71E+00,9.62E-01,-1.19E-01,-1.01E-02,1.13E-01,3.53E-01,-6.49E-01,2.52E-02,2.18E-02,-3.07E-01,-3.20E-01,3.65E+00,2.27E+00,9.78E-01,-1.97E-03,4.78E-02,-1.48E-01,3.90E-01,1.40E-03,2.18E-02,-1.43E-01,-2.02E-01,4.04E-01
,,1.09E+01,1.70E+00,9.61E-01,-1.27E-01,-1.26E-02,1.11E-01,3.51E-01,-6.26E-01,2.52E-02,4.36E-02,-3.13E-01,-3.18E-01,3.65E+00,2.27E+00,9.78E-01,-1.97E-03,4.78E-02,-1.48E-01,3.96E-01,1.89E-03,2.18E-02,-1.96E-01,-1.91E-01,4.01E-01
,,1.09E+01,1.68E+00,9.61E-01,-1.27E-01,-1.26E-02,1.11E-01,3.48E-01,-6.01E-01,2.59E-02,7.97E-02,-3.16E-01,-3.12E-01,3.65E+00,2.27E+00,9.78E-01,-1.97E-03,4.78E-02,-1.48E-01,3.96E-01,1.89E-03,2.18E-02,-1.96E-01,-1.91E-01,4.01E-01
,,1.09E+01,1.68E+00,9.61E-01,-1.27E-01,-1.26E-02,1.11E-01,3.47E-01,-5.88E-01,2.63E-02,9.30E-02,-3.19E-01,-3.11E-01,3.68E+00,2.30E+00,9.78E-01,1.43E-04,4.15E-02,-1.47E-01,4.19E-01,1.89E-02,2.19E-02,-2.10E-01,-1.95E-01,4.03E-01
,,1.09E+01,1.66E+00,9.61E-01,-1.35E-01,-1.34E-02,1.13E-01,3.43E-01,-5.49E-01,2.67E-02,1.27E-01,-3.27E-01,-3.08E-01,3.68E+00,2.30E+00,9.78E-01,1.43E-04,4.15E-02,-1.47E-01,4.20E-01,1.89E-02,2.18E-02,-2.06E-01,-1.98E-01,4.04E-01
,,1.09E+01,1.65E+00,9.60E-01,-1.43E-01,-1.51E-02,1.11E-01,3.40E-01,-5.22E-01,2.68E-02,1.93E-01,-3.06E-01,-3.04E-01,3.69E+00,2.30E+00,9.78E-01,-1.21E-03,3.39E-02,-1.45E-01,4.28E-01,1.83E-02,2.19E-02,-1.98E-01,-2.09E-01,4.05E-01
,,1.09E+01,1.64E+00,9.60E-01,-1.43E-01,-1.51E-02,1.11E-01,3.37E-01,-4.94E-01,2.76E-02,2.61E-01,-2.89E-01,-2.99E-01,3.69E+00,2.30E+00,9.78E-01,-1.21E-03,3.39E-02,-1.45E-01,4.28E-01,1.84E-02,2.18E-02,-1.96E-01,-2.10E-01,4.04E-01
,,1.09E+01,1.63E+00,9.59E-01,-1.45E-01,-1.48E-02,1.11E-01,3.34E-01,-4.66E-01,2.78E-02,3.14E-01,-2.78E-01,-2.96E-01,3.73E+00,2.30E+00,9.79E-01,-2.08E-03,2.66E-02,-1.46E-01,4.55E-01,2.40E-02,2.18E-02,-1.85E-01,-2.25E-01,4.03E-01
,,1.09E+01,1.62E+00,9.59E-01,-1.45E-01,-1.48E-02,1.11E-01,3.31E-01,-4.38E-01,2.85E-02,3.61E-01,-2.71E-01,-2.94E-01,3.73E+00,2.30E+00,9.79E-01,-2.08E-03,2.66E-02,-1.46E-01,4.54E-01,2.41E-02,2.18E-02,-1.79E-01,-2.33E-01,4.03E-01
,,1.09E+01,1.61E+00,9.59E-01,-1.45E-01,-1.48E-02,1.11E-01,3.28E-01,-4.10E-01,2.92E-02,4.00E-01,-2.67E-01,-2.93E-01,3.71E+00,2.29E+00,9.79E-01,-1.24E-03,1.71E-02,-1.44E-01,4.38E-01,1.76E-02,2.18E-02,-1.67E-01,-2.54E-01,4.06E-01
,,1.09E+01,1.61E+00,9.59E-01,-1.45E-01,-1.48E-02,1.11E-01,3.26E-01,-3.95E-01,2.96E-02,4.18E-01,-2.67E-01,-2.93E-01,3.71E+00,2.29E+00,9.79E-01,-1.24E-03,1.71E-02,-1.44E-01,4.35E-01,1.77E-02,2.17E-02,-1.73E-01,-2.42E-01,4.02E-01
,,1.09E+01,1.60E+00,9.58E-01,-1.44E-01,-1.44E-02,1.10E-01,3.22E-01,-3.53E-01,2.99E-02,4.67E-01,-2.67E-01,-2.92E-01,3.72E+00,2.29E+00,9.79E-01,1.45E-03,9.33E-03,-1.43E-01,4.39E-01,1.71E-02,2.19E-02,-1.75E-01,-2.38E-01,4.01E-01
,,1.10E+01,1.63E+00,9.57E-01,-1.42E-01,-1.56E-02,1.07E-01,3.56E-01,-3.00E-01,2.98E-02,4.96E-01,-2.70E-01,-2.93E-01,3.72E+00,2.29E+00,9.79E-01,1.45E-03,9.33E-03,-1.43E-01,4.34E-01,1.67E-02,2.18E-02,-1.84E-01,-2.27E-01,3.97E-01
,,1.10E+01,1.63E+00,9.57E-01,-1.42E-01,-1.56E-02,1.07E-01,3.48E-01,-2.68E-01,3.05E-02,6.15E-01,-2.79E-01,-2.77E-01,3.73E+00,2.29E+00,9.80E-01,1.69E-03,-2.26E-04,-1.43E-01,4.37E-01,1.57E-02,2.20E-02,-1.90E-01,-2.24E-01,3.94E-01
,,1.10E+01,1.63E+00,9.57E-01,-1.42E-01,-1.56E-02,1.07E-01,3.44E-01,-2.52E-01,3.08E-02,6.66E-01,-2.81E-01,-2.72E-01,3.73E+00,2.29E+00,9.80E-01,1.69E-03,-2.27E-04,-1.43E-01,4.30E-01,1.52E-02,2.18E-02,-1.96E-01,-2.13E-01,3.93E-01
,,1.10E+01,1.63E+00,9.56E-01,-1.39E-01,-1.60E-02,1.11E-01,3.39E-01,-2.12E-01,3.11E-02,8.00E-01,-2.87E-01,-2.63E-01,3.73E+00,2.29E+00,9.80E-01,1.69E-03,-2.27E-04,-1.43E-01,4.24E-01,1.48E-02,2.17E-02,-2.01E-01,-2.01E-01,3.93E-01
,,1.10E+01,1.62E+00,9.56E-01,-1.39E-01,-1.60E-02,1.11E-01,3.37E-01,-1.98E-01,3.14E-02,8.32E-01,-2.90E-01,-2.64E-01,3.74E+00,2.29E+00,9.80E-01,2.24E-03,-9.60E-03,-1.43E-01,4.25E-01,1.37E-02,2.19E-02,-2.04E-01,-1.96E-01,3.93E-01
,,1.10E+01,1.62E+00,9.55E-01,-1.33E-01,-1.65E-02,1.11E-01,3.32E-01,-1.59E-01,3.17E-02,9.26E-01,-2.99E-01,-2.66E-01,3.74E+00,2.29E+00,9.80E-01,2.24E-03,-9.60E-03,-1.43E-01,4.17E-01,1.32E-02,2.18E-02,-2.08E-01,-1.84E-01,3.93E-01
,,1.10E+01,1.62E+00,9.54E-01,-1.22E-01,-1.73E-02,1.09E-01,3.29E-01,-1.34E-01,3.17E-02,9.93E-01,-2.91E-01,-2.67E-01,3.74E+00,2.29E+00,9.80E-01,2.24E-03,-9.60E-03,-1.43E-01,4.13E-01,1.29E-02,2.17E-02,-2.10E-01,-1.77E-01,3.92E-01
,,1.10E+01,1.61E+00,9.54E-01,-1.22E-01,-1.73E-02,1.09E-01,3.25E-01,-1.10E-01,3.26E-02,1.05E+00,-2.72E-01,-2.63E-01,3.75E+00,2.29E+00,9.81E-01,4.05E-03,-1.65E-02,-1.43E-01,4.08E-01,1.13E-02,2.18E-02,-2.14E-01,-1.62E-01,3.91E-01
,,1.10E+01,1.61E+00,9.54E-01,-1.22E-01,-1.73E-02,1.09E-01,3.23E-01,-9.86E-02,3.31E-02,1.07E+00,-2.65E-01,-2.62E-01,3.75E+00,2.29E+00,9.81E-01,4.05E-03,-1.65E-02,-1.43E-01,3.99E-01,1.05E-02,2.16E-02,-2.21E-01,-1.49E-01,3.91E-01
,,1.10E+01,1.61E+00,9.52E-01,-1.05E-01,-1.70E-02,1.11E-01,3.18E-01,-6.73E-02,3.35E-02,1.14E+00,-2.49E-01,-2.61E-01,3.75E+00,2.29E+00,9.81E-01,4.05E-03,-1.65E-02,-1.43E-01,3.94E-01,1.01E-02,2.16E-02,-2.24E-01,-1.43E-01,3.91E-01
,,1.10E+01,1.61E+00,9.51E-01,-8.70E-02,-1.84E-02,1.13E-01,3.16E-01,-5.78E-02,3.31E-02,1.16E+00,-2.47E-01,-2.62E-01,3.76E+00,2.29E+00,9.81E-01,3.83E-04,-2.70E-02,-1.42E-01,3.85E-01,9.03E-03,2.16E-02,-2.30E-01,-1.28E-01,3.91E-01
,,1.10E+01,1.61E+00,9.51E-01,-8.70E-02,-1.84E-02,1.13E-01,3.11E-01,-3.29E-02,3.44E-02,1.15E+00,-2.40E-01,-2.70E-01,3.77E+00,2.29E+00,9.81E-01,1.66E-03,-3.52E-02,-1.40E-01,3.80E-01,8.20E-03,2.17E-02,-2.27E-01,-1.17E-01,3.92E-01
,,1.11E+01,1.61E+00,9.51E-01,-8.70E-02,-1.84E-02,1.13E-01,3.07E-01,-1.63E-02,3.52E-02,1.15E+00,-2.39E-01,-2.72E-01,3.77E+00,2.29E+00,9.81E-01,1.66E-03,-3.52E-02,-1.40E-01,3.68E-01,7.87E-03,2.16E-02,-2.30E-01,-9.81E-02,3.89E-01
,,1.11E+01,1.61E+00,9.51E-01,-6.85E-02,-1.87E-02,1.13E-01,3.03E-01,-2.66E-04,3.60E-02,1.17E+00,-2.40E-01,-2.73E-01,3.78E+00,2.29E+00,9.82E-01,1.09E-03,-4.19E-02,-1.39E-01,3.62E-01,6.99E-03,2.17E-02,-2.32E-01,-8.44E-02,3.88E-01
,,1.11E+01,1.57E+00,9.50E-01,-6.85E-02,-1.87E-02,1.13E-01,3.17E-01,-1.11E-02,3.60E-02,1.15E+00,-2.36E-01,-2.76E-01,3.78E+00,2.29E+00,9.82E-01,1.09E-03,-4.19E-02,-1.39E-01,3.49E-01,6.79E-03,2.15E-02,-2.33E-01,-6.56E-02,3.86E-01
,,1.11E+01,1.57E+00,9.50E-01,-6.85E-02,-1.87E-02,1.13E-01,3.09E-01,1.87E-03,3.68E-02,1.14E+00,-2.27E-01,-2.78E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-4.84E-02,-1.39E-01,3.34E-01,5.63E-03,2.15E-02,-2.37E-01,-3.89E-02,3.83E-01
,,1.11E+01,1.57E+00,9.49E-01,-4.60E-02,-1.95E-02,1.14E-01,3.05E-01,1.20E-02,3.68E-02,1.16E+00,-2.18E-01,-2.77E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-4.84E-02,-1.39E-01,3.20E-01,5.17E-03,2.14E-02,-2.40E-01,-2.05E-02,3.81E-01
,,1.11E+01,1.57E+00,9.49E-01,-4.60E-02,-1.95E-02,1.14E-01,3.01E-01,2.05E-02,3.76E-02,1.12E+00,-2.12E-01,-2.81E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-5.48E-02,-1.39E-01,3.19E-01,4.42E-03,2.15E-02,-2.42E-01,-1.57E-02,3.81E-01
,,1.11E+01,1.56E+00,9.48E-01,-2.53E-02,-1.82E-02,1.16E-01,3.08E-01,1.60E-02,3.77E-02,1.09E+00,-2.14E-01,-2.86E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-5.48E-02,-1.39E-01,2.96E-01,3.77E-03,2.13E-02,-2.47E-01,1.37E-02,3.80E-01
,,1.11E+01,1.56E+00,9.48E-01,-2.53E-02,-1.82E-02,1.16E-01,3.00E-01,2.02E-02,3.84E-02,1.03E+00,-2.21E-01,-2.93E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-5.48E-02,-1.39E-01,2.89E-01,3.55E-03,2.12E-02,-2.48E-01,2.34E-02,3.79E-01
,,1.11E+01,1.56E+00,9.47E-01,-5.56E-03,-1.95E-02,1.17E-01,2.98E-01,2.20E-02,3.81E-02,1.03E+00,-2.24E-01,-2.94E-01,3.79E+00,2.29E+00,9.82E-01,2.53E-03,-5.48E-02,-1.39E-01,2.81E-01,3.34E-03,2.11E-02,-2.49E-01,3.29E-02,3.79E-01
,,1.11E+01,1.56E+00,9.47E-01,-5.56E-03,-1.95E-02,1.17E-01,2.94E-01,2.26E-02,3.89E-02,9.71E-01,-2.28E-01,-2.99E-01,3.80E+00,2.29E+00,9.82E-01,3.74E-03,-6.06E-02,-1.38E-01,2.56E-01,1.65E-03,2.10E-02,-2.54E-01,6.82E-02,3.78E-01
,,1.11E+01,1.56E+00,9.46E-01,1.48E-02,-1.88E-02,1.17E-01,2.88E-01,2.30E-02,3.93E-02,9.15E-01,-2.34E-01,-3.01E-01,3.80E+00,2.29E+00,9.82E-01,3.74E-03,-6.06E-02,-1.38E-01,2.48E-01,1.34E-03,2.10E-02,-2.56E-01,7.81E-02,3.78E-01
,,1.12E+01,1.56E+00,9.46E-01,1.48E-02,-1.88E-02,1.17E-01,2.84E-01,1.97E-02,4.01E-02,8.89E-01,-2.25E-01,-3.01E-01,3.81E+00,2.28E+00,9.83E-01,2.10E-03,-6.77E-02,-1.39E-01,2.37E-01,3.51E-04,2.09E-02,-3.03E-01,7.67E-02,3.72E-01
,,1.12E+01,1.56E+00,9.46E-01,1.48E-02,-1.88E-02,1.17E-01,2.81E-01,1.64E-02,4.10E-02,8.74E-01,-2.05E-01,-2.99E-01,3.81E+00,2.29E+00,9.83E-01,2.10E-03,-6.77E-02,-1.39E-01,2.20E-01,5.32E-04,2.08E-02,-2.92E-01,1.02E-01,3.76E-01
,,1.12E+01,1.56E+00,9.45E-01,3.25E-02,-1.90E-02,1.18E-01,2.77E-01,1.09E-02,4.12E-02,8.75E-01,-1.90E-01,-2.97E-01,3.82E+00,2.28E+00,9.83E-01,1.09E-03,-7.50E-02,-1.39E-01,2.00E-01,-1.42E-04,2.08E-02,-2.80E-01,1.36E-01,3.79E-01
,,1.12E+01,1.56E+00,9.45E-01,5.08E-02,-1.98E-02,1.19E-01,2.73E-01,3.60E-03,4.14E-02,8.47E-01,-1.81E-01,-3.00E-01,3.82E+00,2.28E+00,9.83E-01,1.09E-03,-7.50E-02,-1.39E-01,1.91E-01,-1.79E-04,2.08E-02,-2.77E-01,1.50E-01,3.79E-01
,,1.12E+01,1.56E+00,9.45E-01,5.08E-02,-1.98E-02,1.19E-01,2.71E-01,-1.58E-03,4.18E-02,8.14E-01,-1.77E-01,-3.03E-01,3.82E+00,2.28E+00,9.83E-01,1.41E-03,-7.75E-02,-1.37E-01,1.78E-01,-5.97E-04,2.08E-02,-2.71E-01,1.74E-01,3.81E-01
,,1.12E+01,1.56E+00,9.45E-01,5.08E-02,-1.98E-02,1.19E-01,2.67E-01,-1.19E-02,4.27E-02,7.50E-01,-1.71E-01,-3.10E-01,3.82E+00,2.28E+00,9.83E-01,1.41E-03,-7.75E-02,-1.37E-01,1.52E-01,-8.03E-04,2.07E-02,-2.68E-01,2.10E-01,3.78E-01
,,1.12E+01,1.56E+00,9.45E-01,5.08E-02,-1.98E-02,1.19E-01,2.61E-01,-2.73E-02,4.37E-02,6.87E-01,-1.67E-01,-3.12E-01,3.83E+00,2.28E+00,9.83E-01,2.00E-03,-8.23E-02,-1.36E-01,1.38E-01,-1.28E-03,2.06E-02,-2.67E-01,2.30E-01,3.78E-01
,,1.12E+01,1.56E+00,9.44E-01,6.81E-02,-2.09E-02,1.22E-01,2.59E-01,-3.29E-02,4.35E-02,6.82E-01,-1.67E-01,-3.11E-01,3.83E+00,2.28E+00,9.83E-01,2.00E-03,-8.23E-02,-1.36E-01,1.20E-01,-1.53E-03,2.06E-02,-2.67E-01,2.55E-01,3.76E-01
,,1.12E+01,1.56E+00,9.44E-01,6.81E-02,-2.09E-02,1.22E-01,2.55E-01,-4.66E-02,4.42E-02,6.32E-01,-1.67E-01,-3.15E-01,3.83E+00,2.28E+00,9.83E-01,-1.11E-03,-8.36E-02,-1.36E-01,1.05E-01,-1.90E-03,2.05E-02,-2.70E-01,2.78E-01,3.74E-01
,,1.12E+01,1.56E+00,9.44E-01,6.81E-02,-2.09E-02,1.22E-01,2.51E-01,-6.02E-02,4.49E-02,5.75E-01,-1.67E-01,-3.21E-01,3.83E+00,2.28E+00,9.83E-01,-1.11E-03,-8.36E-02,-1.36E-01,9.64E-02,-1.71E-03,2.05E-02,-2.68E-01,2.89E-01,3.74E-01
,,1.12E+01,1.56E+00,9.43E-01,8.26E-02,-2.02E-02,1.22E-01,2.45E-01,-8.39E-02,4.53E-02,5.03E-01,-1.69E-01,-3.27E-01,3.83E+00,2.28E+00,9.83E-01,-1.11E-03,-8.36E-02,-1.36E-01,8.77E-02,-1.52E-03,2.05E-02,-2.66E-01,3.00E-01,3.74E-01
,,1.12E+01,1.55E+00,9.43E-01,8.26E-02,-2.02E-02,1.22E-01,2.41E-01,-1.00E-01,4.59E-02,4.41E-01,-1.72E-01,-3.30E-01,3.83E+00,2.28E+00,9.83E-01,-1.11E-03,-8.36E-02,-1.36E-01,8.77E-02,-1.52E-03,2.05E-02,-2.66E-01,3.00E-01,3.74E-01
,,1.12E+01,1.51E+00,9.42E-01,9.76E-02,-2.22E-02,1.22E-01,2.53E-01,-1.47E-01,4.61E-02,3.79E-01,-1.69E-01,-3.35E-01,3.83E+00,2.28E+00,9.83E-01,1.21E-03,-8.47E-02,-1.35E-01,6.40E-02,-1.63E-03,2.03E-02,-2.59E-01,3.32E-01,3.73E-01
,,1.12E+01,1.51E+00,9.42E-01,1.07E-01,-2.18E-02,1.24E-01,2.45E-01,-1.64E-01,4.68E-02,3.07E-01,-1.58E-01,-3.37E-01,3.83E+00,2.28E+00,9.83E-01,1.21E-03,-8.47E-02,-1.35E-01,4.67E-02,-1.71E-03,2.03E-02,-2.61E-01,3.53E-01,3.72E-01
,,1.13E+01,1.50E+00,9.42E-01,1.07E-01,-2.18E-02,1.24E-01,2.48E-01,-1.90E-01,4.69E-02,2.20E-01,-1.52E-01,-3.44E-01,3.84E+00,2.28E+00,9.82E-01,1.16E-03,-8.82E-02,-1.35E-01,3.16E-02,-1.87E-03,2.02E-02,-2.63E-01,3.71E-01,3.70E-01
,,1.13E+01,1.50E+00,9.42E-01,1.07E-01,-2.18E-02,1.24E-01,2.40E-01,-2.08E-01,4.76E-02,1.42E-01,-1.50E-01,-3.48E-01,3.84E+00,2.28E+00,9.82E-01,1.16E-03,-8.82E-02,-1.35E-01,1.41E-02,-1.94E-03,2.02E-02,-2.64E-01,3.94E-01,3.70E-01
,,1.13E+01,1.49E+00,9.41E-01,1.17E-01,-2.21E-02,1.25E-01,2.43E-01,-2.35E-01,4.77E-02,6.91E-02,-1.51E-01,-3.52E-01,3.84E+00,2.28E+00,9.82E-01,1.16E-03,-8.82E-02,-1.35E-01,5.52E-03,-1.97E-03,2.03E-02,-2.65E-01,4.05E-01,3.69E-01
,,1.13E+01,1.49E+00,9.41E-01,1.17E-01,-2.21E-02,1.25E-01,2.43E-01,-2.35E-01,4.77E-02,6.91E-02,-1.51E-01,-3.52E-01,3.84E+00,2.28E+00,9.82E-01,5.26E-04,-8.60E-02,-1.35E-01,-1.81E-02,-1.94E-03,2.01E-02,-2.66E-01,4.38E-01,3.69E-01
,,1.13E+01,1.47E+00,9.40E-01,1.22E-01,-2.19E-02,1.23E-01,2.38E-01,-2.84E-01,4.84E-02,-9.43E-02,-1.58E-01,-3.63E-01,3.84E+00,2.28E+00,9.82E-01,5.26E-04,-8.60E-02,-1.35E-01,-3.44E-02,-1.88E-03,2.02E-02,-2.65E-01,4.56E-01,3.69E-01
,,1.13E+01,1.47E+00,9.40E-01,1.22E-01,-2.19E-02,1.23E-01,2.31E-01,-3.03E-01,4.92E-02,-1.28E-01,-1.37E-01,-3.57E-01,3.84E+00,2.28E+00,9.82E-01,1.53E-03,-8.88E-02,-1.34E-01,-5.00E-02,-1.88E-03,2.01E-02,-2.65E-01,4.74E-01,3.69E-01
,,1.13E+01,1.47E+00,9.40E-01,1.23E-01,-2.42E-02,1.22E-01,2.26E-01,-3.27E-01,4.94E-02,-1.64E-01,-1.19E-01,-3.54E-01,3.84E+00,2.28E+00,9.82E-01,1.53E-03,-8.88E-02,-1.34E-01,-6.64E-02,-2.02E-03,2.02E-02,-2.66E-01,4.95E-01,3.67E-01
,,1.13E+01,1.46E+00,9.40E-01,1.23E-01,-2.42E-02,1.22E-01,2.21E-01,-3.51E-01,5.01E-02,-2.08E-01,-1.03E-01,-3.53E-01,3.84E+00,2.28E+00,9.81E-01,1.08E-03,-8.50E-02,-1.32E-01,-8.19E-02,-1.95E-03,2.00E-02,-2.67E-01,5.17E-01,3.66E-01
,,1.13E+01,1.46E+00,9.40E-01,1.23E-01,-2.42E-02,1.22E-01,2.19E-01,-3.63E-01,5.04E-02,-2.32E-01,-9.69E-02,-3.53E-01,3.84E+00,2.28E+00,9.81E-01,1.08E-03,-8.50E-02,-1.32E-01,-9.70E-02,-2.00E-03,2.01E-02,-2.67E-01,5.33E-01,3.64E-01
,,1.13E+01,1.45E+00,9.39E-01,1.22E-01,-2.38E-02,1.22E-01,2.20E-01,-3.99E-01,5.08E-02,-3.06E-01,-7.98E-02,-3.55E-01,3.84E+00,2.28E+00,9.81E-01,-8.43E-07,-8.56E-02,-1.31E-01,-1.12E-01,-1.70E-03,1.99E-02,-2.67E-01,5.50E-01,3.62E-01
,,1.13E+01,1.45E+00,9.39E-01,1.22E-01,-2.38E-02,1.22E-01,2.12E-01,-4.17E-01,5.14E-02,-3.60E-01,-8.08E-02,-3.56E-01,3.84E+00,2.28E+00,9.81E-01,-8.42E-07,-8.56E-02,-1.31E-01,-1.27E-01,-1.55E-03,2.01E-02,-2.65E-01,5.68E-01,3.61E-01
,,1.13E+01,1.44E+00,9.38E-01,1.20E-01,-2.35E-02,1.22E-01,2.08E-01,-4.40E-01,5.15E-02,-4.09E-01,-8.02E-02,-3.57E-01,3.84E+00,2.28E+00,9.81E-01,-3.58E-05,-8.38E-02,-1.33E-01,-1.43E-01,-1.10E-03,1.99E-02,-2.63E-01,5.87E-01,3.59E-01
,,1.13E+01,1.43E+00,9.38E-01,1.20E-01,-2.35E-02,1.22E-01,2.03E-01,-4.64E-01,5.20E-02,-4.60E-01,-8.06E-02,-3.59E-01,3.84E+00,2.28E+00,9.81E-01,-3.58E-05,-8.38E-02,-1.33E-01,-1.57E-01,-9.49E-04,2.01E-02,-2.61E-01,6.04E-01,3.61E-01
,,1.13E+01,1.42E+00,9.38E-01,1.14E-01,-2.40E-02,1.19E-01,1.98E-01,-4.86E-01,5.21E-02,-5.18E-01,-8.18E-02,-3.64E-01,3.84E+00,2.28E+00,9.81E-01,-3.58E-05,-8.38E-02,-1.33E-01,-1.64E-01,-8.75E-04,2.02E-02,-2.61E-01,6.13E-01,3.61E-01
,,1.13E+01,1.41E+00,9.38E-01,1.05E-01,-2.23E-02,1.19E-01,1.94E-01,-5.08E-01,5.27E-02,-5.75E-01,-8.14E-02,-3.62E-01,3.84E+00,2.28E+00,9.80E-01,1.39E-03,-7.93E-02,-1.32E-01,-1.85E-01,-6.06E-04,2.02E-02,-2.59E-01,6.39E-01,3.62E-01
,,1.13E+01,1.40E+00,9.37E-01,1.05E-01,-2.23E-02,1.19E-01,1.89E-01,-5.28E-01,5.27E-02,-6.14E-01,-8.42E-02,-3.61E-01,3.84E+00,2.28E+00,9.80E-01,1.39E-03,-7.93E-02,-1.32E-01,-1.97E-01,-7.43E-04,2.04E-02,-2.60E-01,6.53E-01,3.61E-01
,,1.13E+01,1.39E+00,9.36E-01,9.27E-02,-2.34E-02,1.17E-01,1.85E-01,-5.48E-01,5.28E-02,-6.69E-01,-8.76E-02,-3.63E-01,3.84E+00,2.28E+00,9.80E-01,1.39E-03,-7.93E-02,-1.32E-01,-2.03E-01,-8.10E-04,2.05E-02,-2.60E-01,6.60E-01,3.61E-01
,,1.13E+01,1.38E+00,9.36E-01,9.27E-02,-2.34E-02,1.17E-01,1.80E-01,-5.66E-01,5.34E-02,-7.02E-01,-8.92E-02,-3.60E-01,3.83E+00,2.29E+00,9.79E-01,-1.05E-05,-7.79E-02,-1.32E-01,-2.24E-01,-2.66E-04,2.04E-02,-2.60E-01,6.82E-01,3.60E-01
,,1.13E+01,1.38E+00,9.36E-01,9.27E-02,-2.34E-02,1.17E-01,1.80E-01,-5.66E-01,5.34E-02,-7.02E-01,-8.92E-02,-3.60E-01,3.83E+00,2.29E+00,9.79E-01,-1.05E-05,-7.79E-02,-1.32E-01,-2.35E-01,-1.34E-04,2.07E-02,-2.58E-01,6.97E-01,3.61E-01
,,1.14E+01,1.35E+00,9.36E-01,7.80E-02,-2.04E-02,1.16E-01,1.71E-01,-6.00E-01,5.41E-02,-7.87E-01,-9.19E-02,-3.58E-01,3.83E+00,2.29E+00,9.79E-01,1.27E-03,-7.34E-02,-1.29E-01,-2.49E-01,3.41E-04,2.05E-02,-2.55E-01,7.14E-01,3.63E-01
,,1.14E+01,1.35E+00,9.36E-01,7.80E-02,-2.04E-02,1.16E-01,1.69E-01,-6.08E-01,5.44E-02,-8.02E-01,-9.42E-02,-3.58E-01,3.83E+00,2.29E+00,9.79E-01,1.27E-03,-7.34E-02,-1.29E-01,-2.59E-01,2.19E-04,2.08E-02,-2.55E-01,7.26E-01,3.59E-01
,,1.14E+01,1.34E+00,9.35E-01,6.40E-02,-2.43E-02,1.14E-01,1.93E-01,-6.20E-01,5.48E-02,-8.30E-01,-9.98E-02,-3.53E-01,3.83E+00,2.29E+00,9.78E-01,-6.29E-04,-6.83E-02,-1.30E-01,-2.72E-01,7.06E-04,2.06E-02,-2.57E-01,7.41E-01,3.56E-01
,,1.14E+01,1.33E+00,9.34E-01,4.55E-02,-2.51E-02,1.11E-01,1.87E-01,-6.26E-01,5.50E-02,-8.16E-01,-9.88E-02,-3.47E-01,3.83E+00,2.29E+00,9.78E-01,-6.29E-04,-6.83E-02,-1.30E-01,-2.82E-01,9.49E-04,2.10E-02,-2.52E-01,7.51E-01,3.56E-01
,,1.14E+01,1.32E+00,9.34E-01,4.55E-02,-2.51E-02,1.11E-01,1.82E-01,-6.34E-01,5.56E-02,-7.72E-01,-9.59E-02,-3.37E-01,3.83E+00,2.29E+00,9.78E-01,-6.29E-04,-6.83E-02,-1.30E-01,-2.91E-01,1.18E-03,2.13E-02,-2.49E-01,7.60E-01,3.56E-01
,,1.14E+01,1.31E+00,9.34E-01,4.55E-02,-2.51E-02,1.11E-01,1.77E-01,-6.43E-01,5.62E-02,-7.63E-01,-9.42E-02,-3.35E-01,3.83E+00,2.29E+00,9.78E-01,-6.29E-04,-6.83E-02,-1.30E-01,-2.99E-01,1.41E-03,2.16E-02,-2.47E-01,7.70E-01,3.56E-01
,,1.14E+01,1.29E+00,9.34E-01,2.55E-02,-2.36E-02,1.07E-01,1.72E-01,-6.51E-01,5.63E-02,-7.86E-01,-9.20E-02,-3.39E-01,3.82E+00,2.29E+00,9.77E-01,-2.31E-03,-6.32E-02,-1.27E-01,-3.11E-01,2.47E-03,2.14E-02,-2.44E-01,7.82E-01,3.57E-01
,,1.14E+01,1.28E+00,9.34E-01,2.55E-02,-2.36E-02,1.07E-01,1.67E-01,-6.56E-01,5.69E-02,-7.73E-01,-9.28E-02,-3.33E-01,3.82E+00,2.29E+00,9.77E-01,-2.31E-03,-6.32E-02,-1.27E-01,-3.19E-01,3.00E-03,2.17E-02,-2.40E-01,7.91E-01,3.54E-01
,,1.14E+01,1.27E+00,9.33E-01,8.54E-03,-2.47E-02,1.07E-01,1.78E-01,-6.55E-01,5.71E-02,-7.67E-01,-7.90E-02,-3.28E-01,3.81E+00,2.29E+00,9.77E-01,-1.65E-03,-5.79E-02,-1.29E-01,-3.29E-01,4.13E-03,2.16E-02,-2.35E-01,8.01E-01,3.52E-01
,,1.14E+01,1.27E+00,9.33E-01,8.54E-03,-2.47E-02,1.07E-01,1.71E-01,-6.47E-01,5.77E-02,-7.02E-01,-6.62E-02,-3.18E-01,3.81E+00,2.29E+00,9.77E-01,-1.65E-03,-5.79E-02,-1.29E-01,-3.36E-01,4.51E-03,2.19E-02,-2.32E-01,8.08E-01,3.53E-01
,,1.14E+01,1.27E+00,9.33E-01,8.54E-03,-2.47E-02,1.07E-01,1.67E-01,-6.43E-01,5.80E-02,-6.78E-01,-6.02E-02,-3.16E-01,3.81E+00,2.29E+00,9.77E-01,-1.65E-03,-5.79E-02,-1.29E-01,-3.42E-01,4.88E-03,2.23E-02,-2.30E-01,8.14E-01,3.54E-01
,,1.15E+01,1.25E+00,9.33E-01,-1.14E-02,-2.40E-02,1.04E-01,1.66E-01,-6.43E-01,5.85E-02,-6.26E-01,-4.68E-02,-3.11E-01,3.81E+00,2.29E+00,9.77E-01,-1.65E-03,-5.79E-02,-1.29E-01,-3.48E-01,5.24E-03,2.26E-02,-2.28E-01,8.21E-01,3.54E-01
,,1.15E+01,1.25E+00,9.33E-01,-1.14E-02,-2.40E-02,1.04E-01,1.59E-01,-6.31E-01,5.90E-02,-5.87E-01,-4.39E-02,-3.07E-01,3.81E+00,2.29E+00,9.76E-01,-1.37E-03,-4.98E-02,-1.24E-01,-3.57E-01,6.30E-03,2.24E-02,-2.26E-01,8.33E-01,3.58E-01
,,1.15E+01,1.23E+00,9.33E-01,-3.01E-02,-2.47E-02,1.03E-01,1.61E-01,-6.32E-01,5.92E-02,-5.64E-01,-4.37E-02,-3.04E-01,3.81E+00,2.29E+00,9.76E-01,-1.37E-03,-4.98E-02,-1.24E-01,-3.59E-01,6.45E-03,2.26E-02,-2.25E-01,8.34E-01,3.54E-01
,,1.15E+01,1.23E+00,9.33E-01,-3.01E-02,-2.47E-02,1.03E-01,1.61E-01,-6.32E-01,5.92E-02,-5.64E-01,-4.37E-02,-3.04E-01,3.80E+00,2.29E+00,9.75E-01,-6.54E-05,-4.31E-02,-1.26E-01,-3.67E-01,7.36E-03,2.24E-02,-2.23E-01,8.41E-01,3.47E-01
,,1.15E+01,1.22E+00,9.32E-01,-4.60E-02,-2.70E-02,9.93E-02,1.48E-01,-6.06E-01,5.99E-02,-4.94E-01,-4.67E-02,-2.99E-01,3.80E+00,2.29E+00,9.75E-01,-6.54E-05,-4.31E-02,-1.26E-01,-3.71E-01,7.38E-03,2.29E-02,-2.22E-01,8.42E-01,3.44E-01
,,1.15E+01,1.21E+00,9.32E-01,-4.60E-02,-2.70E-02,9.93E-02,1.46E-01,-6.02E-01,6.01E-02,-4.73E-01,-4.54E-02,-2.96E-01,3.80E+00,2.29E+00,9.75E-01,2.64E-04,-3.72E-02,-1.28E-01,-3.74E-01,7.39E-03,2.33E-02,-2.21E-01,8.47E-01,3.43E-01
,,1.15E+01,1.19E+00,9.32E-01,-6.07E-02,-2.55E-02,9.92E-02,1.38E-01,-5.84E-01,6.06E-02,-4.28E-01,-4.17E-02,-2.90E-01,3.79E+00,2.29E+00,9.75E-01,2.64E-04,-3.72E-02,-1.28E-01,-3.81E-01,8.17E-03,2.31E-02,-2.21E-01,8.44E-01,3.45E-01
,,1.15E+01,1.17E+00,9.32E-01,-7.46E-02,-2.53E-02,9.82E-02,1.52E-01,-5.83E-01,6.08E-02,-4.07E-01,-4.06E-02,-2.89E-01,3.79E+00,2.29E+00,9.75E-01,2.64E-04,-3.72E-02,-1.28E-01,-3.81E-01,8.14E-03,2.33E-02,-2.20E-01,8.44E-01,3.46E-01
,,1.15E+01,1.17E+00,9.32E-01,-7.46E-02,-2.53E-02,9.82E-02,1.45E-01,-5.60E-01,6.13E-02,-3.35E-01,-2.71E-02,-2.81E-01,3.79E+00,2.29E+00,9.74E-01,-8.01E-04,-3.02E-02,-1.26E-01,-3.88E-01,9.04E-03,2.34E-02,-2.18E-01,8.48E-01,3.48E-01
,,1.15E+01,1.16E+00,9.32E-01,-7.46E-02,-2.53E-02,9.82E-02,1.39E-01,-5.41E-01,6.17E-02,-2.74E-01,-1.48E-02,-2.77E-01,3.79E+00,2.29E+00,9.74E-01,-8.01E-04,-3.02E-02,-1.26E-01,-3.88E-01,9.18E-03,2.38E-02,-2.15E-01,8.46E-01,3.48E-01
,,1.15E+01,1.15E+00,9.32E-01,-8.60E-02,-2.63E-02,9.66E-02,1.34E-01,-5.26E-01,6.20E-02,-2.38E-01,-5.18E-03,-2.77E-01,3.78E+00,2.29E+00,9.73E-01,-1.19E-03,-2.23E-02,-1.25E-01,-3.92E-01,1.02E-02,2.37E-02,-2.13E-01,8.50E-01,3.48E-01
,,1.15E+01,1.14E+00,9.32E-01,-8.60E-02,-2.63E-02,9.66E-02,1.28E-01,-5.09E-01,6.24E-02,-1.89E-01,4.15E-03,-2.74E-01,3.78E+00,2.29E+00,9.73E-01,-1.19E-03,-2.23E-02,-1.25E-01,-3.91E-01,1.04E-02,2.41E-02,-2.09E-01,8.45E-01,3.46E-01
,,1.15E+01,1.14E+00,9.32E-01,-8.60E-02,-2.63E-02,9.66E-02,1.26E-01,-5.01E-01,6.26E-02,-1.70E-01,8.16E-03,-2.73E-01,3.78E+00,2.29E+00,9.73E-01,-1.19E-03,-2.23E-02,-1.25E-01,-3.90E-01,1.05E-02,2.43E-02,-2.07E-01,8.43E-01,3.45E-01
,,1.15E+01,1.13E+00,9.31E-01,-9.86E-02,-2.71E-02,9.27E-02,1.26E-01,-4.67E-01,6.30E-02,-1.32E-01,1.87E-02,-2.74E-01,3.77E+00,2.30E+00,9.73E-01,-1.78E-04,-1.50E-02,-1.25E-01,-3.91E-01,1.15E-02,2.44E-02,-2.03E-01,8.40E-01,3.44E-01
,,1.15E+01,1.11E+00,9.31E-01,-9.86E-02,-2.71E-02,9.27E-02,1.27E-01,-4.54E-01,6.32E-02,-8.16E-02,1.82E-02,-2.67E-01,3.82E+00,2.31E+00,9.72E-01,8.59E-04,-7.99E-03,-1.23E-01,-3.57E-01,2.06E-02,2.44E-02,-2.01E-01,8.40E-01,3.45E-01
,,1.15E+01,1.11E+00,9.31E-01,-1.09E-01,-2.67E-02,9.29E-02,1.20E-01,-4.27E-01,6.34E-02,-5.30E-02,1.27E-02,-2.63E-01,3.82E+00,2.31E+00,9.72E-01,8.59E-04,-7.99E-03,-1.23E-01,-3.53E-01,2.04E-02,2.47E-02,-1.86E-01,8.02E-01,3.43E-01
,,1.16E+01,1.09E+00,9.31E-01,-1.14E-01,-2.70E-02,9.15E-02,1.21E-01,-4.12E-01,6.36E-02,-1.02E-02,9.50E-03,-2.60E-01,3.82E+00,2.31E+00,9.72E-01,8.59E-04,-7.99E-03,-1.23E-01,-3.51E-01,2.02E-02,2.48E-02,-1.80E-01,7.85E-01,3.43E-01
,,1.16E+01,1.09E+00,9.31E-01,-1.14E-01,-2.70E-02,9.15E-02,1.14E-01,-3.84E-01,6.38E-02,2.49E-02,2.52E-03,-2.57E-01,3.82E+00,2.31E+00,9.72E-01,8.59E-04,-7.99E-03,-1.23E-01,-3.51E-01,2.02E-02,2.48E-02,-1.80E-01,7.85E-01,3.43E-01
,,1.16E+01,1.09E+00,9.31E-01,-1.14E-01,-2.70E-02,9.15E-02,1.08E-01,-3.59E-01,6.41E-02,6.26E-02,-2.10E-03,-2.54E-01,3.76E+00,2.30E+00,9.71E-01,1.49E-03,-1.25E-03,-1.25E-01,-3.87E-01,1.21E-02,2.49E-02,-1.74E-01,7.60E-01,3.40E-01
,,1.16E+01,1.08E+00,9.31E-01,-1.22E-01,-2.78E-02,8.89E-02,1.03E-01,-3.36E-01,6.43E-02,1.22E-01,1.04E-02,-2.49E-01,3.76E+00,2.30E+00,9.71E-01,1.49E-03,-1.25E-03,-1.25E-01,-3.84E-01,1.19E-02,2.52E-02,-1.77E-01,7.62E-01,3.41E-01
,,1.16E+01,1.06E+00,9.31E-01,-1.26E-01,-2.85E-02,8.85E-02,1.08E-01,-3.21E-01,6.45E-02,1.97E-01,3.49E-02,-2.41E-01,3.75E+00,2.30E+00,9.71E-01,6.73E-04,6.50E-03,-1.19E-01,-3.79E-01,1.24E-02,2.55E-02,-1.83E-01,7.67E-01,3.38E-01
,,1.16E+01,1.06E+00,9.31E-01,-1.26E-01,-2.85E-02,8.85E-02,1.01E-01,-2.92E-01,6.49E-02,2.50E-01,4.69E-02,-2.37E-01,3.75E+00,2.30E+00,9.71E-01,6.73E-04,6.50E-03,-1.19E-01,-3.76E-01,1.23E-02,2.57E-02,-1.84E-01,7.66E-01,3.36E-01
,,1.16E+01,1.05E+00,9.31E-01,-1.25E-01,-2.80E-02,8.97E-02,1.01E-01,-2.73E-01,6.50E-02,3.03E-01,5.88E-02,-2.33E-01,3.74E+00,2.30E+00,9.70E-01,2.88E-03,1.45E-02,-1.23E-01,-3.75E-01,1.29E-02,2.58E-02,-1.84E-01,7.68E-01,3.30E-01
,,1.16E+01,1.05E+00,9.31E-01,-1.25E-01,-2.80E-02,8.97E-02,9.44E-02,-2.46E-01,6.53E-02,3.36E-01,6.31E-02,-2.34E-01,3.74E+00,2.30E+00,9.70E-01,2.88E-03,1.45E-02,-1.23E-01,-3.62E-01,1.19E-02,2.64E-02,-1.88E-01,7.57E-01,3.31E-01
,,1.16E+01,1.04E+00,9.30E-01,-1.28E-01,-2.63E-02,8.85E-02,9.46E-02,-2.26E-01,6.53E-02,3.72E-01,6.93E-02,-2.35E-01,3.73E+00,2.30E+00,9.70E-01,2.62E-03,1.93E-02,-1.19E-01,-3.59E-01,1.22E-02,2.65E-02,-1.91E-01,7.52E-01,3.35E-01
,,1.16E+01,1.04E+00,9.30E-01,-1.28E-01,-2.63E-02,8.85E-02,8.81E-02,-1.99E-01,6.56E-02,4.01E-01,6.77E-02,-2.34E-01,3.73E+00,2.30E+00,9.70E-01,2.62E-03,1.93E-02,-1.19E-01,-3.49E-01,1.16E-02,2.69E-02,-1.92E-01,7.42E-01,3.32E-01
,,1.16E+01,1.03E+00,9.30E-01,-1.28E-01,-2.63E-02,8.85E-02,8.24E-02,-1.72E-01,6.58E-02,4.35E-01,6.80E-02,-2.33E-01,3.73E+00,2.30E+00,9.70E-01,2.62E-03,1.93E-02,-1.19E-01,-3.45E-01,1.13E-02,2.71E-02,-1.92E-01,7.37E-01,3.31E-01
,,1.16E+01,1.03E+00,9.30E-01,-1.19E-01,-2.44E-02,8.74E-02,7.75E-02,-1.49E-01,6.58E-02,4.68E-01,6.93E-02,-2.32E-01,3.72E+00,2.30E+00,9.70E-01,5.23E-03,2.48E-02,-1.20E-01,-3.36E-01,1.07E-02,2.73E-02,-1.93E-01,7.26E-01,3.29E-01
,,1.16E+01,1.03E+00,9.30E-01,-1.19E-01,-2.44E-02,8.74E-02,7.27E-02,-1.25E-01,6.61E-02,4.89E-01,6.89E-02,-2.31E-01,3.72E+00,2.30E+00,9.70E-01,5.23E-03,2.48E-02,-1.20E-01,-3.31E-01,1.01E-02,2.75E-02,-1.94E-01,7.20E-01,3.29E-01
,,1.16E+01,1.03E+00,9.30E-01,-1.13E-01,-2.63E-02,8.98E-02,6.77E-02,-1.03E-01,6.61E-02,5.12E-01,6.88E-02,-2.30E-01,3.72E+00,2.30E+00,9.69E-01,5.85E-03,3.30E-02,-1.20E-01,-3.20E-01,9.13E-03,2.78E-02,-1.99E-01,7.06E-01,3.28E-01
,,1.16E+01,1.02E+00,9.30E-01,-1.13E-01,-2.63E-02,8.98E-02,6.26E-02,-8.11E-02,6.63E-02,5.29E-01,7.14E-02,-2.31E-01,3.72E+00,2.30E+00,9.69E-01,5.85E-03,3.30E-02,-1.20E-01,-3.08E-01,7.96E-03,2.81E-02,-2.01E-01,6.91E-01,3.29E-01
,,1.16E+01,1.02E+00,9.29E-01,-1.08E-01,-2.38E-02,8.71E-02,5.75E-02,-5.93E-02,6.64E-02,5.54E-01,7.59E-02,-2.34E-01,3.71E+00,2.31E+00,9.69E-01,4.77E-03,3.93E-02,-1.20E-01,-3.01E-01,7.63E-03,2.82E-02,-2.04E-01,6.77E-01,3.29E-01
,,1.16E+01,1.02E+00,9.29E-01,-1.07E-01,-2.38E-02,8.71E-02,5.29E-02,-3.85E-02,6.66E-02,5.69E-01,7.63E-02,-2.31E-01,3.71E+00,2.31E+00,9.69E-01,4.77E-03,3.93E-02,-1.20E-01,-2.89E-01,6.70E-03,2.85E-02,-2.03E-01,6.60E-01,3.28E-01
,,1.16E+01,1.02E+00,9.29E-01,-9.97E-02,-2.13E-02,8.55E-02,4.83E-02,-1.78E-02,6.66E-02,5.94E-01,7.90E-02,-2.29E-01,3.71E+00,2.31E+00,9.69E-01,4.77E-03,3.93E-02,-1.20E-01,-2.83E-01,6.24E-03,2.86E-02,-2.03E-01,6.52E-01,3.28E-01
,,1.16E+01,1.02E+00,9.29E-01,-9.97E-02,-2.13E-02,8.55E-02,4.42E-02,1.46E-03,6.69E-02,6.05E-01,7.79E-02,-2.26E-01,3.70E+00,2.31E+00,9.69E-01,5.28E-03,4.41E-02,-1.17E-01,-2.69E-01,5.38E-03,2.88E-02,-2.03E-01,6.31E-01,3.28E-01
,,1.16E+01,1.02E+00,9.29E-01,-9.97E-02,-2.13E-02,8.55E-02,4.21E-02,1.11E-02,6.70E-02,6.13E-01,7.78E-02,-2.25E-01,3.70E+00,2.31E+00,9.69E-01,5.28E-03,4.41E-02,-1.17E-01,-2.56E-01,4.37E-03,2.91E-02,-2.04E-01,6.15E-01,3.26E-01
,,1.15E+01,1.02E+00,9.29E-01,-8.91E-02,-1.67E-02,8.63E-02,-3.73E-02,2.91E-02,6.70E-02,6.39E-01,7.86E-02,-2.21E-01,3.70E+00,2.31E+00,9.69E-01,5.28E-03,4.41E-02,-1.17E-01,-2.56E-01,4.37E-03,2.91E-02,-2.04E-01,6.15E-01,3.26E-01
,,1.15E+01,1.02E+00,9.29E-01,-8.91E-02,-1.67E-02,8.63E-02,-4.10E-02,4.63E-02,6.75E-02,6.44E-01,1.41E-01,-2.22E-01,3.70E+00,2.31E+00,9.68E-01,7.43E-03,5.13E-02,-1.18E-01,-2.34E-01,2.48E-03,2.94E-02,-2.06E-01,5.85E-01,3.23E-01
,,1.15E+01,1.02E+00,9.29E-01,-7.86E-02,-2.07E-02,8.85E-02,-3.97E-02,6.97E-02,6.81E-02,6.55E-01,2.12E-01,-2.23E-01,3.70E+00,2.31E+00,9.68E-01,7.43E-03,5.13E-02,-1.18E-01,-2.28E-01,1.79E-03,2.95E-02,-2.08E-01,5.76E-01,3.23E-01
,,1.15E+01,1.03E+00,9.28E-01,-6.87E-02,-1.64E-02,8.75E-02,-4.31E-02,8.46E-02,6.82E-02,6.69E-01,2.52E-01,-2.25E-01,3.69E+00,2.31E+00,9.68E-01,6.58E-03,5.66E-02,-1.16E-01,-2.11E-01,3.15E-04,2.97E-02,-2.14E-01,5.51E-01,3.23E-01
,,1.15E+01,1.03E+00,9.28E-01,-6.87E-02,-1.64E-02,8.75E-02,-4.46E-02,9.12E-02,6.84E-02,6.66E-01,2.65E-01,-2.26E-01,3.69E+00,2.31E+00,9.68E-01,6.58E-03,5.66E-02,-1.16E-01,-1.97E-01,-8.66E-04,2.99E-02,-2.15E-01,5.31E-01,3.21E-01
,,1.15E+01,1.03E+00,9.28E-01,-6.87E-02,-1.64E-02,8.75E-02,-4.77E-02,1.04E-01,6.88E-02,6.67E-01,2.89E-01,-2.25E-01,3.68E+00,2.31E+00,9.68E-01,4.86E-03,6.08E-02,-1.17E-01,-1.86E-01,-1.60E-03,3.00E-02,-2.17E-01,5.14E-01,3.20E-01
,,1.15E+01,1.03E+00,9.28E-01,-6.87E-02,-1.64E-02,8.75E-02,-5.08E-02,1.18E-01,6.91E-02,6.77E-01,3.09E-01,-2.24E-01,3.68E+00,2.31E+00,9.68E-01,4.86E-03,6.08E-02,-1.17E-01,-1.72E-01,-2.41E-03,3.02E-02,-2.15E-01,4.94E-01,3.20E-01
,,1.15E+01,1.04E+00,9.28E-01,-5.55E-02,-1.20E-02,8.92E-02,-5.44E-02,1.34E-01,6.93E-02,6.96E-01,3.36E-01,-2.23E-01,3.68E+00,2.31E+00,9.68E-01,6.28E-03,6.50E-02,-1.14E-01,-1.60E-01,-2.95E-03,3.03E-02,-2.12E-01,4.77E-01,3.23E-01
,,1.15E+01,1.04E+00,9.28E-01,-5.55E-02,-1.20E-02,8.92E-02,-5.55E-02,1.40E-01,6.95E-02,6.96E-01,3.41E-01,-2.24E-01,3.68E+00,2.31E+00,9.68E-01,6.28E-03,6.50E-02,-1.14E-01,-1.45E-01,-4.03E-03,3.04E-02,-2.14E-01,4.56E-01,3.19E-01
,,1.15E+01,1.04E+00,9.28E-01,-4.12E-02,-7.92E-03,8.59E-02,-5.79E-02,1.53E-01,6.96E-02,7.01E-01,3.55E-01,-2.27E-01,3.68E+00,2.31E+00,9.68E-01,5.91E-03,6.79E-02,-1.15E-01,-1.33E-01,-4.87E-03,3.05E-02,-2.16E-01,4.38E-01,3.15E-01
,,1.15E+01,1.04E+00,9.28E-01,-4.12E-02,-7.92E-03,8.59E-02,-5.93E-02,1.60E-01,6.99E-02,6.93E-01,3.59E-01,-2.24E-01,3.68E+00,2.31E+00,9.68E-01,5.91E-03,6.79E-02,-1.15E-01,-1.18E-01,-5.85E-03,3.06E-02,-2.16E-01,4.18E-01,3.15E-01
,,1.15E+01,1.05E+00,9.27E-01,-2.80E-02,-8.42E-04,8.72E-02,-5.98E-02,1.66E-01,6.99E-02,6.91E-01,3.65E-01,-2.23E-01,3.68E+00,2.31E+00,9.68E-01,5.91E-03,6.79E-02,-1.15E-01,-1.10E-01,-6.33E-03,3.07E-02,-2.17E-01,4.08E-01,3.15E-01
,,1.15E+01,1.05E+00,9.27E-01,-2.80E-02,-8.42E-04,8.72E-02,-5.98E-02,1.72E-01,7.01E-02,6.78E-01,3.62E-01,-2.24E-01,3.67E+00,2.31E+00,9.68E-01,6.97E-03,6.93E-02,-1.14E-01,-9.02E-02,-7.87E-03,3.09E-02,-2.19E-01,3.80E-01,3.13E-01
,,1.15E+01,1.05E+00,9.27E-01,-1.63E-02,2.54E-03,8.61E-02,-5.94E-02,1.75E-01,7.01E-02,6.72E-01,3.61E-01,-2.24E-01,3.67E+00,2.31E+00,9.68E-01,6.97E-03,6.93E-02,-1.14E-01,-7.53E-02,-9.01E-03,3.10E-02,-2.22E-01,3.61E-01,3.12E-01
,,1.15E+01,1.06E+00,9.27E-01,-1.63E-02,2.54E-03,8.61E-02,-5.90E-02,1.77E-01,7.02E-02,6.63E-01,3.59E-01,-2.24E-01,3.67E+00,2.31E+00,9.68E-01,4.14E-03,7.37E-02,-1.11E-01,-6.20E-02,-9.76E-03,3.11E-02,-2.23E-01,3.44E-01,3.12E-01
,,1.15E+01,1.06E+00,9.27E-01,-1.80E-03,1.13E-02,8.66E-02,-5.61E-02,1.78E-01,7.04E-02,6.37E-01,3.52E-01,-2.25E-01,3.67E+00,2.31E+00,9.68E-01,4.14E-03,7.37E-02,-1.11E-01,-4.66E-02,-1.03E-02,3.11E-02,-2.21E-01,3.23E-01,3.09E-01
,,1.15E+01,1.07E+00,9.27E-01,-1.80E-03,1.13E-02,8.66E-02,-5.38E-02,1.78E-01,7.06E-02,6.18E-01,3.43E-01,-2.25E-01,3.67E+00,2.31E+00,9.68E-01,4.14E-03,7.37E-02,-1.11E-01,-3.90E-02,-1.06E-02,3.11E-02,-2.21E-01,3.13E-01,3.08E-01
,,1.17E+01,9.53E-01,9.26E-01,1.06E-02,1.53E-02,8.80E-02,8.42E-02,1.08E-01,7.06E-02,6.16E-01,3.42E-01,-2.24E-01,3.67E+00,2.31E+00,9.68E-01,7.98E-03,7.66E-02,-1.12E-01,-1.77E-02,-1.20E-02,3.12E-02,-2.20E-01,2.84E-01,3.06E-01
,,1.17E+01,9.53E-01,9.26E-01,1.06E-02,1.53E-02,8.80E-02,8.51E-02,1.06E-01,7.05E-02,5.75E-01,3.02E-01,-2.29E-01,3.67E+00,2.31E+00,9.68E-01,7.98E-03,7.66E-02,-1.12E-01,-2.39E-03,-1.32E-02,3.13E-02,-2.26E-01,2.63E-01,3.06E-01
,,1.17E+01,9.54E-01,9.26E-01,2.26E-02,2.08E-02,8.98E-02,8.83E-02,1.02E-01,7.03E-02,5.13E-01,2.36E-01,-2.35E-01,3.67E+00,2.31E+00,9.68E-01,7.98E-03,7.66E-02,-1.12E-01,5.18E-03,-1.39E-02,3.13E-02,-2.28E-01,2.52E-01,3.05E-01
,,1.17E+01,9.57E-01,9.26E-01,2.26E-02,2.08E-02,8.98E-02,9.46E-02,9.48E-02,7.02E-02,4.20E-01,1.50E-01,-2.43E-01,3.66E+00,2.34E+00,9.68E-01,4.00E-03,7.42E-02,-1.12E-01,2.26E-02,5.03E-03,3.14E-02,-2.16E-01,2.23E-01,3.08E-01
,,1.17E+01,9.58E-01,9.26E-01,3.33E-02,2.42E-02,8.79E-02,9.89E-02,8.99E-02,7.03E-02,3.86E-01,1.07E-01,-2.46E-01,3.66E+00,2.34E+00,9.68E-01,4.00E-03,7.42E-02,-1.12E-01,2.97E-02,4.65E-03,3.14E-02,-1.98E-01,2.16E-01,3.10E-01
,,1.17E+01,9.60E-01,9.26E-01,3.33E-02,2.42E-02,8.79E-02,1.04E-01,8.32E-02,7.02E-02,3.34E-01,6.40E-02,-2.47E-01,3.66E+00,2.31E+00,9.68E-01,4.94E-03,7.55E-02,-1.12E-01,5.40E-02,-1.70E-02,3.15E-02,-1.78E-01,1.93E-01,3.10E-01
,,1.17E+01,9.62E-01,9.26E-01,3.33E-02,2.42E-02,8.79E-02,1.08E-01,7.65E-02,7.03E-02,2.98E-01,2.91E-02,-2.46E-01,3.66E+00,2.31E+00,9.68E-01,4.94E-03,7.55E-02,-1.12E-01,6.80E-02,-1.77E-02,3.15E-02,-1.94E-01,1.75E-01,3.07E-01
,,1.17E+01,9.63E-01,9.26E-01,4.17E-02,2.62E-02,8.73E-02,1.13E-01,6.88E-02,7.04E-02,2.68E-01,-4.73E-04,-2.45E-01,3.66E+00,2.31E+00,9.69E-01,4.91E-03,7.63E-02,-1.10E-01,8.20E-02,-1.86E-02,3.16E-02,-2.06E-01,1.57E-01,3.07E-01
,,1.17E+01,9.65E-01,9.26E-01,4.17E-02,2.62E-02,8.73E-02,1.19E-01,6.05E-02,7.04E-02,2.34E-01,-2.84E-02,-2.44E-01,3.66E+00,2.31E+00,9.69E-01,4.91E-03,7.63E-02,-1.10E-01,9.58E-02,-1.92E-02,3.15E-02,-2.16E-01,1.38E-01,3.03E-01
,,1.17E+01,9.66E-01,9.27E-01,4.78E-02,2.73E-02,8.64E-02,1.24E-01,5.14E-02,7.06E-02,2.04E-01,-5.28E-02,-2.44E-01,3.67E+00,2.31E+00,9.69E-01,4.58E-03,7.63E-02,-1.09E-01,1.10E-01,-2.02E-02,3.16E-02,-2.23E-01,1.20E-01,3.02E-01
,,1.17E+01,9.66E-01,9.27E-01,4.78E-02,2.73E-02,8.64E-02,1.26E-01,4.67E-02,7.06E-02,1.87E-01,-6.46E-02,-2.44E-01,3.67E+00,2.31E+00,9.69E-01,4.58E-03,7.63E-02,-1.09E-01,1.17E-01,-2.04E-02,3.16E-02,-2.26E-01,1.11E-01,3.01E-01
,,1.17E+01,9.67E-01,9.27E-01,5.62E-02,2.70E-02,8.85E-02,1.34E-01,3.06E-02,7.08E-02,1.42E-01,-9.69E-02,-2.43E-01,3.67E+00,2.31E+00,9.69E-01,4.07E-03,7.44E-02,-1.08E-01,1.37E-01,-2.16E-02,3.16E-02,-2.34E-01,8.23E-02,2.99E-01
,,1.17E+01,9.68E-01,9.27E-01,5.62E-02,2.70E-02,8.85E-02,1.37E-01,2.51E-02,7.08E-02,1.23E-01,-1.06E-01,-2.45E-01,3.67E+00,2.31E+00,9.69E-01,4.07E-03,7.44E-02,-1.08E-01,1.50E-01,-2.20E-02,3.15E-02,-2.36E-01,6.60E-02,2.97E-01
,,1.17E+01,9.68E-01,9.27E-01,6.07E-02,2.63E-02,8.73E-02,1.45E-01,7.48E-03,7.10E-02,7.31E-02,-1.33E-01,-2.48E-01,3.67E+00,2.31E+00,9.69E-01,5.83E-03,7.27E-02,-1.08E-01,1.63E-01,-2.31E-02,3.16E-02,-2.39E-01,4.90E-02,2.96E-01
,,1.17E+01,9.68E-01,9.27E-01,6.07E-02,2.63E-02,8.73E-02,1.47E-01,1.51E-03,7.10E-02,5.55E-02,-1.41E-01,-2.48E-01,3.67E+00,2.31E+00,9.69E-01,5.83E-03,7.27E-02,-1.08E-01,1.75E-01,-2.38E-02,3.15E-02,-2.45E-01,3.36E-02,2.95E-01
,,1.17E+01,9.68E-01,9.28E-01,6.33E-02,2.55E-02,8.40E-02,1.10E-01,-1.70E-02,7.12E-02,8.25E-03,-1.66E-01,-2.51E-01,3.67E+00,2.31E+00,9.69E-01,5.83E-03,7.27E-02,-1.08E-01,1.87E-01,-2.45E-02,3.13E-02,-2.49E-01,1.84E-02,2.94E-01
,,1.17E+01,9.68E-01,9.28E-01,6.33E-02,2.55E-02,8.40E-02,1.12E-01,-2.32E-02,7.13E-02,-7.88E-03,-1.52E-01,-2.49E-01,3.67E+00,2.31E+00,9.69E-01,5.83E-03,7.27E-02,-1.08E-01,1.98E-01,-2.52E-02,3.12E-02,-2.52E-01,3.44E-03,2.94E-01
,,1.17E+01,9.67E-01,9.29E-01,6.49E-02,2.28E-02,8.30E-02,1.24E-01,-4.21E-02,7.17E-02,-5.32E-02,-1.21E-01,-2.45E-01,3.67E+00,2.30E+00,9.70E-01,1.96E-03,6.84E-02,-1.08E-01,2.11E-01,-2.60E-02,3.13E-02,-2.58E-01,-1.43E-02,2.93E-01
,,1.17E+01,9.66E-01,9.29E-01,6.49E-02,2.28E-02,8.30E-02,1.25E-01,-4.85E-02,7.17E-02,-6.85E-02,-1.14E-01,-2.44E-01,3.67E+00,2.30E+00,9.70E-01,1.96E-03,6.84E-02,-1.08E-01,2.22E-01,-2.59E-02,3.12E-02,-2.54E-01,-2.60E-02,2.94E-01
,,1.18E+01,9.07E-01,9.29E-01,6.63E-02,2.20E-02,8.29E-02,1.96E-01,-1.04E-01,7.18E-02,-1.39E-01,-1.25E-01,-2.46E-01,3.67E+00,2.30E+00,9.70E-01,1.96E-03,6.84E-02,-1.08E-01,2.27E-01,-2.59E-02,3.11E-02,-2.53E-01,-3.19E-02,2.94E-01
,,1.18E+01,9.05E-01,9.29E-01,6.63E-02,2.20E-02,8.29E-02,1.99E-01,-1.16E-01,7.16E-02,-1.86E-01,-1.41E-01,-2.46E-01,3.68E+00,2.30E+00,9.70E-01,2.95E-03,6.58E-02,-1.07E-01,2.39E-01,-2.66E-02,3.12E-02,-2.51E-01,-4.52E-02,2.95E-01
,,1.18E+01,9.04E-01,9.29E-01,6.63E-02,2.20E-02,8.29E-02,2.01E-01,-1.22E-01,7.15E-02,-2.07E-01,-1.48E-01,-2.47E-01,3.68E+00,2.30E+00,9.70E-01,2.95E-03,6.58E-02,-1.07E-01,2.48E-01,-2.67E-02,3.11E-02,-2.53E-01,-5.66E-02,2.93E-01
,,1.18E+01,8.99E-01,9.30E-01,6.48E-02,2.12E-02,8.29E-02,2.09E-01,-1.42E-01,7.16E-02,-2.67E-01,-1.71E-01,-2.48E-01,3.68E+00,2.30E+00,9.70E-01,2.07E-03,6.23E-02,-1.07E-01,2.60E-01,-2.75E-02,3.12E-02,-2.54E-01,-7.03E-02,2.92E-01
,,1.18E+01,8.99E-01,9.30E-01,6.48E-02,2.12E-02,8.29E-02,2.09E-01,-1.48E-01,7.14E-02,-2.85E-01,-1.78E-01,-2.48E-01,3.68E+00,2.30E+00,9.70E-01,2.07E-03,6.23E-02,-1.07E-01,2.69E-01,-2.74E-02,3.10E-02,-2.54E-01,-8.04E-02,2.91E-01
,,1.18E+01,8.94E-01,9.30E-01,6.00E-02,2.27E-02,8.03E-02,2.16E-01,-1.65E-01,7.15E-02,-3.32E-01,-1.97E-01,-2.48E-01,3.68E+00,2.30E+00,9.71E-01,4.40E-04,5.71E-02,-1.07E-01,2.83E-01,-2.77E-02,3.10E-02,-2.55E-01,-9.78E-02,2.91E-01
,,1.18E+01,8.91E-01,9.30E-01,6.00E-02,2.27E-02,8.03E-02,2.20E-01,-1.77E-01,7.12E-02,-3.56E-01,-2.11E-01,-2.45E-01,3.68E+00,2.30E+00,9.71E-01,4.40E-04,5.71E-02,-1.07E-01,2.83E-01,-2.77E-02,3.10E-02,-2.55E-01,-9.78E-02,2.91E-01
,,1.18E+01,8.87E-01,9.31E-01,5.66E-02,1.84E-02,8.02E-02,2.24E-01,-1.88E-01,7.14E-02,-3.82E-01,-2.27E-01,-2.44E-01,3.69E+00,2.30E+00,9.71E-01,-3.05E-04,5.33E-02,-1.05E-01,3.00E-01,-2.76E-02,3.09E-02,-2.53E-01,-1.15E-01,2.91E-01
,,1.18E+01,8.83E-01,9.32E-01,5.03E-02,1.71E-02,7.91E-02,2.27E-01,-1.99E-01,7.15E-02,-4.09E-01,-2.38E-01,-2.44E-01,3.69E+00,2.30E+00,9.71E-01,-3.05E-04,5.33E-02,-1.05E-01,3.03E-01,-2.73E-02,3.08E-02,-2.53E-01,-1.19E-01,2.90E-01
,,1.18E+01,8.72E-01,9.32E-01,5.03E-02,1.71E-02,7.91E-02,2.35E-01,-2.13E-01,7.12E-02,-4.28E-01,-2.50E-01,-2.43E-01,3.70E+00,2.30E+00,9.72E-01,-1.69E-03,4.88E-02,-1.04E-01,3.15E-01,-2.71E-02,3.08E-02,-2.52E-01,-1.32E-01,2.87E-01
,,1.18E+01,8.72E-01,9.32E-01,5.03E-02,1.71E-02,7.91E-02,2.34E-01,-2.20E-01,7.08E-02,-4.52E-01,-2.63E-01,-2.42E-01,3.70E+00,2.30E+00,9.72E-01,-1.69E-03,4.88E-02,-1.04E-01,3.18E-01,-2.67E-02,3.07E-02,-2.52E-01,-1.35E-01,2.86E-01
,,1.18E+01,8.63E-01,9.32E-01,4.06E-02,1.20E-02,7.58E-02,2.40E-01,-2.32E-01,7.10E-02,-4.79E-01,-2.77E-01,-2.44E-01,3.70E+00,2.30E+00,9.72E-01,-2.43E-03,4.18E-02,-1.05E-01,3.28E-01,-2.63E-02,3.06E-02,-2.50E-01,-1.46E-01,2.84E-01
,,1.18E+01,8.63E-01,9.32E-01,4.06E-02,1.20E-02,7.58E-02,2.39E-01,-2.34E-01,7.08E-02,-4.85E-01,-2.81E-01,-2.42E-01,3.70E+00,2.30E+00,9.72E-01,-2.43E-03,4.18E-02,-1.05E-01,3.31E-01,-2.53E-02,3.04E-02,-2.49E-01,-1.49E-01,2.84E-01
,,1.18E+01,8.58E-01,9.33E-01,3.26E-02,1.31E-02,7.34E-02,2.41E-01,-2.42E-01,7.08E-02,-5.01E-01,-2.92E-01,-2.35E-01,3.70E+00,2.30E+00,9.72E-01,-2.43E-03,4.18E-02,-1.05E-01,3.35E-01,-2.44E-02,3.02E-02,-2.47E-01,-1.52E-01,2.84E-01
,,1.18E+01,8.53E-01,9.33E-01,3.26E-02,1.31E-02,7.34E-02,2.44E-01,-2.48E-01,7.03E-02,-5.05E-01,-3.01E-01,-2.31E-01,3.70E+00,2.30E+00,9.72E-01,-2.43E-03,4.18E-02,-1.05E-01,3.37E-01,-2.39E-02,3.01E-02,-2.47E-01,-1.53E-01,2.84E-01
,,1.18E+01,8.42E-01,9.34E-01,1.99E-02,7.70E-03,7.08E-02,2.50E-01,-2.57E-01,7.05E-02,-5.23E-01,-3.14E-01,-2.30E-01,3.71E+00,2.30E+00,9.73E-01,-4.28E-03,3.59E-02,-1.02E-01,3.45E-01,-2.31E-02,3.01E-02,-2.45E-01,-1.61E-01,2.84E-01
,,1.18E+01,8.42E-01,9.34E-01,1.99E-02,7.70E-03,7.08E-02,2.48E-01,-2.57E-01,7.02E-02,-4.79E-01,-2.94E-01,-2.20E-01,3.71E+00,2.30E+00,9.73E-01,-4.28E-03,3.59E-02,-1.02E-01,3.46E-01,-2.24E-02,2.99E-02,-2.43E-01,-1.61E-01,2.83E-01
,,1.18E+01,8.37E-01,9.34E-01,1.99E-02,7.70E-03,7.08E-02,2.49E-01,-2.61E-01,6.99E-02,-4.48E-01,-2.78E-01,-2.14E-01,3.71E+00,2.30E+00,9.73E-01,-4.28E-03,3.59E-02,-1.02E-01,3.48E-01,-2.12E-02,2.97E-02,-2.41E-01,-1.63E-01,2.81E-01
,,1.19E+01,8.32E-01,9.35E-01,1.09E-02,2.91E-03,6.86E-02,2.50E-01,-2.63E-01,7.02E-02,-4.30E-01,-2.69E-01,-2.11E-01,3.72E+00,2.29E+00,9.73E-01,-5.50E-03,3.09E-02,-1.02E-01,3.54E-01,-2.08E-02,2.98E-02,-2.39E-01,-1.67E-01,2.80E-01
,,1.19E+01,8.26E-01,9.35E-01,1.09E-02,2.91E-03,6.86E-02,2.51E-01,-2.65E-01,6.98E-02,-4.12E-01,-2.58E-01,-2.07E-01,3.72E+00,2.29E+00,9.73E-01,-5.50E-03,3.09E-02,-1.02E-01,3.55E-01,-1.93E-02,2.96E-02,-2.36E-01,-1.68E-01,2.79E-01
,,1.19E+01,8.21E-01,9.36E-01,1.81E-03,-6.68E-04,6.84E-02,2.53E-01,-2.66E-01,7.00E-02,-4.08E-01,-2.54E-01,-2.06E-01,3.72E+00,2.29E+00,9.74E-01,-5.10E-03,2.49E-02,-1.05E-01,3.61E-01,-1.88E-02,2.97E-02,-2.33E-01,-1.73E-01,2.77E-01
,,1.19E+01,8.21E-01,9.36E-01,1.81E-03,-6.68E-04,6.84E-02,2.49E-01,-2.63E-01,6.96E-02,-3.92E-01,-2.49E-01,-2.04E-01,3.72E+00,2.29E+00,9.74E-01,-5.10E-03,2.49E-02,-1.05E-01,3.61E-01,-1.75E-02,2.94E-02,-2.32E-01,-1.72E-01,2.80E-01
,,1.19E+01,8.18E-01,9.37E-01,-9.85E-03,-3.94E-03,6.71E-02,2.47E-01,-2.59E-01,6.98E-02,-3.85E-01,-2.46E-01,-2.04E-01,3.73E+00,2.29E+00,9.74E-01,-5.54E-03,1.88E-02,-1.01E-01,3.65E-01,-1.63E-02,2.94E-02,-2.31E-01,-1.75E-01,2.85E-01
,,1.19E+01,8.13E-01,9.37E-01,-9.85E-03,-3.94E-03,6.71E-02,2.46E-01,-2.57E-01,6.93E-02,-3.58E-01,-2.40E-01,-2.00E-01,3.73E+00,2.29E+00,9.74E-01,-5.54E-03,1.88E-02,-1.01E-01,3.63E-01,-1.49E-02,2.91E-02,-2.31E-01,-1.72E-01,2.81E-01
,,1.19E+01,8.08E-01,9.37E-01,-9.85E-03,-3.94E-03,6.71E-02,2.45E-01,-2.55E-01,6.88E-02,-3.40E-01,-2.37E-01,-1.98E-01,3.74E+00,2.29E+00,9.75E-01,-8.22E-03,1.34E-02,-9.99E-02,3.67E-01,-1.41E-02,2.92E-02,-2.32E-01,-1.73E-01,2.79E-01
,,1.18E+01,8.03E-01,9.38E-01,-1.92E-02,-6.19E-03,6.47E-02,2.00E-01,-2.52E-01,6.90E-02,-3.30E-01,-2.21E-01,-1.97E-01,3.74E+00,2.29E+00,9.75E-01,-8.22E-03,1.34E-02,-9.99E-02,3.64E-01,-1.22E-02,2.89E-02,-2.27E-01,-1.70E-01,2.77E-01
,,1.18E+01,8.03E-01,9.38E-01,-1.92E-02,-6.19E-03,6.47E-02,2.00E-01,-2.52E-01,6.90E-02,-3.30E-01,-2.21E-01,-1.97E-01,3.74E+00,2.29E+00,9.75E-01,-8.22E-03,1.34E-02,-9.99E-02,3.64E-01,-1.22E-02,2.89E-02,-2.27E-01,-1.70E-01,2.77E-01
,,1.18E+01,7.93E-01,9.39E-01,-2.52E-02,-1.18E-02,6.27E-02,1.91E-01,-2.42E-01,6.89E-02,-2.97E-01,-1.52E-01,-1.91E-01,3.75E+00,2.29E+00,9.75E-01,-7.81E-03,4.42E-03,-1.01E-01,3.66E-01,-1.13E-02,2.91E-02,-2.23E-01,-1.73E-01,2.74E-01
,,1.18E+01,7.91E-01,9.39E-01,-2.52E-02,-1.18E-02,6.27E-02,1.90E-01,-2.40E-01,6.87E-02,-2.90E-01,-1.37E-01,-1.89E-01,3.75E+00,2.29E+00,9.75E-01,-7.81E-03,4.42E-03,-1.01E-01,3.61E-01,-9.47E-03,2.88E-02,-2.21E-01,-1.64E-01,2.74E-01
,,1.19E+01,7.79E-01,9.40E-01,-3.80E-02,-1.27E-02,6.16E-02,2.42E-01,-2.32E-01,6.86E-02,-2.56E-01,-1.11E-01,-1.83E-01,3.75E+00,2.29E+00,9.75E-01,-7.81E-03,4.42E-03,-1.01E-01,3.61E-01,-9.47E-03,2.88E-02,-2.21E-01,-1.64E-01,2.74E-01
,,1.19E+01,7.76E-01,9.40E-01,-4.55E-02,-1.50E-02,5.87E-02,2.15E-01,-2.23E-01,6.86E-02,-2.04E-01,-1.14E-01,-1.79E-01,3.75E+00,2.29E+00,9.76E-01,-1.06E-02,-3.15E-03,-9.78E-02,3.57E-01,-6.19E-03,2.86E-02,-2.17E-01,-1.53E-01,2.75E-01
,,1.19E+01,7.69E-01,9.40E-01,-4.55E-02,-1.50E-02,5.87E-02,2.36E-01,-2.16E-01,6.81E-02,-1.46E-01,-9.11E-02,-1.69E-01,3.75E+00,2.29E+00,9.76E-01,-1.06E-02,-3.15E-03,-9.78E-02,3.54E-01,-5.06E-03,2.84E-02,-2.14E-01,-1.48E-01,2.73E-01
,,1.19E+01,7.69E-01,9.40E-01,-4.55E-02,-1.50E-02,5.87E-02,2.31E-01,-2.04E-01,6.74E-02,-1.10E-01,-9.55E-02,-1.66E-01,3.76E+00,2.29E+00,9.76E-01,-8.15E-03,-6.98E-03,-9.64E-02,3.50E-01,-3.02E-03,2.84E-02,-2.07E-01,-1.37E-01,2.69E-01
,,1.19E+01,7.65E-01,9.40E-01,-4.55E-02,-1.50E-02,5.87E-02,2.28E-01,-1.95E-01,6.69E-02,-7.97E-02,-9.90E-02,-1.64E-01,3.76E+00,2.29E+00,9.76E-01,-8.15E-03,-6.98E-03,-9.64E-02,3.47E-01,-2.15E-03,2.82E-02,-2.07E-01,-1.33E-01,2.68E-01
,,1.19E+01,7.63E-01,9.40E-01,-4.55E-02,-1.50E-02,5.87E-02,2.26E-01,-1.91E-01,6.66E-02,-6.76E-02,-1.01E-01,-1.64E-01,3.77E+00,2.29E+00,9.77E-01,-9.76E-03,-1.31E-02,-9.72E-02,3.42E-01,-9.58E-05,2.81E-02,-2.07E-01,-1.24E-01,2.65E-01
,,1.19E+01,7.57E-01,9.41E-01,-5.10E-02,-1.56E-02,5.69E-02,2.22E-01,-1.77E-01,6.64E-02,-3.76E-02,-1.07E-01,-1.63E-01,3.77E+00,2.29E+00,9.77E-01,-9.76E-03,-1.31E-02,-9.72E-02,3.35E-01,1.91E-03,2.78E-02,-2.05E-01,-1.14E-01,2.65E-01
,,1.19E+01,7.54E-01,9.41E-01,-5.10E-02,-1.56E-02,5.69E-02,2.19E-01,-1.66E-01,6.58E-02,-1.59E-02,-1.11E-01,-1.61E-01,3.79E+00,2.24E+00,9.77E-01,-9.56E-03,-2.02E-02,-9.76E-02,3.43E-01,-2.62E-02,2.78E-02,-2.00E-01,-1.09E-01,2.65E-01
,,1.19E+01,7.51E-01,9.42E-01,-5.56E-02,-1.58E-02,5.59E-02,2.15E-01,-1.56E-01,6.58E-02,2.48E-03,-1.16E-01,-1.59E-01,3.79E+00,2.24E+00,9.77E-01,-9.56E-03,-2.02E-02,-9.76E-02,3.34E-01,-2.39E-02,2.75E-02,-2.50E-01,-1.06E-01,2.59E-01
,,1.19E+01,7.48E-01,9.42E-01,-5.56E-02,-1.58E-02,5.59E-02,2.12E-01,-1.45E-01,6.52E-02,2.39E-02,-1.20E-01,-1.57E-01,3.78E+00,2.28E+00,9.78E-01,-1.03E-02,-2.53E-02,-9.63E-02,3.19E-01,7.44E-03,2.75E-02,-2.89E-01,-1.06E-01,2.56E-01
,,1.20E+01,7.45E-01,9.42E-01,-5.56E-02,-1.58E-02,5.59E-02,2.09E-01,-1.34E-01,6.47E-02,4.26E-02,-1.24E-01,-1.56E-01,3.78E+00,2.28E+00,9.78E-01,-1.03E-02,-2.53E-02,-9.63E-02,3.09E-01,9.47E-03,2.72E-02,-2.60E-01,-9.00E-02,2.60E-01
,,1.19E+01,7.42E-01,9.43E-01,-6.13E-02,-1.79E-02,5.57E-02,1.59E-01,-1.23E-01,6.48E-02,5.95E-02,-1.11E-01,-1.54E-01,3.78E+00,2.28E+00,9.78E-01,-1.03E-02,-2.53E-02,-9.63E-02,3.09E-01,9.47E-03,2.72E-02,-2.60E-01,-9.00E-02,2.60E-01
,,1.20E+01,7.34E-01,9.44E-01,-6.56E-02,-2.02E-02,5.15E-02,2.04E-01,-1.14E-01,6.51E-02,8.02E-02,-7.51E-02,-1.56E-01,3.79E+00,2.28E+00,9.79E-01,-1.23E-02,-3.24E-02,-9.61E-02,2.94E-01,1.36E-02,2.69E-02,-2.19E-01,-6.22E-02,2.64E-01
,,1.20E+01,7.34E-01,9.44E-01,-6.56E-02,-2.02E-02,5.15E-02,1.99E-01,-9.97E-02,6.43E-02,1.01E-01,-8.77E-02,-1.50E-01,3.79E+00,2.28E+00,9.79E-01,-1.23E-02,-3.24E-02,-9.61E-02,2.94E-01,1.36E-02,2.69E-02,-2.19E-01,-6.22E-02,2.64E-01
,,1.20E+01,7.27E-01,9.45E-01,-6.71E-02,-2.03E-02,5.01E-02,1.99E-01,-9.05E-02,6.43E-02,1.22E-01,-9.77E-02,-1.46E-01,3.80E+00,2.28E+00,9.79E-01,-1.39E-02,-3.86E-02,-9.57E-02,2.76E-01,1.84E-02,2.66E-02,-1.91E-01,-3.15E-02,2.64E-01
,,1.20E+01,7.27E-01,9.45E-01,-6.71E-02,-2.03E-02,5.01E-02,1.92E-01,-7.62E-02,6.37E-02,1.82E-01,-8.05E-02,-1.37E-01,3.80E+00,2.28E+00,9.79E-01,-1.39E-02,-3.86E-02,-9.57E-02,2.70E-01,1.97E-02,2.65E-02,-1.85E-01,-2.28E-02,2.64E-01
,,1.20E+01,7.26E-01,9.46E-01,-6.96E-02,-2.08E-02,5.11E-02,1.87E-01,-6.23E-02,6.38E-02,2.31E-01,-6.51E-02,-1.30E-01,3.80E+00,2.28E+00,9.79E-01,-1.39E-02,-3.86E-02,-9.57E-02,2.64E-01,2.10E-02,2.63E-02,-1.80E-01,-1.43E-02,2.64E-01
,,1.20E+01,7.25E-01,9.46E-01,-6.96E-02,-2.08E-02,5.11E-02,1.83E-01,-4.88E-02,6.32E-02,2.76E-01,-5.23E-02,-1.28E-01,3.80E+00,2.28E+00,9.79E-01,-1.55E-02,-4.32E-02,-9.49E-02,2.45E-01,2.62E-02,2.61E-02,-1.62E-01,1.59E-02,2.63E-01
,,1.20E+01,7.14E-01,9.47E-01,-6.85E-02,-2.02E-02,4.72E-02,1.85E-01,-4.24E-02,6.31E-02,3.07E-01,-4.57E-02,-1.28E-01,3.82E+00,2.26E+00,9.80E-01,-1.67E-02,-4.75E-02,-9.35E-02,2.42E-01,9.77E-03,2.61E-02,-1.52E-01,3.00E-02,2.63E-01
,,1.20E+01,7.14E-01,9.47E-01,-6.85E-02,-2.02E-02,4.72E-02,1.79E-01,-2.86E-02,6.25E-02,3.28E-01,-4.34E-02,-1.24E-01,3.82E+00,2.26E+00,9.80E-01,-1.67E-02,-4.75E-02,-9.35E-02,2.29E-01,1.28E-02,2.58E-02,-1.77E-01,4.27E-02,2.57E-01
,,1.20E+01,7.14E-01,9.47E-01,-6.60E-02,-2.02E-02,4.60E-02,1.75E-01,-1.54E-02,6.24E-02,3.52E-01,-4.05E-02,-1.22E-01,3.82E+00,2.26E+00,9.80E-01,-1.67E-02,-4.75E-02,-9.35E-02,2.23E-01,1.44E-02,2.56E-02,-1.85E-01,4.92E-02,2.55E-01
,,1.20E+01,7.14E-01,9.47E-01,-6.60E-02,-2.02E-02,4.60E-02,1.71E-01,-2.64E-03,6.18E-02,3.69E-01,-3.85E-02,-1.20E-01,3.82E+00,2.28E+00,9.80E-01,-1.70E-02,-5.26E-02,-9.33E-02,2.03E-01,3.84E-02,2.54E-02,-1.86E-01,6.88E-02,2.54E-01
,,1.20E+01,7.14E-01,9.48E-01,-6.04E-02,-2.16E-02,4.62E-02,1.36E-01,9.98E-03,6.17E-02,3.91E-01,-3.94E-02,-1.17E-01,3.82E+00,2.28E+00,9.80E-01,-1.70E-02,-5.26E-02,-9.33E-02,1.90E-01,4.12E-02,2.52E-02,-1.63E-01,8.81E-02,2.57E-01
,,1.20E+01,7.14E-01,9.48E-01,-6.04E-02,-2.16E-02,4.62E-02,1.26E-01,2.16E-02,6.12E-02,4.01E-01,-9.85E-03,-1.17E-01,3.82E+00,2.33E+00,9.81E-01,-1.56E-02,-5.44E-02,-9.22E-02,1.81E-01,8.01E-02,2.52E-02,-1.44E-01,1.06E-01,2.59E-01
,,1.19E+01,7.14E-01,9.48E-01,-6.04E-02,-2.16E-02,4.62E-02,1.22E-01,2.75E-02,6.09E-02,4.08E-01,4.28E-03,-1.16E-01,3.82E+00,2.33E+00,9.81E-01,-1.56E-02,-5.44E-02,-9.22E-02,1.68E-01,8.20E-02,2.49E-02,-6.94E-02,1.21E-01,2.65E-01
,,1.20E+01,7.00E-01,9.49E-01,-5.56E-02,-2.09E-02,4.44E-02,1.60E-01,3.33E-02,6.06E-02,4.19E-01,2.29E-02,-1.17E-01,3.83E+00,2.28E+00,9.81E-01,-1.46E-02,-5.87E-02,-9.12E-02,1.57E-01,4.83E-02,2.48E-02,-9.18E-03,1.34E-01,2.69E-01
,,1.20E+01,6.96E-01,9.50E-01,-5.02E-02,-2.07E-02,4.63E-02,1.60E-01,4.08E-02,6.04E-02,4.17E-01,7.63E-03,-1.15E-01,3.83E+00,2.28E+00,9.81E-01,-1.46E-02,-5.87E-02,-9.12E-02,1.44E-01,5.04E-02,2.46E-02,-3.36E-02,1.52E-01,2.61E-01
,,1.20E+01,6.96E-01,9.50E-01,-5.02E-02,-2.07E-02,4.63E-02,1.54E-01,4.97E-02,5.96E-02,4.03E-01,-8.37E-03,-1.17E-01,3.83E+00,2.28E+00,9.81E-01,-1.46E-02,-5.87E-02,-9.12E-02,1.37E-01,5.15E-02,2.45E-02,-4.27E-02,1.61E-01,2.58E-01
,,1.20E+01,6.93E-01,9.50E-01,-4.34E-02,-1.68E-02,4.24E-02,1.52E-01,5.62E-02,5.94E-02,4.03E-01,-1.68E-02,-1.21E-01,3.78E+00,2.20E+00,9.81E-01,-1.38E-02,-6.08E-02,-8.90E-02,8.27E-02,-2.60E-03,2.44E-02,-1.13E-01,2.01E-01,2.45E-01
,,1.20E+01,6.93E-01,9.50E-01,-4.34E-02,-1.68E-02,4.24E-02,1.47E-01,6.36E-02,5.87E-02,3.88E-01,-3.24E-02,-1.18E-01,3.78E+00,2.20E+00,9.81E-01,-1.38E-02,-6.08E-02,-8.90E-02,6.98E-02,1.91E-04,2.43E-02,-2.05E-01,2.46E-01,2.33E-01
,,1.20E+01,6.93E-01,9.51E-01,-3.97E-02,-1.61E-02,4.34E-02,1.27E-01,7.14E-02,5.85E-02,3.83E-01,-4.35E-02,-1.14E-01,3.83E+00,2.28E+00,9.81E-01,-9.84E-03,-6.14E-02,-8.83E-02,9.64E-02,6.05E-02,2.44E-02,-2.72E-01,2.86E-01,2.27E-01
,,1.20E+01,6.95E-01,9.51E-01,-3.97E-02,-1.61E-02,4.34E-02,1.10E-01,7.90E-02,5.79E-02,3.76E-01,-3.63E-02,-1.14E-01,3.83E+00,2.29E+00,9.81E-01,-9.84E-03,-6.14E-02,-8.83E-02,8.36E-02,6.23E-02,2.41E-02,-2.23E-01,2.88E-01,2.36E-01
,,1.20E+01,6.97E-01,9.52E-01,-3.34E-02,-1.86E-02,4.05E-02,1.04E-01,8.58E-02,5.79E-02,3.79E-01,-2.40E-02,-1.15E-01,3.83E+00,2.29E+00,9.81E-01,-9.84E-03,-6.14E-02,-8.83E-02,7.06E-02,6.34E-02,2.38E-02,-1.87E-01,2.92E-01,2.41E-01
,,1.20E+01,6.98E-01,9.52E-01,-3.34E-02,-1.86E-02,4.05E-02,1.00E-01,9.22E-02,5.73E-02,3.74E-01,-9.05E-03,-1.11E-01,3.84E+00,2.29E+00,9.82E-01,-9.85E-03,-6.20E-02,-9.03E-02,6.09E-02,6.53E-02,2.37E-02,-1.58E-01,2.98E-01,2.43E-01
,,1.20E+01,6.99E-01,9.52E-01,-3.34E-02,-1.86E-02,4.05E-02,9.85E-02,9.54E-02,5.70E-02,3.73E-01,-2.72E-03,-1.09E-01,3.84E+00,2.29E+00,9.82E-01,-9.84E-03,-6.20E-02,-9.03E-02,4.82E-02,6.64E-02,2.34E-02,-1.37E-01,3.05E-01,2.46E-01
,,1.21E+01,6.85E-01,9.53E-01,-2.65E-02,-1.57E-02,4.37E-02,1.32E-01,9.20E-02,5.67E-02,3.90E-01,1.21E-02,-1.04E-01,3.84E+00,2.29E+00,9.82E-01,-9.84E-03,-6.20E-02,-9.03E-02,4.18E-02,6.69E-02,2.33E-02,-1.29E-01,3.09E-01,2.48E-01
,,1.21E+01,6.86E-01,9.53E-01,-2.65E-02,-1.57E-02,4.37E-02,1.28E-01,9.63E-02,5.60E-02,4.06E-01,1.33E-02,-1.04E-01,3.74E+00,2.20E+00,9.82E-01,-1.15E-02,-6.32E-02,-8.74E-02,-3.96E-02,1.02E-02,2.33E-02,-1.68E-01,3.45E-01,2.42E-01
,,1.21E+01,6.88E-01,9.53E-01,-2.05E-02,-1.58E-02,4.19E-02,1.25E-01,1.01E-01,5.60E-02,4.26E-01,1.43E-02,-1.05E-01,3.74E+00,2.20E+00,9.82E-01,-1.15E-02,-6.32E-02,-8.74E-02,-5.12E-02,1.24E-02,2.35E-02,-2.46E-01,4.11E-01,2.29E-01
,,1.21E+01,6.90E-01,9.53E-01,-2.05E-02,-1.58E-02,4.19E-02,1.22E-01,1.05E-01,5.53E-02,4.31E-01,1.49E-02,-1.04E-01,3.84E+00,2.29E+00,9.82E-01,-8.03E-03,-6.14E-02,-8.74E-02,4.01E-03,7.46E-02,2.34E-02,-2.66E-01,4.60E-01,2.30E-01
,,1.21E+01,6.93E-01,9.53E-01,-2.05E-02,-1.58E-02,4.19E-02,1.19E-01,1.09E-01,5.48E-02,4.38E-01,1.52E-02,-1.02E-01,3.84E+00,2.29E+00,9.82E-01,-8.03E-03,-6.14E-02,-8.74E-02,-1.90E-03,7.50E-02,2.33E-02,-2.36E-01,4.52E-01,2.35E-01
,,1.21E+01,6.95E-01,9.54E-01,-1.24E-02,-1.53E-02,4.02E-02,1.16E-01,1.12E-01,5.47E-02,4.45E-01,1.52E-02,-1.02E-01,3.84E+00,2.29E+00,9.82E-01,-1.20E-02,-6.15E-02,-8.64E-02,-1.85E-02,7.79E-02,2.28E-02,-1.66E-01,4.35E-01,2.44E-01
,,1.21E+01,6.97E-01,9.54E-01,-1.24E-02,-1.53E-02,4.02E-02,1.13E-01,1.14E-01,5.41E-02,4.43E-01,1.44E-02,-1.00E-01,3.84E+00,2.29E+00,9.82E-01,-1.20E-02,-6.15E-02,-8.64E-02,-2.42E-02,7.85E-02,2.27E-02,-1.47E-01,4.32E-01,2.44E-01
,,1.21E+01,6.80E-01,9.55E-01,-4.52E-03,-1.48E-02,4.04E-02,1.15E-01,1.02E-01,5.40E-02,4.50E-01,1.41E-02,-9.87E-02,3.85E+00,2.29E+00,9.82E-01,-1.04E-02,-5.88E-02,-8.43E-02,-4.05E-02,8.14E-02,2.24E-02,-1.02E-01,4.29E-01,2.45E-01
,,1.21E+01,6.80E-01,9.55E-01,-4.52E-03,-1.48E-02,4.04E-02,1.10E-01,1.01E-01,5.34E-02,4.17E-01,8.91E-03,-1.02E-01,3.85E+00,2.29E+00,9.82E-01,-1.04E-02,-5.88E-02,-8.43E-02,-5.12E-02,8.24E-02,2.23E-02,-8.37E-02,4.28E-01,2.42E-01
,,1.21E+01,6.79E-01,9.56E-01,3.71E-03,-1.01E-02,4.02E-02,1.10E-01,9.95E-02,5.34E-02,3.99E-01,8.92E-03,-1.04E-01,3.80E+00,2.29E+00,9.82E-01,-1.04E-02,-5.76E-02,-8.22E-02,-9.17E-02,7.88E-02,2.21E-02,-6.91E-02,4.30E-01,2.41E-01
,,1.21E+01,6.79E-01,9.56E-01,3.71E-03,-1.01E-02,4.02E-02,1.07E-01,9.72E-02,5.27E-02,3.65E-01,-6.79E-04,-1.06E-01,3.85E+00,2.29E+00,9.81E-01,-1.04E-02,-5.76E-02,-8.22E-02,-7.14E-02,8.55E-02,2.21E-02,-6.16E-02,4.46E-01,2.37E-01
,,1.21E+01,6.80E-01,9.56E-01,9.95E-03,-8.69E-03,4.02E-02,1.04E-01,9.54E-02,5.26E-02,3.44E-01,-6.48E-03,-1.06E-01,3.85E+00,2.29E+00,9.81E-01,-1.04E-02,-5.76E-02,-8.22E-02,-8.14E-02,8.63E-02,2.20E-02,-5.11E-02,4.48E-01,2.35E-01
,,1.21E+01,6.82E-01,9.56E-01,9.95E-03,-8.69E-03,4.02E-02,1.02E-01,9.33E-02,5.20E-02,3.15E-01,-1.35E-02,-1.07E-01,3.85E+00,2.30E+00,9.81E-01,-5.53E-03,-5.53E-02,-8.41E-02,-9.12E-02,8.79E-02,2.18E-02,-4.28E-02,4.53E-01,2.33E-01
,,1.21E+01,6.84E-01,9.57E-01,1.71E-02,-7.11E-03,3.77E-02,1.01E-01,9.10E-02,5.19E-02,3.01E-01,-1.84E-02,-1.09E-01,3.85E+00,2.30E+00,9.81E-01,-5.53E-03,-5.53E-02,-8.41E-02,-1.00E-01,8.78E-02,2.17E-02,-4.20E-02,4.57E-01,2.33E-01
,,1.21E+01,6.85E-01,9.57E-01,1.71E-02,-7.11E-03,3.77E-02,9.94E-02,8.75E-02,5.13E-02,2.75E-01,-2.53E-02,-1.06E-01,3.85E+00,2.30E+00,9.81E-01,-5.53E-03,-5.53E-02,-8.41E-02,-1.10E-01,8.76E-02,2.17E-02,-4.15E-02,4.62E-01,2.33E-01
,,1.21E+01,6.87E-01,9.58E-01,2.49E-02,-6.02E-03,3.81E-02,9.81E-02,8.31E-02,5.12E-02,2.60E-01,-3.07E-02,-1.04E-01,3.85E+00,2.30E+00,9.81E-01,-5.53E-03,-5.53E-02,-8.41E-02,-1.14E-01,8.76E-02,2.17E-02,-4.13E-02,4.65E-01,2.33E-01
,,1.21E+01,6.89E-01,9.58E-01,2.49E-02,-6.02E-03,3.81E-02,9.69E-02,7.81E-02,5.06E-02,2.33E-01,-3.70E-02,-1.04E-01,3.84E+00,2.30E+00,9.81E-01,-3.46E-03,-5.26E-02,-8.40E-02,-1.28E-01,8.83E-02,2.15E-02,-4.07E-02,4.75E-01,2.33E-01
,,1.21E+01,6.89E-01,9.58E-01,2.49E-02,-6.02E-03,3.81E-02,9.63E-02,7.56E-02,5.03E-02,2.22E-01,-3.99E-02,-1.04E-01,3.84E+00,2.30E+00,9.81E-01,-3.46E-03,-5.26E-02,-8.40E-02,-1.32E-01,8.80E-02,2.15E-02,-4.12E-02,4.78E-01,2.33E-01
,,1.21E+01,6.89E-01,9.58E-01,2.49E-02,-6.02E-03,3.81E-02,9.63E-02,7.56E-02,5.03E-02,2.22E-01,-3.99E-02,-1.04E-01,3.84E+00,2.30E+00,9.81E-01,1.67E-04,-5.06E-02,-8.14E-02,-1.44E-01,8.79E-02,2.14E-02,-4.22E-02,4.89E-01,2.33E-01
,,1.21E+01,6.72E-01,9.59E-01,2.66E-02,-5.74E-03,3.70E-02,1.04E-01,5.76E-02,5.02E-02,2.05E-01,-4.48E-02,-1.04E-01,3.84E+00,2.30E+00,9.81E-01,1.67E-04,-5.06E-02,-8.14E-02,-1.48E-01,8.73E-02,2.14E-02,-4.45E-02,4.92E-01,2.31E-01
,,1.21E+01,6.72E-01,9.59E-01,3.08E-02,-4.76E-03,3.37E-02,1.02E-01,5.14E-02,5.03E-02,2.10E-01,-2.85E-02,-1.02E-01,3.84E+00,2.30E+00,9.81E-01,1.93E-03,-4.83E-02,-7.98E-02,-1.60E-01,8.65E-02,2.13E-02,-4.97E-02,5.03E-01,2.28E-01
,,1.21E+01,6.72E-01,9.59E-01,3.08E-02,-4.76E-03,3.37E-02,1.00E-01,4.49E-02,4.97E-02,2.02E-01,-1.64E-02,-9.67E-02,3.84E+00,2.30E+00,9.81E-01,1.93E-03,-4.83E-02,-7.98E-02,-1.64E-01,8.57E-02,2.13E-02,-5.17E-02,5.06E-01,2.26E-01
,,1.21E+01,6.73E-01,9.59E-01,3.08E-02,-4.76E-03,3.37E-02,9.93E-02,3.88E-02,4.91E-02,1.94E-01,-5.56E-03,-9.22E-02,3.84E+00,2.30E+00,9.81E-01,7.04E-03,-4.62E-02,-8.02E-02,-1.76E-01,8.47E-02,2.12E-02,-5.22E-02,5.18E-01,2.23E-01
,,1.21E+01,6.74E-01,9.60E-01,3.64E-02,-5.44E-03,3.46E-02,8.96E-02,3.56E-02,4.94E-02,1.94E-01,-2.75E-03,-9.06E-02,3.84E+00,2.30E+00,9.81E-01,7.04E-03,-4.62E-02,-8.02E-02,-1.82E-01,8.22E-02,2.13E-02,-6.20E-02,5.24E-01,2.22E-01
,,1.21E+01,6.74E-01,9.60E-01,3.99E-02,-6.12E-04,3.36E-02,8.46E-02,2.46E-02,4.85E-02,1.70E-01,2.23E-02,-9.22E-02,3.84E+00,2.30E+00,9.81E-01,1.15E-02,-4.08E-02,-7.96E-02,-1.88E-01,7.92E-02,2.13E-02,-6.74E-02,5.34E-01,2.21E-01
,,1.21E+01,6.75E-01,9.61E-01,3.99E-02,-6.12E-04,3.36E-02,8.45E-02,1.67E-02,4.85E-02,1.49E-01,2.94E-02,-9.19E-02,3.84E+00,2.31E+00,9.81E-01,1.15E-02,-4.08E-02,-7.96E-02,-1.95E-01,7.73E-02,2.12E-02,-8.10E-02,5.36E-01,2.20E-01
,,1.21E+01,6.75E-01,9.62E-01,4.37E-02,6.00E-05,3.41E-02,8.44E-02,8.72E-03,4.84E-02,1.33E-01,3.49E-02,-9.13E-02,3.84E+00,2.31E+00,9.81E-01,1.54E-02,-3.98E-02,-7.71E-02,-1.99E-01,7.36E-02,2.12E-02,-8.87E-02,5.40E-01,2.20E-01
,,1.21E+01,6.75E-01,9.62E-01,4.37E-02,6.01E-05,3.41E-02,8.44E-02,8.53E-05,4.78E-02,1.12E-01,3.86E-02,-9.19E-02,3.83E+00,2.31E+00,9.81E-01,1.54E-02,-3.98E-02,-7.71E-02,-2.06E-01,7.10E-02,2.12E-02,-1.03E-01,5.44E-01,2.16E-01
,,1.21E+01,6.75E-01,9.62E-01,4.37E-02,6.01E-05,3.41E-02,8.44E-02,-4.23E-03,4.75E-02,1.01E-01,3.93E-02,-9.24E-02,3.83E+00,2.31E+00,9.81E-01,1.54E-02,-3.98E-02,-7.71E-02,-2.06E-01,7.10E-02,2.12E-02,-1.03E-01,5.44E-01,2.16E-01
,,1.21E+01,6.75E-01,9.62E-01,4.54E-02,4.84E-03,3.22E-02,8.55E-02,-1.75E-02,4.70E-02,7.01E-02,4.10E-02,-9.38E-02,3.83E+00,2.31E+00,9.80E-01,1.52E-02,-3.51E-02,-7.59E-02,-2.17E-01,6.45E-02,2.12E-02,-1.24E-01,5.56E-01,2.12E-01
,,1.21E+01,6.75E-01,9.62E-01,4.54E-02,4.84E-03,3.22E-02,8.60E-02,-2.20E-02,4.67E-02,5.93E-02,3.84E-02,-9.32E-02,3.83E+00,2.31E+00,9.80E-01,1.52E-02,-3.51E-02,-7.59E-02,-2.18E-01,6.26E-02,2.12E-02,-1.27E-01,5.57E-01,2.11E-01
,,1.21E+01,6.74E-01,9.63E-01,4.97E-02,6.16E-03,2.90E-02,8.77E-02,-3.64E-02,4.62E-02,2.77E-02,3.11E-02,-9.23E-02,3.82E+00,2.31E+00,9.80E-01,1.71E-02,-3.01E-02,-7.60E-02,-2.26E-01,5.80E-02,2.12E-02,-1.36E-01,5.64E-01,2.08E-01
,,1.21E+01,6.73E-01,9.63E-01,4.97E-02,6.16E-03,2.90E-02,8.90E-02,-4.61E-02,4.56E-02,2.10E-03,2.48E-02,-8.95E-02,3.82E+00,2.31E+00,9.80E-01,1.71E-02,-3.01E-02,-7.60E-02,-2.28E-01,5.40E-02,2.12E-02,-1.43E-01,5.64E-01,2.08E-01
,,1.21E+01,6.72E-01,9.64E-01,4.95E-02,9.94E-03,2.98E-02,8.97E-02,-5.10E-02,4.57E-02,-1.01E-02,2.44E-02,-8.80E-02,3.82E+00,2.31E+00,9.80E-01,1.83E-02,-2.35E-02,-7.48E-02,-2.33E-01,5.10E-02,2.12E-02,-1.50E-01,5.68E-01,2.07E-01
,,1.22E+01,6.48E-01,9.64E-01,4.95E-02,9.94E-03,2.98E-02,1.19E-01,-7.99E-02,4.47E-02,-5.93E-02,4.87E-05,-8.90E-02,3.82E+00,2.31E+00,9.80E-01,1.83E-02,-2.35E-02,-7.48E-02,-2.34E-01,4.67E-02,2.12E-02,-1.57E-01,5.66E-01,2.06E-01
,,1.22E+01,6.47E-01,9.64E-01,4.80E-02,1.04E-02,2.89E-02,1.20E-01,-8.90E-02,4.45E-02,-1.04E-01,-2.89E-02,-9.23E-02,3.82E+00,2.32E+00,9.80E-01,2.20E-02,-2.14E-02,-7.52E-02,-2.38E-01,4.36E-02,2.12E-02,-1.62E-01,5.65E-01,2.04E-01
,,1.22E+01,6.45E-01,9.64E-01,4.80E-02,1.04E-02,2.89E-02,1.22E-01,-9.83E-02,4.38E-02,-1.41E-01,-5.45E-02,-9.32E-02,3.82E+00,2.32E+00,9.80E-01,2.20E-02,-2.14E-02,-7.52E-02,-2.39E-01,3.88E-02,2.13E-02,-1.73E-01,5.65E-01,2.03E-01
,,1.22E+01,6.44E-01,9.64E-01,4.80E-02,1.04E-02,2.89E-02,1.23E-01,-1.03E-01,4.35E-02,-1.57E-01,-6.55E-02,-9.31E-02,3.82E+00,2.32E+00,9.80E-01,2.20E-02,-2.14E-02,-7.52E-02,-2.39E-01,3.40E-02,2.13E-02,-1.84E-01,5.64E-01,2.03E-01
,,1.22E+01,6.41E-01,9.65E-01,4.68E-02,1.29E-02,2.87E-02,1.26E-01,-1.17E-01,4.30E-02,-2.00E-01,-9.45E-02,-9.28E-02,3.81E+00,2.32E+00,9.80E-01,2.17E-02,-1.36E-02,-7.27E-02,-2.42E-01,3.03E-02,2.13E-02,-1.93E-01,5.67E-01,2.03E-01
,,1.22E+01,6.40E-01,9.65E-01,4.68E-02,1.29E-02,2.87E-02,1.28E-01,-1.21E-01,4.26E-02,-2.12E-01,-1.04E-01,-9.27E-02,3.85E+00,2.33E+00,9.79E-01,2.17E-02,-1.36E-02,-7.27E-02,-2.17E-01,3.20E-02,2.12E-02,-2.01E-01,5.63E-01,2.00E-01
,,1.22E+01,6.36E-01,9.66E-01,4.38E-02,1.48E-02,2.44E-02,1.37E-01,-1.34E-01,4.22E-02,-2.25E-01,-1.17E-01,-8.92E-02,3.85E+00,2.33E+00,9.79E-01,2.25E-02,-9.43E-03,-7.37E-02,-2.15E-01,2.74E-02,2.12E-02,-1.98E-01,5.39E-01,2.00E-01
,,1.22E+01,6.35E-01,9.66E-01,4.38E-02,1.48E-02,2.44E-02,1.37E-01,-1.38E-01,4.20E-02,-2.15E-01,-1.14E-01,-8.45E-02,3.85E+00,2.33E+00,9.79E-01,2.25E-02,-9.43E-03,-7.37E-02,-2.14E-01,2.51E-02,2.12E-02,-1.98E-01,5.27E-01,2.00E-01
,,1.22E+01,6.30E-01,9.66E-01,3.74E-02,1.59E-02,2.65E-02,1.45E-01,-1.50E-01,4.17E-02,-1.99E-01,-1.10E-01,-7.58E-02,3.80E+00,2.32E+00,9.79E-01,2.16E-02,-4.19E-03,-7.26E-02,-2.42E-01,1.36E-02,2.12E-02,-2.05E-01,5.09E-01,1.99E-01
,,1.22E+01,6.29E-01,9.66E-01,3.74E-02,1.59E-02,2.65E-02,1.46E-01,-1.53E-01,4.14E-02,-1.92E-01,-1.11E-01,-7.52E-02,3.80E+00,2.32E+00,9.79E-01,2.16E-02,-4.19E-03,-7.26E-02,-2.40E-01,9.27E-03,2.13E-02,-2.15E-01,5.12E-01,1.97E-01
,,1.22E+01,6.19E-01,9.67E-01,3.34E-02,1.69E-02,2.23E-02,1.51E-01,-1.67E-01,4.10E-02,-1.94E-01,-1.17E-01,-7.66E-02,3.80E+00,2.32E+00,9.79E-01,2.11E-02,-6.40E-04,-7.16E-02,-2.40E-01,5.63E-03,2.13E-02,-2.24E-01,5.15E-01,1.96E-01
,,1.22E+01,6.19E-01,9.67E-01,3.34E-02,1.69E-02,2.23E-02,1.52E-01,-1.71E-01,4.04E-02,-2.00E-01,-1.23E-01,-7.36E-02,3.80E+00,2.32E+00,9.79E-01,2.11E-02,-6.40E-04,-7.16E-02,-2.36E-01,1.56E-03,2.14E-02,-2.31E-01,5.15E-01,1.94E-01
,,1.22E+01,6.15E-01,9.68E-01,2.89E-02,1.60E-02,2.09E-02,1.61E-01,-1.77E-01,4.03E-02,-2.07E-01,-1.30E-01,-7.15E-02,3.80E+00,2.32E+00,9.79E-01,2.11E-02,-6.40E-04,-7.16E-02,-2.35E-01,-4.54E-04,2.15E-02,-2.35E-01,5.15E-01,1.94E-01
,,1.22E+01,6.12E-01,9.68E-01,2.89E-02,1.60E-02,2.09E-02,1.64E-01,-1.83E-01,3.97E-02,-2.11E-01,-1.41E-01,-6.91E-02,3.75E+00,2.23E+00,9.79E-01,2.09E-02,4.32E-03,-7.02E-02,-2.63E-01,-6.84E-02,2.15E-02,-2.40E-01,5.16E-01,1.94E-01
,,1.22E+01,6.08E-01,9.68E-01,2.89E-02,1.60E-02,2.09E-02,1.67E-01,-1.88E-01,3.91E-02,-2.21E-01,-1.51E-01,-6.82E-02,3.75E+00,2.23E+00,9.79E-01,2.09E-02,4.32E-03,-7.02E-02,-2.58E-01,-7.13E-02,2.17E-02,-3.57E-01,5.36E-01,1.77E-01
,,1.22E+01,6.04E-01,9.69E-01,2.42E-02,1.76E-02,1.97E-02,1.70E-01,-1.93E-01,3.90E-02,-2.32E-01,-1.61E-01,-6.77E-02,3.79E+00,2.32E+00,9.79E-01,1.88E-02,9.64E-03,-6.88E-02,-2.26E-01,-8.34E-03,2.20E-02,-4.99E-01,5.64E-01,1.64E-01
,,1.22E+01,6.00E-01,9.69E-01,2.42E-02,1.76E-02,1.97E-02,1.74E-01,-1.98E-01,3.84E-02,-2.40E-01,-1.72E-01,-6.63E-02,3.79E+00,2.32E+00,9.79E-01,1.88E-02,9.64E-03,-6.88E-02,-2.20E-01,-1.10E-02,2.20E-02,-4.28E-01,5.47E-01,1.77E-01
,,1.22E+01,5.96E-01,9.69E-01,1.75E-02,1.68E-02,1.68E-02,1.81E-01,-2.01E-01,3.83E-02,-2.50E-01,-1.86E-01,-6.53E-02,3.78E+00,2.32E+00,9.79E-01,1.88E-02,9.64E-03,-6.88E-02,-2.21E-01,-1.24E-02,2.19E-02,-4.01E-01,5.38E-01,1.81E-01
,,1.22E+01,5.92E-01,9.69E-01,1.75E-02,1.68E-02,1.68E-02,1.82E-01,-2.05E-01,3.77E-02,-2.54E-01,-1.99E-01,-6.17E-02,3.78E+00,2.32E+00,9.79E-01,1.42E-02,1.49E-02,-7.02E-02,-2.15E-01,-1.52E-02,2.19E-02,-3.54E-01,5.26E-01,1.86E-01
,,1.22E+01,5.88E-01,9.70E-01,1.00E-02,1.72E-02,1.27E-02,1.85E-01,-2.07E-01,3.76E-02,-2.60E-01,-2.10E-01,-5.92E-02,3.78E+00,2.32E+00,9.79E-01,1.14E-02,1.96E-02,-6.83E-02,-2.09E-01,-1.83E-02,2.19E-02,-3.06E-01,5.06E-01,1.93E-01
,,1.22E+01,5.84E-01,9.70E-01,1.00E-02,1.72E-02,1.27E-02,1.88E-01,-2.09E-01,3.69E-02,-2.60E-01,-2.22E-01,-5.35E-02,3.78E+00,2.32E+00,9.79E-01,1.14E-02,1.96E-02,-6.83E-02,-2.02E-01,-2.02E-02,2.19E-02,-2.80E-01,4.91E-01,1.91E-01
,,1.22E+01,5.81E-01,9.71E-01,5.12E-03,1.59E-02,1.36E-02,1.87E-01,-2.09E-01,3.69E-02,-2.63E-01,-2.33E-01,-5.00E-02,3.78E+00,2.32E+00,9.79E-01,1.14E-02,1.96E-02,-6.83E-02,-1.98E-01,-2.11E-02,2.19E-02,-2.72E-01,4.84E-01,1.90E-01
,,1.22E+01,5.81E-01,9.71E-01,5.12E-03,1.59E-02,1.36E-02,1.87E-01,-2.07E-01,3.63E-02,-2.60E-01,-2.39E-01,-4.84E-02,3.78E+00,2.28E+00,9.79E-01,9.24E-03,2.25E-02,-6.64E-02,-1.88E-01,-5.39E-02,2.19E-02,-2.55E-01,4.72E-01,1.90E-01
,,1.22E+01,5.77E-01,9.72E-01,-2.51E-03,1.44E-02,1.24E-02,1.90E-01,-2.07E-01,3.62E-02,-2.62E-01,-2.46E-01,-4.80E-02,3.77E+00,2.32E+00,9.79E-01,7.84E-03,2.98E-02,-6.75E-02,-1.87E-01,-2.42E-02,2.20E-02,-3.20E-01,4.52E-01,1.75E-01
,,1.22E+01,5.73E-01,9.72E-01,-2.51E-03,1.44E-02,1.24E-02,1.93E-01,-2.06E-01,3.58E-02,-2.09E-01,-2.23E-01,-3.98E-02,3.77E+00,2.32E+00,9.79E-01,7.84E-03,2.98E-02,-6.75E-02,-1.78E-01,-2.49E-02,2.20E-02,-2.90E-01,4.37E-01,1.80E-01
,,1.22E+01,5.69E-01,9.72E-01,-9.92E-03,1.45E-02,9.61E-03,1.95E-01,-2.05E-01,3.58E-02,-1.72E-01,-2.07E-01,-3.53E-02,3.77E+00,2.32E+00,9.79E-01,7.84E-03,2.98E-02,-6.75E-02,-1.74E-01,-2.55E-02,2.20E-02,-2.79E-01,4.30E-01,1.81E-01
,,1.22E+01,5.67E-01,9.72E-01,-9.92E-03,1.45E-02,9.61E-03,1.97E-01,-2.04E-01,3.55E-02,-1.54E-01,-2.01E-01,-3.24E-02,3.76E+00,2.32E+00,9.79E-01,5.89E-03,3.40E-02,-6.78E-02,-1.68E-01,-2.64E-02,2.20E-02,-2.61E-01,4.20E-01,1.83E-01
,,1.23E+01,5.58E-01,9.73E-01,-1.74E-02,1.48E-02,7.02E-03,2.05E-01,-2.03E-01,3.53E-02,-1.15E-01,-1.87E-01,-2.82E-02,3.76E+00,2.32E+00,9.79E-01,5.89E-03,3.40E-02,-6.78E-02,-1.58E-01,-2.71E-02,2.20E-02,-2.45E-01,4.05E-01,1.84E-01
,,1.23E+01,5.58E-01,9.73E-01,-1.74E-02,1.48E-02,7.02E-03,2.05E-01,-1.96E-01,3.46E-02,-9.37E-02,-1.88E-01,-2.41E-02,3.76E+00,2.32E+00,9.79E-01,5.89E-03,3.40E-02,-6.78E-02,-1.49E-01,-2.77E-02,2.20E-02,-2.34E-01,3.91E-01,1.84E-01
,,1.23E+01,5.56E-01,9.74E-01,-1.93E-02,1.28E-02,5.52E-03,2.06E-01,-1.91E-01,3.46E-02,-7.69E-02,-1.90E-01,-2.26E-02,3.76E+00,2.32E+00,9.79E-01,3.09E-03,3.65E-02,-6.53E-02,-1.43E-01,-2.83E-02,2.21E-02,-2.28E-01,3.79E-01,1.86E-01
,,1.23E+01,5.52E-01,9.74E-01,-1.93E-02,1.28E-02,5.52E-03,2.09E-01,-1.88E-01,3.40E-02,-6.11E-02,-1.91E-01,-1.92E-02,3.76E+00,2.32E+00,9.79E-01,3.09E-03,3.65E-02,-6.53E-02,-1.29E-01,-2.84E-02,2.21E-02,-2.17E-01,3.60E-01,1.83E-01
,,1.23E+01,5.43E-01,9.75E-01,-2.30E-02,1.29E-02,3.50E-03,2.16E-01,-1.88E-01,3.39E-02,-5.38E-02,-1.93E-01,-1.90E-02,3.76E+00,2.32E+00,9.79E-01,3.73E-04,4.00E-02,-6.58E-02,-1.22E-01,-2.85E-02,2.21E-02,-2.13E-01,3.49E-01,1.80E-01
,,1.23E+01,5.43E-01,9.75E-01,-2.30E-02,1.29E-02,3.50E-03,2.15E-01,-1.80E-01,3.32E-02,-4.72E-02,-2.01E-01,-1.58E-02,3.76E+00,2.32E+00,9.79E-01,3.73E-04,4.00E-02,-6.58E-02,-1.12E-01,-2.80E-02,2.21E-02,-2.04E-01,3.36E-01,1.80E-01
,,1.23E+01,5.43E-01,9.75E-01,-2.30E-02,1.29E-02,3.50E-03,2.15E-01,-1.77E-01,3.29E-02,-4.33E-02,-2.05E-01,-1.45E-02,3.75E+00,2.32E+00,9.79E-01,-1.92E-03,4.41E-02,-6.39E-02,-1.04E-01,-2.76E-02,2.21E-02,-1.98E-01,3.23E-01,1.80E-01
,,1.23E+01,5.38E-01,9.75E-01,-2.64E-02,1.09E-02,8.04E-04,2.31E-01,-1.69E-01,3.25E-02,-3.15E-02,-2.18E-01,-1.16E-02,3.75E+00,2.32E+00,9.79E-01,-1.92E-03,4.41E-02,-6.39E-02,-9.42E-02,-2.68E-02,2.21E-02,-1.90E-01,3.08E-01,1.78E-01
,,1.23E+01,5.34E-01,9.76E-01,-3.01E-02,1.26E-02,9.63E-04,2.31E-01,-1.64E-01,3.24E-02,-2.57E-02,-2.33E-01,-7.79E-03,3.75E+00,2.32E+00,9.79E-01,-2.65E-03,4.81E-02,-6.37E-02,-8.91E-02,-2.63E-02,2.21E-02,-1.88E-01,3.03E-01,1.77E-01
,,1.23E+01,5.31E-01,9.76E-01,-3.01E-02,1.26E-02,9.63E-04,2.34E-01,-1.58E-01,3.18E-02,7.22E-03,-2.33E-01,-1.97E-03,3.75E+00,2.32E+00,9.79E-01,-2.65E-03,4.81E-02,-6.37E-02,-8.02E-02,-2.57E-02,2.21E-02,-1.82E-01,2.86E-01,1.76E-01
,,1.23E+01,5.28E-01,9.77E-01,-3.06E-02,9.81E-03,3.70E-04,2.41E-01,-1.52E-01,3.18E-02,5.24E-02,-2.24E-01,2.76E-03,3.75E+00,2.32E+00,9.79E-01,-2.65E-03,4.81E-02,-6.37E-02,-6.96E-02,-2.47E-02,2.20E-02,-1.77E-01,2.70E-01,1.75E-01
,,1.23E+01,5.25E-01,9.77E-01,-3.06E-02,9.81E-03,3.70E-04,2.41E-01,-1.46E-01,3.12E-02,8.63E-02,-2.20E-01,5.95E-03,3.75E+00,2.32E+00,9.79E-01,-2.87E-03,4.89E-02,-6.40E-02,-5.53E-02,-2.36E-02,2.21E-02,-1.72E-01,2.48E-01,1.74E-01
,,1.23E+01,5.16E-01,9.78E-01,-3.31E-02,8.89E-03,-2.17E-03,2.33E-01,-1.44E-01,3.11E-02,1.12E-01,-2.17E-01,7.57E-03,3.75E+00,2.32E+00,9.79E-01,-2.87E-03,4.89E-02,-6.40E-02,-5.01E-02,-2.31E-02,2.20E-02,-1.70E-01,2.41E-01,1.74E-01
,,1.23E+01,5.15E-01,9.78E-01,-3.31E-02,8.89E-03,-2.17E-03,2.31E-01,-1.36E-01,3.05E-02,1.26E-01,-2.07E-01,9.98E-03,3.75E+00,2.32E+00,9.79E-01,-4.30E-03,4.98E-02,-6.22E-02,-3.57E-02,-2.17E-02,2.20E-02,-1.66E-01,2.21E-01,1.74E-01
,,1.23E+01,5.14E-01,9.78E-01,-3.05E-02,9.35E-03,-3.12E-03,2.40E-01,-1.29E-01,3.05E-02,1.40E-01,-1.99E-01,1.14E-02,3.75E+00,2.32E+00,9.79E-01,-4.30E-03,4.98E-02,-6.22E-02,-3.05E-02,-2.10E-02,2.20E-02,-1.64E-01,2.14E-01,1.73E-01
,,1.23E+01,5.12E-01,9.78E-01,-3.05E-02,9.35E-03,-3.12E-03,2.46E-01,-1.23E-01,2.98E-02,1.49E-01,-2.04E-01,1.30E-02,3.74E+00,2.32E+00,9.79E-01,-5.04E-03,5.04E-02,-6.23E-02,-1.60E-02,-1.94E-02,2.20E-02,-1.59E-01,1.95E-01,1.71E-01
,,1.23E+01,5.09E-01,9.79E-01,-3.17E-02,7.11E-03,-3.93E-03,2.51E-01,-1.17E-01,2.96E-02,1.55E-01,-2.13E-01,1.35E-02,3.74E+00,2.32E+00,9.79E-01,-5.04E-03,5.04E-02,-6.23E-02,-5.82E-03,-1.81E-02,2.19E-02,-1.55E-01,1.82E-01,1.70E-01
,,1.23E+01,5.07E-01,9.79E-01,-3.17E-02,7.11E-03,-3.93E-03,2.50E-01,-1.11E-01,2.90E-02,1.62E-01,-2.23E-01,1.52E-02,3.74E+00,2.32E+00,9.79E-01,-5.04E-03,5.04E-02,-6.23E-02,4.17E-03,-1.67E-02,2.18E-02,-1.52E-01,1.69E-01,1.70E-01
,,1.24E+01,5.05E-01,9.79E-01,-3.17E-02,7.11E-03,-3.93E-03,2.51E-01,-1.05E-01,2.83E-02,1.69E-01,-2.31E-01,1.63E-02,3.74E+00,2.32E+00,9.80E-01,-6.43E-03,5.51E-02,-6.16E-02,1.40E-02,-1.56E-02,2.19E-02,-1.50E-01,1.60E-01,1.70E-01
,,1.24E+01,5.03E-01,9.80E-01,-3.02E-02,5.86E-03,-4.66E-03,2.52E-01,-9.88E-02,2.82E-02,1.74E-01,-2.40E-01,1.68E-02,3.74E+00,2.32E+00,9.80E-01,-6.43E-03,5.51E-02,-6.16E-02,2.47E-02,-1.40E-02,2.17E-02,-1.45E-01,1.43E-01,1.69E-01
,,1.24E+01,5.01E-01,9.80E-01,-3.02E-02,5.86E-03,-4.66E-03,2.53E-01,-9.30E-02,2.75E-02,1.77E-01,-2.48E-01,1.78E-02,3.74E+00,2.32E+00,9.80E-01,-6.43E-03,5.51E-02,-6.16E-02,2.47E-02,-1.40E-02,2.17E-02,-1.45E-01,1.43E-01,1.69E-01
,,1.24E+01,4.99E-01,9.80E-01,-2.63E-02,4.72E-03,-6.13E-03,2.53E-01,-8.76E-02,2.74E-02,1.83E-01,-2.58E-01,1.75E-02,3.74E+00,2.32E+00,9.80E-01,-8.18E-03,5.43E-02,-6.06E-02,3.99E-02,-1.17E-02,2.17E-02,-1.40E-01,1.18E-01,1.69E-01
,,1.24E+01,4.98E-01,9.80E-01,-2.63E-02,4.72E-03,-6.13E-03,2.51E-01,-8.51E-02,2.71E-02,1.81E-01,-2.61E-01,1.84E-02,3.74E+00,2.32E+00,9.80E-01,-8.18E-03,5.43E-02,-6.06E-02,5.50E-02,-8.94E-03,2.15E-02,-1.31E-01,9.76E-02,1.67E-01
,,1.24E+01,4.88E-01,9.81E-01,-2.32E-02,2.39E-03,-5.28E-03,2.41E-01,-8.35E-02,2.67E-02,1.72E-01,-2.68E-01,1.94E-02,3.85E+00,2.42E+00,9.80E-01,-6.56E-03,5.63E-02,-5.93E-02,1.39E-01,5.95E-02,2.16E-02,-1.27E-01,8.80E-02,1.68E-01
,,1.24E+01,4.88E-01,9.82E-01,-2.01E-02,1.69E-03,-8.35E-03,2.38E-01,-7.79E-02,2.66E-02,1.62E-01,-2.65E-01,1.61E-02,3.85E+00,2.42E+00,9.80E-01,-6.56E-03,5.63E-02,-5.93E-02,1.48E-01,6.00E-02,2.11E-02,-1.03E-02,1.10E-02,1.80E-01
,,1.24E+01,4.86E-01,9.82E-01,-2.01E-02,1.69E-03,-8.35E-03,2.50E-01,-7.41E-02,2.60E-02,1.50E-01,-2.64E-01,1.93E-02,3.74E+00,2.32E+00,9.81E-01,-9.40E-03,5.65E-02,-5.81E-02,8.38E-02,-6.59E-03,2.09E-02,8.11E-02,-5.79E-02,1.87E-01
,,1.24E+01,4.85E-01,9.83E-01,-1.73E-02,-2.87E-05,-9.36E-03,2.50E-01,-7.03E-02,2.60E-02,1.89E-01,-2.43E-01,2.74E-02,3.74E+00,2.32E+00,9.81E-01,-9.40E-03,5.65E-02,-5.81E-02,8.87E-02,-5.64E-03,2.08E-02,5.26E-02,-5.32E-02,1.79E-01
,,1.24E+01,4.83E-01,9.83E-01,-1.73E-02,-2.88E-05,-9.36E-03,2.50E-01,-6.70E-02,2.54E-02,2.09E-01,-2.28E-01,3.20E-02,3.75E+00,2.32E+00,9.81E-01,-3.97E-03,5.28E-02,-5.63E-02,1.04E-01,-3.76E-03,2.10E-02,-1.50E-02,-4.51E-02,1.62E-01
,,1.24E+01,4.82E-01,9.83E-01,-1.54E-02,-3.70E-04,-1.03E-02,2.53E-01,-6.37E-02,2.53E-02,2.26E-01,-2.18E-01,3.40E-02,3.75E+00,2.32E+00,9.81E-01,-3.97E-03,5.28E-02,-5.63E-02,1.12E-01,-2.92E-03,2.09E-02,-4.76E-02,-4.14E-02,1.56E-01
,,1.24E+01,4.81E-01,9.83E-01,-1.54E-02,-3.70E-04,-1.03E-02,2.51E-01,-6.08E-02,2.47E-02,2.33E-01,-2.14E-01,3.62E-02,3.75E+00,2.32E+00,9.81E-01,-1.55E-03,5.04E-02,-5.58E-02,1.18E-01,-2.79E-03,2.11E-02,-5.84E-02,-4.23E-02,1.55E-01
,,1.24E+01,4.80E-01,9.84E-01,-1.05E-02,-3.84E-04,-9.28E-03,2.49E-01,-5.85E-02,2.46E-02,2.38E-01,-2.10E-01,3.70E-02,3.75E+00,2.32E+00,9.81E-01,-1.55E-03,5.04E-02,-5.58E-02,1.26E-01,-2.41E-03,2.10E-02,-8.38E-02,-4.08E-02,1.51E-01
,,1.24E+01,4.78E-01,9.84E-01,-1.05E-02,-3.84E-04,-9.28E-03,2.49E-01,-5.65E-02,2.40E-02,2.35E-01,-2.08E-01,3.60E-02,3.75E+00,2.32E+00,9.81E-01,-1.55E-03,5.04E-02,-5.58E-02,1.30E-01,-2.22E-03,2.09E-02,-9.28E-02,-4.12E-02,1.50E-01
,,1.24E+01,4.77E-01,9.84E-01,-5.47E-03,-7.79E-04,-1.08E-02,2.52E-01,-5.52E-02,2.38E-02,2.32E-01,-2.11E-01,3.50E-02,3.75E+00,2.32E+00,9.82E-01,-1.29E-03,4.78E-02,-5.53E-02,1.47E-01,-1.75E-03,2.08E-02,-1.21E-01,-4.60E-02,1.48E-01
,,1.24E+01,4.76E-01,9.84E-01,-5.47E-03,-7.79E-04,-1.08E-02,2.49E-01,-5.42E-02,2.32E-02,2.23E-01,-2.15E-01,3.57E-02,3.75E+00,2.32E+00,9.82E-01,-1.29E-03,4.78E-02,-5.53E-02,1.54E-01,-1.41E-03,2.06E-02,-1.28E-01,-4.99E-02,1.48E-01
,,1.24E+01,4.75E-01,9.85E-01,-7.02E-04,-2.19E-03,-1.37E-02,2.48E-01,-5.34E-02,2.30E-02,2.20E-01,-2.20E-01,3.42E-02,3.75E+00,2.32E+00,9.82E-01,-1.29E-03,4.78E-02,-5.53E-02,1.54E-01,-1.41E-03,2.06E-02,-1.28E-01,-4.99E-02,1.48E-01
,,1.24E+01,4.74E-01,9.85E-01,-7.01E-04,-2.19E-03,-1.37E-02,2.48E-01,-5.33E-02,2.24E-02,2.06E-01,-2.23E-01,3.75E-02,3.75E+00,2.32E+00,9.82E-01,3.38E-05,4.55E-02,-5.39E-02,1.69E-01,-1.36E-03,2.05E-02,-1.37E-01,-6.10E-02,1.48E-01
,,1.24E+01,4.73E-01,9.85E-01,-7.01E-04,-2.19E-03,-1.37E-02,2.47E-01,-5.33E-02,2.18E-02,1.95E-01,-2.28E-01,3.97E-02,3.75E+00,2.32E+00,9.82E-01,3.38E-05,4.55E-02,-5.39E-02,1.73E-01,-1.32E-03,2.04E-02,-1.39E-01,-6.36E-02,1.47E-01
,,1.24E+01,4.72E-01,9.86E-01,5.05E-03,-2.65E-03,-1.21E-02,2.47E-01,-5.39E-02,2.17E-02,1.85E-01,-2.34E-01,4.07E-02,3.76E+00,2.32E+00,9.83E-01,-2.06E-03,4.42E-02,-5.35E-02,1.84E-01,-9.39E-04,2.03E-02,-1.44E-01,-7.34E-02,1.46E-01
,,1.24E+01,4.71E-01,9.86E-01,5.05E-03,-2.65E-03,-1.21E-02,2.46E-01,-5.50E-02,2.11E-02,1.70E-01,-2.40E-01,3.93E-02,3.76E+00,2.32E+00,9.83E-01,-2.06E-03,4.42E-02,-5.35E-02,1.87E-01,-6.96E-04,2.02E-02,-1.43E-01,-7.67E-02,1.46E-01
,,1.24E+01,4.70E-01,9.86E-01,7.34E-03,-3.71E-03,-1.69E-02,2.45E-01,-5.64E-02,2.09E-02,1.56E-01,-2.47E-01,3.84E-02,3.76E+00,2.32E+00,9.83E-01,-1.78E-03,4.09E-02,-5.67E-02,1.98E-01,-2.32E-04,2.01E-02,-1.42E-01,-8.85E-02,1.45E-01
,,1.25E+01,4.69E-01,9.86E-01,7.34E-03,-3.71E-03,-1.69E-02,2.44E-01,-5.79E-02,2.04E-02,1.65E-01,-2.38E-01,4.58E-02,3.76E+00,2.32E+00,9.83E-01,-1.78E-03,4.09E-02,-5.67E-02,2.00E-01,-2.15E-05,2.00E-02,-1.42E-01,-9.13E-02,1.47E-01
,,1.25E+01,4.68E-01,9.87E-01,1.28E-02,-4.76E-03,-1.50E-02,2.41E-01,-6.01E-02,2.04E-02,1.89E-01,-2.19E-01,5.18E-02,3.76E+00,2.32E+00,9.83E-01,-4.26E-03,3.77E-02,-5.23E-02,2.08E-01,2.65E-04,2.01E-02,-1.44E-01,-9.92E-02,1.53E-01
,,1.25E+01,4.66E-01,9.87E-01,1.28E-02,-4.76E-03,-1.50E-02,2.37E-01,-6.26E-02,2.00E-02,1.96E-01,-2.02E-01,5.27E-02,3.76E+00,2.32E+00,9.83E-01,-4.26E-03,3.77E-02,-5.23E-02,2.15E-01,1.60E-03,1.97E-02,-1.39E-01,-1.07E-01,1.49E-01
,,1.25E+01,4.65E-01,9.87E-01,1.94E-02,-5.88E-03,-1.47E-02,2.35E-01,-6.61E-02,1.99E-02,1.98E-01,-1.88E-01,5.22E-02,3.77E+00,2.32E+00,9.84E-01,-4.63E-03,3.38E-02,-5.15E-02,2.22E-01,2.34E-03,1.97E-02,-1.36E-01,-1.15E-01,1.47E-01
,,1.25E+01,4.64E-01,9.87E-01,2.46E-02,-5.64E-03,-1.68E-02,2.34E-01,-7.01E-02,1.94E-02,1.91E-01,-1.78E-01,4.93E-02,3.77E+00,2.32E+00,9.84E-01,-4.63E-03,3.38E-02,-5.15E-02,2.25E-01,3.28E-03,1.94E-02,-1.32E-01,-1.18E-01,1.44E-01
,,1.25E+01,4.62E-01,9.88E-01,2.46E-02,-5.64E-03,-1.68E-02,2.35E-01,-7.50E-02,1.93E-02,1.76E-01,-1.72E-01,4.91E-02,3.72E+00,2.32E+00,9.84E-01,-2.97E-03,3.14E-02,-5.10E-02,1.97E-01,3.83E-03,1.95E-02,-1.28E-01,-1.25E-01,1.43E-01
,,1.25E+01,4.61E-01,9.88E-01,2.46E-02,-5.64E-03,-1.68E-02,2.31E-01,-7.99E-02,1.88E-02,1.57E-01,-1.70E-01,4.98E-02,3.72E+00,2.32E+00,9.84E-01,-2.97E-03,3.14E-02,-5.10E-02,2.00E-01,4.42E-03,1.93E-02,-1.29E-01,-9.95E-02,1.41E-01
,,1.25E+01,4.59E-01,9.88E-01,2.98E-02,-4.55E-03,-1.85E-02,2.33E-01,-8.54E-02,1.86E-02,1.39E-01,-1.69E-01,4.96E-02,3.72E+00,2.32E+00,9.84E-01,-2.97E-03,3.14E-02,-5.10E-02,2.00E-01,4.42E-03,1.93E-02,-1.29E-01,-9.95E-02,1.41E-01
,,1.25E+01,4.57E-01,9.88E-01,2.98E-02,-4.55E-03,-1.85E-02,2.29E-01,-9.13E-02,1.81E-02,1.15E-01,-1.71E-01,5.07E-02,3.78E+00,2.32E+00,9.85E-01,-4.06E-03,2.65E-02,-5.04E-02,2.43E-01,5.76E-03,1.91E-02,-1.28E-01,-9.26E-02,1.39E-01
,,1.25E+01,4.30E-01,9.89E-01,3.53E-02,-7.39E-03,-1.77E-02,2.24E-01,-1.13E-01,1.80E-02,7.60E-02,-1.73E-01,4.86E-02,3.78E+00,2.32E+00,9.85E-01,-4.06E-03,2.65E-02,-5.04E-02,2.45E-01,6.53E-03,1.88E-02,-1.27E-01,-1.04E-01,1.38E-01
,,1.25E+01,4.30E-01,9.89E-01,3.53E-02,-7.39E-03,-1.77E-02,2.20E-01,-1.18E-01,1.75E-02,2.32E-02,-1.71E-01,4.49E-02,3.78E+00,2.32E+00,9.85E-01,-5.90E-03,2.44E-02,-4.88E-02,2.49E-01,7.44E-03,1.89E-02,-1.27E-01,-1.10E-01,1.39E-01
,,1.25E+01,3.79E-01,9.89E-01,3.91E-02,-4.62E-03,-1.87E-02,2.29E-01,-1.60E-01,1.74E-02,-1.58E-02,-1.65E-01,4.23E-02,3.78E+00,2.32E+00,9.85E-01,-5.90E-03,2.44E-02,-4.88E-02,2.51E-01,9.10E-03,1.85E-02,-1.21E-01,-1.23E-01,1.36E-01
,,1.25E+01,3.78E-01,9.89E-01,3.91E-02,-4.62E-03,-1.87E-02,2.25E-01,-1.65E-01,1.70E-02,-7.29E-02,-1.47E-01,4.03E-02,3.78E+00,2.32E+00,9.85E-01,-5.90E-03,2.44E-02,-4.88E-02,2.52E-01,1.02E-02,1.82E-02,-1.16E-01,-1.30E-01,1.35E-01
,,1.25E+01,3.76E-01,9.89E-01,4.16E-02,-5.94E-03,-2.29E-02,2.22E-01,-1.72E-01,1.69E-02,-1.15E-01,-1.33E-01,3.70E-02,3.79E+00,2.32E+00,9.85E-01,-5.08E-03,2.16E-02,-4.90E-02,2.57E-01,1.10E-02,1.82E-02,-1.12E-01,-1.38E-01,1.34E-01
,,1.25E+01,3.73E-01,9.89E-01,4.16E-02,-5.94E-03,-2.29E-02,2.21E-01,-1.80E-01,1.65E-02,-1.56E-01,-1.21E-01,4.19E-02,3.79E+00,2.32E+00,9.85E-01,-5.08E-03,2.16E-02,-4.90E-02,2.57E-01,1.19E-02,1.79E-02,-1.10E-01,-1.43E-01,1.34E-01
,,1.25E+01,3.69E-01,9.90E-01,4.10E-02,-3.32E-03,-2.03E-02,2.24E-01,-1.88E-01,1.64E-02,-1.93E-01,-1.10E-01,4.68E-02,3.79E+00,2.32E+00,9.85E-01,-5.08E-03,2.16E-02,-4.90E-02,2.57E-01,1.24E-02,1.77E-02,-1.09E-01,-1.45E-01,1.34E-01
,,1.25E+01,3.65E-01,9.90E-01,4.10E-02,-3.32E-03,-2.03E-02,2.22E-01,-1.96E-01,1.60E-02,-2.26E-01,-1.11E-01,4.54E-02,3.79E+00,2.32E+00,9.86E-01,-3.47E-03,1.87E-02,-4.96E-02,2.62E-01,1.32E-02,1.76E-02,-1.08E-01,-1.53E-01,1.33E-01
,,1.25E+01,3.61E-01,9.90E-01,4.10E-02,-3.32E-03,-2.03E-02,2.19E-01,-2.04E-01,1.56E-02,-2.57E-01,-1.11E-01,4.43E-02,3.79E+00,2.32E+00,9.86E-01,-3.47E-03,1.87E-02,-4.96E-02,2.61E-01,1.38E-02,1.73E-02,-1.09E-01,-1.56E-01,1.33E-01
,,1.25E+01,3.57E-01,9.90E-01,3.99E-02,-2.63E-03,-2.20E-02,2.19E-01,-2.12E-01,1.54E-02,-2.86E-01,-1.12E-01,4.34E-02,3.80E+00,2.32E+00,9.86E-01,-4.75E-03,1.58E-02,-4.73E-02,2.65E-01,1.44E-02,1.74E-02,-1.10E-01,-1.61E-01,1.35E-01
,,1.25E+01,3.53E-01,9.90E-01,3.55E-02,-2.82E-03,-2.25E-02,2.18E-01,-2.19E-01,1.50E-02,-3.16E-01,-1.16E-01,4.40E-02,3.80E+00,2.32E+00,9.86E-01,-4.75E-03,1.58E-02,-4.73E-02,2.64E-01,1.52E-02,1.71E-02,-1.08E-01,-1.63E-01,1.33E-01
,,1.25E+01,3.48E-01,9.90E-01,3.55E-02,-2.82E-03,-2.25E-02,2.20E-01,-2.26E-01,1.48E-02,-3.35E-01,-1.21E-01,4.56E-02,3.81E+00,2.32E+00,9.87E-01,-5.59E-03,1.11E-02,-4.73E-02,2.68E-01,1.60E-02,1.71E-02,-1.07E-01,-1.68E-01,1.31E-01
,,1.25E+01,3.44E-01,9.90E-01,3.55E-02,-2.82E-03,-2.25E-02,2.16E-01,-2.33E-01,1.44E-02,-3.56E-01,-1.27E-01,4.63E-02,3.81E+00,2.32E+00,9.87E-01,-5.59E-03,1.11E-02,-4.73E-02,2.67E-01,1.64E-02,1.69E-02,-1.05E-01,-1.68E-01,1.31E-01
,,1.25E+01,3.39E-01,9.91E-01,3.05E-02,-1.90E-03,-2.63E-02,2.16E-01,-2.39E-01,1.43E-02,-3.78E-01,-1.32E-01,4.66E-02,3.81E+00,2.32E+00,9.87E-01,-5.59E-03,1.11E-02,-4.73E-02,2.65E-01,1.73E-02,1.67E-02,-1.02E-01,-1.68E-01,1.30E-01
,,1.25E+01,3.34E-01,9.91E-01,2.25E-02,-4.73E-04,-2.89E-02,2.16E-01,-2.45E-01,1.39E-02,-3.99E-01,-1.37E-01,4.87E-02,3.81E+00,2.32E+00,9.87E-01,-4.48E-03,7.53E-03,-4.47E-02,2.68E-01,1.81E-02,1.67E-02,-9.90E-02,-1.70E-01,1.31E-01
,,1.26E+01,3.29E-01,9.91E-01,2.25E-02,-4.73E-04,-2.89E-02,2.15E-01,-2.49E-01,1.37E-02,-4.04E-01,-1.45E-01,5.54E-02,3.81E+00,2.32E+00,9.87E-01,-4.48E-03,7.53E-03,-4.47E-02,2.65E-01,1.88E-02,1.64E-02,-9.89E-02,-1.69E-01,1.27E-01
,,1.26E+01,3.77E-01,9.91E-01,1.61E-02,4.42E-04,-2.93E-02,2.14E-01,-2.19E-01,1.35E-02,-4.19E-01,-1.53E-01,5.93E-02,3.81E+00,2.32E+00,9.87E-01,-4.48E-03,7.53E-03,-4.47E-02,2.63E-01,1.95E-02,1.61E-02,-9.84E-02,-1.68E-01,1.25E-01
,,1.26E+01,3.77E-01,9.91E-01,1.61E-02,4.42E-04,-2.93E-02,2.11E-01,-2.19E-01,1.31E-02,-3.57E-01,-1.60E-01,7.04E-02,3.82E+00,2.32E+00,9.88E-01,-7.90E-03,5.32E-03,-4.45E-02,2.63E-01,2.13E-02,1.60E-02,-9.97E-02,-1.67E-01,1.23E-01
,,1.26E+01,3.75E-01,9.91E-01,1.61E-02,4.42E-04,-2.93E-02,2.09E-01,-2.20E-01,1.28E-02,-3.13E-01,-1.66E-01,7.62E-02,3.82E+00,2.32E+00,9.88E-01,-7.90E-03,5.32E-03,-4.45E-02,2.61E-01,2.25E-02,1.58E-02,-9.25E-02,-1.66E-01,1.23E-01
,,1.26E+01,3.70E-01,9.91E-01,1.61E-02,4.42E-04,-2.93E-02,2.09E-01,-2.23E-01,1.24E-02,-2.85E-01,-1.71E-01,7.85E-02,3.82E+00,2.32E+00,9.88E-01,-7.90E-03,5.32E-03,-4.45E-02,2.59E-01,2.32E-02,1.56E-02,-8.94E-02,-1.66E-01,1.23E-01
,,1.26E+01,3.66E-01,9.91E-01,8.03E-03,7.80E-05,-3.07E-02,2.17E-01,-2.25E-01,1.23E-02,-2.66E-01,-1.80E-01,7.99E-02,3.82E+00,2.32E+00,9.88E-01,-5.11E-03,-1.20E-03,-4.47E-02,2.58E-01,2.46E-02,1.55E-02,-8.22E-02,-1.67E-01,1.22E-01
,,1.26E+01,3.61E-01,9.91E-01,8.03E-03,7.80E-05,-3.07E-02,2.15E-01,-2.27E-01,1.19E-02,-2.50E-01,-1.92E-01,8.14E-02,3.82E+00,2.32E+00,9.88E-01,-5.11E-03,-1.20E-03,-4.47E-02,2.56E-01,2.49E-02,1.54E-02,-8.24E-02,-1.64E-01,1.22E-01
,,1.26E+01,3.61E-01,9.92E-01,-7.66E-04,5.81E-04,-3.20E-02,2.08E-01,-2.24E-01,1.18E-02,-2.47E-01,-2.01E-01,8.07E-02,3.83E+00,2.32E+00,9.88E-01,-5.46E-03,-4.84E-03,-4.22E-02,2.54E-01,2.62E-02,1.53E-02,-8.21E-02,-1.59E-01,1.22E-01
,,1.26E+01,3.61E-01,9.92E-01,-7.66E-04,5.81E-04,-3.20E-02,2.05E-01,-2.20E-01,1.15E-02,-2.24E-01,-2.05E-01,8.39E-02,3.83E+00,2.32E+00,9.88E-01,-6.12E-03,-8.70E-03,-4.43E-02,2.49E-01,2.69E-02,1.50E-02,-8.13E-02,-1.57E-01,1.18E-01
,,1.26E+01,3.57E-01,9.92E-01,-5.04E-03,7.52E-04,-3.61E-02,2.05E-01,-2.20E-01,1.14E-02,-2.10E-01,-2.08E-01,8.27E-02,3.84E+00,2.32E+00,9.89E-01,-6.12E-03,-8.70E-03,-4.43E-02,2.49E-01,2.80E-02,1.51E-02,-7.87E-02,-1.50E-01,1.19E-01
,,1.26E+01,3.53E-01,9.92E-01,-5.04E-03,7.52E-04,-3.61E-02,2.05E-01,-2.19E-01,1.11E-02,-1.96E-01,-2.12E-01,8.65E-02,3.87E+00,2.31E+00,9.89E-01,-5.47E-03,-1.27E-02,-4.13E-02,2.64E-01,2.21E-02,1.48E-02,-7.55E-02,-1.47E-01,1.22E-01
,,1.26E+01,3.48E-01,9.92E-01,-1.08E-02,5.73E-04,-3.67E-02,2.05E-01,-2.18E-01,1.11E-02,-1.92E-01,-2.17E-01,9.01E-02,3.84E+00,2.32E+00,9.89E-01,-5.47E-03,-1.27E-02,-4.13E-02,2.42E-01,3.00E-02,1.48E-02,-7.38E-02,-1.42E-01,1.20E-01
,,1.26E+01,3.44E-01,9.92E-01,-1.08E-02,5.73E-04,-3.67E-02,2.05E-01,-2.15E-01,1.07E-02,-1.79E-01,-2.23E-01,9.39E-02,3.85E+00,2.32E+00,9.90E-01,-5.86E-03,-1.69E-02,-4.05E-02,2.40E-01,3.10E-02,1.48E-02,-7.25E-02,-1.39E-01,1.18E-01
,,1.25E+01,3.61E-01,9.93E-01,-1.63E-02,-5.38E-04,-3.94E-02,1.73E-01,-1.98E-01,1.08E-02,-1.30E-01,-2.01E-01,1.01E-01,3.85E+00,2.32E+00,9.90E-01,-5.86E-03,-1.69E-02,-4.05E-02,2.33E-01,3.17E-02,1.45E-02,-6.99E-02,-1.32E-01,1.16E-01
,,1.25E+01,3.61E-01,9.93E-01,-1.63E-02,-5.38E-04,-3.94E-02,1.70E-01,-1.92E-01,1.08E-02,-6.17E-02,-1.56E-01,1.11E-01,3.86E+00,2.32E+00,9.90E-01,-4.90E-03,-1.53E-02,-3.99E-02,2.31E-01,3.28E-02,1.45E-02,-6.70E-02,-1.23E-01,1.14E-01
,,1.25E+01,3.59E-01,9.93E-01,-2.22E-02,1.04E-03,-4.04E-02,1.69E-01,-1.88E-01,1.09E-02,-1.40E-02,-1.18E-01,1.16E-01,3.86E+00,2.32E+00,9.90E-01,-4.90E-03,-1.53E-02,-3.99E-02,2.24E-01,3.33E-02,1.42E-02,-6.60E-02,-1.21E-01,1.12E-01
,,1.26E+01,3.56E-01,9.93E-01,-2.22E-02,1.04E-03,-4.04E-02,1.69E-01,-1.83E-01,1.07E-02,3.29E-02,-9.14E-02,1.21E-01,3.86E+00,2.32E+00,9.90E-01,-4.90E-03,-1.53E-02,-3.99E-02,2.18E-01,3.38E-02,1.39E-02,-6.51E-02,-1.17E-01,1.11E-01
,,1.26E+01,3.52E-01,9.93E-01,-2.34E-02,-8.18E-04,-4.01E-02,1.69E-01,-1.79E-01,1.07E-02,6.47E-02,-7.26E-02,1.23E-01,3.86E+00,2.32E+00,9.90E-01,-3.90E-03,-2.35E-02,-4.02E-02,2.16E-01,3.47E-02,1.39E-02,-6.35E-02,-1.19E-01,1.10E-01
,,1.26E+01,3.48E-01,9.93E-01,-2.34E-02,-8.18E-04,-4.01E-02,1.69E-01,-1.74E-01,1.05E-02,8.90E-02,-5.60E-02,1.23E-01,3.86E+00,2.32E+00,9.90E-01,-3.90E-03,-2.35E-02,-4.02E-02,2.08E-01,3.50E-02,1.36E-02,-6.36E-02,-1.09E-01,1.10E-01
,,1.26E+01,3.45E-01,9.93E-01,-2.34E-02,-8.18E-04,-4.01E-02,1.69E-01,-1.70E-01,1.03E-02,1.06E-01,-4.41E-02,1.22E-01,3.86E+00,2.32E+00,9.90E-01,-3.90E-03,-2.35E-02,-4.02E-02,2.01E-01,3.53E-02,1.33E-02,-6.36E-02,-9.97E-02,1.10E-01
,,1.26E+01,3.42E-01,9.93E-01,-2.31E-02,2.20E-03,-4.23E-02,1.69E-01,-1.65E-01,1.01E-02,1.17E-01,-3.38E-02,1.20E-01,3.87E+00,2.32E+00,9.91E-01,-3.97E-03,-2.46E-02,-3.74E-02,1.97E-01,3.60E-02,1.33E-02,-6.31E-02,-9.20E-02,1.10E-01
,,1.26E+01,3.38E-01,9.93E-01,-2.31E-02,2.20E-03,-4.23E-02,1.69E-01,-1.61E-01,1.00E-02,1.24E-01,-3.17E-02,1.22E-01,3.87E+00,2.32E+00,9.91E-01,-3.97E-03,-2.46E-02,-3.74E-02,1.89E-01,3.63E-02,1.31E-02,-6.22E-02,-8.45E-02,1.07E-01
,,1.26E+01,3.35E-01,9.93E-01,-2.31E-02,2.20E-03,-4.23E-02,1.69E-01,-1.56E-01,9.80E-03,1.28E-01,-3.15E-02,1.23E-01,3.87E+00,2.32E+00,9.91E-01,-4.55E-03,-2.65E-02,-4.13E-02,1.86E-01,3.71E-02,1.31E-02,-6.18E-02,-7.79E-02,1.02E-01
,,1.26E+01,3.09E-01,9.94E-01,-2.09E-02,4.26E-03,-4.27E-02,2.11E-01,-1.67E-01,9.58E-03,1.15E-01,-5.05E-02,1.21E-01,3.87E+00,2.32E+00,9.91E-01,-4.55E-03,-2.65E-02,-4.13E-02,1.78E-01,3.75E-02,1.28E-02,-5.91E-02,-7.10E-02,1.06E-01
,,1.26E+01,3.09E-01,9.94E-01,-2.09E-02,4.26E-03,-4.27E-02,2.09E-01,-1.61E-01,9.18E-03,9.04E-02,-8.64E-02,1.19E-01,3.87E+00,2.32E+00,9.91E-01,-4.55E-03,-2.65E-02,-4.13E-02,1.70E-01,3.78E-02,1.25E-02,-5.69E-02,-6.37E-02,1.09E-01
,,1.26E+01,3.06E-01,9.94E-01,-1.90E-02,7.04E-03,-4.37E-02,2.10E-01,-1.57E-01,8.92E-03,7.46E-02,-1.15E-01,1.19E-01,3.88E+00,2.32E+00,9.92E-01,-4.33E-03,-3.21E-02,-3.71E-02,1.65E-01,3.87E-02,1.25E-02,-5.48E-02,-5.85E-02,1.11E-01
,,1.26E+01,3.03E-01,9.94E-01,-1.90E-02,7.04E-03,-4.37E-02,2.11E-01,-1.54E-01,8.58E-03,5.99E-02,-1.42E-01,1.19E-01,3.88E+00,2.32E+00,9.92E-01,-4.33E-03,-3.21E-02,-3.71E-02,1.61E-01,3.89E-02,1.24E-02,-5.39E-02,-5.32E-02,1.09E-01
,,1.27E+01,3.00E-01,9.94E-01,-2.09E-02,7.38E-03,-4.52E-02,2.26E-01,-1.50E-01,8.39E-03,4.64E-02,-1.66E-01,1.19E-01,3.88E+00,2.32E+00,9.92E-01,-3.07E-03,-3.37E-02,-3.71E-02,1.52E-01,3.97E-02,1.23E-02,-6.46E-02,-2.28E-02,1.04E-01
,,1.27E+01,2.97E-01,9.94E-01,-2.09E-02,7.38E-03,-4.52E-02,2.26E-01,-1.45E-01,8.18E-03,8.36E-02,-1.70E-01,1.27E-01,3.88E+00,2.32E+00,9.92E-01,-3.07E-03,-3.37E-02,-3.71E-02,1.43E-01,3.98E-02,1.22E-02,-8.48E-02,1.40E-02,1.00E-01
,,1.27E+01,2.94E-01,9.94E-01,-1.85E-02,8.00E-03,-4.68E-02,2.29E-01,-1.42E-01,8.12E-03,1.09E-01,-1.76E-01,1.31E-01,3.89E+00,2.32E+00,9.92E-01,-3.49E-03,-3.49E-02,-3.14E-02,1.37E-01,4.05E-02,1.23E-02,-9.88E-02,4.41E-02,9.85E-02
,,1.27E+01,2.91E-01,9.94E-01,-1.85E-02,8.00E-03,-4.68E-02,2.29E-01,-1.38E-01,7.88E-03,1.24E-01,-1.83E-01,1.35E-01,3.89E+00,2.32E+00,9.92E-01,-3.49E-03,-3.49E-02,-3.14E-02,1.33E-01,4.05E-02,1.22E-02,-1.04E-01,5.76E-02,9.48E-02
,,1.27E+01,2.88E-01,9.94E-01,-1.59E-02,7.26E-03,-4.88E-02,2.30E-01,-1.35E-01,7.82E-03,1.34E-01,-1.90E-01,1.36E-01,3.89E+00,2.32E+00,9.92E-01,-3.04E-03,-3.66E-02,-3.44E-02,1.23E-01,4.13E-02,1.22E-02,-1.14E-01,9.30E-02,8.79E-02
,,1.27E+01,2.86E-01,9.94E-01,-1.59E-02,7.26E-03,-4.88E-02,2.31E-01,-1.32E-01,7.59E-03,1.36E-01,-1.97E-01,1.39E-01,3.89E+00,2.32E+00,9.92E-01,-3.04E-03,-3.66E-02,-3.44E-02,1.14E-01,4.14E-02,1.20E-02,-1.18E-01,1.13E-01,8.86E-02
,,1.27E+01,2.83E-01,9.95E-01,-1.42E-02,6.95E-03,-4.84E-02,2.33E-01,-1.29E-01,7.54E-03,1.39E-01,-2.05E-01,1.41E-01,3.89E+00,2.32E+00,9.92E-01,-3.04E-03,-3.66E-02,-3.44E-02,1.05E-01,4.15E-02,1.19E-02,-1.21E-01,1.30E-01,8.92E-02
,,1.27E+01,2.81E-01,9.95E-01,-1.42E-02,6.95E-03,-4.84E-02,2.34E-01,-1.26E-01,7.30E-03,1.35E-01,-2.13E-01,1.41E-01,3.89E+00,2.32E+00,9.92E-01,-5.18E-03,-3.62E-02,-3.29E-02,9.66E-02,4.16E-02,1.17E-02,-1.25E-01,1.47E-01,9.07E-02
,,1.27E+01,2.78E-01,9.95E-01,-1.34E-02,5.17E-03,-5.07E-02,2.35E-01,-1.24E-01,7.25E-03,1.32E-01,-2.23E-01,1.39E-01,3.90E+00,2.33E+00,9.92E-01,-5.18E-03,-3.62E-02,-3.29E-02,9.10E-02,4.29E-02,1.16E-02,-1.22E-01,1.61E-01,8.95E-02
,,1.27E+01,2.76E-01,9.95E-01,-1.34E-02,5.17E-03,-5.07E-02,2.36E-01,-1.21E-01,7.01E-03,1.28E-01,-2.30E-01,1.42E-01,3.90E+00,2.33E+00,9.92E-01,-5.18E-03,-3.62E-02,-3.29E-02,8.28E-02,4.34E-02,1.15E-02,-1.19E-01,1.72E-01,8.88E-02
,,1.27E+01,2.73E-01,9.95E-01,-1.34E-02,5.17E-03,-5.07E-02,2.37E-01,-1.18E-01,6.77E-03,1.23E-01,-2.38E-01,1.44E-01,3.97E+00,2.35E+00,9.92E-01,-4.27E-03,-3.44E-02,-3.26E-02,1.25E-01,6.17E-02,1.14E-02,-1.16E-01,1.87E-01,8.85E-02
,,1.27E+01,2.71E-01,9.95E-01,-1.03E-02,5.82E-03,-5.22E-02,2.38E-01,-1.16E-01,6.73E-03,1.19E-01,-2.47E-01,1.44E-01,3.97E+00,2.35E+00,9.92E-01,-4.27E-03,-3.44E-02,-3.26E-02,1.17E-01,6.19E-02,1.12E-02,-1.04E-01,1.84E-01,8.91E-02
,,1.27E+01,2.69E-01,9.95E-01,-1.03E-02,5.82E-03,-5.22E-02,2.39E-01,-1.14E-01,6.49E-03,1.11E-01,-2.57E-01,1.46E-01,3.90E+00,2.33E+00,9.93E-01,-4.44E-03,-3.53E-02,-3.20E-02,6.32E-02,4.55E-02,1.10E-02,-9.46E-02,1.81E-01,8.98E-02
,,1.27E+01,2.60E-01,9.95E-01,-9.06E-03,5.23E-03,-5.25E-02,2.30E-01,-1.17E-01,6.46E-03,9.85E-02,-2.64E-01,1.46E-01,4.02E+00,2.33E+00,9.93E-01,-4.44E-03,-3.53E-02,-3.20E-02,1.36E-01,4.52E-02,1.09E-02,-1.17E-01,1.89E-01,8.53E-02
,,1.27E+01,2.60E-01,9.96E-01,-5.35E-03,1.58E-03,-5.43E-02,2.28E-01,-1.13E-01,6.48E-03,8.72E-02,-2.68E-01,1.45E-01,4.02E+00,2.33E+00,9.93E-01,-4.44E-03,-3.53E-02,-3.20E-02,1.32E-01,4.54E-02,1.07E-02,-1.25E-01,1.75E-01,8.39E-02
,,1.27E+01,2.57E-01,9.96E-01,-5.35E-03,1.58E-03,-5.43E-02,2.28E-01,-1.12E-01,6.26E-03,7.19E-02,-2.65E-01,1.47E-01,3.90E+00,2.33E+00,9.93E-01,-7.51E-03,-3.42E-02,-3.19E-02,3.99E-02,4.73E-02,1.05E-02,-1.43E-01,1.75E-01,8.19E-02
,,1.27E+01,2.55E-01,9.96E-01,-3.18E-03,-9.21E-04,-5.39E-02,2.28E-01,-1.11E-01,6.28E-03,6.08E-02,-2.67E-01,1.49E-01,3.90E+00,2.33E+00,9.93E-01,-7.51E-03,-3.42E-02,-3.19E-02,3.28E-02,4.81E-02,1.06E-02,-1.45E-01,2.23E-01,8.19E-02
,,1.27E+01,2.53E-01,9.96E-01,-3.18E-03,-9.21E-04,-5.39E-02,2.34E-01,-1.11E-01,6.11E-03,6.97E-02,-2.54E-01,1.53E-01,3.91E+00,2.33E+00,9.93E-01,-7.03E-03,-3.37E-02,-3.15E-02,2.76E-02,4.97E-02,1.07E-02,-1.46E-01,2.60E-01,8.21E-02
,,1.27E+01,2.51E-01,9.96E-01,-2.71E-03,-2.66E-03,-5.39E-02,2.31E-01,-1.10E-01,6.22E-03,9.44E-02,-2.35E-01,1.57E-01,3.91E+00,2.33E+00,9.93E-01,-7.03E-03,-3.37E-02,-3.15E-02,2.08E-02,5.05E-02,1.07E-02,-1.45E-01,2.90E-01,8.19E-02
,,1.27E+01,2.48E-01,9.96E-01,-2.71E-03,-2.66E-03,-5.39E-02,2.31E-01,-1.10E-01,6.07E-03,1.09E-01,-2.18E-01,1.58E-01,3.91E+00,2.33E+00,9.93E-01,-9.05E-03,-2.98E-02,-2.89E-02,1.42E-02,5.13E-02,1.07E-02,-1.46E-01,3.19E-01,8.36E-02
,,1.27E+01,3.05E-01,9.97E-01,1.48E-03,-3.05E-03,-5.65E-02,2.23E-01,-6.95E-02,6.11E-03,1.21E-01,-2.06E-01,1.57E-01,3.91E+00,2.33E+00,9.93E-01,-9.05E-03,-2.98E-02,-2.89E-02,9.90E-03,5.33E-02,1.07E-02,-1.42E-01,3.39E-01,8.20E-02
,,1.27E+01,3.05E-01,9.97E-01,1.48E-03,-3.05E-03,-5.65E-02,2.19E-01,-6.88E-02,5.95E-03,1.90E-01,-1.91E-01,1.69E-01,3.91E+00,2.33E+00,9.93E-01,-9.05E-03,-2.98E-02,-2.89E-02,4.12E-03,5.44E-02,1.07E-02,-1.37E-01,3.53E-01,7.98E-02
,,1.27E+01,2.48E-01,9.97E-01,2.55E-03,-4.63E-03,-5.79E-02,2.06E-01,-1.08E-01,5.98E-03,2.05E-01,-1.75E-01,1.70E-01,3.91E+00,2.33E+00,9.93E-01,-8.64E-03,-2.73E-02,-2.89E-02,-1.50E-03,5.54E-02,1.06E-02,-1.32E-01,3.68E-01,7.83E-02
,,1.27E+01,2.48E-01,9.97E-01,2.55E-03,-4.63E-03,-5.79E-02,2.02E-01,-1.07E-01,5.84E-03,1.81E-01,-1.56E-01,1.68E-01,3.91E+00,2.33E+00,9.93E-01,-8.64E-03,-2.73E-02,-2.89E-02,-5.28E-03,5.73E-02,1.05E-02,-1.28E-01,3.77E-01,7.73E-02
,,1.27E+01,2.47E-01,9.97E-01,2.55E-03,-4.63E-03,-5.79E-02,2.02E-01,-1.07E-01,5.77E-03,1.72E-01,-1.47E-01,1.67E-01,3.91E+00,2.33E+00,9.93E-01,-8.64E-03,-2.73E-02,-2.89E-02,-1.03E-02,5.83E-02,1.05E-02,-1.24E-01,3.85E-01,7.69E-02
,,1.28E+01,2.26E-01,9.97E-01,8.61E-03,-7.05E-03,-5.80E-02,2.27E-01,-1.22E-01,5.64E-03,1.35E-01,-1.40E-01,1.64E-01,3.91E+00,2.33E+00,9.92E-01,-1.06E-02,-2.28E-02,-2.70E-02,-1.40E-02,6.03E-02,1.03E-02,-1.22E-01,3.95E-01,7.79E-02
,,1.28E+01,2.25E-01,9.97E-01,8.61E-03,-7.05E-03,-5.80E-02,2.24E-01,-1.23E-01,5.37E-03,9.50E-02,-1.50E-01,1.61E-01,3.91E+00,2.33E+00,9.92E-01,-1.06E-02,-2.28E-02,-2.70E-02,-1.80E-02,6.15E-02,1.03E-02,-1.14E-01,3.96E-01,7.58E-02
,,1.28E+01,2.22E-01,9.97E-01,1.33E-02,-5.94E-03,-5.79E-02,2.23E-01,-1.25E-01,5.24E-03,6.33E-02,-1.59E-01,1.60E-01,3.91E+00,2.34E+00,9.92E-01,-1.23E-02,-1.96E-02,-2.72E-02,-2.06E-02,6.41E-02,1.01E-02,-1.09E-01,4.00E-01,7.42E-02
,,1.28E+01,2.20E-01,9.98E-01,1.61E-02,-7.43E-03,-6.09E-02,2.21E-01,-1.28E-01,5.13E-03,3.31E-02,-1.69E-01,1.56E-01,3.91E+00,2.34E+00,9.92E-01,-1.23E-02,-1.96E-02,-2.72E-02,-2.39E-02,6.56E-02,1.01E-02,-9.91E-02,3.98E-01,7.40E-02
,,1.28E+01,2.17E-01,9.98E-01,1.61E-02,-7.43E-03,-6.09E-02,2.20E-01,-1.31E-01,4.86E-03,1.72E-03,-1.77E-01,1.59E-01,3.92E+00,2.34E+00,9.92E-01,-1.28E-02,-1.66E-02,-2.78E-02,-2.63E-02,6.83E-02,9.95E-03,-9.17E-02,4.00E-01,7.33E-02
,,1.28E+01,2.15E-01,9.98E-01,1.70E-02,-8.53E-03,-5.99E-02,2.18E-01,-1.34E-01,4.77E-03,-2.51E-02,-1.86E-01,1.62E-01,3.92E+00,2.34E+00,9.92E-01,-1.28E-02,-1.66E-02,-2.78E-02,-2.89E-02,6.99E-02,9.92E-03,-8.24E-02,3.97E-01,7.41E-02
,,1.28E+01,2.12E-01,9.98E-01,1.70E-02,-8.53E-03,-5.99E-02,2.16E-01,-1.38E-01,4.52E-03,-4.91E-02,-1.92E-01,1.62E-01,3.92E+00,2.34E+00,9.92E-01,-1.29E-02,-1.24E-02,-2.75E-02,-3.07E-02,7.26E-02,9.78E-03,-7.51E-02,3.98E-01,7.48E-02
,,1.28E+01,2.36E-01,9.98E-01,1.91E-02,-1.01E-02,-6.34E-02,2.20E-01,-1.23E-01,4.49E-03,-3.15E-02,-1.87E-01,1.67E-01,3.92E+00,2.34E+00,9.92E-01,-1.29E-02,-1.24E-02,-2.75E-02,-3.25E-02,7.42E-02,9.75E-03,-6.69E-02,3.92E-01,7.49E-02
,,1.28E+01,2.36E-01,9.98E-01,1.91E-02,-1.01E-02,-6.34E-02,2.15E-01,-1.25E-01,4.36E-03,1.11E-02,-1.70E-01,1.77E-01,3.92E+00,2.34E+00,9.92E-01,-1.29E-02,-8.08E-03,-2.60E-02,-3.41E-02,7.58E-02,9.73E-03,-6.02E-02,3.90E-01,7.59E-02
,,1.28E+01,1.50E-01,9.98E-01,1.72E-02,-1.14E-02,-6.31E-02,2.08E-01,-1.87E-01,4.40E-03,-1.26E-02,-1.55E-01,1.75E-01,3.92E+00,2.34E+00,9.92E-01,-1.29E-02,-8.08E-03,-2.60E-02,-3.43E-02,7.85E-02,9.60E-03,-5.32E-02,3.84E-01,7.50E-02
,,1.28E+01,1.50E-01,9.98E-01,2.09E-02,-1.34E-02,-6.24E-02,2.03E-01,-1.88E-01,4.40E-03,-7.59E-02,-1.41E-01,1.69E-01,3.92E+00,2.34E+00,9.92E-01,-1.29E-02,-8.08E-03,-2.60E-02,-3.52E-02,7.99E-02,9.58E-03,-4.66E-02,3.78E-01,7.37E-02
,,1.28E+01,1.46E-01,9.98E-01,2.09E-02,-1.34E-02,-6.24E-02,2.00E-01,-1.92E-01,4.25E-03,-1.34E-01,-1.25E-01,1.64E-01,3.92E+00,2.34E+00,9.92E-01,-1.34E-02,-3.82E-03,-2.48E-02,-3.49E-02,8.28E-02,9.47E-03,-3.99E-02,3.73E-01,7.30E-02
,,1.28E+01,2.64E-01,9.99E-01,1.96E-02,-1.43E-02,-6.30E-02,1.93E-01,-1.11E-01,4.22E-03,-1.82E-01,-1.15E-01,1.61E-01,3.92E+00,2.34E+00,9.92E-01,-1.34E-02,-3.82E-03,-2.48E-02,-3.50E-02,8.42E-02,9.45E-03,-3.25E-02,3.65E-01,7.14E-02
,,1.28E+01,2.65E-01,9.99E-01,1.96E-02,-1.43E-02,-6.30E-02,1.88E-01,-1.13E-01,4.07E-03,-6.78E-02,-1.03E-01,1.80E-01,3.92E+00,2.34E+00,9.92E-01,-1.34E-02,-3.82E-03,-2.48E-02,-3.50E-02,8.57E-02,9.45E-03,-2.64E-02,3.58E-01,7.03E-02
,,1.28E+01,2.64E-01,9.99E-01,1.96E-02,-1.43E-02,-6.30E-02,1.83E-01,-1.16E-01,3.92E-03,1.40E-02,-9.12E-02,1.89E-01,3.92E+00,2.34E+00,9.92E-01,-1.25E-02,1.90E-03,-2.26E-02,-3.38E-02,8.85E-02,9.34E-03,-2.16E-02,3.54E-01,6.95E-02
,,1.28E+01,2.61E-01,9.99E-01,1.66E-02,-1.43E-02,-6.60E-02,1.80E-01,-1.19E-01,3.88E-03,7.30E-02,-8.16E-02,1.92E-01,3.92E+00,2.35E+00,9.92E-01,-1.25E-02,1.90E-03,-2.26E-02,-3.27E-02,8.97E-02,9.33E-03,-1.62E-02,3.44E-01,6.69E-02
,,1.28E+01,2.59E-01,9.99E-01,1.66E-02,-1.43E-02,-6.60E-02,1.78E-01,-1.23E-01,3.72E-03,1.13E-01,-7.54E-02,1.97E-01,3.92E+00,2.35E+00,9.92E-01,-1.25E-02,1.90E-03,-2.26E-02,-3.17E-02,9.09E-02,9.33E-03,-1.16E-02,3.35E-01,6.53E-02
,,1.29E+01,1.70E-01,9.99E-01,1.45E-02,-1.69E-02,-6.82E-02,1.97E-01,-1.86E-01,3.64E-03,1.38E-01,-7.24E-02,1.97E-01,3.92E+00,2.35E+00,9.92E-01,-1.09E-02,6.55E-03,-2.22E-02,-2.95E-02,9.34E-02,9.24E-03,-6.77E-03,3.29E-01,6.42E-02
,,1.29E+01,1.70E-01,9.99E-01,1.45E-02,-1.69E-02,-6.82E-02,1.91E-01,-1.86E-01,3.39E-03,5.23E-02,-8.57E-02,1.87E-01,3.92E+00,2.35E+00,9.92E-01,-1.09E-02,6.55E-03,-2.22E-02,-2.77E-02,9.42E-02,9.24E-03,-3.58E-03,3.18E-01,6.33E-02
,,1.29E+01,1.68E-01,9.99E-01,1.58E-02,-1.74E-02,-6.71E-02,1.87E-01,-1.88E-01,3.23E-03,-1.36E-02,-9.62E-02,1.83E-01,4.01E+00,2.41E+00,9.91E-01,-1.19E-02,1.13E-02,-2.24E-02,3.56E-02,1.37E-01,9.16E-03,-3.04E-03,3.15E-01,6.25E-02
,,1.29E+01,1.64E-01,9.99E-01,1.58E-02,-1.74E-02,-6.71E-02,1.83E-01,-1.91E-01,3.02E-03,-6.27E-02,-1.03E-01,1.79E-01,4.01E+00,2.41E+00,9.91E-01,-1.19E-02,1.13E-02,-2.24E-02,3.81E-02,1.38E-01,9.05E-03,5.83E-02,2.82E-01,6.95E-02
,,1.29E+01,1.56E-01,9.99E-01,1.20E-02,-1.72E-02,-7.24E-02,1.85E-01,-1.97E-01,2.97E-03,-8.47E-02,-9.71E-02,1.81E-01,4.01E+00,2.41E+00,9.91E-01,-1.19E-02,1.13E-02,-2.24E-02,3.99E-02,1.38E-01,8.97E-03,1.06E-01,2.54E-01,7.35E-02
,,1.29E+01,1.56E-01,9.99E-01,1.20E-02,-1.72E-02,-7.24E-02,1.79E-01,-1.96E-01,2.89E-03,-7.92E-02,-8.08E-02,1.89E-01,3.92E+00,2.35E+00,9.91E-01,-1.05E-02,1.55E-02,-2.13E-02,-1.79E-02,9.96E-02,8.83E-03,1.42E-01,2.32E-01,7.54E-02
,,1.28E+01,2.36E-01,9.99E-01,1.08E-02,-1.84E-02,-7.21E-02,1.49E-01,-1.39E-01,2.94E-03,-2.48E-02,-5.71E-02,2.02E-01,3.92E+00,2.35E+00,9.91E-01,-1.05E-02,1.55E-02,-2.13E-02,-1.45E-02,1.00E-01,9.04E-03,9.52E-02,2.61E-01,6.52E-02
,,1.29E+01,1.43E-01,9.99E-01,6.86E-03,-1.79E-02,-7.32E-02,1.78E-01,-2.05E-01,3.01E-03,6.28E-02,-2.36E-02,2.13E-01,3.92E+00,2.35E+00,9.91E-01,-7.27E-03,1.87E-02,-1.90E-02,-9.93E-03,1.02E-01,9.18E-03,5.80E-02,2.84E-01,5.86E-02
,,1.29E+01,1.41E-01,9.99E-01,6.86E-03,-1.79E-02,-7.32E-02,1.72E-01,-2.05E-01,2.84E-03,1.85E-02,-2.61E-02,2.06E-01,3.92E+00,2.35E+00,9.91E-01,-7.27E-03,1.87E-02,-1.90E-02,-6.00E-03,1.02E-01,9.30E-03,3.30E-02,2.97E-01,5.38E-02
,,1.29E+01,1.39E-01,9.99E-01,7.61E-03,-1.77E-02,-7.52E-02,1.56E-01,-2.05E-01,2.71E-03,-1.39E-02,-2.73E-02,2.03E-01,3.93E+00,2.36E+00,9.91E-01,-7.53E-03,2.37E-02,-1.87E-02,-4.95E-04,1.04E-01,9.34E-03,1.33E-02,3.11E-01,5.12E-02
,,1.29E+01,1.35E-01,9.99E-01,7.61E-03,-1.77E-02,-7.52E-02,1.42E-01,-2.06E-01,2.63E-03,-4.12E-02,-1.60E-02,2.03E-01,3.93E+00,2.36E+00,9.91E-01,-7.53E-03,2.37E-02,-1.87E-02,4.28E-03,1.04E-01,9.42E-03,3.72E-03,3.11E-01,5.00E-02
,,1.29E+01,1.31E-01,9.99E-01,4.66E-03,-1.82E-02,-7.54E-02,1.37E-01,-2.07E-01,2.59E-03,-6.45E-02,-5.04E-04,2.04E-01,3.93E+00,2.36E+00,9.91E-01,-7.53E-03,2.37E-02,-1.87E-02,8.98E-03,1.04E-01,9.47E-03,-2.44E-03,3.10E-01,4.96E-02
,,1.29E+01,1.27E-01,9.99E-01,4.66E-03,-1.82E-02,-7.54E-02,1.33E-01,-2.08E-01,2.53E-03,-8.17E-02,1.30E-02,2.04E-01,3.93E+00,2.36E+00,9.91E-01,-6.50E-03,2.90E-02,-1.92E-02,1.37E-02,1.04E-01,9.52E-03,-6.15E-03,3.12E-01,4.91E-02
,,1.29E+01,1.19E-01,9.99E-01,3.06E-03,-1.48E-02,-7.76E-02,1.60E-01,-2.11E-01,2.46E-03,-9.92E-02,2.76E-02,2.03E-01,3.93E+00,2.36E+00,9.91E-01,-6.50E-03,2.90E-02,-1.92E-02,2.05E-02,1.06E-01,9.47E-03,-8.89E-03,3.06E-01,4.96E-02
,,1.29E+01,1.19E-01,9.99E-01,3.06E-03,-1.48E-02,-7.76E-02,1.55E-01,-2.09E-01,2.25E-03,-1.15E-01,7.48E-03,2.06E-01,3.93E+00,2.36E+00,9.91E-01,-6.50E-03,2.90E-02,-1.92E-02,2.60E-02,1.05E-01,9.49E-03,-9.96E-03,2.97E-01,5.04E-02
,,1.29E+01,1.17E-01,9.99E-01,7.41E-04,-1.50E-02,-7.90E-02,1.51E-01,-2.08E-01,2.05E-03,-1.26E-01,-7.80E-03,2.08E-01,3.93E+00,2.36E+00,9.91E-01,-7.55E-03,3.28E-02,-1.75E-02,3.29E-02,1.07E-01,9.42E-03,-1.16E-02,2.91E-01,5.21E-02
,,1.29E+01,1.12E-01,9.99E-01,7.41E-04,-1.50E-02,-7.90E-02,1.48E-01,-2.08E-01,1.89E-03,-1.32E-01,-2.01E-02,2.11E-01,3.93E+00,2.36E+00,9.91E-01,-7.55E-03,3.28E-02,-1.75E-02,3.90E-02,1.07E-01,9.43E-03,-7.37E-03,2.78E-01,5.08E-02
,,1.29E+01,1.08E-01,9.99E-01,-1.54E-03,-1.39E-02,-7.85E-02,1.46E-01,-2.08E-01,1.74E-03,-1.40E-01,-3.03E-02,2.13E-01,3.93E+00,2.36E+00,9.91E-01,-7.00E-03,3.57E-02,-1.94E-02,4.51E-02,1.07E-01,9.44E-03,-3.90E-03,2.68E-01,4.86E-02
,,1.29E+01,1.04E-01,9.99E-01,-1.54E-03,-1.39E-02,-7.85E-02,1.43E-01,-2.07E-01,1.61E-03,-1.46E-01,-4.05E-02,2.13E-01,3.92E+00,2.33E+00,9.91E-01,-7.00E-03,3.57E-02,-1.94E-02,4.61E-02,8.56E-02,9.37E-03,-2.15E-02,2.56E-01,4.76E-02
,,1.29E+01,9.99E-02,9.99E-01,-8.51E-03,-1.53E-02,-7.95E-02,1.40E-01,-2.06E-01,1.50E-03,-1.53E-01,-4.90E-02,2.14E-01,3.92E+00,2.33E+00,9.91E-01,-7.00E-03,3.57E-02,-1.94E-02,5.26E-02,8.58E-02,9.40E-03,-5.43E-02,2.47E-01,4.49E-02
,,1.29E+01,8.90E-02,9.99E-01,-1.03E-02,-1.53E-02,-8.13E-02,1.45E-01,-2.09E-01,1.42E-03,-1.53E-01,-5.47E-02,2.14E-01,3.92E+00,2.33E+00,9.91E-01,-7.00E-03,3.57E-02,-1.94E-02,5.89E-02,8.60E-02,9.43E-03,-7.71E-02,2.38E-01,4.41E-02
,,1.29E+01,8.89E-02,9.99E-01,-1.03E-02,-1.53E-02,-8.13E-02,1.40E-01,-2.04E-01,1.43E-03,-1.16E-01,-3.80E-02,2.22E-01,3.93E+00,2.37E+00,9.91E-01,-7.47E-03,4.23E-02,-1.74E-02,7.48E-02,1.12E-01,9.36E-03,-9.25E-02,2.32E-01,4.44E-02
,,1.29E+01,8.69E-02,9.99E-01,-1.59E-02,-1.43E-02,-8.43E-02,1.36E-01,-2.00E-01,1.47E-03,-9.10E-02,-2.27E-02,2.25E-01,3.93E+00,2.37E+00,9.91E-01,-7.47E-03,4.23E-02,-1.74E-02,8.22E-02,1.12E-01,9.33E-03,-5.86E-02,2.10E-01,4.83E-02
,,1.29E+01,8.30E-02,9.99E-01,-1.59E-02,-1.43E-02,-8.43E-02,1.33E-01,-1.97E-01,1.46E-03,-6.18E-02,-1.20E-02,2.31E-01,3.93E+00,2.37E+00,9.91E-01,-6.15E-03,4.59E-02,-1.42E-02,8.94E-02,1.12E-01,9.30E-03,-3.31E-02,1.93E-01,5.24E-02
,,1.29E+01,7.91E-02,9.99E-01,-1.93E-02,-1.47E-02,-8.60E-02,1.04E-01,-1.94E-01,1.50E-03,-4.00E-02,5.61E-03,2.36E-01,3.94E+00,2.37E+00,9.91E-01,-6.14E-03,4.59E-02,-1.42E-02,9.54E-02,1.13E-01,9.22E-03,-2.49E-02,1.83E-01,5.04E-02
,,1.29E+01,7.52E-02,9.99E-01,-1.93E-02,-1.47E-02,-8.60E-02,9.80E-02,-1.90E-01,1.58E-03,-2.37E-02,3.30E-02,2.39E-01,3.94E+00,2.37E+00,9.91E-01,-6.14E-03,4.59E-02,-1.42E-02,1.03E-01,1.13E-01,9.18E-03,-8.48E-03,1.61E-01,4.78E-02
,,1.29E+01,7.15E-02,9.99E-01,-1.97E-02,-1.39E-02,-8.63E-02,9.53E-02,-1.86E-01,1.64E-03,-1.34E-02,5.66E-02,2.41E-01,3.94E+00,2.37E+00,9.91E-01,-6.06E-03,5.06E-02,-1.49E-02,1.11E-01,1.13E-01,9.15E-03,3.17E-03,1.43E-01,4.57E-02
,,1.30E+01,9.39E-02,9.99E-01,-2.20E-02,-1.04E-02,-8.65E-02,1.90E-01,-1.64E-01,1.64E-03,-8.97E-03,8.03E-02,2.42E-01,3.94E+00,2.37E+00,9.91E-01,-6.06E-03,5.06E-02,-1.49E-02,1.22E-01,1.14E-01,9.06E-03,1.19E-02,1.21E-01,4.48E-02
,,1.30E+01,9.40E-02,9.99E-01,-2.20E-02,-1.04E-02,-8.65E-02,1.86E-01,-1.58E-01,1.23E-03,3.10E-02,9.39E-03,2.47E-01,3.94E+00,2.37E+00,9.91E-01,-6.06E-03,5.06E-02,-1.49E-02,1.30E-01,1.14E-01,9.02E-03,2.17E-02,9.97E-02,4.46E-02
,,1.30E+01,9.24E-02,9.99E-01,-2.20E-02,-1.04E-02,-8.65E-02,1.82E-01,-1.52E-01,9.05E-04,6.28E-02,-4.64E-02,2.50E-01,3.94E+00,2.37E+00,9.91E-01,-6.06E-03,5.06E-02,-1.49E-02,1.38E-01,1.13E-01,8.99E-03,2.83E-02,8.06E-02,4.41E-02
,,1.29E+01,8.94E-02,9.99E-01,-2.13E-02,-8.82E-03,-8.56E-02,1.10E-01,-1.48E-01,5.61E-04,8.86E-02,-9.48E-02,2.52E-01,3.94E+00,2.38E+00,9.90E-01,-5.02E-03,5.51E-02,-1.33E-02,1.54E-01,1.15E-01,8.90E-03,3.68E-02,5.17E-02,4.26E-02
,,1.29E+01,8.65E-02,9.99E-01,-2.13E-02,-8.82E-03,-8.56E-02,8.69E-02,-1.44E-01,6.83E-04,1.03E-01,-6.78E-02,2.51E-01,3.94E+00,2.38E+00,9.90E-01,-5.02E-03,5.51E-02,-1.33E-02,1.58E-01,1.14E-01,8.88E-03,3.86E-02,4.12E-02,4.18E-02
,,1.29E+01,8.37E-02,9.99E-01,-1.99E-02,-1.06E-02,-8.83E-02,8.26E-02,-1.40E-01,8.31E-04,1.14E-01,-3.54E-02,2.48E-01,3.95E+00,2.38E+00,9.90E-01,-4.56E-03,5.56E-02,-1.35E-02,1.70E-01,1.16E-01,8.83E-03,4.17E-02,2.19E-02,4.02E-02
,,1.29E+01,8.09E-02,9.99E-01,-1.99E-02,-1.06E-02,-8.83E-02,8.05E-02,-1.36E-01,9.73E-04,1.18E-01,-4.22E-03,2.50E-01,3.95E+00,2.38E+00,9.90E-01,-4.56E-03,5.56E-02,-1.35E-02,1.79E-01,1.15E-01,8.79E-03,4.69E-02,8.18E-04,4.01E-02
,,1.29E+01,7.82E-02,9.99E-01,-1.90E-02,-9.00E-03,-9.17E-02,8.08E-02,-1.32E-01,1.03E-03,1.21E-01,2.02E-02,2.49E-01,3.95E+00,2.38E+00,9.90E-01,-2.77E-03,5.80E-02,-1.27E-02,1.91E-01,1.16E-01,8.76E-03,5.13E-02,-1.62E-02,4.06E-02
,,1.29E+01,7.56E-02,9.99E-01,-1.90E-02,-9.00E-03,-9.17E-02,7.86E-02,-1.28E-01,1.09E-03,1.21E-01,3.50E-02,2.54E-01,3.95E+00,2.38E+00,9.90E-01,-2.77E-03,5.80E-02,-1.27E-02,2.04E-01,1.15E-01,8.67E-03,5.42E-02,-4.85E-02,3.88E-02
,,1.29E+01,7.31E-02,9.99E-01,-1.78E-02,-7.30E-03,-9.11E-02,7.66E-02,-1.25E-01,1.07E-03,1.20E-01,4.74E-02,2.56E-01,3.96E+00,2.39E+00,9.91E-01,-1.64E-03,6.11E-02,-1.17E-02,2.12E-01,1.16E-01,8.67E-03,5.56E-02,-5.63E-02,3.90E-02
,,1.29E+01,7.07E-02,9.99E-01,-1.78E-02,-7.30E-03,-9.11E-02,7.51E-02,-1.21E-01,1.12E-03,1.17E-01,5.55E-02,2.58E-01,3.96E+00,2.39E+00,9.91E-01,-1.64E-03,6.11E-02,-1.17E-02,2.21E-01,1.15E-01,8.59E-03,5.79E-02,-8.12E-02,3.74E-02
,,1.29E+01,6.83E-02,9.99E-01,-1.63E-02,-5.01E-03,-9.13E-02,7.40E-02,-1.18E-01,1.06E-03,1.14E-01,6.21E-02,2.58E-01,3.97E+00,2.39E+00,9.91E-01,-2.24E-03,5.97E-02,-1.24E-02,2.38E-01,1.15E-01,8.54E-03,5.90E-02,-1.13E-01,3.59E-02
,,1.29E+01,6.60E-02,9.99E-01,-1.63E-02,-5.01E-03,-9.13E-02,7.31E-02,-1.15E-01,1.09E-03,1.10E-01,6.47E-02,2.59E-01,3.97E+00,2.39E+00,9.91E-01,-2.24E-03,5.97E-02,-1.24E-02,2.46E-01,1.14E-01,8.46E-03,6.37E-02,-1.34E-01,3.66E-02
,,1.30E+01,8.67E-02,9.99E-01,-1.22E-02,-2.52E-03,-9.30E-02,1.41E-01,-9.73E-02,8.56E-04,1.19E-01,3.80E-02,2.60E-01,3.97E+00,2.39E+00,9.91E-01,1.44E-03,6.07E-02,-1.14E-02,2.59E-01,1.15E-01,8.45E-03,6.72E-02,-1.54E-01,3.67E-02
,,1.30E+01,8.67E-02,9.99E-01,-1.22E-02,-2.52E-03,-9.30E-02,1.39E-01,-9.36E-02,6.11E-04,1.34E-01,-1.57E-02,2.64E-01,3.97E+00,2.39E+00,9.91E-01,1.44E-03,6.07E-02,-1.14E-02,2.63E-01,1.14E-01,8.40E-03,6.67E-02,-1.65E-01,3.61E-02
,,1.30E+01,8.49E-02,9.99E-01,-1.29E-02,-5.26E-04,-9.39E-02,1.39E-01,-9.12E-02,3.22E-04,1.46E-01,-5.81E-02,2.67E-01,3.97E+00,2.39E+00,9.91E-01,2.14E-03,6.06E-02,-1.03E-02,2.75E-01,1.11E-01,8.27E-03,6.51E-02,-1.95E-01,3.53E-02
,,1.30E+01,8.31E-02,9.99E-01,-1.29E-02,-5.26E-04,-9.39E-02,1.39E-01,-8.87E-02,1.69E-04,1.56E-01,-9.68E-02,2.69E-01,3.98E+00,2.40E+00,9.91E-01,2.14E-03,6.06E-02,-1.03E-02,2.88E-01,1.11E-01,8.27E-03,6.35E-02,-2.14E-01,3.35E-02
,,1.31E+01,5.14E-02,9.99E-01,-9.03E-03,5.62E-04,-9.49E-02,1.51E-01,-1.07E-01,-1.84E-05,1.69E-01,-1.34E-01,2.71E-01,3.98E+00,2.40E+00,9.91E-01,2.14E-03,6.06E-02,-1.03E-02,2.92E-01,1.10E-01,8.22E-03,6.34E-02,-2.24E-01,3.29E-02
,,1.31E+01,5.14E-02,9.99E-01,-9.03E-03,5.62E-04,-9.49E-02,1.50E-01,-1.06E-01,-9.17E-05,1.48E-01,-1.53E-01,2.69E-01,3.99E+00,2.40E+00,9.91E-01,5.32E-03,6.01E-02,-6.77E-03,3.09E-01,1.09E-01,8.19E-03,6.47E-02,-2.51E-01,3.39E-02
,,1.31E+01,4.93E-02,9.99E-01,-7.77E-03,1.57E-03,-9.54E-02,1.49E-01,-1.03E-01,-2.64E-04,1.00E-01,-1.99E-01,2.65E-01,3.99E+00,2.40E+00,9.91E-01,5.32E-03,6.01E-02,-6.77E-03,3.16E-01,1.06E-01,8.08E-03,6.10E-02,-2.71E-01,2.88E-02
,,1.30E+01,4.73E-02,9.99E-01,-7.77E-03,1.57E-03,-9.54E-02,8.19E-02,-1.01E-01,-2.07E-04,7.76E-02,-2.01E-01,2.64E-01,4.00E+00,2.40E+00,9.91E-01,5.78E-03,5.89E-02,-6.81E-03,3.29E-01,1.05E-01,8.10E-03,5.73E-02,-2.89E-01,2.52E-02
,,1.30E+01,4.63E-02,9.99E-01,-7.77E-03,1.57E-03,-9.54E-02,7.75E-02,-1.00E-01,-1.03E-04,6.86E-02,-1.85E-01,2.64E-01,4.00E+00,2.40E+00,9.91E-01,5.78E-03,5.89E-02,-6.81E-03,3.36E-01,1.03E-01,7.97E-03,5.61E-02,-3.08E-01,2.35E-02
,,1.30E+01,-2.81E-02,9.99E-01,-3.09E-03,-2.52E-04,-9.67E-02,1.20E-01,-1.48E-01,2.49E-04,4.63E-02,-1.37E-01,2.65E-01,4.01E+00,2.41E+00,9.91E-01,8.54E-03,5.54E-02,-3.86E-03,3.48E-01,1.02E-01,7.99E-03,5.61E-02,-3.28E-01,2.43E-02
,,1.30E+01,-2.81E-02,9.99E-01,-3.09E-03,-2.52E-04,-9.67E-02,1.20E-01,-1.48E-01,2.49E-04,4.63E-02,-1.37E-01,2.65E-01,4.01E+00,2.41E+00,9.91E-01,8.54E-03,5.54E-02,-3.86E-03,3.54E-01,9.88E-02,7.86E-03,5.19E-02,-3.45E-01,1.97E-02
,,1.30E+01,-2.98E-02,9.99E-01,-5.08E-03,-1.92E-03,-9.71E-02,1.17E-01,-1.43E-01,1.85E-04,-1.66E-01,-1.64E-01,2.44E-01,4.02E+00,2.41E+00,9.92E-01,1.12E-02,5.10E-02,-3.53E-03,3.66E-01,9.78E-02,7.90E-03,4.93E-02,-3.63E-01,1.66E-02
,,1.30E+01,-3.26E-02,9.99E-01,-5.08E-03,-1.92E-03,-9.71E-02,1.17E-01,-1.42E-01,1.61E-04,-2.26E-01,-1.72E-01,2.44E-01,4.02E+00,2.41E+00,9.92E-01,1.12E-02,5.10E-02,-3.53E-03,3.71E-01,9.42E-02,7.76E-03,4.36E-02,-3.77E-01,1.42E-02
,,1.30E+01,-3.55E-02,9.99E-01,-3.68E-03,-2.35E-03,-9.77E-02,7.49E-02,-1.41E-01,1.91E-04,-2.53E-01,-1.80E-01,2.48E-01,4.03E+00,2.41E+00,9.92E-01,1.10E-02,4.93E-02,-4.18E-03,3.82E-01,9.26E-02,7.80E-03,3.77E-02,-3.91E-01,1.20E-02
,,1.30E+01,-3.83E-02,9.99E-01,-3.68E-03,-2.35E-03,-9.77E-02,7.08E-02,-1.41E-01,3.57E-04,-2.75E-01,-1.49E-01,2.52E-01,4.03E+00,2.41E+00,9.92E-01,1.10E-02,4.93E-02,-4.18E-03,3.87E-01,8.92E-02,7.64E-03,3.56E-02,-4.06E-01,1.23E-02
,,1.30E+01,-4.11E-02,9.99E-01,-1.11E-02,-4.32E-03,-1.01E-01,7.02E-02,-1.40E-01,5.55E-04,-2.99E-01,-1.24E-01,2.52E-01,4.04E+00,2.41E+00,9.92E-01,1.36E-02,4.56E-02,-2.28E-03,3.98E-01,8.74E-02,7.67E-03,3.45E-02,-4.22E-01,1.37E-02
,,1.30E+01,-1.70E-01,9.99E-01,-1.11E-02,-4.32E-03,-1.01E-01,5.53E-02,-2.23E-01,7.04E-04,-3.87E-01,-9.53E-02,2.45E-01,4.04E+00,2.41E+00,9.92E-01,1.36E-02,4.56E-02,-2.28E-03,4.01E-01,8.40E-02,7.50E-03,2.88E-02,-4.36E-01,1.10E-02
,,1.30E+01,-1.70E-01,9.99E-01,-1.11E-02,-4.32E-03,-1.01E-01,5.36E-02,-2.17E-01,8.45E-04,-5.15E-01,-6.68E-02,2.37E-01,4.04E+00,2.41E+00,9.92E-01,1.36E-02,4.56E-02,-2.28E-03,4.03E-01,8.21E-02,7.42E-03,2.62E-02,-4.42E-01,1.00E-02
,,,,,,,,,,,,,,4.12E+00,2.44E+00,9.92E-01,1.47E-02,3.94E-02,-2.76E-03,4.66E-01,9.50E-02,7.34E-03,2.83E-02,-4.67E-01,9.20E-03
,,,,,,,,,,,,,,4.12E+00,2.44E+00,9.92E-01,1.47E-02,3.94E-02,-2.76E-03,4.67E-01,9.08E-02,7.13E-03,3.83E-02,-4.87E-01,1.05E-02
,,,,,,,,,,,,,,4.06E+00,2.42E+00,9.93E-01,1.62E-02,3.42E-02,-1.72E-03,4.22E-01,7.09E-02,7.15E-03,4.61E-02,-5.09E-01,1.18E-02
,,,,,,,,,,,,,,4.06E+00,2.42E+00,9.93E-01,1.62E-02,3.42E-02,-1.72E-03,4.23E-01,6.67E-02,7.17E-03,1.80E-02,-4.79E-01,6.73E-03
,,,,,,,,,,,,,,4.06E+00,2.42E+00,9.93E-01,1.62E-02,3.42E-02,-1.72E-03,4.23E-01,6.47E-02,7.17E-03,6.35E-03,-4.66E-01,5.07E-03
,,,,,,,,,,,,,,4.07E+00,2.42E+00,9.93E-01,1.88E-02,2.82E-02,-9.23E-05,4.30E-01,5.95E-02,7.37E-03,-2.21E-02,-4.38E-01,1.85E-03
,,,,,,,,,,,,,,4.07E+00,2.42E+00,9.93E-01,1.88E-02,2.82E-02,-9.23E-05,4.29E-01,5.51E-02,7.29E-03,-3.85E-02,-4.24E-01,-7.22E-04
,,,,,,,,,,,,,,4.08E+00,2.42E+00,9.93E-01,1.75E-02,2.24E-02,1.04E-03,4.36E-01,5.22E-02,7.40E-03,-5.09E-02,-4.16E-01,-1.98E-03
,,,,,,,,,,,,,,4.08E+00,2.42E+00,9.93E-01,1.75E-02,2.24E-02,1.04E-03,4.35E-01,5.01E-02,7.34E-03,-5.51E-02,-4.11E-01,-2.94E-03
,,,,,,,,,,,,,,4.09E+00,2.42E+00,9.94E-01,1.76E-02,1.72E-02,5.69E-04,4.40E-01,4.53E-02,7.36E-03,-6.70E-02,-4.02E-01,-5.61E-03
,,,,,,,,,,,,,,4.09E+00,2.42E+00,9.94E-01,1.76E-02,1.72E-02,5.69E-04,4.37E-01,4.13E-02,7.21E-03,-7.24E-02,-3.97E-01,-5.42E-03
,,,,,,,,,,,,,,4.11E+00,2.43E+00,9.94E-01,1.87E-02,1.09E-02,6.52E-04,4.42E-01,3.83E-02,7.24E-03,-7.73E-02,-3.97E-01,-5.33E-03
,,,,,,,,,,,,,,4.11E+00,2.43E+00,9.94E-01,1.87E-02,1.09E-02,6.52E-04,4.38E-01,3.42E-02,7.08E-03,-8.34E-02,-3.93E-01,-5.51E-03
,,,,,,,,,,,,,,4.11E+00,2.43E+00,9.94E-01,1.87E-02,1.09E-02,6.52E-04,4.36E-01,3.21E-02,7.00E-03,-8.66E-02,-3.91E-01,-5.63E-03
,,,,,,,,,,,,,,4.12E+00,2.43E+00,9.94E-01,1.72E-02,6.64E-03,3.64E-03,4.40E-01,2.93E-02,7.02E-03,-9.42E-02,-3.90E-01,-3.78E-03
,,,,,,,,,,,,,,4.12E+00,2.43E+00,9.94E-01,1.72E-02,6.64E-03,3.64E-03,4.35E-01,2.56E-02,6.84E-03,-9.61E-02,-3.89E-01,-7.67E-03
,,,,,,,,,,,,,,4.13E+00,2.43E+00,9.94E-01,1.56E-02,4.08E-03,2.36E-03,4.35E-01,2.14E-02,6.74E-03,-1.00E-01,-3.89E-01,-1.07E-02
,,,,,,,,,,,,,,4.13E+00,2.43E+00,9.94E-01,1.56E-02,4.08E-03,2.36E-03,4.30E-01,1.81E-02,6.56E-03,-1.01E-01,-3.90E-01,-1.04E-02
,,,,,,,,,,,,,,4.13E+00,2.43E+00,9.94E-01,1.56E-02,4.08E-03,2.36E-03,4.30E-01,1.81E-02,6.56E-03,-1.01E-01,-3.90E-01,-1.04E-02
,,,,,,,,,,,,,,4.14E+00,2.43E+00,9.95E-01,1.54E-02,-3.95E-03,4.20E-03,4.29E-01,1.41E-02,6.47E-03,-1.04E-01,-3.94E-01,-8.98E-03
,,,,,,,,,,,,,,4.14E+00,2.43E+00,9.95E-01,1.54E-02,-3.95E-03,4.20E-03,4.22E-01,1.09E-02,6.31E-03,-1.06E-01,-3.90E-01,-1.13E-02
,,,,,,,,,,,,,,4.16E+00,2.43E+00,9.95E-01,1.48E-02,-7.50E-03,5.39E-03,4.19E-01,7.12E-03,6.25E-03,-1.10E-01,-3.86E-01,-1.32E-02
,,,,,,,,,,,,,,4.16E+00,2.43E+00,9.95E-01,1.48E-02,-7.50E-03,5.39E-03,4.12E-01,4.18E-03,6.07E-03,-1.11E-01,-3.84E-01,-1.55E-02
,,,,,,,,,,,,,,4.31E+00,2.50E+00,9.95E-01,1.06E-02,-1.38E-02,4.32E-03,5.13E-01,4.82E-02,6.08E-03,-1.19E-01,-3.81E-01,-1.78E-02
,,,,,,,,,,,,,,4.31E+00,2.50E+00,9.95E-01,1.06E-02,-1.38E-02,4.32E-03,5.03E-01,4.55E-02,5.81E-03,-4.54E-02,-3.97E-01,-7.26E-03
,,,,,,,,,,,,,,4.18E+00,2.43E+00,9.95E-01,9.60E-03,-1.98E-02,5.64E-03,4.01E-01,-2.25E-03,5.73E-03,5.00E-03,-4.14E-01,-2.04E-03
,,,,,,,,,,,,,,4.18E+00,2.43E+00,9.95E-01,9.60E-03,-1.98E-02,5.64E-03,3.90E-01,-4.53E-03,5.97E-03,-4.41E-02,-3.32E-01,-1.39E-02
,,,,,,,,,,,,,,4.18E+00,2.43E+00,9.95E-01,9.60E-03,-1.98E-02,5.64E-03,3.81E-01,-6.31E-03,6.14E-03,-8.00E-02,-2.64E-01,-1.99E-02
,,,,,,,,,,,,,,4.19E+00,2.43E+00,9.95E-01,1.06E-02,-2.44E-02,7.06E-03,3.79E-01,-7.74E-03,6.39E-03,-1.04E-01,-2.14E-01,-2.25E-02
,,,,,,,,,,,,,,4.19E+00,2.43E+00,9.95E-01,1.06E-02,-2.44E-02,7.06E-03,3.74E-01,-8.70E-03,6.41E-03,-1.14E-01,-1.92E-01,-2.40E-02
,,,,,,,,,,,,,,4.19E+00,2.43E+00,9.95E-01,1.06E-02,-2.44E-02,7.06E-03,3.64E-01,-1.06E-02,6.45E-03,-1.32E-01,-1.50E-01,-2.62E-02
,,,,,,,,,,,,,,4.20E+00,2.43E+00,9.96E-01,7.02E-03,-2.72E-02,8.09E-03,3.57E-01,-1.22E-02,6.53E-03,-1.50E-01,-1.03E-01,-2.71E-02
,,,,,,,,,,,,,,4.20E+00,2.43E+00,9.96E-01,6.43E-03,-3.12E-02,8.41E-03,3.46E-01,-1.33E-02,6.49E-03,-1.53E-01,-8.15E-02,-2.77E-02
,,,,,,,,,,,,,,4.22E+00,2.43E+00,9.96E-01,6.43E-03,-3.12E-02,8.41E-03,3.43E-01,-1.39E-02,6.48E-03,-1.54E-01,-5.91E-02,-2.84E-02
,,,,,,,,,,,,,,4.22E+00,2.43E+00,9.96E-01,6.43E-03,-3.12E-02,8.41E-03,3.38E-01,-1.44E-02,6.45E-03,-1.54E-01,-5.04E-02,-2.86E-02
,,,,,,,,,,,,,,4.22E+00,2.43E+00,9.96E-01,6.43E-03,-3.12E-02,8.41E-03,3.27E-01,-1.54E-02,6.38E-03,-1.55E-01,-3.36E-02,-2.90E-02
,,,,,,,,,,,,,,4.23E+00,2.44E+00,9.96E-01,3.43E-03,-3.16E-02,8.61E-03,3.19E-01,-1.54E-02,6.30E-03,-1.56E-01,-9.80E-03,-2.91E-02
,,,,,,,,,,,,,,4.23E+00,2.44E+00,9.96E-01,3.43E-03,-3.16E-02,8.61E-03,3.09E-01,-1.58E-02,6.21E-03,-1.52E-01,-1.37E-03,-2.89E-02
,,,,,,,,,,,,,,4.23E+00,2.44E+00,9.96E-01,2.57E-03,-3.17E-02,8.88E-03,2.98E-01,-1.62E-02,6.13E-03,-1.49E-01,7.88E-03,-2.87E-02
,,,,,,,,,,,,,,4.24E+00,2.44E+00,9.96E-01,2.57E-03,-3.17E-02,8.88E-03,3.01E-01,-1.60E-02,6.08E-03,-1.47E-01,1.31E-02,-2.89E-02
,,,,,,,,,,,,,,4.24E+00,2.44E+00,9.96E-01,2.57E-03,-3.17E-02,8.88E-03,2.91E-01,-1.62E-02,5.99E-03,-1.44E-01,1.64E-02,-2.91E-02
,,,,,,,,,,,,,,4.25E+00,2.44E+00,9.96E-01,-8.84E-05,-3.19E-02,9.39E-03,2.83E-01,-1.59E-02,5.85E-03,-1.40E-01,2.55E-02,-2.92E-02
,,,,,,,,,,,,,,4.25E+00,2.44E+00,9.96E-01,-8.84E-05,-3.19E-02,9.39E-03,2.73E-01,-1.56E-02,5.77E-03,-1.35E-01,2.68E-02,-2.95E-02
,,,,,,,,,,,,,,4.26E+00,2.44E+00,9.95E-01,-1.23E-03,-3.50E-02,9.45E-03,2.70E-01,-1.50E-02,5.65E-03,-1.31E-01,2.83E-02,-2.97E-02
,,,,,,,,,,,,,,4.26E+00,2.44E+00,9.95E-01,-1.23E-03,-3.50E-02,9.45E-03,2.65E-01,-1.47E-02,5.62E-03,-1.28E-01,2.91E-02,-2.98E-02
,,,,,,,,,,,,,,4.26E+00,2.44E+00,9.95E-01,-1.23E-03,-3.50E-02,9.45E-03,2.54E-01,-1.42E-02,5.57E-03,-1.23E-01,3.24E-02,-2.99E-02
,,,,,,,,,,,,,,4.27E+00,2.44E+00,9.95E-01,-3.93E-03,-3.38E-02,1.13E-02,2.46E-01,-1.26E-02,5.43E-03,-1.15E-01,3.46E-02,-3.07E-02
,,,,,,,,,,,,,,4.28E+00,2.44E+00,9.95E-01,-5.93E-03,-3.25E-02,1.30E-02,2.43E-01,-1.11E-02,5.31E-03,-1.09E-01,3.67E-02,-3.11E-02
,,,,,,,,,,,,,,4.28E+00,2.44E+00,9.95E-01,-5.93E-03,-3.25E-02,1.30E-02,2.34E-01,-9.70E-03,5.26E-03,-1.00E-01,3.32E-02,-3.36E-02
,,,,,,,,,,,,,,4.29E+00,2.44E+00,9.95E-01,-6.47E-03,-3.33E-02,1.28E-02,2.30E-01,-7.98E-03,5.14E-03,-9.29E-02,3.18E-02,-3.57E-02
,,,,,,,,,,,,,,4.29E+00,2.44E+00,9.95E-01,-6.47E-03,-3.33E-02,1.28E-02,2.21E-01,-6.57E-03,5.11E-03,-8.56E-02,2.92E-02,-3.64E-02
,,,,,,,,,,,,,,4.29E+00,2.44E+00,9.95E-01,-6.47E-03,-3.33E-02,1.28E-02,2.11E-01,-5.17E-03,5.09E-03,-7.97E-02,2.95E-02,-3.70E-02
,,,,,,,,,,,,,,4.30E+00,2.44E+00,9.95E-01,-8.40E-03,-3.39E-02,1.23E-02,2.08E-01,-3.21E-03,5.00E-03,-7.60E-02,3.13E-02,-3.78E-02
,,,,,,,,,,,,,,4.30E+00,2.44E+00,9.95E-01,-8.40E-03,-3.39E-02,1.23E-02,1.98E-01,-1.50E-03,5.00E-03,-6.78E-02,3.09E-02,-3.69E-02
,,,,,,,,,,,,,,4.30E+00,2.44E+00,9.95E-01,-8.40E-03,-3.39E-02,1.23E-02,1.94E-01,-6.47E-04,5.00E-03,-6.43E-02,3.17E-02,-3.67E-02
,,,,,,,,,,,,,,4.40E+00,2.48E+00,9.95E-01,-1.20E-02,-3.42E-02,1.52E-02,2.52E-01,2.97E-02,4.96E-03,-3.57E-02,4.26E-02,-3.32E-02
,,,,,,,,,,,,,,4.40E+00,2.48E+00,9.95E-01,-1.20E-02,-3.42E-02,1.52E-02,2.42E-01,3.16E-02,5.04E-03,5.17E-03,5.47E-02,-3.25E-02
,,,,,,,,,,,,,,4.32E+00,2.44E+00,9.95E-01,-1.26E-02,-3.27E-02,1.40E-02,1.72E-01,7.31E-03,5.15E-03,1.22E-02,9.15E-02,-3.60E-02
,,,,,,,,,,,,,,4.32E+00,2.44E+00,9.95E-01,-1.26E-02,-3.27E-02,1.40E-02,1.63E-01,9.65E-03,5.47E-03,-2.73E-03,1.47E-01,-3.94E-02
,,,,,,,,,,,,,,4.32E+00,2.44E+00,9.95E-01,-1.26E-02,-3.27E-02,1.40E-02,1.59E-01,1.08E-02,5.60E-03,-8.08E-03,1.72E-01,-4.04E-02
,,,,,,,,,,,,,,4.33E+00,2.44E+00,9.95E-01,-1.11E-02,-3.00E-02,1.56E-02,1.56E-01,1.35E-02,5.74E-03,-1.55E-02,2.18E-01,-4.07E-02
,,,,,,,,,,,,,,4.33E+00,2.44E+00,9.95E-01,-1.11E-02,-3.00E-02,1.56E-02,1.48E-01,1.54E-02,5.93E-03,-2.13E-02,2.47E-01,-4.32E-02
,,,,,,,,,,,,,,4.33E+00,2.44E+00,9.94E-01,-1.06E-02,-2.81E-02,1.61E-02,1.42E-01,1.89E-02,5.98E-03,-2.49E-02,2.81E-01,-4.50E-02
,,,,,,,,,,,,,,4.33E+00,2.44E+00,9.94E-01,-1.06E-02,-2.81E-02,1.61E-02,1.39E-01,1.98E-02,6.05E-03,-2.53E-02,2.88E-01,-4.55E-02
,,,,,,,,,,,,,,4.34E+00,2.44E+00,9.94E-01,-1.25E-02,-2.67E-02,1.80E-02,1.33E-01,2.33E-02,6.03E-03,-2.64E-02,3.10E-01,-4.51E-02
,,,,,,,,,,,,,,4.34E+00,2.44E+00,9.94E-01,-1.25E-02,-2.67E-02,1.80E-02,1.26E-01,2.54E-02,6.15E-03,-2.07E-02,3.16E-01,-4.72E-02
,,,,,,,,,,,,,,4.34E+00,2.44E+00,9.94E-01,-1.12E-02,-2.02E-02,1.69E-02,1.20E-01,2.75E-02,6.26E-03,-1.47E-02,3.28E-01,-4.94E-02
,,,,,,,,,,,,,,4.35E+00,2.44E+00,9.94E-01,-1.12E-02,-2.02E-02,1.69E-02,1.19E-01,3.00E-02,6.11E-03,-1.15E-02,3.26E-01,-4.89E-02
,,,,,,,,,,,,,,4.35E+00,2.44E+00,9.94E-01,-1.12E-02,-2.02E-02,1.69E-02,1.14E-01,3.18E-02,6.20E-03,-7.71E-03,3.24E-01,-4.85E-02
,,,,,,,,,,,,,,4.35E+00,2.44E+00,9.94E-01,-1.12E-02,-2.02E-02,1.69E-02,1.08E-01,3.35E-02,6.30E-03,-4.14E-03,3.24E-01,-4.83E-02
,,,,,,,,,,,,,,4.36E+00,2.45E+00,9.93E-01,-1.35E-02,-1.81E-02,1.81E-02,1.09E-01,3.66E-02,6.16E-03,6.65E-04,3.23E-01,-4.77E-02
,,,,,,,,,,,,,,4.36E+00,2.45E+00,9.93E-01,-1.35E-02,-1.81E-02,1.81E-02,1.04E-01,3.87E-02,6.26E-03,8.93E-03,3.19E-01,-4.83E-02
,,,,,,,,,,,,,,4.36E+00,2.45E+00,9.93E-01,-1.41E-02,-1.28E-02,1.85E-02,1.05E-01,4.18E-02,6.12E-03,1.57E-02,3.20E-01,-4.85E-02
,,,,,,,,,,,,,,4.36E+00,2.45E+00,9.93E-01,-1.41E-02,-1.28E-02,1.85E-02,1.01E-01,4.39E-02,6.22E-03,2.43E-02,3.10E-01,-4.91E-02
,,,,,,,,,,,,,,4.36E+00,2.45E+00,9.93E-01,-1.32E-02,-7.79E-03,1.95E-02,9.93E-02,4.51E-02,6.27E-03,2.87E-02,3.10E-01,-4.86E-02
,,,,,,,,,,,,,,4.37E+00,2.45E+00,9.93E-01,-1.32E-02,-7.78E-03,1.95E-02,9.99E-02,4.89E-02,6.17E-03,3.82E-02,2.93E-01,-5.04E-02
,,,,,,,,,,,,,,4.37E+00,2.45E+00,9.93E-01,-1.11E-02,-3.60E-03,1.98E-02,9.73E-02,5.07E-02,6.27E-03,4.53E-02,2.86E-01,-5.12E-02
,,,,,,,,,,,,,,4.38E+00,2.43E+00,9.92E-01,-1.11E-02,-3.60E-03,1.98E-02,1.05E-01,3.64E-02,6.12E-03,3.26E-02,2.69E-01,-5.44E-02
,,,,,,,,,,,,,,4.38E+00,2.43E+00,9.92E-01,-1.11E-02,-3.60E-03,1.98E-02,1.04E-01,3.73E-02,6.17E-03,2.10E-02,2.60E-01,-5.62E-02
,,,,,,,,,,,,,,4.38E+00,2.45E+00,9.92E-01,-1.04E-02,-5.88E-04,2.01E-02,1.02E-01,5.69E-02,6.04E-03,3.13E-03,2.48E-01,-5.82E-02
,,,,,,,,,,,,,,4.38E+00,2.45E+00,9.92E-01,-1.04E-02,-5.88E-04,2.01E-02,1.01E-01,5.83E-02,6.17E-03,2.11E-02,2.34E-01,-5.58E-02
,,,,,,,,,,,,,,4.39E+00,2.45E+00,9.92E-01,-9.76E-03,6.26E-03,2.24E-02,1.05E-01,6.08E-02,6.09E-03,3.61E-02,2.27E-01,-5.26E-02
,,,,,,,,,,,,,,4.39E+00,2.45E+00,9.92E-01,-9.76E-03,6.26E-03,2.24E-02,1.05E-01,6.23E-02,6.25E-03,5.19E-02,1.99E-01,-5.58E-02
,,,,,,,,,,,,,,4.39E+00,2.45E+00,9.92E-01,-1.19E-02,8.55E-03,2.43E-02,1.05E-01,6.29E-02,6.31E-03,5.45E-02,1.94E-01,-5.52E-02
,,,,,,,,,,,,,,4.40E+00,2.46E+00,9.91E-01,-1.19E-02,8.55E-03,2.43E-02,1.10E-01,6.56E-02,6.24E-03,6.60E-02,1.77E-01,-5.83E-02
,,,,,,,,,,,,,,4.40E+00,2.46E+00,9.91E-01,-1.19E-02,8.55E-03,2.43E-02,1.10E-01,6.56E-02,6.24E-03,6.60E-02,1.77E-01,-5.83E-02
,,,,,,,,,,,,,,4.42E+00,2.46E+00,9.91E-01,-4.78E-03,1.70E-02,2.59E-02,1.30E-01,7.54E-02,6.61E-03,1.04E-01,7.79E-02,-6.24E-02
,,,,,,,,,,,,,,4.42E+00,2.46E+00,9.91E-01,-4.78E-03,1.70E-02,2.59E-02,1.30E-01,7.53E-02,6.66E-03,1.03E-01,6.92E-02,-6.39E-02
,,,,,,,,,,,,,,4.43E+00,2.46E+00,9.91E-01,-2.95E-03,2.10E-02,2.63E-02,1.38E-01,7.63E-02,6.70E-03,1.01E-01,4.81E-02,-6.73E-02
,,,,,,,,,,,,,,4.43E+00,2.46E+00,9.91E-01,-2.95E-03,2.10E-02,2.63E-02,1.41E-01,7.58E-02,6.78E-03,1.00E-01,2.89E-02,-6.86E-02
,,,,,,,,,,,,,,4.43E+00,2.47E+00,9.91E-01,-1.70E-03,2.15E-02,2.82E-02,1.48E-01,7.68E-02,6.79E-03,1.00E-01,1.35E-02,-6.82E-02
,,,,,,,,,,,,,,4.43E+00,2.47E+00,9.91E-01,-1.70E-03,2.15E-02,2.82E-02,1.50E-01,7.60E-02,6.86E-03,1.00E-01,-4.69E-03,-7.10E-02
,,,,,,,,,,,,,,4.43E+00,2.47E+00,9.91E-01,-1.70E-03,2.15E-02,2.82E-02,1.51E-01,7.56E-02,6.90E-03,9.99E-02,-1.26E-02,-7.20E-02
,,,,,,,,,,,,,,4.44E+00,2.47E+00,9.91E-01,-2.45E-06,2.56E-02,2.85E-02,1.61E-01,7.57E-02,6.95E-03,9.85E-02,-3.58E-02,-7.43E-02
,,,,,,,,,,,,,,4.44E+00,2.47E+00,9.91E-01,-2.45E-06,2.56E-02,2.85E-02,1.63E-01,7.46E-02,7.00E-03,9.76E-02,-5.39E-02,-7.52E-02
,,,,,,,,,,,,,,4.45E+00,2.47E+00,9.91E-01,1.23E-03,2.47E-02,2.98E-02,1.71E-01,7.49E-02,7.04E-03,9.62E-02,-6.90E-02,-7.60E-02
,,,,,,,,,,,,,,4.45E+00,2.47E+00,9.91E-01,1.23E-03,2.47E-02,2.98E-02,1.74E-01,7.36E-02,7.09E-03,9.57E-02,-8.55E-02,-7.77E-02
,,,,,,,,,,,,,,4.45E+00,2.47E+00,9.91E-01,1.23E-03,2.47E-02,2.98E-02,1.76E-01,7.23E-02,7.14E-03,9.48E-02,-9.93E-02,-7.88E-02
,,,,,,,,,,,,,,4.46E+00,2.47E+00,9.91E-01,3.88E-03,2.41E-02,2.95E-02,1.84E-01,7.25E-02,7.20E-03,9.53E-02,-1.11E-01,-7.98E-02
,,,,,,,,,,,,,,4.46E+00,2.47E+00,9.91E-01,3.88E-03,2.41E-02,2.95E-02,1.86E-01,7.07E-02,7.24E-03,9.19E-02,-1.25E-01,-8.00E-02
,,,,,,,,,,,,,,4.46E+00,2.47E+00,9.91E-01,3.88E-03,2.41E-02,2.95E-02,1.88E-01,6.89E-02,7.28E-03,8.87E-02,-1.37E-01,-8.01E-02
,,,,,,,,,,,,,,4.47E+00,2.47E+00,9.91E-01,5.10E-03,2.53E-02,2.97E-02,1.96E-01,6.85E-02,7.33E-03,8.66E-02,-1.49E-01,-8.02E-02
,,,,,,,,,,,,,,4.47E+00,2.47E+00,9.91E-01,5.10E-03,2.53E-02,2.97E-02,1.98E-01,6.65E-02,7.34E-03,8.39E-02,-1.63E-01,-8.05E-02
,,,,,,,,,,,,,,4.48E+00,2.48E+00,9.91E-01,8.41E-03,2.64E-02,2.93E-02,2.07E-01,6.57E-02,7.40E-03,8.03E-02,-1.74E-01,-8.11E-02
,,,,,,,,,,,,,,4.48E+00,2.48E+00,9.91E-01,8.41E-03,2.64E-02,2.93E-02,2.09E-01,6.31E-02,7.39E-03,7.49E-02,-1.90E-01,-8.10E-02
,,,,,,,,,,,,,,4.48E+00,2.48E+00,9.91E-01,8.41E-03,2.64E-02,2.93E-02,2.09E-01,6.31E-02,7.39E-03,7.49E-02,-1.90E-01,-8.10E-02
,,,,,,,,,,,,,,4.48E+00,2.48E+00,9.91E-01,1.02E-02,2.44E-02,3.29E-02,2.18E-01,6.05E-02,7.45E-03,6.84E-02,-2.12E-01,-7.85E-02
,,,,,,,,,,,,,,4.48E+00,2.48E+00,9.91E-01,1.02E-02,2.44E-02,3.29E-02,2.20E-01,5.77E-02,7.44E-03,6.33E-02,-2.26E-01,-7.85E-02
,,,,,,,,,,,,,,4.49E+00,2.48E+00,9.91E-01,1.11E-02,2.33E-02,3.48E-02,2.27E-01,5.61E-02,7.52E-03,5.90E-02,-2.39E-01,-7.72E-02
,,,,,,,,,,,,,,4.49E+00,2.48E+00,9.91E-01,1.11E-02,2.33E-02,3.48E-02,2.28E-01,5.46E-02,7.52E-03,5.65E-02,-2.46E-01,-7.72E-02
,,,,,,,,,,,,,,4.50E+00,2.48E+00,9.91E-01,1.44E-02,2.33E-02,3.28E-02,2.37E-01,4.91E-02,7.88E-03,4.04E-02,-2.05E-01,-9.14E-02
,,,,,,,,,,,,,,4.50E+00,2.48E+00,9.91E-01,1.44E-02,2.33E-02,3.28E-02,2.38E-01,4.73E-02,7.91E-03,3.54E-02,-2.00E-01,-9.17E-02
,,,,,,,,,,,,,,4.50E+00,2.48E+00,9.91E-01,1.44E-02,2.33E-02,3.28E-02,2.39E-01,4.38E-02,7.96E-03,2.63E-02,-1.92E-01,-9.22E-02
,,,,,,,,,,,,,,4.51E+00,2.48E+00,9.91E-01,1.31E-02,1.94E-02,3.53E-02,2.46E-01,4.17E-02,8.08E-03,1.72E-02,-1.89E-01,-9.08E-02
,,,,,,,,,,,,,,4.51E+00,2.48E+00,9.91E-01,1.31E-02,1.94E-02,3.53E-02,2.47E-01,3.86E-02,8.09E-03,1.40E-02,-1.86E-01,-9.37E-02
,,,,,,,,,,,,,,4.52E+00,2.49E+00,9.91E-01,1.66E-02,2.17E-02,3.52E-02,2.54E-01,3.50E-02,8.17E-03,1.05E-02,-1.82E-01,-9.65E-02
,,,,,,,,,,,,,,4.52E+00,2.49E+00,9.91E-01,1.66E-02,2.17E-02,3.52E-02,2.54E-01,3.13E-02,8.13E-03,2.25E-03,-1.88E-01,-9.78E-02
,,,,,,,,,,,,,,4.52E+00,2.49E+00,9.91E-01,1.66E-02,2.17E-02,3.52E-02,2.55E-01,2.95E-02,8.11E-03,-1.66E-03,-1.91E-01,-9.84E-02
,,,,,,,,,,,,,,4.53E+00,2.49E+00,9.91E-01,1.48E-02,2.07E-02,3.52E-02,2.62E-01,2.70E-02,8.14E-03,-1.05E-02,-1.96E-01,-9.92E-02
,,,,,,,,,,,,,,4.53E+00,2.49E+00,9.91E-01,1.48E-02,2.07E-02,3.52E-02,2.63E-01,2.37E-02,8.07E-03,-1.25E-02,-2.05E-01,-9.91E-02
,,,,,,,,,,,,,,4.53E+00,2.49E+00,9.91E-01,1.48E-02,2.07E-02,3.52E-02,2.63E-01,2.05E-02,8.02E-03,-1.55E-02,-2.12E-01,-9.92E-02
,,,,,,,,,,,,,,4.54E+00,2.49E+00,9.91E-01,1.52E-02,2.01E-02,3.66E-02,2.70E-01,1.84E-02,8.02E-03,-1.84E-02,-2.21E-01,-9.93E-02
,,,,,,,,,,,,,,4.54E+00,2.49E+00,9.91E-01,1.52E-02,2.01E-02,3.66E-02,2.70E-01,1.52E-02,7.95E-03,-2.17E-02,-2.31E-01,-1.01E-01
,,,,,,,,,,,,,,4.55E+00,2.49E+00,9.91E-01,1.44E-02,1.78E-02,3.92E-02,2.78E-01,1.29E-02,7.97E-03,-2.62E-02,-2.40E-01,-1.00E-01
,,,,,,,,,,,,,,4.55E+00,2.49E+00,9.91E-01,1.44E-02,1.78E-02,3.92E-02,2.77E-01,8.51E-03,7.83E-03,-2.84E-02,-2.55E-01,-1.06E-01
,,,,,,,,,,,,,,4.56E+00,2.49E+00,9.92E-01,1.45E-02,1.65E-02,3.57E-02,2.84E-01,6.43E-03,7.86E-03,-3.08E-02,-2.63E-01,-1.10E-01
,,,,,,,,,,,,,,4.56E+00,2.49E+00,9.92E-01,1.45E-02,1.65E-02,3.57E-02,2.83E-01,3.53E-03,7.93E-03,-3.61E-02,-2.39E-01,-1.07E-01
,,,,,,,,,,,,,,4.56E+00,2.49E+00,9.92E-01,1.45E-02,1.65E-02,3.57E-02,2.82E-01,2.10E-03,7.97E-03,-3.87E-02,-2.28E-01,-1.06E-01
,,,,,,,,,,,,,,4.57E+00,2.49E+00,9.92E-01,1.32E-02,1.58E-02,3.81E-02,2.89E-01,2.49E-05,8.13E-03,-4.49E-02,-2.10E-01,-1.03E-01
,,,,,,,,,,,,,,4.57E+00,2.49E+00,9.92E-01,1.32E-02,1.58E-02,3.81E-02,2.88E-01,-3.77E-03,8.11E-03,-4.75E-02,-1.98E-01,-1.06E-01
,,,,,,,,,,,,,,4.59E+00,2.49E+00,9.92E-01,1.36E-02,1.55E-02,3.97E-02,2.94E-01,-5.66E-03,8.15E-03,-4.96E-02,-1.94E-01,-1.07E-01
,,,,,,,,,,,,,,4.59E+00,2.49E+00,9.92E-01,1.36E-02,1.55E-02,3.97E-02,2.93E-01,-8.21E-03,8.09E-03,-5.25E-02,-1.94E-01,-1.09E-01
,,,,,,,,,,,,,,4.60E+00,2.50E+00,9.92E-01,1.08E-02,1.57E-02,3.92E-02,2.99E-01,-1.01E-02,8.12E-03,-5.77E-02,-1.93E-01,-1.11E-01
,,,,,,,,,,,,,,4.60E+00,2.50E+00,9.92E-01,1.08E-02,1.57E-02,3.92E-02,2.98E-01,-1.20E-02,8.02E-03,-5.53E-02,-1.99E-01,-1.11E-01
,,,,,,,,,,,,,,4.61E+00,2.50E+00,9.92E-01,9.09E-03,1.28E-02,3.99E-02,3.05E-01,-1.34E-02,8.01E-03,-5.58E-02,-2.06E-01,-1.11E-01
,,,,,,,,,,,,,,4.61E+00,2.50E+00,9.92E-01,9.09E-03,1.28E-02,3.99E-02,3.03E-01,-1.49E-02,7.90E-03,-5.24E-02,-2.13E-01,-1.11E-01
,,,,,,,,,,,,,,4.62E+00,2.50E+00,9.92E-01,8.74E-03,1.18E-02,4.19E-02,3.09E-01,-1.61E-02,7.89E-03,-5.09E-02,-2.19E-01,-1.10E-01
,,,,,,,,,,,,,,4.62E+00,2.50E+00,9.92E-01,8.74E-03,1.18E-02,4.19E-02,3.08E-01,-1.68E-02,7.83E-03,-4.99E-02,-2.24E-01,-1.12E-01
,,,,,,,,,,,,,,4.63E+00,2.50E+00,9.92E-01,1.04E-02,1.05E-02,4.11E-02,3.13E-01,-1.86E-02,7.76E-03,-4.74E-02,-2.36E-01,-1.16E-01
,,,,,,,,,,,,,,4.63E+00,2.50E+00,9.92E-01,1.04E-02,1.05E-02,4.11E-02,3.10E-01,-2.04E-02,7.62E-03,-4.99E-02,-2.46E-01,-1.16E-01
,,,,,,,,,,,,,,4.63E+00,2.50E+00,9.92E-01,7.90E-03,1.18E-02,4.33E-02,3.08E-01,-2.20E-02,7.50E-03,-5.43E-02,-2.53E-01,-1.15E-01
,,,,,,,,,,,,,,4.64E+00,2.50E+00,9.93E-01,7.90E-03,1.18E-02,4.33E-02,3.14E-01,-2.29E-02,7.47E-03,-5.24E-02,-2.63E-01,-1.18E-01
,,,,,,,,,,,,,,4.64E+00,2.50E+00,9.93E-01,7.90E-03,1.18E-02,4.33E-02,3.13E-01,-2.35E-02,7.40E-03,-5.18E-02,-2.69E-01,-1.19E-01
,,,,,,,,,,,,,,4.64E+00,2.50E+00,9.93E-01,7.13E-03,1.02E-02,4.27E-02,3.10E-01,-2.53E-02,7.21E-03,-5.18E-02,-2.84E-01,-1.21E-01
,,,,,,,,,,,,,,4.65E+00,2.50E+00,9.93E-01,7.13E-03,1.02E-02,4.27E-02,3.16E-01,-2.61E-02,7.29E-03,-5.19E-02,-2.74E-01,-1.21E-01
,,,,,,,,,,,,,,4.65E+00,2.50E+00,9.93E-01,7.13E-03,1.02E-02,4.27E-02,3.13E-01,-2.70E-02,7.32E-03,-5.34E-02,-2.52E-01,-1.21E-01
,,,,,,,,,,,,,,4.67E+00,2.50E+00,9.93E-01,6.24E-03,6.92E-03,4.63E-02,3.19E-01,-2.78E-02,7.46E-03,-5.56E-02,-2.36E-01,-1.19E-01
,,,,,,,,,,,,,,4.67E+00,2.50E+00,9.93E-01,6.24E-03,6.92E-03,4.63E-02,3.17E-01,-2.82E-02,7.44E-03,-5.55E-02,-2.30E-01,-1.22E-01
,,,,,,,,,,,,,,4.68E+00,2.50E+00,9.93E-01,4.17E-03,7.72E-03,4.57E-02,3.20E-01,-2.92E-02,7.49E-03,-5.71E-02,-2.14E-01,-1.27E-01
,,,,,,,,,,,,,,4.68E+00,2.50E+00,9.93E-01,4.17E-03,7.72E-03,4.57E-02,3.17E-01,-2.95E-02,7.39E-03,-5.38E-02,-2.13E-01,-1.28E-01
,,,,,,,,,,,,,,4.69E+00,2.50E+00,9.93E-01,3.02E-03,7.07E-03,4.56E-02,3.23E-01,-2.97E-02,7.40E-03,-5.23E-02,-2.12E-01,-1.28E-01
,,,,,,,,,,,,,,4.69E+00,2.50E+00,9.93E-01,3.02E-03,7.07E-03,4.56E-02,3.20E-01,-2.99E-02,7.27E-03,-4.87E-02,-2.16E-01,-1.28E-01
,,,,,,,,,,,,,,4.69E+00,2.50E+00,9.93E-01,5.28E-04,4.26E-03,4.45E-02,3.16E-01,-3.00E-02,7.17E-03,-4.78E-02,-2.21E-01,-1.29E-01
,,,,,,,,,,,,,,4.70E+00,2.50E+00,9.93E-01,5.28E-04,4.26E-03,4.45E-02,3.21E-01,-2.95E-02,7.14E-03,-4.16E-02,-2.23E-01,-1.28E-01
,,,,,,,,,,,,,,4.70E+00,2.50E+00,9.93E-01,5.28E-04,4.26E-03,4.45E-02,3.17E-01,-2.92E-02,7.03E-03,-3.69E-02,-2.27E-01,-1.27E-01
,,,,,,,,,,,,,,4.71E+00,2.50E+00,9.93E-01,4.01E-04,3.74E-03,4.61E-02,3.22E-01,-2.87E-02,6.99E-03,-3.32E-02,-2.33E-01,-1.26E-01
,,,,,,,,,,,,,,4.71E+00,2.50E+00,9.93E-01,4.01E-04,3.74E-03,4.61E-02,3.18E-01,-2.84E-02,6.86E-03,-3.02E-02,-2.40E-01,-1.27E-01
,,,,,,,,,,,,,,4.71E+00,2.50E+00,9.93E-01,9.26E-04,4.51E-03,4.69E-02,3.14E-01,-2.81E-02,6.74E-03,-2.75E-02,-2.45E-01,-1.28E-01
,,,,,,,,,,,,,,4.73E+00,2.50E+00,9.94E-01,9.26E-04,4.51E-03,4.69E-02,3.19E-01,-2.77E-02,6.70E-03,-2.64E-02,-2.52E-01,-1.29E-01
,,,,,,,,,,,,,,4.73E+00,2.50E+00,9.94E-01,9.26E-04,4.51E-03,4.69E-02,3.15E-01,-2.75E-02,6.57E-03,-2.55E-02,-2.60E-01,-1.30E-01
,,,,,,,,,,,,,,4.73E+00,2.50E+00,9.94E-01,9.26E-04,4.51E-03,4.69E-02,3.12E-01,-2.73E-02,6.45E-03,-2.47E-02,-2.66E-01,-1.31E-01
,,,,,,,,,,,,,,4.73E+00,2.50E+00,9.94E-01,9.26E-04,4.51E-03,4.69E-02,3.12E-01,-2.73E-02,6.45E-03,-2.47E-02,-2.66E-01,-1.31E-01
,,,,,,,,,,,,,,4.74E+00,2.50E+00,9.94E-01,-2.01E-04,8.63E-04,4.81E-02,3.12E-01,-2.64E-02,6.51E-03,-2.39E-02,-2.43E-01,-1.32E-01
,,,,,,,,,,,,,,4.74E+00,2.50E+00,9.94E-01,-2.01E-04,8.63E-04,4.81E-02,3.09E-01,-2.62E-02,6.53E-03,-2.35E-02,-2.30E-01,-1.33E-01
,,,,,,,,,,,,,,4.75E+00,2.50E+00,9.94E-01,-3.58E-03,5.96E-04,4.80E-02,3.11E-01,-2.46E-02,6.69E-03,-2.47E-02,-1.94E-01,-1.35E-01
,,,,,,,,,,,,,,4.75E+00,2.50E+00,9.94E-01,-3.58E-03,5.96E-04,4.80E-02,3.07E-01,-2.36E-02,6.65E-03,-1.75E-02,-1.84E-01,-1.34E-01
,,,,,,,,,,,,,,4.76E+00,2.50E+00,9.94E-01,-2.82E-03,1.10E-03,4.89E-02,3.11E-01,-2.25E-02,6.66E-03,-1.19E-02,-1.78E-01,-1.34E-01
,,,,,,,,,,,,,,4.76E+00,2.50E+00,9.94E-01,-2.82E-03,1.10E-03,4.89E-02,3.07E-01,-2.16E-02,6.58E-03,-8.34E-03,-1.76E-01,-1.35E-01
,,,,,,,,,,,,,,4.76E+00,2.50E+00,9.94E-01,-2.82E-03,1.10E-03,4.89E-02,3.07E-01,-2.16E-02,6.58E-03,-8.34E-03,-1.76E-01,-1.35E-01
,,,,,,,,,,,,,,4.77E+00,2.50E+00,9.94E-01,-4.51E-03,1.48E-03,4.87E-02,3.07E-01,-1.92E-02,6.45E-03,-5.59E-04,-1.78E-01,-1.36E-01
,,,,,,,,,,,,,,4.79E+00,2.50E+00,9.94E-01,-5.37E-03,1.91E-03,4.99E-02,3.13E-01,-1.77E-02,6.41E-03,3.79E-03,-1.81E-01,-1.35E-01
,,,,,,,,,,,,,,4.79E+00,2.50E+00,9.94E-01,-5.37E-03,1.91E-03,4.99E-02,3.08E-01,-1.65E-02,6.27E-03,9.54E-03,-1.90E-01,-1.36E-01
,,,,,,,,,,,,,,4.79E+00,2.50E+00,9.94E-01,-5.37E-03,1.91E-03,4.99E-02,3.06E-01,-1.58E-02,6.21E-03,1.20E-02,-1.94E-01,-1.37E-01
,,,,,,,,,,,,,,4.80E+00,2.50E+00,9.94E-01,-5.91E-03,2.02E-03,4.96E-02,3.09E-01,-1.36E-02,6.08E-03,1.93E-02,-2.07E-01,-1.37E-01
,,,,,,,,,,,,,,4.80E+00,2.50E+00,9.94E-01,-5.91E-03,2.02E-03,4.96E-02,3.05E-01,-1.22E-02,5.95E-03,2.38E-02,-2.16E-01,-1.37E-01
,,,,,,,,,,,,,,4.81E+00,2.50E+00,9.94E-01,-5.15E-03,3.07E-03,5.16E-02,3.10E-01,-1.07E-02,5.92E-03,2.84E-02,-2.21E-01,-1.36E-01
,,,,,,,,,,,,,,4.81E+00,2.50E+00,9.94E-01,-5.15E-03,3.07E-03,5.16E-02,3.06E-01,-9.60E-03,5.78E-03,3.08E-02,-2.32E-01,-1.39E-01
,,,,,,,,,,,,,,4.81E+00,2.50E+00,9.94E-01,-5.15E-03,3.07E-03,5.16E-02,3.04E-01,-9.04E-03,5.71E-03,3.20E-02,-2.37E-01,-1.40E-01
,,,,,,,,,,,,,,4.82E+00,2.50E+00,9.94E-01,-6.09E-03,-9.23E-04,5.27E-02,3.03E-01,-9.24E-03,5.73E-03,3.36E-02,-2.29E-01,-1.42E-01
,,,,,,,,,,,,,,4.82E+00,2.50E+00,9.94E-01,-6.09E-03,-9.23E-04,5.27E-02,2.99E-01,-7.94E-03,5.79E-03,3.27E-02,-2.03E-01,-1.44E-01
,,,,,,,,,,,,,,4.84E+00,2.50E+00,9.94E-01,-6.33E-03,-5.81E-04,5.18E-02,3.06E-01,-3.89E-03,5.89E-03,3.51E-02,-1.85E-01,-1.45E-01
,,,,,,,,,,,,,,4.84E+00,2.50E+00,9.94E-01,-6.33E-03,-5.81E-04,5.18E-02,3.01E-01,-2.62E-03,5.86E-03,4.01E-02,-1.75E-01,-1.44E-01
,,,,,,,,,,,,,,4.85E+00,2.50E+00,9.95E-01,-4.25E-03,-5.37E-06,5.38E-02,3.05E-01,-1.01E-03,5.88E-03,4.58E-02,-1.65E-01,-1.42E-01
,,,,,,,,,,,,,,4.85E+00,2.50E+00,9.95E-01,-4.25E-03,-5.31E-06,5.38E-02,3.01E-01,-1.90E-04,5.81E-03,4.64E-02,-1.64E-01,-1.45E-01
,,,,,,,,,,,,,,4.85E+00,2.50E+00,9.95E-01,-4.25E-03,-5.31E-06,5.38E-02,3.01E-01,-1.90E-04,5.81E-03,4.64E-02,-1.64E-01,-1.45E-01
,,,,,,,,,,,,,,4.86E+00,2.50E+00,9.95E-01,-7.39E-03,1.23E-03,5.44E-02,3.07E-01,7.39E-04,5.82E-03,4.46E-02,-1.62E-01,-1.45E-01
,,,,,,,,,,,,,,4.85E+00,2.52E+00,9.95E-01,-7.40E-03,1.23E-03,5.44E-02,2.88E-01,1.41E-02,5.64E-03,6.53E-02,-1.66E-01,-1.47E-01
,,,,,,,,,,,,,,4.87E+00,2.50E+00,9.95E-01,-5.23E-03,8.05E-04,5.38E-02,3.04E-01,4.90E-03,5.64E-03,8.96E-02,-1.61E-01,-1.46E-01
,,,,,,,,,,,,,,4.87E+00,2.50E+00,9.95E-01,-5.23E-03,8.05E-04,5.38E-02,3.00E-01,5.80E-03,5.51E-03,8.35E-02,-1.72E-01,-1.47E-01
,,,,,,,,,,,,,,4.89E+00,2.50E+00,9.95E-01,-5.35E-03,9.01E-04,5.58E-02,3.05E-01,7.23E-03,5.44E-03,7.95E-02,-1.79E-01,-1.48E-01
,,,,,,,,,,,,,,4.89E+00,2.50E+00,9.95E-01,-5.35E-03,9.01E-04,5.58E-02,3.01E-01,8.13E-03,5.31E-03,7.81E-02,-1.92E-01,-1.50E-01
,,,,,,,,,,,,,,4.89E+00,2.50E+00,9.95E-01,-5.35E-03,9.01E-04,5.58E-02,2.96E-01,9.02E-03,5.20E-03,7.76E-02,-2.01E-01,-1.52E-01
,,,,,,,,,,,,,,4.93E+00,2.54E+00,9.95E-01,-3.81E-03,4.54E-03,5.63E-02,3.20E-01,3.35E-02,5.15E-03,7.79E-02,-2.04E-01,-1.52E-01
,,,,,,,,,,,,,,4.93E+00,2.54E+00,9.95E-01,-3.81E-03,4.54E-03,5.63E-02,3.16E-01,3.39E-02,4.93E-03,1.16E-01,-2.34E-01,-1.49E-01
,,,,,,,,,,,,,,4.93E+00,2.54E+00,9.95E-01,-3.81E-03,4.54E-03,5.63E-02,3.14E-01,3.40E-02,4.84E-03,1.32E-01,-2.47E-01,-1.48E-01
,,,,,,,,,,,,,,4.91E+00,2.51E+00,9.95E-01,-3.36E-03,2.94E-03,5.69E-02,2.99E-01,1.17E-02,4.66E-03,1.67E-01,-2.78E-01,-1.46E-01
,,,,,,,,,,,,,,4.91E+00,2.51E+00,9.95E-01,-3.36E-03,2.94E-03,5.69E-02,2.95E-01,1.19E-02,4.77E-03,1.41E-01,-2.46E-01,-1.52E-01
,,,,,,,,,,,,,,4.92E+00,2.51E+00,9.95E-01,-2.10E-03,2.09E-03,5.91E-02,3.00E-01,1.28E-02,4.91E-03,1.20E-01,-2.22E-01,-1.56E-01
,,,,,,,,,,,,,,4.94E+00,2.51E+00,9.95E-01,-1.94E-03,3.31E-03,5.77E-02,3.03E-01,1.36E-02,4.98E-03,9.97E-02,-1.97E-01,-1.62E-01
,,,,,,,,,,,,,,4.94E+00,2.51E+00,9.95E-01,-1.94E-03,3.31E-03,5.77E-02,2.99E-01,1.38E-02,4.94E-03,9.17E-02,-1.93E-01,-1.62E-01
,,,,,,,,,,,,,,4.94E+00,2.51E+00,9.95E-01,-1.94E-03,3.31E-03,5.77E-02,2.95E-01,1.39E-02,4.90E-03,8.62E-02,-1.89E-01,-1.61E-01
,,,,,,,,,,,,,,4.95E+00,2.51E+00,9.95E-01,2.59E-03,4.62E-03,6.00E-02,3.01E-01,1.41E-02,4.89E-03,8.56E-02,-1.84E-01,-1.59E-01
,,,,,,,,,,,,,,4.95E+00,2.51E+00,9.95E-01,2.59E-03,4.62E-03,6.00E-02,2.99E-01,1.38E-02,4.85E-03,8.05E-02,-1.87E-01,-1.61E-01
,,,,,,,,,,,,,,4.95E+00,2.51E+00,9.95E-01,2.59E-03,4.62E-03,6.00E-02,2.94E-01,1.27E-02,4.74E-03,6.87E-02,-1.92E-01,-1.65E-01
,,,,,,,,,,,,,,4.95E+00,2.51E+00,9.95E-01,2.59E-03,4.62E-03,6.00E-02,2.94E-01,1.27E-02,4.74E-03,6.87E-02,-1.92E-01,-1.65E-01
,,,,,,,,,,,,,,4.96E+00,2.51E+00,9.95E-01,-6.27E-04,5.54E-03,5.96E-02,2.96E-01,1.27E-02,4.61E-03,6.36E-02,-2.01E-01,-1.65E-01
,,,,,,,,,,,,,,4.96E+00,2.51E+00,9.95E-01,-6.27E-04,5.54E-03,5.96E-02,2.95E-01,1.26E-02,4.57E-03,6.46E-02,-2.04E-01,-1.65E-01
,,,,,,,,,,,,,,4.97E+00,2.51E+00,9.95E-01,3.92E-03,8.17E-03,5.95E-02,3.00E-01,1.21E-02,4.46E-03,6.62E-02,-2.15E-01,-1.65E-01
,,,,,,,,,,,,,,4.97E+00,2.51E+00,9.95E-01,3.92E-03,8.17E-03,5.95E-02,2.97E-01,1.11E-02,4.36E-03,6.09E-02,-2.26E-01,-1.66E-01
,,,,,,,,,,,,,,4.97E+00,2.51E+00,9.95E-01,3.92E-03,8.17E-03,5.95E-02,2.95E-01,1.07E-02,4.32E-03,5.86E-02,-2.31E-01,-1.66E-01
,,,,,,,,,,,,,,4.97E+00,2.51E+00,9.95E-01,3.92E-03,8.17E-03,5.95E-02,2.91E-01,9.26E-03,4.22E-03,5.30E-02,-2.41E-01,-1.66E-01
,,,,,,,,,,,,,,4.99E+00,2.51E+00,9.95E-01,3.74E-03,8.06E-03,6.23E-02,2.98E-01,8.94E-03,4.19E-03,4.99E-02,-2.46E-01,-1.64E-01
,,,,,,,,,,,,,,4.99E+00,2.51E+00,9.95E-01,3.74E-03,8.06E-03,6.23E-02,2.96E-01,8.50E-03,4.14E-03,4.92E-02,-2.51E-01,-1.66E-01
,,,,,,,,,,,,,,4.99E+00,2.51E+00,9.95E-01,3.74E-03,8.06E-03,6.23E-02,2.92E-01,7.20E-03,4.03E-03,4.72E-02,-2.63E-01,-1.69E-01
,,,,,,,,,,,,,,5.00E+00,2.51E+00,9.95E-01,1.84E-03,1.05E-02,6.25E-02,2.99E-01,7.17E-03,4.00E-03,4.45E-02,-2.67E-01,-1.71E-01
,,,,,,,,,,,,,,5.00E+00,2.51E+00,9.95E-01,1.84E-03,1.05E-02,6.25E-02,2.98E-01,6.94E-03,4.04E-03,4.56E-02,-2.56E-01,-1.71E-01
,,,,,,,,,,,,,,5.00E+00,2.51E+00,9.95E-01,1.84E-03,1.05E-02,6.25E-02,2.97E-01,6.70E-03,4.09E-03,4.68E-02,-2.44E-01,-1.72E-01
,,,,,,,,,,,,,,5.01E+00,2.51E+00,9.95E-01,1.85E-03,9.95E-03,6.10E-02,3.01E-01,6.33E-03,4.19E-03,4.83E-02,-2.20E-01,-1.73E-01
,,,,,,,,,,,,,,5.01E+00,2.51E+00,9.95E-01,1.85E-03,9.95E-03,6.10E-02,3.00E-01,6.10E-03,4.20E-03,4.91E-02,-2.17E-01,-1.72E-01
,,,,,,,,,,,,,,5.01E+00,2.51E+00,9.95E-01,1.85E-03,9.95E-03,6.10E-02,2.98E-01,5.63E-03,4.20E-03,5.01E-02,-2.10E-01,-1.71E-01
,,,,,,,,,,,,,,5.03E+00,2.51E+00,9.95E-01,2.53E-03,1.01E-02,6.28E-02,3.03E-01,5.35E-03,4.21E-03,4.99E-02,-2.02E-01,-1.71E-01
,,,,,,,,,,,,,,5.03E+00,2.51E+00,9.95E-01,2.53E-03,1.01E-02,6.28E-02,3.02E-01,5.06E-03,4.19E-03,5.00E-02,-2.03E-01,-1.72E-01
,,,,,,,,,,,,,,5.03E+00,2.51E+00,9.95E-01,2.53E-03,1.01E-02,6.28E-02,3.00E-01,4.47E-03,4.15E-03,4.98E-02,-2.06E-01,-1.73E-01
,,,,,,,,,,,,,,5.04E+00,2.51E+00,9.95E-01,2.49E-03,1.33E-02,6.50E-02,3.06E-01,4.16E-03,4.08E-03,4.97E-02,-2.11E-01,-1.74E-01
,,,,,,,,,,,,,,5.04E+00,2.51E+00,9.95E-01,2.49E-03,1.33E-02,6.50E-02,3.05E-01,3.87E-03,4.04E-03,4.99E-02,-2.16E-01,-1.75E-01
,,,,,,,,,,,,,,5.04E+00,2.51E+00,9.95E-01,2.49E-03,1.33E-02,6.50E-02,3.04E-01,3.59E-03,4.01E-03,5.00E-02,-2.21E-01,-1.76E-01
,,,,,,,,,,,,,,5.04E+00,2.51E+00,9.95E-01,2.49E-03,1.33E-02,6.50E-02,3.01E-01,2.75E-03,3.92E-03,4.98E-02,-2.32E-01,-1.78E-01
,,,,,,,,,,,,,,5.04E+00,2.51E+00,9.95E-01,2.49E-03,1.33E-02,6.50E-02,3.01E-01,2.75E-03,3.92E-03,4.98E-02,-2.32E-01,-1.78E-01
,,,,,,,,,,,,,,5.05E+00,2.52E+00,9.95E-01,2.32E-03,1.47E-02,6.29E-02,3.07E-01,1.98E-03,3.80E-03,4.92E-02,-2.46E-01,-1.80E-01
,,,,,,,,,,,,,,5.05E+00,2.52E+00,9.95E-01,2.32E-03,1.47E-02,6.29E-02,3.07E-01,1.98E-03,3.80E-03,4.92E-02,-2.46E-01,-1.80E-01
,,,,,,,,,,,,,,5.07E+00,2.52E+00,9.95E-01,1.20E-03,1.68E-02,6.53E-02,3.13E-01,1.73E-03,3.73E-03,5.73E-02,-2.55E-01,-1.77E-01
,,,,,,,,,,,,,,5.07E+00,2.52E+00,9.95E-01,1.20E-03,1.68E-02,6.53E-02,3.13E-01,1.73E-03,3.73E-03,5.73E-02,-2.55E-01,-1.77E-01
,,,,,,,,,,,,,,5.08E+00,2.52E+00,9.95E-01,2.52E-03,1.55E-02,6.64E-02,3.21E-01,1.78E-03,3.88E-03,5.75E-02,-2.29E-01,-1.78E-01
,,,,,,,,,,,,,,5.09E+00,2.52E+00,9.95E-01,4.38E-03,1.87E-02,6.74E-02,3.28E-01,1.23E-03,3.90E-03,5.59E-02,-2.16E-01,-1.81E-01
,,,,,,,,,,,,,,5.09E+00,2.52E+00,9.95E-01,4.38E-03,1.87E-02,6.74E-02,3.28E-01,7.83E-04,3.88E-03,5.38E-02,-2.19E-01,-1.82E-01
,,,,,,,,,,,,,,5.09E+00,2.52E+00,9.95E-01,4.38E-03,1.87E-02,6.74E-02,3.27E-01,3.36E-04,3.85E-03,5.19E-02,-2.22E-01,-1.84E-01
,,,,,,,,,,,,,,5.11E+00,2.52E+00,9.95E-01,3.64E-03,2.15E-02,6.61E-02,3.36E-01,-3.47E-04,3.76E-03,4.78E-02,-2.32E-01,-1.86E-01
,,,,,,,,,,,,,,5.12E+00,2.52E+00,9.95E-01,3.19E-03,2.18E-02,6.66E-02,3.45E-01,-5.56E-04,3.68E-03,4.68E-02,-2.45E-01,-1.85E-01
,,,,,,,,,,,,,,5.12E+00,2.52E+00,9.95E-01,3.19E-03,2.18E-02,6.66E-02,3.45E-01,-1.19E-03,3.59E-03,4.70E-02,-2.61E-01,-1.84E-01
,,,,,,,,,,,,,,5.12E+00,2.52E+00,9.95E-01,3.19E-03,2.18E-02,6.66E-02,3.44E-01,-1.82E-03,3.50E-03,4.74E-02,-2.77E-01,-1.84E-01
,,,,,,,,,,,,,,5.14E+00,2.52E+00,9.95E-01,5.62E-03,2.40E-02,6.69E-02,3.53E-01,-2.05E-03,3.44E-03,4.92E-02,-2.88E-01,-1.84E-01
,,,,,,,,,,,,,,5.14E+00,2.52E+00,9.95E-01,5.62E-03,2.40E-02,6.69E-02,3.53E-01,-3.14E-03,3.33E-03,4.54E-02,-3.08E-01,-1.85E-01
,,,,,,,,,,,,,,5.15E+00,2.52E+00,9.95E-01,2.27E-03,2.47E-02,6.82E-02,3.63E-01,-3.69E-03,3.26E-03,3.97E-02,-3.24E-01,-1.85E-01
,,,,,,,,,,,,,,5.15E+00,2.52E+00,9.95E-01,2.26E-03,2.47E-02,6.82E-02,3.62E-01,-4.10E-03,3.14E-03,4.34E-02,-3.45E-01,-1.86E-01
,,,,,,,,,,,,,,5.17E+00,2.52E+00,9.96E-01,3.31E-03,2.47E-02,7.05E-02,3.72E-01,-4.21E-03,3.09E-03,4.69E-02,-3.63E-01,-1.86E-01
,,,,,,,,,,,,,,5.17E+00,2.52E+00,9.96E-01,3.31E-03,2.47E-02,7.05E-02,3.72E-01,-4.82E-03,3.14E-03,4.66E-02,-3.50E-01,-1.89E-01
,,,,,,,,,,,,,,5.18E+00,2.52E+00,9.96E-01,2.41E-03,2.59E-02,7.03E-02,3.82E-01,-4.98E-03,3.25E-03,4.55E-02,-3.38E-01,-1.92E-01
,,,,,,,,,,,,,,5.18E+00,2.52E+00,9.96E-01,2.41E-03,2.59E-02,7.03E-02,3.81E-01,-5.40E-03,3.22E-03,4.72E-02,-3.39E-01,-1.93E-01
,,,,,,,,,,,,,,5.20E+00,2.52E+00,9.96E-01,4.62E-03,2.53E-02,7.16E-02,3.91E-01,-5.47E-03,3.25E-03,4.99E-02,-3.40E-01,-1.93E-01
,,,,,,,,,,,,,,5.20E+00,2.52E+00,9.96E-01,4.62E-03,2.53E-02,7.16E-02,3.91E-01,-6.32E-03,3.17E-03,4.72E-02,-3.49E-01,-1.95E-01
,,,,,,,,,,,,,,5.21E+00,2.52E+00,9.96E-01,3.14E-03,2.52E-02,7.04E-02,4.01E-01,-6.72E-03,3.16E-03,4.38E-02,-3.56E-01,-1.98E-01
,,,,,,,,,,,,,,5.21E+00,2.52E+00,9.96E-01,3.14E-03,2.52E-02,7.04E-02,4.01E-01,-7.26E-03,3.05E-03,4.51E-02,-3.71E-01,-1.97E-01
,,,,,,,,,,,,,,5.23E+00,2.52E+00,9.96E-01,3.39E-03,2.69E-02,7.11E-02,4.11E-01,-7.41E-03,3.02E-03,4.60E-02,-3.82E-01,-1.96E-01
,,,,,,,,,,,,,,5.23E+00,2.52E+00,9.96E-01,3.39E-03,2.69E-02,7.11E-02,4.10E-01,-7.99E-03,2.87E-03,4.65E-02,-4.03E-01,-1.96E-01
,,,,,,,,,,,,,,5.24E+00,2.52E+00,9.96E-01,2.34E-03,2.41E-02,7.29E-02,4.21E-01,-8.15E-03,2.83E-03,4.57E-02,-4.20E-01,-1.96E-01
,,,,,,,,,,,,,,5.24E+00,2.52E+00,9.96E-01,2.34E-03,2.41E-02,7.29E-02,4.19E-01,-8.51E-03,2.69E-03,4.78E-02,-4.39E-01,-1.98E-01
,,,,,,,,,,,,,,5.24E+00,2.52E+00,9.96E-01,2.34E-03,2.41E-02,7.29E-02,4.18E-01,-8.87E-03,2.56E-03,4.92E-02,-4.54E-01,-1.99E-01
,,,,,,,,,,,,,,5.24E+00,2.52E+00,9.96E-01,2.42E-03,2.15E-02,7.15E-02,4.16E-01,-9.23E-03,2.46E-03,5.02E-02,-4.68E-01,-2.02E-01
,,,,,,,,,,,,,,5.26E+00,2.52E+00,9.96E-01,2.42E-03,2.15E-02,7.15E-02,4.26E-01,-9.22E-03,2.55E-03,5.06E-02,-4.60E-01,-2.00E-01
,,,,,,,,,,,,,,5.26E+00,2.52E+00,9.96E-01,2.42E-03,2.15E-02,7.15E-02,4.25E-01,-9.41E-03,2.57E-03,5.07E-02,-4.50E-01,-2.00E-01
,,,,,,,,,,,,,,5.28E+00,2.52E+00,9.96E-01,1.61E-03,2.25E-02,7.33E-02,4.32E-01,-9.51E-03,2.68E-03,5.23E-02,-4.28E-01,-2.00E-01
,,,,,,,,,,,,,,5.28E+00,2.52E+00,9.96E-01,1.61E-03,2.25E-02,7.33E-02,4.32E-01,-9.61E-03,2.66E-03,5.29E-02,-4.27E-01,-2.01E-01
,,,,,,,,,,,,,,5.28E+00,2.52E+00,9.96E-01,1.61E-03,2.25E-02,7.33E-02,4.30E-01,-9.82E-03,2.61E-03,5.39E-02,-4.24E-01,-2.02E-01
,,,,,,,,,,,,,,5.29E+00,2.52E+00,9.96E-01,2.62E-03,2.09E-02,7.26E-02,4.39E-01,-9.78E-03,2.64E-03,5.47E-02,-4.26E-01,-2.02E-01
,,,,,,,,,,,,,,5.29E+00,2.52E+00,9.96E-01,2.62E-03,2.09E-02,7.26E-02,4.37E-01,-1.02E-02,2.55E-03,5.41E-02,-4.30E-01,-2.02E-01
,,,,,,,,,,,,,,5.31E+00,2.53E+00,9.97E-01,1.25E-03,1.87E-02,7.54E-02,4.45E-01,-1.02E-02,2.52E-03,5.21E-02,-4.36E-01,-2.00E-01
,,,,,,,,,,,,,,5.31E+00,2.53E+00,9.97E-01,1.25E-03,1.87E-02,7.54E-02,4.44E-01,-1.03E-02,2.46E-03,5.34E-02,-4.41E-01,-2.02E-01
,,,,,,,,,,,,,,5.33E+00,2.53E+00,9.97E-01,1.40E-03,1.65E-02,7.51E-02,4.53E-01,-1.01E-02,2.45E-03,5.55E-02,-4.50E-01,-2.05E-01
,,,,,,,,,,,,,,5.33E+00,2.53E+00,9.97E-01,1.40E-03,1.65E-02,7.51E-02,4.49E-01,-1.02E-02,2.29E-03,5.73E-02,-4.64E-01,-2.06E-01
,,,,,,,,,,,,,,5.33E+00,2.53E+00,9.97E-01,1.81E-03,1.67E-02,7.58E-02,4.46E-01,-1.04E-02,2.16E-03,5.89E-02,-4.74E-01,-2.06E-01
,,,,,,,,,,,,,,5.34E+00,2.53E+00,9.97E-01,1.81E-03,1.67E-02,7.58E-02,4.55E-01,-1.03E-02,2.22E-03,5.94E-02,-4.68E-01,-2.07E-01
,,,,,,,,,,,,,,5.34E+00,2.53E+00,9.97E-01,1.81E-03,1.67E-02,7.58E-02,4.51E-01,-1.05E-02,2.23E-03,5.93E-02,-4.50E-01,-2.08E-01
,,,,,,,,,,,,,,5.36E+00,2.53E+00,9.97E-01,1.64E-03,1.39E-02,7.49E-02,4.58E-01,-1.05E-02,2.33E-03,6.55E-02,-4.32E-01,-2.09E-01
,,,,,,,,,,,,,,5.36E+00,2.53E+00,9.97E-01,1.64E-03,1.39E-02,7.49E-02,4.56E-01,-1.06E-02,2.30E-03,6.50E-02,-4.29E-01,-2.08E-01
,,,,,,,,,,,,,,5.36E+00,2.53E+00,9.97E-01,1.64E-03,1.39E-02,7.49E-02,4.52E-01,-1.08E-02,2.24E-03,6.39E-02,-4.24E-01,-2.08E-01
,,,,,,,,,,,,,,5.38E+00,2.53E+00,9.97E-01,6.47E-04,1.32E-02,7.56E-02,4.59E-01,-1.06E-02,2.19E-03,6.43E-02,-4.26E-01,-2.08E-01
,,,,,,,,,,,,,,5.38E+00,2.53E+00,9.97E-01,6.47E-04,1.32E-02,7.56E-02,4.57E-01,-1.06E-02,2.14E-03,6.49E-02,-4.28E-01,-2.08E-01
,,,,,,,,,,,,,,5.40E+00,2.53E+00,9.97E-01,1.05E-03,1.13E-02,7.64E-02,4.62E-01,-1.03E-02,2.07E-03,6.64E-02,-4.36E-01,-2.09E-01
,,,,,,,,,,,,,,5.40E+00,2.53E+00,9.97E-01,1.05E-03,1.13E-02,7.64E-02,4.58E-01,-1.04E-02,1.94E-03,6.68E-02,-4.43E-01,-2.10E-01
,,,,,,,,,,,,,,5.41E+00,2.53E+00,9.97E-01,2.11E-03,9.64E-03,7.85E-02,4.66E-01,-1.03E-02,1.92E-03,6.78E-02,-4.49E-01,-2.09E-01
,,,,,,,,,,,,,,5.41E+00,2.53E+00,9.97E-01,2.11E-03,9.64E-03,7.85E-02,4.61E-01,-1.06E-02,1.76E-03,6.65E-02,-4.60E-01,-2.12E-01
,,,,,,,,,,,,,,5.41E+00,2.53E+00,9.97E-01,2.11E-03,9.64E-03,7.85E-02,4.61E-01,-1.06E-02,1.76E-03,6.65E-02,-4.60E-01,-2.12E-01
,,,,,,,,,,,,,,5.39E+00,2.55E+00,9.98E-01,1.58E-03,8.41E-03,7.69E-02,4.32E-01,6.00E-03,1.65E-03,8.03E-02,-4.67E-01,-2.14E-01
,,,,,,,,,,,,,,5.39E+00,2.55E+00,9.98E-01,1.58E-03,8.41E-03,7.69E-02,4.30E-01,5.78E-03,1.63E-03,9.40E-02,-4.61E-01,-2.12E-01
,,,,,,,,,,,,,,5.45E+00,2.53E+00,9.98E-01,1.68E-03,7.21E-03,7.88E-02,4.66E-01,-1.13E-02,1.69E-03,9.51E-02,-4.43E-01,-2.13E-01
,,,,,,,,,,,,,,5.45E+00,2.53E+00,9.98E-01,1.68E-03,7.21E-03,7.88E-02,4.64E-01,-1.14E-02,1.66E-03,9.07E-02,-4.37E-01,-2.15E-01
,,,,,,,,,,,,,,5.47E+00,2.53E+00,9.98E-01,3.28E-03,3.39E-03,8.01E-02,4.67E-01,-1.18E-02,1.66E-03,7.98E-02,-4.28E-01,-2.18E-01
,,,,,,,,,,,,,,5.47E+00,2.53E+00,9.98E-01,3.28E-03,3.39E-03,8.01E-02,4.61E-01,-1.23E-02,1.58E-03,7.36E-02,-4.25E-01,-2.20E-01
,,,,,,,,,,,,,,5.47E+00,2.53E+00,9.98E-01,3.28E-03,3.39E-03,8.01E-02,4.58E-01,-1.26E-02,1.54E-03,7.11E-02,-4.24E-01,-2.20E-01
,,,,,,,,,,,,,,5.49E+00,2.53E+00,9.98E-01,3.44E-03,2.30E-03,8.08E-02,4.61E-01,-1.31E-02,1.46E-03,6.56E-02,-4.27E-01,-2.22E-01
,,,,,,,,,,,,,,5.49E+00,2.53E+00,9.98E-01,3.44E-03,2.30E-03,8.08E-02,4.58E-01,-1.33E-02,1.40E-03,6.41E-02,-4.28E-01,-2.23E-01
,,,,,,,,,,,,,,5.50E+00,2.53E+00,9.98E-01,3.02E-03,-6.76E-04,8.26E-02,4.61E-01,-1.38E-02,1.30E-03,6.07E-02,-4.36E-01,-2.24E-01
,,,,,,,,,,,,,,5.50E+00,2.53E+00,9.98E-01,3.02E-03,-6.76E-04,8.26E-02,4.58E-01,-1.40E-02,1.23E-03,6.04E-02,-4.39E-01,-2.25E-01
,,,,,,,,,,,,,,5.52E+00,2.53E+00,9.98E-01,4.09E-03,-6.23E-04,7.98E-02,4.60E-01,-1.45E-02,1.21E-03,5.92E-02,-4.30E-01,-2.27E-01
,,,,,,,,,,,,,,5.52E+00,2.53E+00,9.98E-01,4.09E-03,-6.23E-04,7.98E-02,4.60E-01,-1.45E-02,1.21E-03,5.92E-02,-4.30E-01,-2.27E-01
,,,,,,,,,,,,,,5.52E+00,2.53E+00,9.98E-01,4.09E-03,-6.23E-04,7.98E-02,4.57E-01,-1.48E-02,1.22E-03,5.81E-02,-4.19E-01,-2.26E-01
,,,,,,,,,,,,,,5.54E+00,2.53E+00,9.98E-01,5.62E-03,-2.20E-03,8.16E-02,4.52E-01,-1.68E-02,1.26E-03,5.20E-02,-3.81E-01,-2.24E-01
,,,,,,,,,,,,,,5.54E+00,2.53E+00,9.98E-01,5.62E-03,-2.20E-03,8.16E-02,4.48E-01,-1.72E-02,1.23E-03,5.02E-02,-3.77E-01,-2.25E-01
,,,,,,,,,,,,,,5.56E+00,2.53E+00,9.98E-01,4.66E-03,-3.32E-03,7.99E-02,4.50E-01,-1.81E-02,1.15E-03,4.72E-02,-3.75E-01,-2.25E-01
,,,,,,,,,,,,,,5.56E+00,2.53E+00,9.98E-01,4.66E-03,-3.32E-03,7.99E-02,4.50E-01,-1.81E-02,1.15E-03,4.72E-02,-3.75E-01,-2.25E-01
,,,,,,,,,,,,,,5.60E+00,2.52E+00,9.99E-01,3.89E-03,-2.18E-03,8.30E-02,4.66E-01,-2.66E-02,1.07E-03,3.32E-02,-3.62E-01,-2.27E-01
,,,,,,,,,,,,,,5.60E+00,2.52E+00,9.99E-01,3.89E-03,-2.18E-03,8.30E-02,4.63E-01,-2.68E-02,1.06E-03,2.81E-02,-3.57E-01,-2.28E-01
,,,,,,,,,,,,,,5.59E+00,2.53E+00,9.99E-01,3.81E-03,-5.23E-03,8.28E-02,4.50E-01,-1.95E-02,1.07E-03,1.92E-02,-3.49E-01,-2.31E-01
,,,,,,,,,,,,,,5.59E+00,2.53E+00,9.99E-01,3.81E-03,-5.23E-03,8.28E-02,4.39E-01,-2.01E-02,1.08E-03,2.97E-02,-3.23E-01,-2.30E-01
,,,,,,,,,,,,,,5.59E+00,2.53E+00,9.99E-01,3.81E-03,-5.23E-03,8.28E-02,4.35E-01,-2.04E-02,1.08E-03,3.21E-02,-3.16E-01,-2.30E-01
,,,,,,,,,,,,,,5.61E+00,2.53E+00,9.99E-01,3.68E-03,-5.13E-03,8.20E-02,4.44E-01,-2.05E-02,1.11E-03,3.40E-02,-3.08E-01,-2.30E-01
,,,,,,,,,,,,,,5.61E+00,2.53E+00,9.99E-01,3.68E-03,-5.13E-03,8.20E-02,4.30E-01,-2.14E-02,1.05E-03,3.99E-02,-2.91E-01,-2.29E-01
,,,,,,,,,,,,,,5.61E+00,2.53E+00,9.99E-01,3.68E-03,-5.13E-03,8.20E-02,4.26E-01,-2.16E-02,1.02E-03,4.06E-02,-2.90E-01,-2.29E-01
,,,,,,,,,,,,,,5.63E+00,2.53E+00,9.99E-01,3.52E-03,-3.51E-03,8.53E-02,4.28E-01,-2.22E-02,8.97E-04,4.20E-02,-2.94E-01,-2.30E-01
,,,,,,,,,,,,,,5.63E+00,2.53E+00,9.99E-01,3.52E-03,-3.51E-03,8.53E-02,4.25E-01,-2.24E-02,8.54E-04,4.23E-02,-2.97E-01,-2.32E-01
,,,,,,,,,,,,,,5.65E+00,2.53E+00,9.99E-01,4.02E-03,-4.58E-03,8.37E-02,4.30E-01,-2.28E-02,7.75E-04,4.30E-02,-3.01E-01,-2.35E-01
,,,,,,,,,,,,,,5.65E+00,2.53E+00,9.99E-01,4.02E-03,-4.58E-03,8.37E-02,4.20E-01,-2.35E-02,6.40E-04,4.22E-02,-3.12E-01,-2.35E-01
,,,,,,,,,,,,,,5.67E+00,2.53E+00,9.99E-01,5.22E-03,-3.62E-03,8.54E-02,4.29E-01,-2.38E-02,5.99E-04,4.26E-02,-3.14E-01,-2.33E-01
,,,,,,,,,,,,,,5.67E+00,2.53E+00,9.99E-01,5.22E-03,-3.62E-03,8.54E-02,4.19E-01,-2.49E-02,4.22E-04,3.82E-02,-3.36E-01,-2.36E-01
,,,,,,,,,,,,,,5.68E+00,2.53E+00,9.99E-01,4.17E-03,-4.97E-03,8.55E-02,4.24E-01,-2.55E-02,4.14E-04,3.60E-02,-3.31E-01,-2.37E-01
,,,,,,,,,,,,,,5.68E+00,2.53E+00,9.99E-01,4.17E-03,-4.97E-03,8.55E-02,4.21E-01,-2.57E-02,4.42E-04,3.57E-02,-3.21E-01,-2.37E-01
,,,,,,,,,,,,,,5.70E+00,2.53E+00,9.99E-01,3.62E-03,-4.05E-03,8.59E-02,4.23E-01,-2.64E-02,5.01E-04,3.47E-02,-3.01E-01,-2.38E-01
,,,,,,,,,,,,,,5.70E+00,2.53E+00,9.99E-01,3.62E-03,-4.05E-03,8.59E-02,4.19E-01,-2.66E-02,4.93E-04,3.47E-02,-2.99E-01,-2.38E-01
,,,,,,,,,,,,,,5.70E+00,2.53E+00,9.99E-01,3.62E-03,-4.05E-03,8.59E-02,4.19E-01,-2.66E-02,4.93E-04,3.47E-02,-2.99E-01,-2.38E-01
,,,,,,,,,,,,,,5.72E+00,2.53E+00,9.99E-01,2.84E-03,-3.76E-03,8.60E-02,4.15E-01,-2.73E-02,4.13E-04,3.50E-02,-2.96E-01,-2.39E-01
,,,,,,,,,,,,,,5.72E+00,2.53E+00,9.99E-01,2.84E-03,-3.76E-03,8.60E-02,4.08E-01,-2.75E-02,3.72E-04,3.55E-02,-2.98E-01,-2.39E-01
,,,,,,,,,,,,,,5.74E+00,2.53E+00,9.99E-01,3.74E-03,-5.87E-03,8.78E-02,4.14E-01,-2.79E-02,3.27E-04,3.65E-02,-3.00E-01,-2.38E-01
,,,,,,,,,,,,,,5.74E+00,2.53E+00,9.99E-01,3.74E-03,-5.87E-03,8.78E-02,4.07E-01,-2.83E-02,2.68E-04,3.47E-02,-3.07E-01,-2.41E-01
,,,,,,,,,,,,,,5.74E+00,2.53E+00,9.99E-01,3.74E-03,-5.87E-03,8.78E-02,4.07E-01,-2.83E-02,2.68E-04,3.47E-02,-3.07E-01,-2.41E-01
,,,,,,,,,,,,,,5.76E+00,2.53E+00,9.99E-01,2.95E-03,-3.78E-03,8.79E-02,4.06E-01,-2.89E-02,1.42E-04,3.20E-02,-3.18E-01,-2.44E-01
,,,,,,,,,,,,,,5.76E+00,2.53E+00,9.99E-01,2.95E-03,-3.78E-03,8.79E-02,4.06E-01,-2.89E-02,1.42E-04,3.20E-02,-3.18E-01,-2.44E-01
,,,,,,,,,,,,,,5.77E+00,2.53E+00,9.99E-01,2.95E-03,-3.60E-03,8.69E-02,4.05E-01,-2.94E-02,1.35E-04,3.17E-02,-3.11E-01,-2.44E-01
,,,,,,,,,,,,,,5.77E+00,2.53E+00,9.99E-01,2.95E-03,-3.60E-03,8.69E-02,4.01E-01,-2.95E-02,1.73E-04,3.14E-02,-3.02E-01,-2.44E-01
,,,,,,,,,,,,,,5.79E+00,2.53E+00,9.99E-01,2.33E-04,-5.36E-03,8.73E-02,4.07E-01,-2.96E-02,2.45E-04,2.92E-02,-2.87E-01,-2.43E-01
,,,,,,,,,,,,,,5.79E+00,2.53E+00,9.99E-01,2.33E-04,-5.36E-03,8.73E-02,4.07E-01,-2.96E-02,2.45E-04,2.92E-02,-2.87E-01,-2.43E-01
,,,,,,,,,,,,,,5.79E+00,2.53E+00,9.99E-01,2.33E-04,-5.36E-03,8.73E-02,4.07E-01,-2.96E-02,2.45E-04,2.92E-02,-2.87E-01,-2.43E-01
,,,,,,,,,,,,,,5.81E+00,2.53E+00,9.99E-01,-1.12E-03,-1.20E-03,8.85E-02,4.10E-01,-2.91E-02,2.38E-04,3.32E-02,-2.78E-01,-2.42E-01
,,,,,,,,,,,,,,5.81E+00,2.53E+00,9.99E-01,-1.12E-03,-1.20E-03,8.85E-02,4.07E-01,-2.88E-02,2.12E-04,3.58E-02,-2.83E-01,-2.43E-01
,,,,,,,,,,,,,,5.83E+00,2.53E+00,9.99E-01,-3.98E-04,-1.80E-03,9.07E-02,4.10E-01,-2.82E-02,1.10E-04,4.32E-02,-2.93E-01,-2.43E-01
,,,,,,,,,,,,,,5.83E+00,2.53E+00,9.99E-01,-3.98E-04,-1.80E-03,9.07E-02,4.06E-01,-2.80E-02,7.74E-05,4.38E-02,-2.99E-01,-2.45E-01
,,,,,,,,,,,,,,5.83E+00,2.53E+00,9.99E-01,-3.98E-04,-1.80E-03,9.07E-02,4.06E-01,-2.80E-02,7.74E-05,4.38E-02,-2.99E-01,-2.45E-01
,,,,,,,,,,,,,,5.84E+00,2.53E+00,9.98E-01,-1.88E-03,-1.50E-03,9.09E-02,4.09E-01,-2.72E-02,-5.21E-05,4.56E-02,-3.18E-01,-2.49E-01
,,,,,,,,,,,,,,5.84E+00,2.53E+00,9.98E-01,-1.88E-03,-1.50E-03,9.09E-02,4.03E-01,-2.65E-02,-1.20E-04,4.86E-02,-3.32E-01,-2.50E-01
,,,,,,,,,,,,,,5.86E+00,2.53E+00,9.98E-01,-1.20E-03,-4.44E-05,9.13E-02,4.10E-01,-2.60E-02,-1.89E-04,5.16E-02,-3.41E-01,-2.51E-01
,,,,,,,,,,,,,,5.86E+00,2.53E+00,9.98E-01,-1.20E-03,-4.44E-05,9.13E-02,4.07E-01,-2.57E-02,-1.38E-04,5.18E-02,-3.32E-01,-2.51E-01
,,,,,,,,,,,,,,5.86E+00,2.53E+00,9.98E-01,-1.20E-03,-4.44E-05,9.13E-02,4.01E-01,-2.52E-02,-4.19E-05,5.23E-02,-3.15E-01,-2.52E-01
,,,,,,,,,,,,,,5.84E+00,2.55E+00,9.98E-01,-1.02E-03,-9.88E-04,9.17E-02,3.81E-01,-1.01E-02,1.03E-04,6.61E-02,-2.89E-01,-2.51E-01
,,,,,,,,,,,,,,5.84E+00,2.55E+00,9.98E-01,-1.02E-03,-9.88E-04,9.17E-02,3.75E-01,-9.77E-03,2.25E-04,8.93E-02,-2.67E-01,-2.50E-01
,,,,,,,,,,,,,,5.90E+00,2.53E+00,9.98E-01,-2.03E-03,-2.58E-03,9.23E-02,4.05E-01,-2.40E-02,3.13E-04,1.09E-01,-2.46E-01,-2.48E-01
,,,,,,,,,,,,,,5.90E+00,2.53E+00,9.98E-01,-2.03E-03,-2.58E-03,9.23E-02,3.99E-01,-2.34E-02,2.57E-04,9.49E-02,-2.59E-01,-2.52E-01
,,,,,,,,,,,,,,5.91E+00,2.53E+00,9.98E-01,-1.91E-03,3.42E-03,9.34E-02,4.05E-01,-2.29E-02,1.64E-04,8.45E-02,-2.64E-01,-2.54E-01
,,,,,,,,,,,,,,5.91E+00,2.53E+00,9.98E-01,-1.91E-03,3.42E-03,9.34E-02,4.00E-01,-2.22E-02,7.09E-05,7.76E-02,-2.85E-01,-2.57E-01
,,,,,,,,,,,,,,5.91E+00,2.53E+00,9.98E-01,-1.91E-03,3.42E-03,9.34E-02,3.98E-01,-2.19E-02,3.49E-05,7.50E-02,-2.94E-01,-2.58E-01
,,,,,,,,,,,,,,5.93E+00,2.53E+00,9.98E-01,-8.97E-04,1.66E-03,9.35E-02,4.02E-01,-2.13E-02,-1.05E-04,6.92E-02,-3.19E-01,-2.59E-01
,,,,,,,,,,,,,,5.93E+00,2.53E+00,9.98E-01,-8.97E-04,1.66E-03,9.35E-02,3.99E-01,-2.11E-02,-1.37E-04,6.72E-02,-3.28E-01,-2.60E-01
,,,,,,,,,,,,,,5.95E+00,2.53E+00,9.98E-01,-8.60E-04,2.09E-03,9.33E-02,4.03E-01,-2.06E-02,-2.38E-04,6.24E-02,-3.48E-01,-2.60E-01
,,,,,,,,,,,,,,5.95E+00,2.53E+00,9.98E-01,-8.60E-04,2.09E-03,9.33E-02,3.98E-01,-2.02E-02,-1.23E-04,6.08E-02,-3.30E-01,-2.60E-01
,,,,,,,,,,,,,,5.95E+00,2.53E+00,9.98E-01,-8.60E-04,2.09E-03,9.33E-02,3.95E-01,-2.00E-02,-7.06E-05,6.02E-02,-3.22E-01,-2.60E-01
,,,,,,,,,,,,,,5.97E+00,2.53E+00,9.98E-01,-4.09E-04,3.28E-03,9.39E-02,4.00E-01,-1.96E-02,6.89E-05,5.93E-02,-2.99E-01,-2.60E-01
,,,,,,,,,,,,,,5.97E+00,2.53E+00,9.98E-01,-4.09E-04,3.28E-03,9.39E-02,3.97E-01,-1.94E-02,7.97E-05,5.87E-02,-2.99E-01,-2.60E-01
,,,,,,,,,,,,,,5.97E+00,2.53E+00,9.98E-01,-4.09E-04,3.28E-03,9.39E-02,3.95E-01,-1.92E-02,9.17E-05,5.81E-02,-2.98E-01,-2.60E-01
,,,,,,,,,,,,,,5.98E+00,2.53E+00,9.98E-01,-2.22E-03,2.79E-03,9.47E-02,3.97E-01,-1.82E-02,7.54E-05,5.84E-02,-3.05E-01,-2.61E-01
,,,,,,,,,,,,,,5.98E+00,2.53E+00,9.98E-01,-2.22E-03,2.79E-03,9.47E-02,3.97E-01,-1.82E-02,7.54E-05,5.84E-02,-3.05E-01,-2.61E-01
,,,,,,,,,,,,,,6.00E+00,2.53E+00,9.98E-01,-2.28E-03,3.12E-03,9.37E-02,3.99E-01,-1.70E-02,2.14E-05,6.27E-02,-3.18E-01,-2.63E-01
,,,,,,,,,,,,,,6.00E+00,2.53E+00,9.98E-01,-2.28E-03,3.12E-03,9.37E-02,3.96E-01,-1.67E-02,4.35E-06,6.35E-02,-3.23E-01,-2.63E-01
,,,,,,,,,,,,,,6.02E+00,2.53E+00,9.98E-01,4.39E-04,3.87E-03,9.39E-02,4.01E-01,-1.59E-02,-4.45E-05,6.77E-02,-3.34E-01,-2.61E-01
,,,,,,,,,,,,,,6.02E+00,2.53E+00,9.98E-01,4.39E-04,3.87E-03,9.39E-02,3.98E-01,-1.58E-02,-7.51E-05,6.58E-02,-3.42E-01,-2.61E-01
,,,,,,,,,,,,,,6.04E+00,2.53E+00,9.98E-01,9.55E-05,4.63E-03,9.54E-02,4.03E-01,-1.57E-02,-1.57E-04,6.07E-02,-3.61E-01,-2.61E-01
,,,,,,,,,,,,,,6.04E+00,2.53E+00,9.98E-01,9.55E-05,4.63E-03,9.54E-02,4.01E-01,-1.56E-02,-9.92E-05,6.01E-02,-3.52E-01,-2.62E-01
,,,,,,,,,,,,,,6.05E+00,2.53E+00,9.98E-01,-2.22E-03,3.27E-03,9.54E-02,4.05E-01,-1.49E-02,4.37E-05,5.90E-02,-3.33E-01,-2.64E-01
,,,,,,,,,,,,,,6.05E+00,2.53E+00,9.98E-01,-2.22E-03,3.27E-03,9.54E-02,4.00E-01,-1.43E-02,8.63E-05,6.20E-02,-3.28E-01,-2.64E-01
,,,,,,,,,,,,,,6.05E+00,2.53E+00,9.98E-01,-2.22E-03,3.27E-03,9.54E-02,4.00E-01,-1.43E-02,8.63E-05,6.20E-02,-3.28E-01,-2.64E-01
,,,,,,,,,,,,,,6.07E+00,2.53E+00,9.98E-01,-1.97E-03,4.41E-03,9.70E-02,4.03E-01,-1.33E-02,1.62E-04,6.73E-02,-3.16E-01,-2.63E-01
,,,,,,,,,,,,,,6.07E+00,2.53E+00,9.98E-01,-1.97E-03,4.41E-03,9.70E-02,3.98E-01,-1.27E-02,1.46E-04,6.83E-02,-3.22E-01,-2.66E-01
,,,,,,,,,,,,,,6.07E+00,2.53E+00,9.98E-01,-1.97E-03,4.41E-03,9.70E-02,3.93E-01,-1.22E-02,1.42E-04,6.93E-02,-3.26E-01,-2.67E-01
,,,,,,,,,,,,,,6.09E+00,2.53E+00,9.98E-01,-1.01E-03,4.93E-03,9.53E-02,4.00E-01,-1.19E-02,1.30E-04,7.09E-02,-3.27E-01,-2.69E-01
,,,,,,,,,,,,,,6.09E+00,2.53E+00,9.98E-01,-1.01E-03,4.93E-03,9.53E-02,3.96E-01,-1.15E-02,8.74E-05,7.01E-02,-3.38E-01,-2.68E-01
,,,,,,,,,,,,,,6.09E+00,2.53E+00,9.98E-01,-1.01E-03,4.93E-03,9.53E-02,3.96E-01,-1.15E-02,8.74E-05,7.01E-02,-3.38E-01,-2.68E-01
,,,,,,,,,,,,,,6.05E+00,2.54E+00,9.98E-01,-2.73E-03,4.81E-03,9.84E-02,3.57E-01,4.39E-04,9.66E-05,7.96E-02,-3.41E-01,-2.64E-01
,,,,,,,,,,,,,,6.05E+00,2.54E+00,9.98E-01,-2.73E-03,4.81E-03,9.84E-02,3.55E-01,6.83E-04,1.61E-04,9.14E-02,-3.29E-01,-2.65E-01
,,,,,,,,,,,,,,6.05E+00,2.54E+00,9.98E-01,-2.00E-03,4.48E-03,9.73E-02,3.48E-01,1.23E-03,3.26E-04,1.17E-01,-3.02E-01,-2.67E-01
,,,,,,,,,,,,,,6.13E+00,2.53E+00,9.98E-01,-2.00E-03,4.48E-03,9.73E-02,3.99E-01,-9.46E-03,4.12E-04,1.25E-01,-2.85E-01,-2.67E-01
,,,,,,,,,,,,,,6.14E+00,2.53E+00,9.98E-01,-2.26E-03,5.23E-03,9.59E-02,4.07E-01,-8.98E-03,4.08E-04,1.10E-01,-2.82E-01,-2.70E-01
,,,,,,,,,,,,,,6.14E+00,2.53E+00,9.98E-01,-2.26E-03,5.23E-03,9.59E-02,4.04E-01,-8.72E-03,3.92E-04,1.06E-01,-2.87E-01,-2.70E-01
,,,,,,,,,,,,,,6.17E+00,2.53E+00,9.98E-01,-2.40E-03,6.62E-03,9.97E-02,4.16E-01,-7.67E-03,2.92E-04,9.58E-02,-3.04E-01,-2.69E-01
,,,,,,,,,,,,,,6.17E+00,2.53E+00,9.98E-01,-2.40E-03,6.62E-03,9.97E-02,4.11E-01,-7.15E-03,2.16E-04,9.22E-02,-3.22E-01,-2.72E-01
,,,,,,,,,,,,,,6.18E+00,2.53E+00,9.98E-01,-3.35E-03,5.14E-03,9.71E-02,4.13E-01,-6.71E-03,1.38E-04,8.90E-02,-3.37E-01,-2.76E-01
,,,,,,,,,,,,,,6.18E+00,2.53E+00,9.98E-01,-3.35E-03,5.14E-03,9.71E-02,4.08E-01,-6.01E-03,8.62E-05,8.80E-02,-3.51E-01,-2.75E-01
,,,,,,,,,,,,,,6.18E+00,2.53E+00,9.98E-01,-3.35E-03,5.14E-03,9.71E-02,4.03E-01,-5.31E-03,5.34E-05,8.87E-02,-3.61E-01,-2.73E-01
,,,,,,,,,,,,,,6.18E+00,2.53E+00,9.98E-01,-3.35E-03,5.14E-03,9.71E-02,4.03E-01,-5.31E-03,5.34E-05,8.87E-02,-3.61E-01,-2.73E-01
,,,,,,,,,,,,,,6.20E+00,2.53E+00,9.98E-01,-3.15E-03,6.40E-03,9.75E-02,4.06E-01,-3.94E-03,8.40E-05,9.03E-02,-3.60E-01,-2.70E-01
,,,,,,,,,,,,,,6.20E+00,2.53E+00,9.98E-01,-3.15E-03,6.40E-03,9.75E-02,4.04E-01,-3.63E-03,1.44E-04,9.06E-02,-3.50E-01,-2.70E-01
,,,,,,,,,,,,,,6.22E+00,2.53E+00,9.98E-01,-4.10E-03,9.07E-03,1.01E-01,4.10E-01,-2.50E-03,3.17E-04,9.10E-02,-3.20E-01,-2.68E-01
,,,,,,,,,,,,,,6.22E+00,2.53E+00,9.98E-01,-4.10E-03,9.07E-03,1.01E-01,4.06E-01,-1.71E-03,3.33E-04,9.36E-02,-3.20E-01,-2.72E-01
,,,,,,,,,,,,,,6.23E+00,2.53E+00,9.98E-01,-1.85E-03,8.00E-03,1.01E-01,4.15E-01,-1.10E-03,3.37E-04,9.76E-02,-3.19E-01,-2.74E-01
,,,,,,,,,,,,,,6.23E+00,2.53E+00,9.98E-01,-1.85E-03,8.00E-03,1.01E-01,4.10E-01,-7.70E-04,3.13E-04,9.58E-02,-3.26E-01,-2.77E-01
,,,,,,,,,,,,,,6.25E+00,2.53E+00,9.98E-01,-4.51E-03,7.82E-03,9.97E-02,4.19E-01,-2.45E-04,2.81E-04,9.27E-02,-3.32E-01,-2.79E-01
,,,,,,,,,,,,,,6.25E+00,2.53E+00,9.98E-01,-4.51E-03,7.82E-03,9.97E-02,4.14E-01,5.93E-04,2.25E-04,9.48E-02,-3.46E-01,-2.79E-01
,,,,,,,,,,,,,,6.25E+00,2.53E+00,9.98E-01,-4.51E-03,7.82E-03,9.97E-02,4.14E-01,5.93E-04,2.25E-04,9.48E-02,-3.46E-01,-2.79E-01
,,,,,,,,,,,,,,6.27E+00,2.53E+00,9.98E-01,-4.72E-03,1.03E-02,1.00E-01,4.19E-01,2.44E-03,1.14E-04,1.03E-01,-3.69E-01,-2.76E-01
,,,,,,,,,,,,,,6.27E+00,2.53E+00,9.98E-01,-4.72E-03,1.03E-02,1.00E-01,4.17E-01,2.86E-03,7.86E-05,1.05E-01,-3.77E-01,-2.76E-01
,,,,,,,,,,,,,,6.29E+00,2.53E+00,9.98E-01,-5.12E-03,8.63E-03,1.02E-01,4.23E-01,4.37E-03,-8.63E-06,1.09E-01,-4.00E-01,-2.75E-01
,,,,,,,,,,,,,,6.29E+00,2.53E+00,9.98E-01,-5.12E-03,8.63E-03,1.02E-01,4.19E-01,5.25E-03,1.01E-04,1.12E-01,-3.81E-01,-2.78E-01
,,,,,,,,,,,,,,6.31E+00,2.53E+00,9.98E-01,-5.46E-03,8.42E-03,1.02E-01,4.28E-01,6.39E-03,1.90E-04,1.15E-01,-3.70E-01,-2.79E-01
,,,,,,,,,,,,,,6.31E+00,2.53E+00,9.98E-01,-5.46E-03,8.42E-03,1.02E-01,4.23E-01,7.30E-03,2.20E-04,1.18E-01,-3.66E-01,-2.80E-01
,,,,,,,,,,,,,,6.31E+00,2.53E+00,9.98E-01,-5.46E-03,8.42E-03,1.02E-01,4.18E-01,8.21E-03,2.51E-04,1.21E-01,-3.62E-01,-2.80E-01
,,,,,,,,,,,,,,6.33E+00,2.53E+00,9.98E-01,-5.88E-03,1.19E-02,9.92E-02,4.28E-01,9.40E-03,2.82E-04,1.23E-01,-3.54E-01,-2.82E-01
,,,,,,,,,,,,,,6.33E+00,2.53E+00,9.98E-01,-5.88E-03,1.19E-02,9.92E-02,4.24E-01,1.04E-02,2.39E-04,1.27E-01,-3.64E-01,-2.79E-01
,,,,,,,,,,,,,,6.33E+00,2.53E+00,9.98E-01,-5.88E-03,1.19E-02,9.92E-02,4.24E-01,1.04E-02,2.39E-04,1.27E-01,-3.64E-01,-2.79E-01
,,,,,,,,,,,,,,6.35E+00,2.53E+00,9.98E-01,-3.15E-03,9.07E-03,1.01E-01,4.28E-01,1.16E-02,1.60E-04,1.32E-01,-3.83E-01,-2.75E-01
,,,,,,,,,,,,,,6.35E+00,2.53E+00,9.98E-01,-3.15E-03,9.07E-03,1.01E-01,4.26E-01,1.18E-02,1.36E-04,1.31E-01,-3.88E-01,-2.76E-01
,,,,,,,,,,,,,,6.36E+00,2.53E+00,9.98E-01,-1.64E-03,1.05E-02,1.02E-01,4.33E-01,1.25E-02,5.66E-05,1.29E-01,-4.05E-01,-2.78E-01
,,,,,,,,,,,,,,6.36E+00,2.53E+00,9.98E-01,-1.64E-03,1.05E-02,1.02E-01,4.29E-01,1.26E-02,-1.57E-05,1.26E-01,-4.20E-01,-2.80E-01
,,,,,,,,,,,,,,6.38E+00,2.53E+00,9.98E-01,-7.73E-04,9.85E-03,1.04E-01,4.38E-01,1.30E-02,-5.26E-05,1.25E-01,-4.31E-01,-2.80E-01
,,,,,,,,,,,,,,6.38E+00,2.53E+00,9.98E-01,-7.73E-04,9.85E-03,1.04E-01,4.33E-01,1.29E-02,3.97E-05,1.23E-01,-4.14E-01,-2.82E-01
,,,,,,,,,,,,,,6.38E+00,2.53E+00,9.98E-01,-7.73E-04,9.85E-03,1.04E-01,4.29E-01,1.28E-02,1.19E-04,1.21E-01,-4.00E-01,-2.84E-01
,,,,,,,,,,,,,,6.38E+00,2.53E+00,9.98E-01,-7.73E-04,9.85E-03,1.04E-01,4.27E-01,1.28E-02,1.55E-04,1.21E-01,-3.93E-01,-2.85E-01
,,,,,,,,,,,,,,6.40E+00,2.53E+00,9.98E-01,-1.25E-03,1.10E-02,1.03E-01,4.34E-01,1.31E-02,2.83E-04,1.19E-01,-3.73E-01,-2.86E-01
,,,,,,,,,,,,,,6.40E+00,2.53E+00,9.98E-01,-1.25E-03,1.10E-02,1.03E-01,4.30E-01,1.31E-02,2.68E-04,1.20E-01,-3.76E-01,-2.86E-01
,,,,,,,,,,,,,,6.42E+00,2.53E+00,9.98E-01,-6.29E-04,8.50E-03,1.04E-01,4.39E-01,1.34E-02,2.50E-04,1.21E-01,-3.83E-01,-2.86E-01
,,,,,,,,,,,,,,6.42E+00,2.53E+00,9.98E-01,-6.29E-04,8.50E-03,1.04E-01,4.34E-01,1.33E-02,2.03E-04,1.21E-01,-3.91E-01,-2.87E-01
,,,,,,,,,,,,,,6.42E+00,2.53E+00,9.98E-01,-6.29E-04,8.50E-03,1.04E-01,4.30E-01,1.31E-02,1.75E-04,1.21E-01,-3.96E-01,-2.88E-01
,,,,,,,,,,,,,,6.44E+00,2.53E+00,9.98E-01,-2.62E-04,9.13E-03,1.05E-01,4.39E-01,1.34E-02,1.70E-04,1.21E-01,-3.98E-01,-2.88E-01
,,,,,,,,,,,,,,6.44E+00,2.53E+00,9.98E-01,-2.62E-04,9.13E-03,1.05E-01,4.34E-01,1.32E-02,9.81E-05,1.21E-01,-4.11E-01,-2.89E-01
,,,,,,,,,,,,,,6.44E+00,2.53E+00,9.98E-01,-2.62E-04,9.13E-03,1.05E-01,4.32E-01,1.31E-02,6.98E-05,1.21E-01,-4.16E-01,-2.89E-01
,,,,,,,,,,,,,,6.46E+00,2.53E+00,9.98E-01,-5.43E-04,7.55E-03,1.04E-01,4.38E-01,1.32E-02,9.35E-05,1.21E-01,-4.14E-01,-2.89E-01
,,,,,,,,,,,,,,6.46E+00,2.53E+00,9.98E-01,-5.43E-04,7.55E-03,1.04E-01,4.33E-01,1.31E-02,1.86E-04,1.22E-01,-3.95E-01,-2.89E-01
,,,,,,,,,,,,,,6.48E+00,2.53E+00,9.98E-01,1.22E-03,7.36E-03,1.04E-01,4.42E-01,1.32E-02,2.98E-04,1.23E-01,-3.78E-01,-2.89E-01
,,,,,,,,,,,,,,6.48E+00,2.53E+00,9.98E-01,1.22E-03,7.36E-03,1.04E-01,4.37E-01,1.27E-02,3.03E-04,1.21E-01,-3.75E-01,-2.89E-01
,,,,,,,,,,,,,,6.50E+00,2.53E+00,9.98E-01,1.66E-05,6.55E-03,1.05E-01,4.48E-01,1.29E-02,3.14E-04,1.19E-01,-3.73E-01,-2.88E-01
,,,,,,,,,,,,,,6.50E+00,2.53E+00,9.98E-01,1.65E-05,6.55E-03,1.05E-01,4.40E-01,1.25E-02,2.48E-04,1.21E-01,-3.83E-01,-2.89E-01
,,,,,,,,,,,,,,6.52E+00,2.53E+00,9.98E-01,1.70E-03,8.00E-03,1.07E-01,4.49E-01,1.25E-02,1.91E-04,1.21E-01,-3.91E-01,-2.90E-01
,,,,,,,,,,,,,,6.52E+00,2.53E+00,9.98E-01,1.70E-03,8.00E-03,1.07E-01,4.44E-01,1.19E-02,1.16E-04,1.20E-01,-4.03E-01,-2.92E-01
,,,,,,,,,,,,,,6.52E+00,2.53E+00,9.98E-01,1.70E-03,8.00E-03,1.07E-01,4.42E-01,1.16E-02,8.61E-05,1.19E-01,-4.08E-01,-2.93E-01
,,,,,,,,,,,,,,6.54E+00,2.53E+00,9.98E-01,2.01E-03,8.38E-03,1.06E-01,4.48E-01,1.11E-02,1.95E-05,1.17E-01,-4.20E-01,-2.96E-01
,,,,,,,,,,,,,,6.54E+00,2.53E+00,9.98E-01,2.01E-03,8.38E-03,1.06E-01,4.48E-01,1.11E-02,1.95E-05,1.17E-01,-4.20E-01,-2.96E-01
,,,,,,,,,,,,,,6.64E+00,2.50E+00,9.98E-01,2.28E-03,7.21E-03,1.06E-01,5.11E-01,-1.04E-02,-2.07E-04,9.66E-02,-4.62E-01,-2.95E-01
,,,,,,,,,,,,,,6.64E+00,2.50E+00,9.98E-01,2.28E-03,7.21E-03,1.06E-01,5.05E-01,-1.08E-02,-1.82E-04,6.50E-02,-4.56E-01,-2.99E-01
,,,,,,,,,,,,,,6.64E+00,2.50E+00,9.98E-01,2.28E-03,7.21E-03,1.06E-01,4.99E-01,-1.11E-02,-1.56E-04,4.22E-02,-4.49E-01,-3.00E-01
,,,,,,,,,,,,,,6.64E+00,2.50E+00,9.98E-01,2.28E-03,7.21E-03,1.06E-01,4.99E-01,-1.11E-02,-1.56E-04,4.22E-02,-4.49E-01,-3.00E-01
,,,,,,,,,,,,,,6.58E+00,2.54E+00,9.98E-01,2.63E-03,7.74E-03,1.08E-01,4.42E-01,9.23E-03,4.04E-05,2.96E-02,-4.17E-01,-2.98E-01
,,,,,,,,,,,,,,6.58E+00,2.54E+00,9.98E-01,2.63E-03,7.74E-03,1.08E-01,4.40E-01,8.90E-03,1.44E-04,4.18E-02,-3.95E-01,-2.97E-01
,,,,,,,,,,,,,,6.58E+00,2.54E+00,9.98E-01,1.39E-03,5.84E-03,1.09E-01,4.32E-01,8.18E-03,4.33E-04,7.35E-02,-3.37E-01,-2.95E-01
,,,,,,,,,,,,,,6.58E+00,2.54E+00,9.98E-01,1.39E-03,5.84E-03,1.09E-01,4.32E-01,8.18E-03,4.33E-04,7.35E-02,-3.37E-01,-2.95E-01
,,,,,,,,,,,,,,6.62E+00,2.54E+00,9.98E-01,3.40E-03,3.52E-03,1.08E-01,4.49E-01,7.61E-03,6.16E-04,9.52E-02,-2.99E-01,-2.97E-01
,,,,,,,,,,,,,,6.62E+00,2.54E+00,9.98E-01,3.40E-03,3.52E-03,1.08E-01,4.43E-01,6.80E-03,6.15E-04,9.84E-02,-2.96E-01,-2.98E-01
,,,,,,,,,,,,,,6.64E+00,2.54E+00,9.98E-01,4.18E-03,6.99E-03,1.09E-01,4.52E-01,6.21E-03,5.60E-04,1.01E-01,-2.89E-01,-2.98E-01
,,,,,,,,,,,,,,6.64E+00,2.54E+00,9.98E-01,4.18E-03,6.99E-03,1.09E-01,4.47E-01,5.26E-03,5.00E-04,1.01E-01,-3.00E-01,-2.99E-01
,,,,,,,,,,,,,,6.64E+00,2.54E+00,9.98E-01,4.18E-03,6.99E-03,1.09E-01,4.47E-01,5.26E-03,5.00E-04,1.01E-01,-3.00E-01,-2.99E-01
,,,,,,,,,,,,,,6.66E+00,2.54E+00,9.98E-01,5.44E-03,9.58E-03,1.08E-01,4.51E-01,3.41E-03,3.22E-04,1.00E-01,-3.20E-01,-3.01E-01
,,,,,,,,,,,,,,6.66E+00,2.54E+00,9.98E-01,5.44E-03,9.58E-03,1.08E-01,4.51E-01,3.41E-03,3.22E-04,1.00E-01,-3.20E-01,-3.01E-01
,,,,,,,,,,,,,,6.68E+00,2.54E+00,9.98E-01,7.99E-03,1.10E-02,1.10E-01,4.57E-01,8.05E-04,1.26E-04,9.69E-02,-3.49E-01,-2.98E-01
,,,,,,,,,,,,,,6.68E+00,2.54E+00,9.98E-01,7.99E-03,1.10E-02,1.10E-01,4.52E-01,-8.10E-04,3.77E-05,9.04E-02,-3.69E-01,-3.01E-01
,,,,,,,,,,,,,,6.68E+00,2.54E+00,9.98E-01,7.99E-03,1.10E-02,1.10E-01,4.50E-01,-1.61E-03,-2.58E-06,8.73E-02,-3.79E-01,-3.03E-01
,,,,,,,,,,,,,,6.68E+00,2.54E+00,9.98E-01,7.99E-03,1.10E-02,1.10E-01,4.50E-01,-1.61E-03,-2.58E-06,8.73E-02,-3.79E-01,-3.03E-01
,,,,,,,,,,,,,,6.70E+00,2.54E+00,9.98E-01,7.72E-03,1.13E-02,1.11E-01,4.60E-01,-2.94E-03,-9.50E-05,8.20E-02,-3.92E-01,-3.04E-01
,,,,,,,,,,,,,,6.70E+00,2.54E+00,9.98E-01,7.72E-03,1.13E-02,1.11E-01,4.55E-01,-4.44E-03,-1.91E-04,7.86E-02,-4.14E-01,-3.06E-01
,,,,,,,,,,,,,,6.72E+00,2.54E+00,9.98E-01,7.72E-03,1.13E-02,1.11E-01,4.63E-01,-6.49E-03,-3.10E-04,7.39E-02,-4.39E-01,-3.07E-01
,,,,,,,,,,,,,,6.72E+00,2.54E+00,9.98E-01,1.07E-02,1.19E-02,1.10E-01,4.61E-01,-7.29E-03,-2.60E-04,7.47E-02,-4.31E-01,-3.07E-01
,,,,,,,,,,,,,,6.74E+00,2.54E+00,9.98E-01,1.14E-02,1.25E-02,1.11E-01,4.69E-01,-1.03E-02,-1.24E-04,6.32E-02,-4.10E-01,-3.08E-01
,,,,,,,,,,,,,,6.74E+00,2.54E+00,9.98E-01,1.14E-02,1.25E-02,1.11E-01,4.64E-01,-1.24E-02,-1.16E-04,5.64E-02,-4.12E-01,-3.08E-01
,,,,,,,,,,,,,,6.76E+00,2.54E+00,9.98E-01,1.21E-02,1.30E-02,1.11E-01,4.75E-01,-1.46E-02,-1.03E-04,5.09E-02,-4.12E-01,-3.09E-01
,,,,,,,,,,,,,,6.76E+00,2.54E+00,9.98E-01,1.21E-02,1.30E-02,1.11E-01,4.70E-01,-1.67E-02,-1.62E-04,4.45E-02,-4.25E-01,-3.09E-01
,,,,,,,,,,,,,,6.76E+00,2.54E+00,9.98E-01,1.21E-02,1.30E-02,1.11E-01,4.68E-01,-1.78E-02,-1.77E-04,4.16E-02,-4.29E-01,-3.09E-01
,,,,,,,,,,,,,,6.93E+00,2.58E+00,9.98E-01,1.23E-02,1.37E-02,1.11E-01,5.78E-01,8.68E-03,-2.92E-04,6.06E-02,-4.50E-01,-3.06E-01
,,,,,,,,,,,,,,6.80E+00,2.54E+00,9.98E-01,1.17E-02,1.27E-02,1.11E-01,4.85E-01,-2.38E-02,-4.31E-04,1.03E-01,-4.84E-01,-3.00E-01
,,,,,,,,,,,,,,6.80E+00,2.54E+00,9.98E-01,1.17E-02,1.27E-02,1.11E-01,4.79E-01,-2.61E-02,-1.34E-04,7.85E-02,-4.31E-01,-3.06E-01
,,,,,,,,,,,,,,6.80E+00,2.54E+00,9.98E-01,1.17E-02,1.27E-02,1.11E-01,4.77E-01,-2.71E-02,-5.47E-06,6.83E-02,-4.07E-01,-3.08E-01
,,,,,,,,,,,,,,6.82E+00,2.54E+00,9.98E-01,1.30E-02,1.32E-02,1.12E-01,4.85E-01,-3.04E-02,3.79E-04,4.28E-02,-3.44E-01,-3.11E-01
,,,,,,,,,,,,,,6.82E+00,2.54E+00,9.98E-01,1.30E-02,1.32E-02,1.12E-01,4.81E-01,-3.26E-02,4.73E-04,2.93E-02,-3.27E-01,-3.13E-01
,,,,,,,,,,,,,,6.82E+00,2.54E+00,9.98E-01,1.30E-02,1.32E-02,1.12E-01,4.79E-01,-3.36E-02,5.15E-04,2.37E-02,-3.20E-01,-3.14E-01
,,,,,,,,,,,,,,6.84E+00,2.54E+00,9.98E-01,1.57E-02,1.21E-02,1.11E-01,4.87E-01,-3.76E-02,5.79E-04,8.74E-03,-3.07E-01,-3.16E-01
,,,,,,,,,,,,,,6.84E+00,2.54E+00,9.98E-01,1.57E-02,1.21E-02,1.11E-01,4.82E-01,-4.01E-02,5.92E-04,-2.87E-03,-3.06E-01,-3.15E-01
,,,,,,,,,,,,,,6.87E+00,2.54E+00,9.98E-01,1.59E-02,1.35E-02,1.12E-01,4.93E-01,-4.29E-02,5.37E-04,-1.28E-02,-3.10E-01,-3.15E-01
,,,,,,,,,,,,,,6.87E+00,2.54E+00,9.98E-01,1.59E-02,1.35E-02,1.12E-01,4.91E-01,-4.42E-02,5.17E-04,-1.74E-02,-3.16E-01,-3.15E-01
,,,,,,,,,,,,,,6.89E+00,2.54E+00,9.98E-01,1.46E-02,1.73E-02,1.13E-01,5.00E-01,-4.81E-02,3.92E-04,-2.95E-02,-3.33E-01,-3.16E-01
,,,,,,,,,,,,,,6.89E+00,2.54E+00,9.98E-01,1.46E-02,1.73E-02,1.13E-01,4.96E-01,-5.03E-02,3.13E-04,-3.47E-02,-3.53E-01,-3.16E-01
,,,,,,,,,,,,,,6.91E+00,2.54E+00,9.98E-01,1.41E-02,1.54E-02,1.14E-01,5.07E-01,-5.28E-02,2.20E-04,-3.98E-02,-3.69E-01,-3.16E-01
,,,,,,,,,,,,,,6.91E+00,2.54E+00,9.98E-01,1.41E-02,1.54E-02,1.14E-01,5.03E-01,-5.48E-02,1.33E-04,-4.43E-02,-3.90E-01,-3.18E-01
,,,,,,,,,,,,,,6.93E+00,2.53E+00,9.98E-01,1.44E-02,1.48E-02,1.15E-01,5.14E-01,-5.74E-02,2.55E-05,-4.91E-02,-4.12E-01,-3.20E-01
,,,,,,,,,,,,,,6.93E+00,2.53E+00,9.98E-01,1.44E-02,1.48E-02,1.15E-01,5.12E-01,-5.84E-02,-2.54E-05,-5.18E-02,-4.25E-01,-3.21E-01
,,,,,,,,,,,,,,6.95E+00,2.53E+00,9.98E-01,1.13E-02,1.50E-02,1.15E-01,5.20E-01,-6.13E-02,-1.71E-04,-5.90E-02,-4.60E-01,-3.22E-01
,,,,,,,,,,,,,,6.95E+00,2.53E+00,9.98E-01,1.13E-02,1.50E-02,1.15E-01,5.16E-01,-6.26E-02,-2.75E-04,-5.94E-02,-4.84E-01,-3.23E-01
,,,,,,,,,,,,,,6.98E+00,2.53E+00,9.98E-01,1.11E-02,1.40E-02,1.15E-01,5.26E-01,-6.46E-02,-3.24E-04,-6.04E-02,-5.03E-01,-3.24E-01
,,,,,,,,,,,,,,6.98E+00,2.53E+00,9.98E-01,1.11E-02,1.40E-02,1.15E-01,5.24E-01,-6.53E-02,-2.89E-04,-6.15E-02,-4.98E-01,-3.24E-01
,,,,,,,,,,,,,,6.98E+00,2.53E+00,9.98E-01,1.11E-02,1.40E-02,1.15E-01,5.17E-01,-6.71E-02,-1.94E-04,-6.48E-02,-4.83E-01,-3.25E-01
,,,,,,,,,,,,,,7.00E+00,2.53E+00,9.98E-01,8.93E-03,1.25E-02,1.12E-01,5.27E-01,-6.88E-02,-7.37E-05,-6.64E-02,-4.74E-01,-3.25E-01
,,,,,,,,,,,,,,7.00E+00,2.53E+00,9.98E-01,8.93E-03,1.25E-02,1.12E-01,5.22E-01,-6.96E-02,-9.06E-05,-6.65E-02,-4.78E-01,-3.22E-01
,,,,,,,,,,,,,,7.00E+00,2.53E+00,9.98E-01,8.93E-03,1.25E-02,1.12E-01,5.20E-01,-6.99E-02,-9.54E-05,-6.67E-02,-4.79E-01,-3.21E-01
,,,,,,,,,,,,,,7.02E+00,2.53E+00,9.98E-01,6.62E-03,1.13E-02,1.15E-01,5.27E-01,-7.14E-02,-8.62E-05,-6.79E-02,-4.86E-01,-3.18E-01
,,,,,,,,,,,,,,7.02E+00,2.53E+00,9.98E-01,6.62E-03,1.13E-02,1.15E-01,5.25E-01,-7.15E-02,-1.16E-04,-6.71E-02,-4.91E-01,-3.20E-01
,,,,,,,,,,,,,,7.04E+00,2.53E+00,9.98E-01,5.96E-03,9.55E-03,1.15E-01,5.32E-01,-7.26E-02,-1.63E-04,-6.57E-02,-5.08E-01,-3.22E-01
,,,,,,,,,,,,,,7.04E+00,2.53E+00,9.98E-01,5.96E-03,9.55E-03,1.15E-01,5.29E-01,-7.27E-02,-2.09E-04,-6.56E-02,-5.16E-01,-3.23E-01
,,,,,,,,,,,,,,7.07E+00,2.53E+00,9.98E-01,6.73E-03,8.98E-03,1.14E-01,5.36E-01,-7.39E-02,-2.05E-04,-6.66E-02,-5.23E-01,-3.24E-01
,,,,,,,,,,,,,,7.09E+00,2.53E+00,9.98E-01,3.60E-03,4.80E-03,1.14E-01,5.46E-01,-7.51E-02,-6.38E-05,-7.15E-02,-5.10E-01,-3.25E-01
,,,,,,,,,,,,,,7.09E+00,2.53E+00,9.98E-01,3.60E-03,4.80E-03,1.14E-01,5.42E-01,-7.49E-02,-7.14E-05,-7.06E-02,-5.08E-01,-3.24E-01
,,,,,,,,,,,,,,7.11E+00,2.53E+00,9.98E-01,2.55E-03,2.46E-03,1.14E-01,5.47E-01,-7.51E-02,-2.39E-05,-6.87E-02,-5.03E-01,-3.21E-01
,,,,,,,,,,,,,,7.11E+00,2.53E+00,9.98E-01,2.55E-03,2.46E-03,1.14E-01,5.44E-01,-7.48E-02,-6.04E-05,-6.81E-02,-5.06E-01,-3.22E-01
,,,,,,,,,,,,,,7.13E+00,2.52E+00,9.98E-01,-2.24E-04,1.10E-03,1.14E-01,5.48E-01,-7.45E-02,-8.94E-05,-6.81E-02,-5.12E-01,-3.23E-01
,,,,,,,,,,,,,,7.13E+00,2.52E+00,9.98E-01,-2.24E-04,1.10E-03,1.14E-01,5.44E-01,-7.40E-02,-1.46E-04,-6.58E-02,-5.18E-01,-3.22E-01
,,,,,,,,,,,,,,7.13E+00,2.52E+00,9.98E-01,-2.24E-04,1.10E-03,1.14E-01,5.37E-01,-7.29E-02,-2.40E-04,-6.18E-02,-5.28E-01,-3.22E-01
,,,,,,,,,,,,,,7.16E+00,2.52E+00,9.98E-01,-4.09E-03,-2.00E-03,1.13E-01,5.41E-01,-7.13E-02,-2.88E-04,-5.92E-02,-5.39E-01,-3.22E-01
,,,,,,,,,,,,,,7.16E+00,2.52E+00,9.98E-01,-4.09E-03,-2.00E-03,1.13E-01,5.32E-01,-6.95E-02,-2.12E-04,-5.11E-02,-5.15E-01,-3.20E-01
,,,,,,,,,,,,,,7.18E+00,2.52E+00,9.99E-01,-4.74E-03,-2.73E-03,1.14E-01,5.40E-01,-6.86E-02,-6.69E-05,-4.46E-02,-4.93E-01,-3.17E-01
,,,,,,,,,,,,,,7.18E+00,2.52E+00,9.99E-01,-4.74E-03,-2.73E-03,1.14E-01,5.32E-01,-6.67E-02,-8.93E-05,-3.96E-02,-4.87E-01,-3.18E-01
,,,,,,,,,,,,,,7.20E+00,2.52E+00,9.99E-01,-8.72E-03,-7.06E-03,1.16E-01,5.39E-01,-6.53E-02,-5.58E-05,-3.78E-02,-4.82E-01,-3.18E-01
,,,,,,,,,,,,,,7.20E+00,2.52E+00,9.99E-01,-8.72E-03,-7.06E-03,1.16E-01,5.30E-01,-6.26E-02,-1.20E-04,-2.83E-02,-4.83E-01,-3.20E-01
,,,,,,,,,,,,,,7.22E+00,2.52E+00,9.99E-01,-8.18E-03,-7.23E-03,1.17E-01,5.41E-01,-6.22E-02,-1.05E-04,-2.37E-02,-4.83E-01,-3.20E-01
,,,,,,,,,,,,,,7.22E+00,2.52E+00,9.99E-01,-8.18E-03,-7.23E-03,1.17E-01,5.27E-01,-5.85E-02,-5.82E-05,-1.48E-02,-4.57E-01,-3.24E-01
,,,,,,,,,,,,,,7.22E+00,2.52E+00,9.99E-01,-8.18E-03,-7.23E-03,1.17E-01,5.27E-01,-5.85E-02,-5.82E-05,-1.48E-02,-4.57E-01,-3.24E-01
,,,,,,,,,,,,,,7.25E+00,2.52E+00,9.99E-01,-1.06E-02,-8.42E-03,1.16E-01,5.25E-01,-5.40E-02,1.13E-04,-7.76E-03,-4.11E-01,-3.27E-01
,,,,,,,,,,,,,,7.25E+00,2.52E+00,9.99E-01,-1.06E-02,-8.42E-03,1.16E-01,5.25E-01,-5.40E-02,1.13E-04,-7.76E-03,-4.11E-01,-3.27E-01
,,,,,,,,,,,,,,7.27E+00,2.52E+00,9.99E-01,-1.24E-02,-8.62E-03,1.15E-01,5.22E-01,-4.88E-02,4.19E-05,5.97E-03,-4.05E-01,-3.25E-01
,,,,,,,,,,,,,,7.27E+00,2.52E+00,9.99E-01,-1.24E-02,-8.62E-03,1.15E-01,5.13E-01,-4.57E-02,-2.65E-05,1.36E-02,-4.09E-01,-3.23E-01
,,,,,,,,,,,,,,7.27E+00,2.52E+00,9.99E-01,-1.24E-02,-8.62E-03,1.15E-01,5.08E-01,-4.42E-02,-5.36E-05,1.72E-02,-4.10E-01,-3.23E-01
,,,,,,,,,,,,,,7.29E+00,2.51E+00,9.99E-01,-1.24E-02,-9.20E-03,1.15E-01,5.10E-01,-4.04E-02,-1.50E-04,2.64E-02,-4.15E-01,-3.22E-01
,,,,,,,,,,,,,,7.29E+00,2.51E+00,9.99E-01,-1.24E-02,-9.20E-03,1.15E-01,5.01E-01,-3.74E-02,-2.30E-04,3.14E-02,-4.23E-01,-3.21E-01
,,,,,,,,,,,,,,7.29E+00,2.51E+00,9.99E-01,-1.24E-02,-9.20E-03,1.15E-01,4.92E-01,-3.45E-02,-2.88E-04,3.64E-02,-4.27E-01,-3.21E-01
,,,,,,,,,,,,,,7.29E+00,2.51E+00,9.99E-01,-1.24E-02,-9.20E-03,1.15E-01,4.83E-01,-3.16E-02,-3.28E-04,4.13E-02,-4.28E-01,-3.21E-01
,,,,,,,,,,,,,,7.31E+00,2.51E+00,9.99E-01,-1.24E-02,-1.11E-02,1.14E-01,4.90E-01,-2.94E-02,-3.60E-04,4.63E-02,-4.28E-01,-3.21E-01
,,,,,,,,,,,,,,7.31E+00,2.51E+00,9.99E-01,-1.24E-02,-1.11E-02,1.14E-01,4.85E-01,-2.80E-02,-3.02E-04,4.82E-02,-4.13E-01,-3.20E-01
,,,,,,,,,,,,,,7.34E+00,2.51E+00,9.99E-01,-1.30E-02,-1.16E-02,1.17E-01,4.87E-01,-2.44E-02,-1.48E-04,5.37E-02,-3.73E-01,-3.17E-01
,,,,,,,,,,,,,,7.34E+00,2.51E+00,9.99E-01,-1.30E-02,-1.16E-02,1.17E-01,4.78E-01,-2.15E-02,-1.30E-04,5.80E-02,-3.65E-01,-3.21E-01
,,,,,,,,,,,,,,7.36E+00,2.51E+00,9.99E-01,-1.35E-02,-8.36E-03,1.17E-01,4.84E-01,-1.92E-02,-1.49E-04,6.22E-02,-3.53E-01,-3.23E-01
,,,,,,,,,,,,,,7.36E+00,2.51E+00,9.99E-01,-1.35E-02,-8.36E-03,1.17E-01,4.80E-01,-1.78E-02,-1.77E-04,6.44E-02,-3.57E-01,-3.23E-01
,,,,,,,,,,,,,,7.36E+00,2.51E+00,9.99E-01,-1.46E-02,-1.00E-02,1.18E-01,4.67E-01,-1.35E-02,-2.37E-04,7.06E-02,-3.65E-01,-3.23E-01
,,,,,,,,,,,,,,7.40E+00,2.57E+00,9.99E-01,-1.46E-02,-1.00E-02,1.18E-01,4.87E-01,2.81E-02,-3.61E-04,1.12E-01,-3.75E-01,-3.20E-01
,,,,,,,,,,,,,,7.40E+00,2.57E+00,9.99E-01,-1.35E-02,-1.13E-02,1.15E-01,4.78E-01,3.05E-02,-4.62E-04,1.75E-01,-3.94E-01,-3.16E-01
,,,,,,,,,,,,,,7.40E+00,2.51E+00,9.99E-01,-1.35E-02,-1.13E-02,1.15E-01,4.71E-01,-6.71E-03,-4.84E-04,1.85E-01,-3.88E-01,-3.16E-01
,,,,,,,,,,,,,,7.42E+00,2.51E+00,9.99E-01,-1.17E-02,-1.18E-02,1.17E-01,4.77E-01,-4.40E-03,-3.93E-04,1.61E-01,-3.64E-01,-3.19E-01
,,,,,,,,,,,,,,7.42E+00,2.51E+00,9.99E-01,-1.17E-02,-1.18E-02,1.17E-01,4.68E-01,-2.14E-03,-3.41E-04,1.41E-01,-3.56E-01,-3.23E-01
,,,,,,,,,,,,,,7.42E+00,2.51E+00,9.99E-01,-1.17E-02,-1.18E-02,1.17E-01,4.59E-01,9.79E-05,-2.88E-04,1.28E-01,-3.47E-01,-3.24E-01
,,,,,,,,,,,,,,7.42E+00,2.51E+00,9.99E-01,-1.17E-02,-1.18E-02,1.17E-01,4.50E-01,2.31E-03,-2.34E-04,1.19E-01,-3.37E-01,-3.25E-01
,,,,,,,,,,,,,,7.45E+00,2.51E+00,9.98E-01,-8.48E-03,-1.07E-02,1.17E-01,4.57E-01,3.92E-03,-2.74E-04,1.13E-01,-3.34E-01,-3.26E-01
,,,,,,,,,,,,,,7.45E+00,2.51E+00,9.98E-01,-8.48E-03,-1.07E-02,1.17E-01,4.48E-01,5.46E-03,-2.72E-04,1.06E-01,-3.36E-01,-3.26E-01
,,,,,,,,,,,,,,7.47E+00,2.51E+00,9.98E-01,-7.91E-03,-9.17E-03,1.17E-01,4.55E-01,6.85E-03,-3.37E-04,1.01E-01,-3.35E-01,-3.25E-01
,,,,,,,,,,,,,,7.47E+00,2.51E+00,9.98E-01,-7.91E-03,-9.17E-03,1.17E-01,4.47E-01,8.25E-03,-3.74E-04,9.70E-02,-3.47E-01,-3.26E-01
,,,,,,,,,,,,,,7.49E+00,2.51E+00,9.98E-01,-7.46E-03,-5.26E-03,1.18E-01,4.54E-01,9.55E-03,-4.66E-04,9.52E-02,-3.51E-01,-3.26E-01
,,,,,,,,,,,,,,7.49E+00,2.51E+00,9.98E-01,-7.46E-03,-5.26E-03,1.18E-01,4.46E-01,1.08E-02,-3.53E-04,9.36E-02,-3.36E-01,-3.27E-01
,,,,,,,,,,,,,,7.51E+00,2.51E+00,9.98E-01,-6.31E-03,-8.36E-03,1.19E-01,4.54E-01,1.20E-02,-3.16E-04,9.38E-02,-3.25E-01,-3.26E-01
,,,,,,,,,,,,,,7.51E+00,2.51E+00,9.98E-01,-6.31E-03,-8.36E-03,1.19E-01,4.45E-01,1.30E-02,-2.58E-04,9.20E-02,-3.21E-01,-3.29E-01
,,,,,,,,,,,,,,7.53E+00,2.51E+00,9.98E-01,-5.03E-03,-5.66E-03,1.18E-01,4.52E-01,1.40E-02,-2.82E-04,9.18E-02,-3.14E-01,-3.31E-01
,,,,,,,,,,,,,,7.53E+00,2.51E+00,9.98E-01,-5.03E-03,-5.66E-03,1.18E-01,4.45E-01,1.48E-02,-2.82E-04,8.97E-02,-3.24E-01,-3.30E-01
,,,,,,,,,,,,,,7.55E+00,2.51E+00,9.98E-01,-4.37E-03,-5.14E-03,1.17E-01,4.52E-01,1.55E-02,-3.56E-04,8.83E-02,-3.29E-01,-3.30E-01
,,,,,,,,,,,,,,7.55E+00,2.51E+00,9.98E-01,-4.37E-03,-5.14E-03,1.17E-01,4.45E-01,1.61E-02,-3.81E-04,8.69E-02,-3.45E-01,-3.29E-01
,,,,,,,,,,,,,,7.57E+00,2.51E+00,9.98E-01,-3.44E-03,-3.40E-03,1.22E-01,4.53E-01,1.66E-02,-3.98E-04,8.60E-02,-3.43E-01,-3.28E-01
,,,,,,,,,,,,,,7.57E+00,2.51E+00,9.98E-01,-3.44E-03,-3.40E-03,1.22E-01,4.45E-01,1.70E-02,-2.72E-04,8.43E-02,-3.31E-01,-3.33E-01
,,,,,,,,,,,,,,7.57E+00,2.51E+00,9.98E-01,-3.44E-03,-3.40E-03,1.22E-01,4.38E-01,1.74E-02,-1.54E-04,8.34E-02,-3.19E-01,-3.35E-01
,,,,,,,,,,,,,,7.60E+00,2.51E+00,9.98E-01,-2.22E-03,-2.30E-03,1.19E-01,4.46E-01,1.78E-02,-1.10E-04,8.28E-02,-3.08E-01,-3.37E-01
,,,,,,,,,,,,,,7.60E+00,2.51E+00,9.98E-01,-2.22E-03,-2.30E-03,1.19E-01,4.40E-01,1.79E-02,-6.47E-05,8.12E-02,-3.11E-01,-3.35E-01
,,,,,,,,,,,,,,7.62E+00,2.56E+00,9.98E-01,-3.26E-03,-1.84E-03,1.18E-01,4.51E-01,5.25E-02,-8.84E-05,7.81E-02,-3.11E-01,-3.35E-01
,,,,,,,,,,,,,,7.62E+00,2.56E+00,9.98E-01,-3.26E-03,-1.84E-03,1.18E-01,4.44E-01,5.27E-02,-9.88E-05,1.39E-01,-3.26E-01,-3.26E-01
,,,,,,,,,,,,,,7.62E+00,2.56E+00,9.98E-01,-1.41E-04,-9.78E-04,1.18E-01,4.38E-01,5.24E-02,-8.98E-05,1.85E-01,-3.36E-01,-3.21E-01
,,,,,,,,,,,,,,7.64E+00,2.51E+00,9.97E-01,-1.40E-04,-9.78E-04,1.18E-01,4.42E-01,1.74E-02,-1.65E-04,1.80E-01,-3.48E-01,-3.23E-01
,,,,,,,,,,,,,,7.64E+00,2.51E+00,9.97E-01,-1.40E-04,-9.78E-04,1.18E-01,4.36E-01,1.71E-02,-1.65E-04,1.48E-01,-3.60E-01,-3.28E-01
,,,,,,,,,,,,,,7.66E+00,2.51E+00,9.97E-01,4.44E-04,2.55E-04,1.19E-01,4.44E-01,1.68E-02,-1.46E-04,1.25E-01,-3.56E-01,-3.30E-01
,,,,,,,,,,,,,,7.66E+00,2.51E+00,9.97E-01,4.44E-04,2.55E-04,1.19E-01,4.38E-01,1.64E-02,-4.27E-06,1.08E-01,-3.42E-01,-3.32E-01
,,,,,,,,,,,,,,7.68E+00,2.51E+00,9.97E-01,4.98E-03,1.32E-03,1.21E-01,4.46E-01,1.56E-02,7.62E-05,9.38E-02,-3.29E-01,-3.33E-01
,,,,,,,,,,,,,,7.68E+00,2.51E+00,9.97E-01,4.98E-03,1.32E-03,1.21E-01,4.40E-01,1.44E-02,1.35E-04,7.78E-02,-3.30E-01,-3.36E-01
,,,,,,,,,,,,,,7.70E+00,2.51E+00,9.97E-01,4.78E-03,4.07E-04,1.19E-01,4.49E-01,1.33E-02,1.38E-04,6.56E-02,-3.30E-01,-3.40E-01
,,,,,,,,,,,,,,7.70E+00,2.51E+00,9.97E-01,4.78E-03,4.07E-04,1.19E-01,4.43E-01,1.21E-02,1.55E-04,5.70E-02,-3.40E-01,-3.38E-01
,,,,,,,,,,,,,,7.72E+00,2.51E+00,9.97E-01,5.38E-03,3.84E-03,1.20E-01,4.51E-01,1.11E-02,1.26E-04,5.06E-02,-3.44E-01,-3.36E-01
,,,,,,,,,,,,,,7.72E+00,2.51E+00,9.97E-01,5.38E-03,3.84E-03,1.20E-01,4.46E-01,9.88E-03,9.63E-05,4.43E-02,-3.63E-01,-3.36E-01
,,,,,,,,,,,,,,7.72E+00,2.51E+00,9.97E-01,5.38E-03,3.84E-03,1.20E-01,4.40E-01,8.67E-03,8.95E-05,3.92E-02,-3.77E-01,-3.36E-01
,,,,,,,,,,,,,,7.72E+00,2.51E+00,9.97E-01,3.54E-03,2.53E-03,1.20E-01,4.34E-01,7.53E-03,1.00E-04,3.36E-02,-3.88E-01,-3.36E-01
,,,,,,,,,,,,,,7.74E+00,2.51E+00,9.97E-01,3.54E-03,2.53E-03,1.20E-01,4.43E-01,6.80E-03,1.48E-04,3.34E-02,-3.81E-01,-3.35E-01
,,,,,,,,,,,,,,7.74E+00,2.51E+00,9.97E-01,3.54E-03,2.53E-03,1.20E-01,4.38E-01,6.00E-03,3.02E-04,3.29E-02,-3.63E-01,-3.35E-01
,,,,,,,,,,,,,,7.76E+00,2.51E+00,9.97E-01,4.17E-03,5.95E-03,1.22E-01,4.47E-01,5.21E-03,3.95E-04,3.20E-02,-3.47E-01,-3.35E-01
,,,,,,,,,,,,,,7.77E+00,2.51E+00,9.97E-01,4.17E-03,5.95E-03,1.22E-01,4.42E-01,4.31E-03,4.48E-04,3.03E-02,-3.48E-01,-3.37E-01
,,,,,,,,,,,,,,7.77E+00,2.51E+00,9.97E-01,4.17E-03,5.95E-03,1.22E-01,4.39E-01,3.86E-03,4.75E-04,2.94E-02,-3.49E-01,-3.38E-01
,,,,,,,,,,,,,,7.79E+00,2.51E+00,9.97E-01,3.32E-03,6.11E-03,1.20E-01,4.46E-01,2.79E-03,4.78E-04,2.73E-02,-3.54E-01,-3.39E-01
,,,,,,,,,,,,,,7.79E+00,2.51E+00,9.97E-01,3.32E-03,6.11E-03,1.20E-01,4.44E-01,2.44E-03,4.82E-04,2.72E-02,-3.59E-01,-3.39E-01
,,,,,,,,,,,,,,7.81E+00,2.51E+00,9.97E-01,1.99E-03,8.42E-03,1.21E-01,4.51E-01,1.74E-03,4.22E-04,2.71E-02,-3.75E-01,-3.37E-01
,,,,,,,,,,,,,,7.81E+00,2.51E+00,9.97E-01,1.99E-03,8.42E-03,1.21E-01,4.51E-01,1.74E-03,4.22E-04,2.71E-02,-3.75E-01,-3.37E-01
,,,,,,,,,,,,,,7.83E+00,2.51E+00,9.97E-01,1.17E-03,7.28E-03,1.21E-01,4.56E-01,1.20E-03,3.18E-04,2.97E-02,-4.11E-01,-3.37E-01
,,,,,,,,,,,,,,7.83E+00,2.51E+00,9.97E-01,1.17E-03,7.28E-03,1.21E-01,4.53E-01,1.07E-03,3.93E-04,3.08E-02,-4.03E-01,-3.37E-01
,,,,,,,,,,,,,,7.85E+00,2.51E+00,9.97E-01,4.77E-04,7.71E-03,1.21E-01,4.61E-01,8.73E-04,5.48E-04,3.34E-02,-3.86E-01,-3.38E-01
,,,,,,,,,,,,,,7.85E+00,2.51E+00,9.97E-01,4.77E-04,7.71E-03,1.21E-01,4.58E-01,8.13E-04,5.78E-04,3.44E-02,-3.85E-01,-3.38E-01
,,,,,,,,,,,,,,7.87E+00,2.51E+00,9.97E-01,-1.62E-03,6.81E-03,1.24E-01,4.65E-01,7.29E-04,6.05E-04,3.53E-02,-3.89E-01,-3.35E-01
,,,,,,,,,,,,,,7.87E+00,2.51E+00,9.97E-01,-1.62E-03,6.81E-03,1.24E-01,4.60E-01,1.02E-03,6.21E-04,3.97E-02,-3.96E-01,-3.38E-01
,,,,,,,,,,,,,,7.87E+00,2.51E+00,9.97E-01,-1.62E-03,6.81E-03,1.24E-01,4.57E-01,1.16E-03,6.33E-04,4.15E-02,-3.99E-01,-3.40E-01
,,,,,,,,,,,,,,7.89E+00,2.51E+00,9.97E-01,-5.35E-04,1.06E-02,1.21E-01,4.65E-01,1.39E-03,6.03E-04,4.56E-02,-4.09E-01,-3.42E-01
,,,,,,,,,,,,,,7.89E+00,2.51E+00,9.97E-01,-5.35E-04,1.06E-02,1.21E-01,4.61E-01,1.46E-03,5.75E-04,4.60E-02,-4.25E-01,-3.41E-01
,,,,,,,,,,,,,,7.92E+00,2.51E+00,9.97E-01,-3.23E-03,8.78E-03,1.19E-01,4.71E-01,1.86E-03,5.43E-04,2.61E-02,-4.35E-01,-3.43E-01
,,,,,,,,,,,,,,7.92E+00,2.51E+00,9.97E-01,-3.23E-03,8.78E-03,1.19E-01,4.66E-01,2.66E-03,6.77E-04,3.67E-02,-4.19E-01,-3.38E-01
,,,,,,,,,,,,,,7.94E+00,2.51E+00,9.97E-01,-2.53E-03,1.09E-02,1.20E-01,4.76E-01,3.31E-03,7.88E-04,4.58E-02,-4.02E-01,-3.35E-01
,,,,,,,,,,,,,,7.94E+00,2.51E+00,9.97E-01,-2.53E-03,1.09E-02,1.20E-01,4.72E-01,3.73E-03,8.21E-04,5.05E-02,-4.05E-01,-3.35E-01
,,,,,,,,,,,,,,7.96E+00,2.51E+00,9.97E-01,-1.37E-03,1.02E-02,1.22E-01,4.82E-01,4.23E-03,8.32E-04,5.50E-02,-4.06E-01,-3.33E-01
,,,,,,,,,,,,,,7.96E+00,2.51E+00,9.97E-01,-1.37E-03,1.02E-02,1.22E-01,4.78E-01,4.41E-03,8.16E-04,5.59E-02,-4.17E-01,-3.36E-01
,,,,,,,,,,,,,,7.96E+00,2.51E+00,9.97E-01,-1.37E-03,1.02E-02,1.22E-01,4.75E-01,4.50E-03,8.14E-04,5.63E-02,-4.22E-01,-3.37E-01
,,,,,,,,,,,,,,7.98E+00,2.51E+00,9.97E-01,-2.07E-03,1.21E-02,1.22E-01,4.84E-01,5.05E-03,7.60E-04,5.77E-02,-4.37E-01,-3.39E-01
,,,,,,,,,,,,,,8.00E+00,2.51E+00,9.97E-01,-3.53E-03,1.33E-02,1.21E-01,4.94E-01,5.55E-03,7.03E-04,5.85E-02,-4.52E-01,-3.39E-01
,,,,,,,,,,,,,,8.00E+00,2.51E+00,9.97E-01,-3.53E-03,1.33E-02,1.21E-01,4.90E-01,6.13E-03,7.93E-04,6.32E-02,-4.43E-01,-3.38E-01
,,,,,,,,,,,,,,8.00E+00,2.51E+00,9.97E-01,-3.09E-03,1.30E-02,1.19E-01,4.85E-01,6.69E-03,8.76E-04,6.71E-02,-4.35E-01,-3.40E-01
,,,,,,,,,,,,,,8.03E+00,2.51E+00,9.97E-01,-3.09E-03,1.30E-02,1.19E-01,4.96E-01,7.35E-03,9.26E-04,6.95E-02,-4.33E-01,-3.37E-01
,,,,,,,,,,,,,,8.03E+00,2.51E+00,9.97E-01,-3.09E-03,1.30E-02,1.19E-01,4.92E-01,7.81E-03,9.39E-04,7.15E-02,-4.37E-01,-3.35E-01
,,,,,,,,,,,,,,8.03E+00,2.51E+00,9.97E-01,-3.09E-03,1.30E-02,1.19E-01,4.90E-01,8.04E-03,9.48E-04,7.24E-02,-4.38E-01,-3.34E-01
,,,,,,,,,,,,,,8.01E+00,2.51E+00,9.97E-01,-2.98E-03,1.13E-02,1.22E-01,4.73E-01,4.69E-03,1.01E-03,7.10E-02,-4.37E-01,-3.33E-01
,,,,,,,,,,,,,,8.01E+00,2.51E+00,9.97E-01,-2.98E-03,1.13E-02,1.22E-01,4.68E-01,5.17E-03,1.08E-03,6.61E-02,-4.27E-01,-3.37E-01
,,,,,,,,,,,,,,8.07E+00,2.51E+00,9.97E-01,-1.40E-03,1.39E-02,1.22E-01,5.05E-01,1.01E-02,1.16E-03,6.34E-02,-4.15E-01,-3.40E-01
,,,,,,,,,,,,,,8.07E+00,2.51E+00,9.97E-01,-1.40E-03,1.39E-02,1.22E-01,5.00E-01,1.02E-02,1.03E-03,6.64E-02,-4.44E-01,-3.39E-01
,,,,,,,,,,,,,,8.07E+00,2.51E+00,9.97E-01,-1.40E-03,1.39E-02,1.22E-01,4.98E-01,1.02E-02,9.83E-04,6.76E-02,-4.56E-01,-3.39E-01
,,,,,,,,,,,,,,8.09E+00,2.51E+00,9.97E-01,-3.10E-03,1.22E-02,1.21E-01,5.07E-01,1.09E-02,9.30E-04,7.12E-02,-4.72E-01,-3.39E-01
,,,,,,,,,,,,,,8.09E+00,2.51E+00,9.97E-01,-3.10E-03,1.22E-02,1.21E-01,5.04E-01,1.11E-02,9.66E-04,7.37E-02,-4.67E-01,-3.39E-01
,,,,,,,,,,,,,,8.12E+00,2.52E+00,9.97E-01,-1.64E-04,1.28E-02,1.23E-01,5.13E-01,1.16E-02,1.05E-03,7.91E-02,-4.60E-01,-3.38E-01
,,,,,,,,,,,,,,8.12E+00,2.52E+00,9.97E-01,-1.64E-04,1.28E-02,1.23E-01,5.11E-01,1.15E-02,1.04E-03,7.83E-02,-4.63E-01,-3.39E-01
,,,,,,,,,,,,,,8.14E+00,2.52E+00,9.97E-01,-2.19E-03,1.22E-02,1.20E-01,5.19E-01,1.20E-02,1.01E-03,7.73E-02,-4.75E-01,-3.41E-01
,,,,,,,,,,,,,,8.14E+00,2.52E+00,9.97E-01,-2.19E-03,1.22E-02,1.20E-01,5.14E-01,1.22E-02,9.66E-04,8.02E-02,-4.86E-01,-3.38E-01
,,,,,,,,,,,,,,8.16E+00,2.52E+00,9.97E-01,-1.51E-03,1.47E-02,1.22E-01,5.25E-01,1.27E-02,9.10E-04,8.24E-02,-5.01E-01,-3.36E-01
,,,,,,,,,,,,,,8.16E+00,2.52E+00,9.97E-01,-1.51E-03,1.47E-02,1.22E-01,5.20E-01,1.28E-02,8.18E-04,8.34E-02,-5.20E-01,-3.38E-01
,,,,,,,,,,,,,,8.18E+00,2.52E+00,9.97E-01,-3.15E-04,1.21E-02,1.22E-01,5.31E-01,1.31E-02,7.77E-04,8.51E-02,-5.37E-01,-3.39E-01
,,,,,,,,,,,,,,8.18E+00,2.52E+00,9.97E-01,-3.15E-04,1.21E-02,1.22E-01,5.26E-01,1.29E-02,8.54E-04,8.48E-02,-5.23E-01,-3.39E-01
,,,,,,,,,,,,,,8.18E+00,2.52E+00,9.97E-01,-3.15E-04,1.21E-02,1.22E-01,5.21E-01,1.27E-02,9.23E-04,8.45E-02,-5.11E-01,-3.39E-01
,,,,,,,,,,,,,,8.20E+00,2.52E+00,9.97E-01,-1.01E-03,1.22E-02,1.23E-01,5.25E-01,1.26E-02,1.04E-03,8.38E-02,-4.99E-01,-3.38E-01
,,,,,,,,,,,,,,8.20E+00,2.52E+00,9.97E-01,-1.01E-03,1.22E-02,1.23E-01,5.20E-01,1.26E-02,1.04E-03,8.46E-02,-4.97E-01,-3.40E-01
,,,,,,,,,,,,,,8.23E+00,2.52E+00,9.97E-01,-1.01E-03,1.22E-02,1.23E-01,5.38E-01,1.34E-02,1.09E-03,8.52E-02,-4.94E-01,-3.41E-01
,,,,,,,,,,,,,,8.23E+00,2.52E+00,9.97E-01,-4.59E-04,8.33E-03,1.21E-01,5.32E-01,1.33E-02,1.01E-03,8.69E-02,-5.10E-01,-3.42E-01
,,,,,,,,,,,,,,8.23E+00,2.52E+00,9.97E-01,-4.59E-04,8.33E-03,1.21E-01,5.29E-01,1.32E-02,9.84E-04,8.72E-02,-5.14E-01,-3.40E-01
,,,,,,,,,,,,,,8.22E+00,2.50E+00,9.97E-01,-3.83E-04,8.10E-03,1.21E-01,5.13E-01,-7.48E-04,9.71E-04,7.55E-02,-5.21E-01,-3.40E-01
,,,,,,,,,,,,,,8.22E+00,2.50E+00,9.97E-01,-3.83E-04,8.10E-03,1.21E-01,5.10E-01,-7.25E-04,9.71E-04,6.46E-02,-5.19E-01,-3.41E-01
,,,,,,,,,,,,,,8.28E+00,2.52E+00,9.97E-01,1.25E-03,6.19E-03,1.21E-01,5.40E-01,1.34E-02,1.06E-03,5.91E-02,-5.06E-01,-3.39E-01
,,,,,,,,,,,,,,8.28E+00,2.52E+00,9.97E-01,1.25E-03,6.19E-03,1.21E-01,5.37E-01,1.31E-02,1.07E-03,6.33E-02,-5.02E-01,-3.38E-01
,,,,,,,,,,,,,,8.30E+00,2.52E+00,9.97E-01,-9.42E-04,6.24E-03,1.23E-01,5.43E-01,1.33E-02,1.15E-03,7.28E-02,-4.90E-01,-3.37E-01
,,,,,,,,,,,,,,8.30E+00,2.52E+00,9.97E-01,-9.42E-04,6.24E-03,1.23E-01,5.40E-01,1.33E-02,1.12E-03,7.68E-02,-4.94E-01,-3.37E-01
,,,,,,,,,,,,,,8.33E+00,2.52E+00,9.97E-01,9.90E-04,5.56E-03,1.21E-01,5.47E-01,1.36E-02,1.04E-03,8.77E-02,-5.08E-01,-3.40E-01
,,,,,,,,,,,,,,8.33E+00,2.52E+00,9.97E-01,9.91E-04,5.56E-03,1.21E-01,5.43E-01,1.34E-02,9.90E-04,8.83E-02,-5.15E-01,-3.39E-01
,,,,,,,,,,,,,,8.40E+00,2.53E+00,9.97E-01,-5.82E-04,7.17E-03,1.22E-01,5.87E-01,1.79E-02,9.05E-04,8.84E-02,-5.29E-01,-3.37E-01
,,,,,,,,,,,,,,8.40E+00,2.53E+00,9.97E-01,-5.82E-04,7.17E-03,1.22E-01,5.80E-01,1.78E-02,7.93E-04,1.01E-01,-5.45E-01,-3.37E-01
,,,,,,,,,,,,,,8.40E+00,2.53E+00,9.97E-01,-5.82E-04,7.17E-03,1.22E-01,5.76E-01,1.77E-02,7.47E-04,1.05E-01,-5.51E-01,-3.37E-01
,,,,,,,,,,,,,,8.37E+00,2.52E+00,9.97E-01,-9.44E-04,2.67E-03,1.22E-01,5.44E-01,1.35E-02,7.55E-04,1.13E-01,-5.56E-01,-3.37E-01
,,,,,,,,,,,,,,8.37E+00,2.52E+00,9.97E-01,-9.44E-04,2.67E-03,1.22E-01,5.41E-01,1.35E-02,7.78E-04,1.12E-01,-5.48E-01,-3.38E-01
,,,,,,,,,,,,,,8.40E+00,2.52E+00,9.97E-01,-2.69E-03,1.86E-03,1.22E-01,5.46E-01,1.39E-02,8.75E-04,1.12E-01,-5.33E-01,-3.39E-01
,,,,,,,,,,,,,,8.40E+00,2.52E+00,9.97E-01,-2.69E-03,1.86E-03,1.22E-01,5.42E-01,1.41E-02,8.57E-04,1.13E-01,-5.32E-01,-3.38E-01
,,,,,,,,,,,,,,8.42E+00,2.52E+00,9.97E-01,1.28E-03,8.64E-04,1.24E-01,5.47E-01,1.40E-02,8.32E-04,1.16E-01,-5.36E-01,-3.38E-01
,,,,,,,,,,,,,,8.42E+00,2.52E+00,9.97E-01,1.28E-03,8.64E-04,1.24E-01,5.43E-01,1.38E-02,7.88E-04,1.14E-01,-5.40E-01,-3.40E-01
,,,,,,,,,,,,,,8.45E+00,2.46E+00,9.97E-01,-8.00E-04,-1.54E-03,1.23E-01,5.50E-01,-3.16E-02,6.73E-04,1.08E-01,-5.50E-01,-3.44E-01
,,,,,,,,,,,,,,8.44E+00,2.52E+00,9.97E-01,-8.00E-04,-1.54E-03,1.23E-01,5.43E-01,1.44E-02,7.63E-04,6.58E-02,-5.39E-01,-3.49E-01
,,,,,,,,,,,,,,8.47E+00,2.52E+00,9.98E-01,1.54E-03,-7.69E-04,1.24E-01,5.48E-01,1.46E-02,8.77E-04,8.74E-02,-5.14E-01,-3.43E-01
,,,,,,,,,,,,,,8.47E+00,2.52E+00,9.98E-01,1.54E-03,-7.69E-04,1.24E-01,5.44E-01,1.44E-02,8.63E-04,9.08E-02,-5.11E-01,-3.43E-01
,,,,,,,,,,,,,,8.49E+00,2.52E+00,9.98E-01,2.86E-03,-7.14E-04,1.24E-01,5.48E-01,1.37E-02,8.27E-04,9.83E-02,-5.09E-01,-3.43E-01
,,,,,,,,,,,,,,8.51E+00,2.52E+00,9.98E-01,6.01E-03,-3.59E-03,1.23E-01,5.56E-01,1.29E-02,7.72E-04,1.02E-01,-5.17E-01,-3.44E-01
,,,,,,,,,,,,,,8.51E+00,2.52E+00,9.98E-01,6.01E-03,-3.59E-03,1.23E-01,5.48E-01,1.15E-02,8.29E-04,9.90E-02,-4.96E-01,-3.43E-01
,,,,,,,,,,,,,,8.51E+00,2.52E+00,9.98E-01,6.01E-03,-3.59E-03,1.23E-01,5.48E-01,1.15E-02,8.29E-04,9.90E-02,-4.96E-01,-3.43E-01
,,,,,,,,,,,,,,8.54E+00,2.53E+00,9.98E-01,5.45E-03,-5.95E-03,1.23E-01,5.46E-01,9.20E-03,9.28E-04,9.41E-02,-4.65E-01,-3.42E-01
,,,,,,,,,,,,,,8.54E+00,2.53E+00,9.98E-01,5.45E-03,-5.95E-03,1.23E-01,5.37E-01,7.96E-03,9.06E-04,9.29E-02,-4.59E-01,-3.41E-01
,,,,,,,,,,,,,,8.56E+00,2.53E+00,9.98E-01,7.93E-03,-5.08E-03,1.22E-01,5.45E-01,6.76E-03,9.05E-04,9.33E-02,-4.52E-01,-3.42E-01
,,,,,,,,,,,,,,8.56E+00,2.53E+00,9.98E-01,7.93E-03,-5.08E-03,1.22E-01,5.36E-01,5.07E-03,8.20E-04,8.78E-02,-4.59E-01,-3.41E-01
,,,,,,,,,,,,,,8.59E+00,2.53E+00,9.98E-01,8.57E-03,-4.93E-03,1.23E-01,5.44E-01,3.60E-03,7.58E-04,8.34E-02,-4.62E-01,-3.39E-01
,,,,,,,,,,,,,,8.59E+00,2.53E+00,9.98E-01,8.57E-03,-4.93E-03,1.23E-01,5.35E-01,1.84E-03,6.40E-04,7.85E-02,-4.77E-01,-3.41E-01
,,,,,,,,,,,,,,8.61E+00,2.53E+00,9.98E-01,1.01E-02,-4.95E-03,1.24E-01,5.43E-01,1.33E-04,6.19E-04,7.51E-02,-4.75E-01,-3.42E-01
,,,,,,,,,,,,,,8.61E+00,2.53E+00,9.98E-01,1.01E-02,-4.95E-03,1.24E-01,5.34E-01,-1.87E-03,6.48E-04,7.07E-02,-4.62E-01,-3.44E-01
,,,,,,,,,,,,,,8.60E+00,2.57E+00,9.98E-01,1.01E-02,-4.63E-03,1.24E-01,5.19E-01,2.54E-02,7.01E-04,6.57E-02,-4.49E-01,-3.45E-01
,,,,,,,,,,,,,,8.60E+00,2.57E+00,9.98E-01,1.01E-02,-4.63E-03,1.24E-01,5.19E-01,2.54E-02,7.01E-04,6.57E-02,-4.49E-01,-3.45E-01
,,,,,,,,,,,,,,8.66E+00,2.53E+00,9.98E-01,1.14E-02,-5.02E-03,1.22E-01,5.42E-01,-8.42E-03,7.22E-04,1.28E-01,-4.31E-01,-3.37E-01
,,,,,,,,,,,,,,8.66E+00,2.53E+00,9.98E-01,1.14E-02,-5.02E-03,1.22E-01,5.42E-01,-8.42E-03,7.22E-04,1.28E-01,-4.31E-01,-3.37E-01
,,,,,,,,,,,,,,8.68E+00,2.53E+00,9.98E-01,1.27E-02,-5.65E-03,1.23E-01,5.40E-01,-1.30E-02,4.60E-04,8.01E-02,-4.66E-01,-3.42E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.48E-01,-1.57E-02,3.42E-04,6.50E-02,-4.83E-01,-3.44E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.39E-01,-1.83E-02,3.67E-04,5.17E-02,-4.73E-01,-3.45E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.30E-01,-2.10E-02,3.94E-04,4.09E-02,-4.63E-01,-3.45E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.26E-01,-2.22E-02,4.09E-04,3.62E-02,-4.58E-01,-3.45E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.13E-01,-2.61E-02,4.54E-04,2.39E-02,-4.43E-01,-3.45E-01
,,,,,,,,,,,,,,8.70E+00,2.53E+00,9.98E-01,1.46E-02,-5.33E-03,1.23E-01,5.13E-01,-2.61E-02,4.54E-04,2.39E-02,-4.43E-01,-3.45E-01
,,,,,,,,,,,,,,8.73E+00,2.53E+00,9.98E-01,1.77E-02,-7.24E-03,1.23E-01,5.12E-01,-3.22E-02,4.75E-04,6.66E-03,-4.36E-01,-3.46E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,5.19E-01,-3.55E-02,4.66E-04,-4.97E-03,-4.36E-01,-3.47E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,5.15E-01,-3.67E-02,4.26E-04,-7.56E-03,-4.41E-01,-3.47E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,5.01E-01,-4.05E-02,3.35E-04,-1.50E-02,-4.53E-01,-3.46E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,4.93E-01,-4.29E-02,2.99E-04,-1.97E-02,-4.56E-01,-3.46E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,4.84E-01,-4.53E-02,2.83E-04,-2.43E-02,-4.55E-01,-3.46E-01
,,,,,,,,,,,,,,8.75E+00,2.53E+00,9.98E-01,1.55E-02,-7.71E-03,1.23E-01,4.84E-01,-4.53E-02,2.83E-04,-2.43E-02,-4.55E-01,-3.46E-01
,,,,,,,,,,,,,,8.77E+00,2.53E+00,9.98E-01,1.60E-02,-7.67E-03,1.23E-01,4.87E-01,-4.94E-02,3.39E-04,-2.97E-02,-4.41E-01,-3.46E-01
,,,,,,,,,,,,,,8.77E+00,2.54E+00,9.98E-01,1.66E-02,-8.33E-03,1.23E-01,4.74E-01,-4.19E-02,5.04E-04,-3.40E-02,-4.06E-01,-3.47E-01
,,,,,,,,,,,,,,8.77E+00,2.54E+00,9.98E-01,1.66E-02,-8.33E-03,1.23E-01,4.70E-01,-4.33E-02,5.49E-04,-2.57E-02,-3.95E-01,-3.45E-01
,,,,,,,,,,,,,,8.82E+00,2.52E+00,9.98E-01,1.53E-02,-9.71E-03,1.23E-01,4.90E-01,-5.94E-02,6.50E-04,-7.67E-03,-3.66E-01,-3.42E-01
,,,,,,,,,,,,,,8.82E+00,2.52E+00,9.98E-01,1.53E-02,-9.71E-03,1.23E-01,4.85E-01,-6.05E-02,6.16E-04,-1.53E-02,-3.71E-01,-3.44E-01
,,,,,,,,,,,,,,8.84E+00,2.52E+00,9.98E-01,1.58E-02,-4.52E-03,1.24E-01,4.90E-01,-6.46E-02,4.46E-04,-3.48E-02,-3.88E-01,-3.47E-01
,,,,,,,,,,,,,,8.84E+00,2.52E+00,9.98E-01,1.58E-02,-4.52E-03,1.24E-01,4.90E-01,-6.46E-02,4.46E-04,-3.48E-02,-3.88E-01,-3.47E-01
,,,,,,,,,,,,,,8.87E+00,2.52E+00,9.98E-01,1.56E-02,-7.69E-03,1.23E-01,4.89E-01,-6.96E-02,3.49E-04,-5.29E-02,-4.01E-01,-3.49E-01
,,,,,,,,,,,,,,8.87E+00,2.52E+00,9.98E-01,1.56E-02,-7.69E-03,1.23E-01,4.89E-01,-6.96E-02,3.49E-04,-5.29E-02,-4.01E-01,-3.49E-01
,,,,,,,,,,,,,,8.89E+00,2.52E+00,9.98E-01,1.48E-02,-4.73E-03,1.23E-01,4.88E-01,-7.45E-02,4.10E-04,-6.39E-02,-3.86E-01,-3.49E-01
,,,,,,,,,,,,,,8.89E+00,2.52E+00,9.98E-01,1.48E-02,-4.73E-03,1.23E-01,4.80E-01,-7.63E-02,3.96E-04,-6.84E-02,-3.90E-01,-3.48E-01
,,,,,,,,,,,,,,8.89E+00,2.52E+00,9.98E-01,1.48E-02,-4.73E-03,1.23E-01,4.76E-01,-7.71E-02,3.94E-04,-7.04E-02,-3.91E-01,-3.48E-01
,,,,,,,,,,,,,,8.91E+00,2.52E+00,9.98E-01,1.28E-02,-5.42E-03,1.23E-01,4.81E-01,-8.04E-02,3.68E-04,-7.77E-02,-3.93E-01,-3.48E-01
,,,,,,,,,,,,,,8.91E+00,2.52E+00,9.98E-01,1.28E-02,-5.42E-03,1.23E-01,4.73E-01,-8.17E-02,3.27E-04,-7.94E-02,-4.03E-01,-3.48E-01
,,,,,,,,,,,,,,8.91E+00,2.52E+00,9.98E-01,1.28E-02,-5.42E-03,1.23E-01,4.73E-01,-8.17E-02,3.27E-04,-7.94E-02,-4.03E-01,-3.48E-01
,,,,,,,,,,,,,,8.94E+00,2.52E+00,9.98E-01,9.45E-03,-5.82E-03,1.23E-01,4.73E-01,-8.44E-02,3.19E-04,-8.07E-02,-4.03E-01,-3.48E-01
,,,,,,,,,,,,,,8.94E+00,2.52E+00,9.98E-01,9.45E-03,-5.82E-03,1.23E-01,4.69E-01,-8.47E-02,3.74E-04,-7.76E-02,-3.93E-01,-3.47E-01
,,,,,,,,,,,,,,8.96E+00,2.51E+00,9.97E-01,6.84E-03,-5.35E-03,1.22E-01,4.73E-01,-8.63E-02,4.71E-04,-7.14E-02,-3.74E-01,-3.46E-01
,,,,,,,,,,,,,,8.96E+00,2.51E+00,9.97E-01,6.84E-03,-5.35E-03,1.22E-01,4.65E-01,-8.64E-02,4.98E-04,-6.64E-02,-3.72E-01,-3.45E-01
,,,,,,,,,,,,,,8.98E+00,2.51E+00,9.97E-01,6.02E-03,-4.83E-03,1.22E-01,4.74E-01,-8.76E-02,4.55E-04,-6.42E-02,-3.74E-01,-3.44E-01
,,,,,,,,,,,,,,8.98E+00,2.51E+00,9.97E-01,6.02E-03,-4.83E-03,1.22E-01,4.70E-01,-8.76E-02,4.44E-04,-6.34E-02,-3.78E-01,-3.44E-01
,,,,,,,,,,,,,,9.00E+00,2.51E+00,9.97E-01,4.99E-03,-2.71E-03,1.23E-01,4.74E-01,-8.85E-02,3.42E-04,-6.23E-02,-3.93E-01,-3.43E-01
,,,,,,,,,,,,,,9.00E+00,2.51E+00,9.97E-01,4.99E-03,-2.71E-03,1.23E-01,4.67E-01,-8.82E-02,2.91E-04,-6.19E-02,-4.08E-01,-3.45E-01
,,,,,,,,,,,,,,9.03E+00,2.51E+00,9.97E-01,2.36E-03,-5.08E-03,1.22E-01,4.75E-01,-8.90E-02,2.86E-04,-5.88E-02,-4.07E-01,-3.45E-01
,,,,,,,,,,,,,,9.03E+00,2.51E+00,9.97E-01,2.36E-03,-5.08E-03,1.22E-01,4.68E-01,-8.82E-02,3.84E-04,-5.12E-02,-3.94E-01,-3.44E-01
,,,,,,,,,,,,,,9.05E+00,2.51E+00,9.97E-01,7.93E-04,-2.42E-03,1.20E-01,4.80E-01,-8.91E-02,4.05E-04,-4.91E-02,-3.85E-01,-3.45E-01
,,,,,,,,,,,,,,9.05E+00,2.51E+00,9.97E-01,7.93E-04,-2.42E-03,1.20E-01,4.69E-01,-8.74E-02,4.58E-04,-4.05E-02,-3.83E-01,-3.41E-01
,,,,,,,,,,,,,,9.05E+00,2.51E+00,9.97E-01,7.93E-04,-2.42E-03,1.20E-01,4.61E-01,-8.63E-02,4.78E-04,-3.66E-02,-3.85E-01,-3.39E-01
,,,,,,,,,,,,,,9.05E+00,2.51E+00,9.97E-01,7.93E-04,-2.42E-03,1.20E-01,4.61E-01,-8.63E-02,4.78E-04,-3.66E-02,-3.85E-01,-3.39E-01
,,,,,,,,,,,,,,9.07E+00,2.51E+00,9.97E-01,-1.22E-03,-2.19E-03,1.21E-01,4.63E-01,-8.49E-02,4.64E-04,-3.09E-02,-3.90E-01,-3.37E-01
,,,,,,,,,,,,,,9.07E+00,2.51E+00,9.97E-01,-1.22E-03,-2.19E-03,1.21E-01,4.60E-01,-8.42E-02,4.55E-04,-2.91E-02,-3.94E-01,-3.37E-01
,,,,,,,,,,,,,,9.10E+00,2.50E+00,9.97E-01,-2.07E-03,-1.13E-03,1.21E-01,4.65E-01,-8.33E-02,3.69E-04,-2.49E-02,-4.11E-01,-3.38E-01
,,,,,,,,,,,,,,9.10E+00,2.50E+00,9.97E-01,-2.07E-03,-1.13E-03,1.21E-01,4.58E-01,-8.17E-02,3.23E-04,-2.26E-02,-4.26E-01,-3.39E-01
,,,,,,,,,,,,,,9.12E+00,2.50E+00,9.97E-01,-4.67E-03,-1.50E-03,1.21E-01,4.67E-01,-8.12E-02,2.67E-04,-2.20E-02,-4.37E-01,-3.39E-01
,,,,,,,,,,,,,,9.12E+00,2.50E+00,9.97E-01,-4.67E-03,-1.50E-03,1.21E-01,4.60E-01,-7.91E-02,3.68E-04,-9.71E-03,-4.23E-01,-3.38E-01
,,,,,,,,,,,,,,9.14E+00,2.50E+00,9.97E-01,-5.74E-03,-1.72E-03,1.18E-01,4.69E-01,-7.83E-02,4.51E-04,-1.08E-04,-4.10E-01,-3.40E-01
,,,,,,,,,,,,,,9.14E+00,2.50E+00,9.97E-01,-5.74E-03,-1.72E-03,1.18E-01,4.62E-01,-7.61E-02,4.73E-04,7.50E-03,-4.12E-01,-3.36E-01
,,,,,,,,,,,,,,9.14E+00,2.50E+00,9.97E-01,-5.74E-03,-1.72E-03,1.18E-01,4.55E-01,-7.39E-02,5.02E-04,1.42E-02,-4.12E-01,-3.33E-01
,,,,,,,,,,,,,,9.16E+00,2.50E+00,9.97E-01,-8.31E-03,-1.68E-03,1.19E-01,4.64E-01,-7.27E-02,4.79E-04,1.92E-02,-4.16E-01,-3.31E-01
,,,,,,,,,,,,,,9.16E+00,2.50E+00,9.97E-01,-8.31E-03,-1.68E-03,1.19E-01,4.60E-01,-7.14E-02,4.70E-04,2.28E-02,-4.21E-01,-3.31E-01
,,,,,,,,,,,,,,9.19E+00,2.50E+00,9.97E-01,-8.90E-03,6.08E-04,1.20E-01,4.69E-01,-7.00E-02,4.85E-04,3.35E-02,-4.17E-01,-3.31E-01
,,,,,,,,,,,,,,9.21E+00,2.49E+00,9.97E-01,-1.20E-02,1.53E-03,1.20E-01,4.75E-01,-6.71E-02,6.00E-04,5.02E-02,-4.00E-01,-3.32E-01
,,,,,,,,,,,,,,9.21E+00,2.49E+00,9.97E-01,-1.20E-02,1.53E-03,1.20E-01,4.69E-01,-6.38E-02,6.43E-04,6.21E-02,-3.97E-01,-3.32E-01
,,,,,,,,,,,,,,9.21E+00,2.49E+00,9.97E-01,-1.20E-02,1.53E-03,1.20E-01,4.62E-01,-6.06E-02,6.56E-04,7.33E-02,-4.00E-01,-3.31E-01
,,,,,,,,,,,,,,9.23E+00,2.49E+00,9.97E-01,-1.08E-02,-1.93E-03,1.20E-01,4.71E-01,-5.87E-02,6.50E-04,8.40E-02,-4.04E-01,-3.31E-01
,,,,,,,,,,,,,,9.23E+00,2.49E+00,9.97E-01,-1.08E-02,-1.93E-03,1.20E-01,4.64E-01,-5.58E-02,6.32E-04,8.83E-02,-4.13E-01,-3.31E-01
,,,,,,,,,,,,,,9.25E+00,2.49E+00,9.97E-01,-1.13E-02,1.23E-04,1.20E-01,4.73E-01,-5.40E-02,6.05E-04,9.25E-02,-4.17E-01,-3.31E-01
,,,,,,,,,,,,,,9.25E+00,2.49E+00,9.97E-01,-1.13E-02,1.23E-04,1.20E-01,4.67E-01,-5.11E-02,5.35E-04,9.59E-02,-4.36E-01,-3.31E-01
,,,,,,,,,,,,,,9.25E+00,2.49E+00,9.97E-01,-1.13E-02,1.23E-04,1.20E-01,4.60E-01,-4.82E-02,4.98E-04,9.99E-02,-4.48E-01,-3.31E-01
,,,,,,,,,,,,,,9.28E+00,2.49E+00,9.97E-01,-9.75E-03,2.25E-03,1.21E-01,4.72E-01,-4.78E-02,4.70E-04,1.03E-01,-4.52E-01,-3.30E-01
,,,,,,,,,,,,,,9.28E+00,2.49E+00,9.97E-01,-9.74E-03,2.25E-03,1.21E-01,4.66E-01,-4.53E-02,5.47E-04,1.16E-01,-4.43E-01,-3.31E-01
,,,,,,,,,,,,,,9.30E+00,2.49E+00,9.97E-01,-8.68E-03,2.68E-03,1.19E-01,4.73E-01,-4.22E-02,6.21E-04,1.28E-01,-4.35E-01,-3.33E-01
,,,,,,,,,,,,,,9.30E+00,2.49E+00,9.97E-01,-8.68E-03,2.68E-03,1.19E-01,4.67E-01,-4.00E-02,6.24E-04,1.33E-01,-4.40E-01,-3.31E-01
,,,,,,,,,,,,,,9.42E+00,2.47E+00,9.97E-01,-5.82E-03,-7.21E-04,1.20E-01,5.42E-01,-4.87E-02,6.29E-04,1.40E-01,-4.41E-01,-3.29E-01
,,,,,,,,,,,,,,9.42E+00,2.47E+00,9.97E-01,-5.82E-03,-7.21E-04,1.20E-01,5.34E-01,-4.70E-02,4.72E-04,1.36E-01,-4.76E-01,-3.30E-01
,,,,,,,,,,,,,,9.34E+00,2.49E+00,9.97E-01,-5.41E-03,2.02E-03,1.19E-01,4.80E-01,-3.74E-02,3.99E-04,1.34E-01,-4.92E-01,-3.31E-01
,,,,,,,,,,,,,,9.34E+00,2.49E+00,9.97E-01,-5.41E-03,2.02E-03,1.19E-01,4.70E-01,-3.50E-02,5.61E-04,1.54E-01,-4.66E-01,-3.27E-01
,,,,,,,,,,,,,,9.37E+00,2.48E+00,9.97E-01,-6.01E-03,1.06E-03,1.20E-01,4.79E-01,-3.43E-02,7.02E-04,1.64E-01,-4.51E-01,-3.24E-01
,,,,,,,,,,,,,,9.37E+00,2.48E+00,9.97E-01,-6.01E-03,1.06E-03,1.20E-01,4.73E-01,-3.27E-02,7.17E-04,1.70E-01,-4.50E-01,-3.25E-01
,,,,,,,,,,,,,,9.37E+00,2.48E+00,9.97E-01,-6.01E-03,1.06E-03,1.20E-01,4.69E-01,-3.20E-02,7.27E-04,1.73E-01,-4.49E-01,-3.26E-01
,,,,,,,,,,,,,,9.39E+00,2.48E+00,9.97E-01,-4.12E-03,-2.28E-04,1.21E-01,4.78E-01,-3.15E-02,7.73E-04,1.79E-01,-4.47E-01,-3.26E-01
,,,,,,,,,,,,,,9.39E+00,2.48E+00,9.97E-01,-4.12E-03,-2.28E-04,1.21E-01,4.78E-01,-3.15E-02,7.73E-04,1.79E-01,-4.47E-01,-3.26E-01
,,,,,,,,,,,,,,9.41E+00,2.48E+00,9.97E-01,-2.20E-04,-2.69E-03,1.20E-01,4.87E-01,-3.12E-02,7.54E-04,1.81E-01,-4.57E-01,-3.29E-01
,,,,,,,,,,,,,,9.41E+00,2.48E+00,9.97E-01,-2.19E-04,-2.69E-03,1.20E-01,4.80E-01,-3.08E-02,6.75E-04,1.73E-01,-4.72E-01,-3.30E-01
,,,,,,,,,,,,,,9.41E+00,2.48E+00,9.97E-01,-2.19E-04,-2.69E-03,1.20E-01,4.76E-01,-3.06E-02,6.46E-04,1.70E-01,-4.78E-01,-3.30E-01
,,,,,,,,,,,,,,9.43E+00,2.48E+00,9.97E-01,9.84E-04,-1.34E-03,1.18E-01,4.81E-01,-3.09E-02,6.14E-04,1.64E-01,-4.90E-01,-3.32E-01
,,,,,,,,,,,,,,9.43E+00,2.48E+00,9.97E-01,9.84E-04,-1.34E-03,1.18E-01,4.73E-01,-3.08E-02,6.64E-04,1.78E-01,-4.79E-01,-3.27E-01
,,,,,,,,,,,,,,9.43E+00,2.48E+00,9.97E-01,9.84E-04,-1.34E-03,1.18E-01,4.73E-01,-3.08E-02,6.64E-04,1.78E-01,-4.79E-01,-3.27E-01
,,,,,,,,,,,,,,9.41E+00,2.45E+00,9.97E-01,9.04E-04,-2.08E-03,1.19E-01,4.39E-01,-5.50E-02,8.53E-04,1.73E-01,-4.51E-01,-3.26E-01
,,,,,,,,,,,,,,9.41E+00,2.45E+00,9.97E-01,9.04E-04,-2.08E-03,1.19E-01,4.32E-01,-5.45E-02,9.73E-04,1.42E-01,-4.25E-01,-3.30E-01
,,,,,,,,,,,,,,9.48E+00,2.48E+00,9.97E-01,5.66E-03,-5.11E-03,1.19E-01,4.77E-01,-3.14E-02,1.12E-03,1.20E-01,-4.03E-01,-3.33E-01
,,,,,,,,,,,,,,9.48E+00,2.48E+00,9.97E-01,5.66E-03,-5.11E-03,1.19E-01,4.69E-01,-3.21E-02,9.89E-04,1.37E-01,-4.24E-01,-3.29E-01
,,,,,,,,,,,,,,9.48E+00,2.48E+00,9.97E-01,5.66E-03,-5.11E-03,1.19E-01,4.69E-01,-3.21E-02,9.89E-04,1.37E-01,-4.24E-01,-3.29E-01
,,,,,,,,,,,,,,9.50E+00,2.48E+00,9.97E-01,7.36E-03,-3.41E-03,1.20E-01,4.70E-01,-3.48E-02,8.68E-04,1.68E-01,-4.42E-01,-3.25E-01
,,,,,,,,,,,,,,9.50E+00,2.48E+00,9.97E-01,7.36E-03,-3.41E-03,1.20E-01,4.62E-01,-3.58E-02,8.84E-04,1.90E-01,-4.36E-01,-3.24E-01
,,,,,,,,,,,,,,9.52E+00,2.48E+00,9.97E-01,7.82E-03,-3.49E-03,1.20E-01,4.70E-01,-3.78E-02,9.33E-04,2.06E-01,-4.29E-01,-3.24E-01
,,,,,,,,,,,,,,9.52E+00,2.48E+00,9.97E-01,7.82E-03,-3.49E-03,1.20E-01,4.63E-01,-3.89E-02,8.85E-04,2.14E-01,-4.35E-01,-3.24E-01
,,,,,,,,,,,,,,9.52E+00,2.48E+00,9.97E-01,7.82E-03,-3.49E-03,1.20E-01,4.59E-01,-3.94E-02,8.67E-04,2.17E-01,-4.37E-01,-3.24E-01
,,,,,,,,,,,,,,9.55E+00,2.47E+00,9.97E-01,1.04E-02,-5.18E-03,1.21E-01,4.64E-01,-4.26E-02,8.17E-04,2.21E-01,-4.47E-01,-3.25E-01
,,,,,,,,,,,,,,9.55E+00,2.47E+00,9.97E-01,1.04E-02,-5.18E-03,1.21E-01,4.56E-01,-4.41E-02,7.55E-04,2.17E-01,-4.56E-01,-3.27E-01
,,,,,,,,,,,,,,9.57E+00,2.47E+00,9.97E-01,1.37E-02,-6.59E-03,1.19E-01,4.64E-01,-4.70E-02,7.33E-04,2.16E-01,-4.62E-01,-3.30E-01
,,,,,,,,,,,,,,9.57E+00,2.47E+00,9.97E-01,1.37E-02,-6.59E-03,1.19E-01,4.56E-01,-4.92E-02,7.88E-04,2.33E-01,-4.47E-01,-3.26E-01
,,,,,,,,,,,,,,9.59E+00,2.47E+00,9.97E-01,1.66E-02,-7.76E-03,1.20E-01,4.67E-01,-5.14E-02,8.47E-04,2.41E-01,-4.41E-01,-3.24E-01
,,,,,,,,,,,,,,9.59E+00,2.47E+00,9.97E-01,1.66E-02,-7.76E-03,1.20E-01,4.55E-01,-5.54E-02,8.87E-04,2.52E-01,-4.27E-01,-3.22E-01
,,,,,,,,,,,,,,9.59E+00,2.47E+00,9.97E-01,1.66E-02,-7.76E-03,1.20E-01,4.51E-01,-5.67E-02,8.79E-04,2.50E-01,-4.27E-01,-3.23E-01
,,,,,,,,,,,,,,9.61E+00,2.47E+00,9.97E-01,2.11E-02,-6.52E-03,1.19E-01,4.55E-01,-6.28E-02,8.41E-04,2.43E-01,-4.29E-01,-3.26E-01
,,,,,,,,,,,,,,9.61E+00,2.47E+00,9.97E-01,2.11E-02,-6.52E-03,1.19E-01,4.51E-01,-6.45E-02,8.07E-04,2.36E-01,-4.34E-01,-3.26E-01
,,,,,,,,,,,,,,9.68E+00,2.49E+00,9.97E-01,2.47E-02,-7.42E-03,1.19E-01,4.82E-01,-5.41E-02,7.17E-04,2.49E-01,-4.47E-01,-3.22E-01
,,,,,,,,,,,,,,9.68E+00,2.49E+00,9.97E-01,2.47E-02,-7.42E-03,1.19E-01,4.78E-01,-5.62E-02,6.85E-04,2.69E-01,-4.51E-01,-3.19E-01
,,,,,,,,,,,,,,9.66E+00,2.47E+00,9.97E-01,2.84E-02,-9.05E-03,1.20E-01,4.53E-01,-8.21E-02,6.62E-04,2.92E-01,-4.55E-01,-3.18E-01
,,,,,,,,,,,,,,9.66E+00,2.47E+00,9.97E-01,2.84E-02,-9.05E-03,1.20E-01,4.49E-01,-8.44E-02,6.76E-04,2.82E-01,-4.50E-01,-3.20E-01
,,,,,,,,,,,,,,9.66E+00,2.47E+00,9.97E-01,2.84E-02,-9.05E-03,1.20E-01,4.44E-01,-8.66E-02,6.91E-04,2.73E-01,-4.46E-01,-3.22E-01
,,,,,,,,,,,,,,9.68E+00,2.46E+00,9.97E-01,3.43E-02,-8.21E-03,1.21E-01,4.44E-01,-9.91E-02,7.34E-04,2.37E-01,-4.33E-01,-3.27E-01
,,,,,,,,,,,,,,9.68E+00,2.46E+00,9.97E-01,3.43E-02,-8.21E-03,1.21E-01,4.40E-01,-1.02E-01,7.15E-04,2.25E-01,-4.35E-01,-3.28E-01
,,,,,,,,,,,,,,9.70E+00,2.46E+00,9.97E-01,3.52E-02,-9.76E-03,1.20E-01,4.43E-01,-1.12E-01,6.82E-04,1.93E-01,-4.38E-01,-3.33E-01
,,,,,,,,,,,,,,9.70E+00,2.46E+00,9.97E-01,3.52E-02,-9.76E-03,1.20E-01,4.35E-01,-1.17E-01,6.11E-04,1.72E-01,-4.48E-01,-3.32E-01
,,,,,,,,,,,,,,9.70E+00,2.46E+00,9.97E-01,3.52E-02,-9.76E-03,1.20E-01,4.31E-01,-1.20E-01,5.81E-04,1.62E-01,-4.52E-01,-3.32E-01
,,,,,,,,,,,,,,9.73E+00,2.46E+00,9.97E-01,4.04E-02,-9.86E-03,1.21E-01,4.34E-01,-1.31E-01,5.27E-04,1.41E-01,-4.58E-01,-3.30E-01
,,,,,,,,,,,,,,9.73E+00,2.46E+00,9.97E-01,4.04E-02,-9.86E-03,1.21E-01,4.25E-01,-1.37E-01,5.94E-04,1.48E-01,-4.42E-01,-3.29E-01
,,,,,,,,,,,,,,9.75E+00,2.45E+00,9.98E-01,4.12E-02,-1.05E-02,1.19E-01,4.33E-01,-1.46E-01,6.64E-04,1.52E-01,-4.26E-01,-3.30E-01
,,,,,,,,,,,,,,9.75E+00,2.45E+00,9.98E-01,4.12E-02,-1.05E-02,1.19E-01,4.24E-01,-1.52E-01,6.56E-04,1.44E-01,-4.25E-01,-3.29E-01
,,,,,,,,,,,,,,9.75E+00,2.45E+00,9.98E-01,4.12E-02,-1.05E-02,1.19E-01,4.20E-01,-1.55E-01,6.56E-04,1.40E-01,-4.24E-01,-3.28E-01
,,,,,,,,,,,,,,9.77E+00,2.45E+00,9.97E-01,4.31E-02,-1.13E-02,1.21E-01,4.23E-01,-1.67E-01,6.14E-04,1.24E-01,-4.24E-01,-3.28E-01
,,,,,,,,,,,,,,9.77E+00,2.45E+00,9.97E-01,4.31E-02,-1.13E-02,1.21E-01,4.15E-01,-1.73E-01,5.78E-04,1.08E-01,-4.29E-01,-3.30E-01
,,,,,,,,,,,,,,9.79E+00,2.44E+00,9.97E-01,4.40E-02,-1.13E-02,1.23E-01,4.22E-01,-1.82E-01,5.26E-04,9.41E-02,-4.31E-01,-3.31E-01
,,,,,,,,,,,,,,9.79E+00,2.44E+00,9.97E-01,4.40E-02,-1.13E-02,1.23E-01,4.14E-01,-1.88E-01,6.04E-04,1.09E-01,-4.15E-01,-3.31E-01
,,,,,,,,,,,,,,9.79E+00,2.44E+00,9.97E-01,4.40E-02,-1.13E-02,1.23E-01,4.14E-01,-1.88E-01,6.04E-04,1.09E-01,-4.15E-01,-3.31E-01
,,,,,,,,,,,,,,9.81E+00,2.44E+00,9.97E-01,4.62E-02,-1.08E-02,1.19E-01,4.21E-01,-1.98E-01,6.46E-04,1.20E-01,-4.00E-01,-3.34E-01
,,,,,,,,,,,,,,9.81E+00,2.44E+00,9.97E-01,4.62E-02,-1.08E-02,1.19E-01,4.21E-01,-1.98E-01,6.46E-04,1.20E-01,-4.00E-01,-3.34E-01
,,,,,,,,,,,,,,9.81E+00,2.44E+00,9.97E-01,4.62E-02,-1.08E-02,1.19E-01,4.09E-01,-2.08E-01,6.46E-04,1.09E-01,-4.00E-01,-3.28E-01
,,,,,,,,,,,,,,9.83E+00,2.43E+00,9.97E-01,4.91E-02,-9.83E-03,1.20E-01,4.12E-01,-2.21E-01,6.14E-04,9.54E-02,-3.94E-01,-3.28E-01
,,,,,,,,,,,,,,9.83E+00,2.43E+00,9.97E-01,4.91E-02,-9.83E-03,1.20E-01,4.04E-01,-2.28E-01,5.79E-04,7.48E-02,-4.02E-01,-3.30E-01
,,,,,,,,,,,,,,9.83E+00,2.43E+00,9.97E-01,5.04E-02,-1.03E-02,1.20E-01,3.96E-01,-2.34E-01,5.59E-04,5.72E-02,-4.08E-01,-3.32E-01
,,,,,,,,,,,,,,9.86E+00,2.43E+00,9.97E-01,5.04E-02,-1.03E-02,1.20E-01,4.04E-01,-2.45E-01,5.39E-04,5.55E-02,-4.01E-01,-3.31E-01
,,,,,,,,,,,,,,9.86E+00,2.43E+00,9.97E-01,5.04E-02,-1.03E-02,1.20E-01,4.00E-01,-2.48E-01,5.86E-04,6.08E-02,-3.93E-01,-3.30E-01
,,,,,,,,,,,,,,9.88E+00,2.42E+00,9.97E-01,5.21E-02,-1.08E-02,1.20E-01,4.03E-01,-2.62E-01,7.15E-04,9.23E-02,-3.60E-01,-3.25E-01
,,,,,,,,,,,,,,9.88E+00,2.42E+00,9.97E-01,5.21E-02,-1.08E-02,1.20E-01,3.96E-01,-2.69E-01,7.31E-04,7.47E-02,-3.61E-01,-3.27E-01
,,,,,,,,,,,,,,9.92E+00,2.46E+00,9.97E-01,5.16E-02,-1.18E-02,1.20E-01,4.19E-01,-2.45E-01,7.54E-04,5.70E-02,-3.61E-01,-3.29E-01
,,,,,,,,,,,,,,9.90E+00,2.42E+00,9.97E-01,5.16E-02,-1.18E-02,1.20E-01,3.95E-01,-2.87E-01,7.52E-04,1.02E-01,-3.49E-01,-3.23E-01
,,,,,,,,,,,,,,9.90E+00,2.42E+00,9.97E-01,5.16E-02,-1.18E-02,1.20E-01,3.91E-01,-2.90E-01,8.18E-04,1.03E-01,-3.40E-01,-3.23E-01
,,,,,,,,,,,,,,9.92E+00,2.41E+00,9.97E-01,5.14E-02,-1.04E-02,1.19E-01,3.94E-01,-3.04E-01,8.68E-04,9.65E-02,-3.20E-01,-3.25E-01
,,,,,,,,,,,,,,9.92E+00,2.41E+00,9.97E-01,5.14E-02,-1.04E-02,1.19E-01,3.90E-01,-3.07E-01,8.97E-04,9.05E-02,-3.19E-01,-3.26E-01
,,,,,,,,,,,,,,9.92E+00,2.41E+00,9.97E-01,5.14E-02,-1.04E-02,1.19E-01,3.90E-01,-3.07E-01,8.97E-04,9.05E-02,-3.19E-01,-3.26E-01
,,,,,,,,,,,,,,9.94E+00,2.40E+00,9.97E-01,5.18E-02,-8.64E-03,1.20E-01,3.94E-01,-3.21E-01,8.26E-04,6.80E-02,-3.20E-01,-3.27E-01
,,,,,,,,,,,,,,9.94E+00,2.40E+00,9.97E-01,5.18E-02,-8.64E-03,1.20E-01,3.90E-01,-3.24E-01,8.34E-04,5.78E-02,-3.24E-01,-3.29E-01
,,,,,,,,,,,,,,9.96E+00,2.39E+00,9.96E-01,5.27E-02,-7.97E-03,1.19E-01,3.95E-01,-3.38E-01,7.23E-04,3.06E-02,-3.34E-01,-3.34E-01
,,,,,,,,,,,,,,9.96E+00,2.39E+00,9.96E-01,5.27E-02,-7.97E-03,1.19E-01,3.87E-01,-3.43E-01,7.23E-04,4.73E-03,-3.49E-01,-3.34E-01
,,,,,,,,,,,,,,9.99E+00,2.38E+00,9.96E-01,5.02E-02,-5.92E-03,1.18E-01,3.95E-01,-3.55E-01,5.92E-04,-1.89E-02,-3.58E-01,-3.34E-01
,,,,,,,,,,,,,,9.99E+00,2.38E+00,9.96E-01,5.02E-02,-5.92E-03,1.18E-01,3.89E-01,-3.60E-01,7.21E-04,-4.17E-03,-3.51E-01,-3.29E-01
,,,,,,,,,,,,,,9.99E+00,2.38E+00,9.96E-01,5.02E-02,-5.92E-03,1.18E-01,3.89E-01,-3.60E-01,7.21E-04,-4.17E-03,-3.51E-01,-3.29E-01
,,,,,,,,,,,,,,1.00E+01,2.37E+00,9.96E-01,4.63E-02,-4.27E-03,1.19E-01,3.90E-01,-3.75E-01,7.76E-04,1.59E-03,-3.48E-01,-3.26E-01
,,,,,,,,,,,,,,1.00E+01,2.37E+00,9.96E-01,4.63E-02,-4.27E-03,1.19E-01,3.90E-01,-3.75E-01,7.76E-04,1.59E-03,-3.48E-01,-3.26E-01
,,,,,,,,,,,,,,1.00E+01,2.36E+00,9.96E-01,4.70E-02,-4.58E-03,1.18E-01,3.92E-01,-3.89E-01,7.38E-04,-1.65E-02,-3.66E-01,-3.28E-01
,,,,,,,,,,,,,,1.00E+01,2.36E+00,9.96E-01,4.70E-02,-4.58E-03,1.18E-01,3.92E-01,-3.89E-01,7.38E-04,-1.65E-02,-3.66E-01,-3.28E-01
,,,,,,,,,,,,,,1.01E+01,2.35E+00,9.96E-01,4.16E-02,-3.68E-03,1.16E-01,3.94E-01,-4.03E-01,7.57E-04,-2.77E-02,-3.74E-01,-3.26E-01
,,,,,,,,,,,,,,1.01E+01,2.35E+00,9.96E-01,4.16E-02,-3.68E-03,1.16E-01,3.94E-01,-4.03E-01,7.57E-04,-2.77E-02,-3.74E-01,-3.26E-01
,,,,,,,,,,,,,,1.01E+01,2.34E+00,9.95E-01,4.23E-02,-4.39E-03,1.17E-01,3.96E-01,-4.15E-01,9.60E-04,2.00E-02,-3.53E-01,-3.13E-01
,,,,,,,,,,,,,,1.01E+01,2.34E+00,9.95E-01,4.23E-02,-4.39E-03,1.17E-01,3.93E-01,-4.16E-01,1.01E-03,1.56E-02,-3.55E-01,-3.16E-01
,,,,,,,,,,,,,,1.01E+01,2.34E+00,9.95E-01,4.23E-02,-4.39E-03,1.17E-01,3.93E-01,-4.16E-01,1.01E-03,1.56E-02,-3.55E-01,-3.16E-01
,,,,,,,,,,,,,,1.01E+01,2.33E+00,9.95E-01,3.92E-02,-2.35E-03,1.18E-01,3.92E-01,-4.29E-01,1.11E-03,-8.89E-03,-3.62E-01,-3.23E-01
,,,,,,,,,,,,,,1.01E+01,2.33E+00,9.95E-01,3.92E-02,-2.35E-03,1.18E-01,3.86E-01,-4.31E-01,1.18E-03,-2.08E-02,-3.73E-01,-3.25E-01
,,,,,,,,,,,,,,1.01E+01,2.33E+00,9.95E-01,3.92E-02,-2.35E-03,1.18E-01,3.86E-01,-4.31E-01,1.18E-03,-2.08E-02,-3.73E-01,-3.25E-01
,,,,,,,,,,,,,,1.01E+01,2.33E+00,9.95E-01,3.92E-02,-2.35E-03,1.18E-01,3.86E-01,-4.31E-01,1.18E-03,-2.08E-02,-3.73E-01,-3.25E-01
,,,,,,,,,,,,,,1.01E+01,2.31E+00,9.95E-01,3.40E-02,-2.69E-03,1.17E-01,3.82E-01,-4.51E-01,1.39E-03,-5.00E-02,-4.02E-01,-3.22E-01
,,,,,,,,,,,,,,1.01E+01,2.38E+00,9.95E-01,3.13E-02,2.52E-05,1.17E-01,3.17E-01,-3.99E-01,1.53E-03,-2.67E-02,-3.85E-01,-3.20E-01
,,,,,,,,,,,,,,1.01E+01,2.38E+00,9.95E-01,3.13E-02,2.52E-05,1.17E-01,3.13E-01,-4.00E-01,1.94E-03,8.58E-02,-3.29E-01,-3.06E-01
,,,,,,,,,,,,,,1.02E+01,2.28E+00,9.94E-01,2.91E-02,-1.58E-03,1.14E-01,3.94E-01,-4.70E-01,2.15E-03,1.65E-01,-2.82E-01,-3.02E-01
,,,,,,,,,,,,,,1.02E+01,2.28E+00,9.94E-01,2.91E-02,-1.58E-03,1.14E-01,3.88E-01,-4.69E-01,2.10E-03,9.30E-02,-3.19E-01,-3.14E-01
,,,,,,,,,,,,,,1.02E+01,2.28E+00,9.94E-01,2.91E-02,-1.58E-03,1.14E-01,3.88E-01,-4.69E-01,2.10E-03,9.30E-02,-3.19E-01,-3.14E-01
,,,,,,,,,,,,,,1.02E+01,2.27E+00,9.94E-01,3.03E-02,1.30E-03,1.17E-01,3.92E-01,-4.76E-01,1.94E-03,1.92E-02,-3.59E-01,-3.20E-01
,,,,,,,,,,,,,,1.02E+01,2.27E+00,9.94E-01,3.03E-02,1.30E-03,1.17E-01,3.89E-01,-4.76E-01,2.00E-03,1.84E-02,-3.61E-01,-3.20E-01
,,,,,,,,,,,,,,1.02E+01,2.26E+00,9.94E-01,2.95E-02,2.00E-03,1.15E-01,3.97E-01,-4.84E-01,2.04E-03,1.70E-02,-3.62E-01,-3.21E-01
,,,,,,,,,,,,,,1.02E+01,2.26E+00,9.94E-01,2.95E-02,2.00E-03,1.15E-01,3.91E-01,-4.83E-01,2.12E-03,2.68E-03,-3.74E-01,-3.21E-01
,,,,,,,,,,,,,,1.02E+01,2.26E+00,9.94E-01,2.95E-02,2.00E-03,1.15E-01,3.89E-01,-4.82E-01,2.17E-03,-2.71E-03,-3.79E-01,-3.20E-01
,,,,,,,,,,,,,,1.02E+01,2.24E+00,9.94E-01,2.95E-02,2.29E-03,1.16E-01,3.96E-01,-4.90E-01,2.16E-03,-1.41E-02,-3.88E-01,-3.19E-01
,,,,,,,,,,,,,,1.02E+01,2.24E+00,9.94E-01,2.95E-02,2.29E-03,1.16E-01,3.91E-01,-4.89E-01,2.23E-03,-3.46E-02,-4.04E-01,-3.22E-01
,,,,,,,,,,,,,,1.03E+01,2.23E+00,9.93E-01,2.87E-02,3.21E-03,1.15E-01,4.01E-01,-4.97E-01,2.16E-03,-5.04E-02,-4.15E-01,-3.25E-01
,,,,,,,,,,,,,,1.03E+01,2.23E+00,9.93E-01,2.87E-02,3.21E-03,1.15E-01,3.96E-01,-4.96E-01,2.34E-03,-3.38E-02,-4.08E-01,-3.20E-01
,,,,,,,,,,,,,,1.03E+01,2.22E+00,9.93E-01,2.40E-02,2.73E-03,1.14E-01,4.06E-01,-5.04E-01,2.40E-03,-2.33E-02,-4.01E-01,-3.18E-01
,,,,,,,,,,,,,,1.03E+01,2.22E+00,9.93E-01,2.40E-02,2.73E-03,1.14E-01,4.00E-01,-5.01E-01,2.52E-03,-2.25E-02,-4.07E-01,-3.16E-01
,,,,,,,,,,,,,,1.03E+01,2.20E+00,9.93E-01,2.17E-02,3.98E-03,1.14E-01,4.11E-01,-5.09E-01,2.52E-03,-2.20E-02,-4.09E-01,-3.15E-01
,,,,,,,,,,,,,,1.03E+01,2.20E+00,9.93E-01,2.17E-02,3.98E-03,1.14E-01,4.06E-01,-5.06E-01,2.60E-03,-3.30E-02,-4.24E-01,-3.16E-01
,,,,,,,,,,,,,,1.03E+01,2.19E+00,9.93E-01,2.13E-02,6.32E-03,1.14E-01,4.16E-01,-5.13E-01,2.56E-03,-3.95E-02,-4.33E-01,-3.16E-01
,,,,,,,,,,,,,,1.03E+01,2.19E+00,9.93E-01,2.13E-02,6.32E-03,1.14E-01,4.11E-01,-5.10E-01,2.75E-03,-1.67E-02,-4.28E-01,-3.12E-01
,,,,,,,,,,,,,,1.03E+01,2.19E+00,9.93E-01,2.13E-02,6.32E-03,1.14E-01,4.09E-01,-5.09E-01,2.84E-03,-8.08E-03,-4.25E-01,-3.11E-01
,,,,,,,,,,,,,,1.04E+01,2.17E+00,9.93E-01,1.95E-02,6.27E-03,1.15E-01,4.17E-01,-5.14E-01,2.96E-03,4.58E-03,-4.24E-01,-3.11E-01
,,,,,,,,,,,,,,1.04E+01,2.16E+00,9.93E-01,1.68E-02,7.56E-03,1.14E-01,4.28E-01,-5.21E-01,2.97E-03,1.40E-03,-4.28E-01,-3.13E-01
,,,,,,,,,,,,,,1.04E+01,2.16E+00,9.93E-01,1.68E-02,7.56E-03,1.14E-01,4.23E-01,-5.17E-01,3.03E-03,-1.29E-02,-4.47E-01,-3.15E-01
,,,,,,,,,,,,,,1.04E+01,2.16E+00,9.93E-01,1.68E-02,7.56E-03,1.14E-01,4.18E-01,-5.13E-01,3.10E-03,-1.99E-02,-4.60E-01,-3.16E-01
,,,,,,,,,,,,,,1.04E+01,2.16E+00,9.93E-01,1.68E-02,7.56E-03,1.14E-01,4.16E-01,-5.11E-01,3.14E-03,-2.18E-02,-4.65E-01,-3.16E-01
,,,,,,,,,,,,,,1.04E+01,2.22E+00,9.92E-01,1.31E-02,6.63E-03,1.14E-01,4.26E-01,-4.63E-01,3.23E-03,3.73E-02,-4.69E-01,-3.07E-01
,,,,,,,,,,,,,,1.04E+01,2.22E+00,9.92E-01,1.31E-02,6.63E-03,1.14E-01,4.21E-01,-4.59E-01,3.41E-03,1.41E-01,-4.59E-01,-2.96E-01
,,,,,,,,,,,,,,1.04E+01,2.13E+00,9.92E-01,1.38E-02,5.93E-03,1.12E-01,4.30E-01,-5.18E-01,3.51E-03,2.26E-01,-4.51E-01,-2.91E-01
,,,,,,,,,,,,,,1.04E+01,2.13E+00,9.92E-01,1.38E-02,5.93E-03,1.12E-01,4.25E-01,-5.14E-01,3.62E-03,1.71E-01,-4.53E-01,-3.01E-01
,,,,,,,,,,,,,,1.04E+01,2.12E+00,9.92E-01,1.55E-02,4.93E-03,1.10E-01,4.21E-01,-5.13E-01,3.65E-03,1.32E-01,-4.55E-01,-3.09E-01
,,,,,,,,,,,,,,1.04E+01,2.12E+00,9.92E-01,1.55E-02,4.93E-03,1.10E-01,4.15E-01,-5.09E-01,3.78E-03,9.90E-02,-4.54E-01,-3.09E-01
,,,,,,,,,,,,,,1.04E+01,2.12E+00,9.92E-01,1.55E-02,4.93E-03,1.10E-01,4.15E-01,-5.09E-01,3.78E-03,9.90E-02,-4.54E-01,-3.09E-01
,,,,,,,,,,,,,,1.04E+01,2.13E+00,9.92E-01,1.61E-02,5.64E-03,1.10E-01,3.95E-01,-4.98E-01,4.01E-03,6.75E-02,-4.41E-01,-3.07E-01
,,,,,,,,,,,,,,1.05E+01,2.08E+00,9.92E-01,1.52E-02,4.28E-03,1.12E-01,4.48E-01,-5.26E-01,4.11E-03,6.34E-02,-4.29E-01,-3.04E-01
,,,,,,,,,,,,,,1.05E+01,2.08E+00,9.92E-01,1.52E-02,4.28E-03,1.12E-01,4.42E-01,-5.22E-01,4.22E-03,5.43E-02,-4.30E-01,-3.05E-01
,,,,,,,,,,,,,,1.05E+01,2.08E+00,9.92E-01,1.52E-02,4.28E-03,1.12E-01,4.42E-01,-5.22E-01,4.22E-03,5.43E-02,-4.30E-01,-3.05E-01
,,,,,,,,,,,,,,1.05E+01,2.09E+00,9.92E-01,1.43E-02,4.84E-03,1.10E-01,4.42E-01,-5.03E-01,4.25E-03,4.69E-02,-4.49E-01,-3.06E-01
,,,,,,,,,,,,,,1.05E+01,2.09E+00,9.92E-01,1.43E-02,4.84E-03,1.10E-01,4.39E-01,-5.01E-01,4.27E-03,5.52E-02,-4.54E-01,-3.04E-01
,,,,,,,,,,,,,,1.05E+01,2.05E+00,9.92E-01,1.37E-02,4.56E-03,1.09E-01,4.51E-01,-5.27E-01,4.29E-03,7.84E-02,-4.68E-01,-3.00E-01
,,,,,,,,,,,,,,1.05E+01,2.05E+00,9.92E-01,1.37E-02,4.56E-03,1.09E-01,4.46E-01,-5.22E-01,4.42E-03,7.70E-02,-4.61E-01,-2.99E-01
,,,,,,,,,,,,,,1.05E+01,2.05E+00,9.92E-01,1.37E-02,4.56E-03,1.09E-01,4.43E-01,-5.20E-01,4.49E-03,7.74E-02,-4.58E-01,-2.99E-01
,,,,,,,,,,,,,,1.06E+01,2.03E+00,9.92E-01,1.27E-02,4.62E-03,1.08E-01,4.50E-01,-5.24E-01,4.60E-03,7.11E-02,-4.54E-01,-2.99E-01
,,,,,,,,,,,,,,1.06E+01,2.03E+00,9.92E-01,1.27E-02,4.62E-03,1.08E-01,4.45E-01,-5.19E-01,4.66E-03,6.07E-02,-4.59E-01,-2.98E-01
,,,,,,,,,,,,,,1.06E+01,2.02E+00,9.92E-01,1.21E-02,4.67E-03,1.09E-01,4.55E-01,-5.25E-01,4.69E-03,5.44E-02,-4.62E-01,-2.96E-01
,,,,,,,,,,,,,,1.06E+01,2.02E+00,9.92E-01,1.21E-02,4.67E-03,1.09E-01,4.50E-01,-5.20E-01,4.69E-03,3.46E-02,-4.76E-01,-3.00E-01
,,,,,,,,,,,,,,1.06E+01,2.02E+00,9.92E-01,1.21E-02,4.67E-03,1.09E-01,4.50E-01,-5.20E-01,4.69E-03,3.46E-02,-4.76E-01,-3.00E-01
,,,,,,,,,,,,,,1.06E+01,2.00E+00,9.92E-01,1.19E-02,4.82E-03,1.09E-01,4.54E-01,-5.22E-01,4.76E-03,2.53E-02,-4.86E-01,-3.01E-01
,,,,,,,,,,,,,,1.06E+01,1.98E+00,9.92E-01,8.97E-03,1.89E-03,1.06E-01,4.64E-01,-5.28E-01,4.87E-03,4.19E-02,-4.78E-01,-3.01E-01
,,,,,,,,,,,,,,1.06E+01,1.98E+00,9.92E-01,8.97E-03,1.89E-03,1.06E-01,4.58E-01,-5.23E-01,4.92E-03,4.22E-02,-4.80E-01,-2.97E-01
,,,,,,,,,,,,,,1.06E+01,1.98E+00,9.92E-01,8.97E-03,1.89E-03,1.06E-01,4.58E-01,-5.23E-01,4.92E-03,4.22E-02,-4.80E-01,-2.97E-01
,,,,,,,,,,,,,,1.06E+01,1.97E+00,9.92E-01,8.13E-03,2.14E-03,1.08E-01,4.62E-01,-5.23E-01,5.00E-03,3.91E-02,-4.85E-01,-2.93E-01
,,,,,,,,,,,,,,1.06E+01,1.97E+00,9.92E-01,8.13E-03,2.14E-03,1.08E-01,4.58E-01,-5.20E-01,5.00E-03,3.38E-02,-4.90E-01,-2.94E-01
,,,,,,,,,,,,,,1.07E+01,1.95E+00,9.92E-01,8.36E-03,1.87E-03,1.08E-01,4.65E-01,-5.23E-01,5.06E-03,3.75E-02,-4.92E-01,-2.95E-01
,,,,,,,,,,,,,,1.07E+01,1.95E+00,9.92E-01,8.36E-03,1.87E-03,1.08E-01,4.62E-01,-5.20E-01,5.11E-03,4.73E-02,-4.86E-01,-2.94E-01
,,,,,,,,,,,,,,1.07E+01,1.93E+00,9.92E-01,7.35E-03,-8.31E-04,1.07E-01,4.75E-01,-5.29E-01,5.18E-03,5.67E-02,-4.82E-01,-2.93E-01
,,,,,,,,,,,,,,1.07E+01,1.93E+00,9.92E-01,7.35E-03,-8.31E-04,1.07E-01,4.61E-01,-5.17E-01,5.28E-03,6.20E-02,-4.78E-01,-2.93E-01
,,,,,,,,,,,,,,1.07E+01,1.93E+00,9.92E-01,7.35E-03,-8.31E-04,1.07E-01,4.57E-01,-5.14E-01,5.30E-03,6.25E-02,-4.77E-01,-2.93E-01
,,,,,,,,,,,,,,1.07E+01,1.92E+00,9.92E-01,5.14E-03,-1.74E-04,1.07E-01,4.63E-01,-5.17E-01,5.37E-03,6.49E-02,-4.73E-01,-2.93E-01
,,,,,,,,,,,,,,1.07E+01,1.92E+00,9.92E-01,5.14E-03,-1.74E-04,1.07E-01,4.60E-01,-5.14E-01,5.36E-03,5.89E-02,-4.78E-01,-2.94E-01
,,,,,,,,,,,,,,1.07E+01,1.92E+00,9.92E-01,5.14E-03,-1.74E-04,1.07E-01,4.53E-01,-5.08E-01,5.33E-03,5.02E-02,-4.87E-01,-2.94E-01
,,,,,,,,,,,,,,1.07E+01,1.90E+00,9.92E-01,5.71E-03,-1.20E-03,1.07E-01,4.59E-01,-5.10E-01,5.35E-03,4.68E-02,-4.95E-01,-2.94E-01
,,,,,,,,,,,,,,1.07E+01,1.90E+00,9.92E-01,5.71E-03,-1.20E-03,1.07E-01,4.52E-01,-5.04E-01,5.44E-03,7.16E-02,-4.79E-01,-2.90E-01
,,,,,,,,,,,,,,1.08E+01,1.88E+00,9.92E-01,7.19E-03,-3.24E-03,1.08E-01,4.65E-01,-5.13E-01,5.52E-03,8.38E-02,-4.73E-01,-2.88E-01
,,,,,,,,,,,,,,1.08E+01,1.88E+00,9.92E-01,7.19E-03,-3.24E-03,1.08E-01,4.54E-01,-5.05E-01,5.58E-03,8.95E-02,-4.64E-01,-2.90E-01
,,,,,,,,,,,,,,1.08E+01,1.88E+00,9.92E-01,7.19E-03,-3.24E-03,1.08E-01,4.50E-01,-5.02E-01,5.59E-03,8.72E-02,-4.64E-01,-2.92E-01
,,,,,,,,,,,,,,1.08E+01,1.87E+00,9.92E-01,7.59E-03,-3.81E-03,1.07E-01,4.55E-01,-5.05E-01,5.61E-03,7.73E-02,-4.65E-01,-2.95E-01
,,,,,,,,,,,,,,1.08E+01,1.87E+00,9.92E-01,7.59E-03,-3.81E-03,1.07E-01,4.51E-01,-5.03E-01,5.59E-03,6.95E-02,-4.68E-01,-2.96E-01
,,,,,,,,,,,,,,1.08E+01,1.85E+00,9.92E-01,9.19E-03,-3.27E-03,1.05E-01,4.57E-01,-5.07E-01,5.58E-03,5.32E-02,-4.76E-01,-2.98E-01
,,,,,,,,,,,,,,1.08E+01,1.85E+00,9.92E-01,9.19E-03,-3.27E-03,1.05E-01,4.49E-01,-5.01E-01,5.65E-03,7.08E-02,-4.62E-01,-2.92E-01
,,,,,,,,,,,,,,1.08E+01,1.83E+00,9.92E-01,9.62E-03,-4.80E-03,1.07E-01,4.62E-01,-5.11E-01,5.72E-03,7.94E-02,-4.56E-01,-2.88E-01
,,,,,,,,,,,,,,1.08E+01,1.83E+00,9.92E-01,9.62E-03,-4.80E-03,1.07E-01,4.50E-01,-5.03E-01,5.75E-03,7.92E-02,-4.49E-01,-2.88E-01
,,,,,,,,,,,,,,1.08E+01,1.83E+00,9.92E-01,9.62E-03,-4.80E-03,1.07E-01,4.47E-01,-5.00E-01,5.75E-03,7.69E-02,-4.49E-01,-2.89E-01
,,,,,,,,,,,,,,1.09E+01,1.81E+00,9.92E-01,8.25E-03,-4.85E-03,1.05E-01,4.52E-01,-5.04E-01,5.78E-03,7.24E-02,-4.45E-01,-2.92E-01
,,,,,,,,,,,,,,1.09E+01,1.81E+00,9.92E-01,8.25E-03,-4.85E-03,1.05E-01,4.44E-01,-4.99E-01,5.73E-03,5.71E-02,-4.53E-01,-2.93E-01
,,,,,,,,,,,,,,1.09E+01,1.80E+00,9.92E-01,9.12E-03,-5.70E-03,1.03E-01,4.56E-01,-5.08E-01,5.73E-03,5.31E-02,-4.56E-01,-2.94E-01
,,,,,,,,,,,,,,1.09E+01,1.80E+00,9.92E-01,9.12E-03,-5.70E-03,1.03E-01,4.49E-01,-5.03E-01,5.69E-03,4.33E-02,-4.62E-01,-2.94E-01
,,,,,,,,,,,,,,1.09E+01,1.80E+00,9.92E-01,9.12E-03,-5.70E-03,1.03E-01,4.41E-01,-4.98E-01,5.76E-03,6.29E-02,-4.47E-01,-2.87E-01
,,,,,,,,,,,,,,1.09E+01,1.78E+00,9.92E-01,9.75E-03,-7.24E-03,1.05E-01,4.45E-01,-5.02E-01,5.82E-03,6.56E-02,-4.39E-01,-2.86E-01
,,,,,,,,,,,,,,1.09E+01,1.76E+00,9.92E-01,1.34E-02,-7.18E-03,1.05E-01,4.53E-01,-5.10E-01,5.85E-03,6.51E-02,-4.35E-01,-2.86E-01
,,,,,,,,,,,,,,1.09E+01,1.76E+00,9.92E-01,1.34E-02,-7.18E-03,1.05E-01,4.45E-01,-5.05E-01,5.78E-03,3.85E-02,-4.44E-01,-2.89E-01
,,,,,,,,,,,,,,1.09E+01,1.74E+00,9.92E-01,1.16E-02,-6.76E-03,1.04E-01,4.53E-01,-5.13E-01,5.76E-03,2.06E-02,-4.49E-01,-2.91E-01
,,,,,,,,,,,,,,1.09E+01,1.74E+00,9.92E-01,1.16E-02,-6.76E-03,1.04E-01,4.46E-01,-5.08E-01,5.81E-03,3.48E-02,-4.36E-01,-2.87E-01
,,,,,,,,,,,,,,1.09E+01,1.74E+00,9.92E-01,1.16E-02,-6.76E-03,1.04E-01,4.38E-01,-5.03E-01,5.85E-03,4.72E-02,-4.24E-01,-2.84E-01
,,,,,,,,,,,,,,1.10E+01,1.73E+00,9.92E-01,1.13E-02,-9.36E-03,1.05E-01,4.46E-01,-5.11E-01,5.93E-03,5.88E-02,-4.14E-01,-2.81E-01
,,,,,,,,,,,,,,1.10E+01,1.73E+00,9.92E-01,1.13E-02,-9.36E-03,1.05E-01,4.42E-01,-5.08E-01,5.91E-03,5.26E-02,-4.14E-01,-2.83E-01
,,,,,,,,,,,,,,1.10E+01,1.73E+00,9.92E-01,1.13E-02,-9.36E-03,1.05E-01,4.33E-01,-5.04E-01,5.90E-03,4.35E-02,-4.14E-01,-2.86E-01
,,,,,,,,,,,,,,1.10E+01,1.71E+00,9.92E-01,1.29E-02,-9.04E-03,1.03E-01,4.37E-01,-5.09E-01,5.88E-03,2.79E-02,-4.15E-01,-2.89E-01
,,,,,,,,,,,,,,1.10E+01,1.71E+00,9.92E-01,1.29E-02,-9.04E-03,1.03E-01,4.29E-01,-5.04E-01,5.82E-03,8.84E-03,-4.22E-01,-2.89E-01
,,,,,,,,,,,,,,1.10E+01,1.71E+00,9.92E-01,1.29E-02,-9.04E-03,1.03E-01,4.25E-01,-5.02E-01,5.80E-03,2.28E-03,-4.24E-01,-2.89E-01
,,,,,,,,,,,,,,1.10E+01,1.69E+00,9.92E-01,1.27E-02,-6.90E-03,1.02E-01,4.29E-01,-5.08E-01,5.77E-03,-1.22E-02,-4.27E-01,-2.88E-01
,,,,,,,,,,,,,,1.10E+01,1.69E+00,9.92E-01,1.27E-02,-6.90E-03,1.02E-01,4.25E-01,-5.06E-01,5.80E-03,-1.74E-03,-4.19E-01,-2.86E-01
,,,,,,,,,,,,,,1.10E+01,1.69E+00,9.92E-01,1.27E-02,-6.90E-03,1.02E-01,4.18E-01,-5.01E-01,5.85E-03,1.72E-02,-4.05E-01,-2.82E-01
,,,,,,,,,,,,,,1.11E+01,1.67E+00,9.92E-01,1.40E-02,-7.37E-03,1.02E-01,4.62E-01,-5.07E-01,5.90E-03,5.06E-02,-3.94E-01,-2.77E-01
,,,,,,,,,,,,,,1.11E+01,1.65E+00,9.92E-01,1.23E-02,-9.18E-03,1.03E-01,4.69E-01,-5.15E-01,5.87E-03,7.91E-02,-4.00E-01,-2.74E-01
,,,,,,,,,,,,,,1.11E+01,1.65E+00,9.92E-01,1.23E-02,-9.18E-03,1.03E-01,4.61E-01,-5.11E-01,5.78E-03,8.12E-02,-4.12E-01,-2.76E-01
,,,,,,,,,,,,,,1.11E+01,1.65E+00,9.92E-01,1.23E-02,-9.18E-03,1.03E-01,4.57E-01,-5.08E-01,5.75E-03,8.29E-02,-4.17E-01,-2.77E-01
,,,,,,,,,,,,,,1.11E+01,1.64E+00,9.92E-01,1.59E-02,-7.87E-03,1.03E-01,4.60E-01,-5.15E-01,5.66E-03,7.70E-02,-4.32E-01,-2.80E-01
,,,,,,,,,,,,,,1.11E+01,1.64E+00,9.92E-01,1.59E-02,-7.87E-03,1.03E-01,4.52E-01,-5.11E-01,5.57E-03,5.84E-02,-4.46E-01,-2.82E-01
,,,,,,,,,,,,,,1.12E+01,1.62E+00,9.93E-01,1.86E-02,-8.15E-03,1.04E-01,4.59E-01,-5.20E-01,5.53E-03,4.79E-02,-4.56E-01,-2.84E-01
,,,,,,,,,,,,,,1.12E+01,1.62E+00,9.93E-01,1.86E-02,-8.15E-03,1.04E-01,4.51E-01,-5.16E-01,5.56E-03,5.76E-02,-4.46E-01,-2.82E-01
,,,,,,,,,,,,,,1.12E+01,1.60E+00,9.93E-01,2.07E-02,-7.97E-03,1.02E-01,4.58E-01,-5.26E-01,5.60E-03,5.38E-02,-4.42E-01,-2.83E-01
,,,,,,,,,,,,,,1.12E+01,1.60E+00,9.93E-01,2.07E-02,-7.97E-03,1.02E-01,4.50E-01,-5.23E-01,5.57E-03,3.90E-02,-4.44E-01,-2.83E-01
,,,,,,,,,,,,,,1.12E+01,1.58E+00,9.93E-01,2.21E-02,-8.52E-03,1.04E-01,4.57E-01,-5.33E-01,5.58E-03,3.01E-02,-4.43E-01,-2.81E-01
,,,,,,,,,,,,,,1.12E+01,1.58E+00,9.93E-01,2.21E-02,-8.52E-03,1.04E-01,4.49E-01,-5.30E-01,5.50E-03,-1.08E-04,-4.53E-01,-2.86E-01
,,,,,,,,,,,,,,1.12E+01,1.58E+00,9.93E-01,2.21E-02,-8.52E-03,1.04E-01,4.45E-01,-5.29E-01,5.47E-03,-1.13E-02,-4.57E-01,-2.87E-01
,,,,,,,,,,,,,,1.12E+01,1.58E+00,9.93E-01,2.21E-02,-8.52E-03,1.04E-01,4.37E-01,-5.25E-01,5.42E-03,-2.95E-02,-4.62E-01,-2.89E-01
,,,,,,,,,,,,,,1.12E+01,1.56E+00,9.93E-01,2.44E-02,-7.36E-03,1.03E-01,4.45E-01,-5.36E-01,5.42E-03,-3.84E-02,-4.62E-01,-2.90E-01
,,,,,,,,,,,,,,1.12E+01,1.56E+00,9.93E-01,2.47E-02,-1.13E-02,1.02E-01,4.33E-01,-5.32E-01,5.50E-03,-2.34E-02,-4.42E-01,-2.85E-01
,,,,,,,,,,,,,,1.12E+01,1.54E+00,9.93E-01,2.47E-02,-1.13E-02,1.02E-01,4.40E-01,-5.43E-01,5.61E-03,-1.52E-02,-4.24E-01,-2.82E-01
,,,,,,,,,,,,,,1.12E+01,1.54E+00,9.93E-01,2.47E-02,-1.13E-02,1.02E-01,4.31E-01,-5.40E-01,5.59E-03,-3.23E-02,-4.21E-01,-2.84E-01
,,,,,,,,,,,,,,1.13E+01,1.52E+00,9.93E-01,2.62E-02,-7.79E-03,1.03E-01,4.38E-01,-5.51E-01,5.61E-03,-4.29E-02,-4.14E-01,-2.83E-01
,,,,,,,,,,,,,,1.13E+01,1.52E+00,9.93E-01,2.62E-02,-7.79E-03,1.03E-01,4.34E-01,-5.50E-01,5.57E-03,-6.09E-02,-4.19E-01,-2.86E-01
,,,,,,,,,,,,,,1.13E+01,1.50E+00,9.93E-01,2.51E-02,-9.88E-03,1.00E-01,4.38E-01,-5.60E-01,5.48E-03,-1.00E-01,-4.33E-01,-2.93E-01
,,,,,,,,,,,,,,1.13E+01,1.50E+00,9.93E-01,2.51E-02,-9.88E-03,1.00E-01,4.30E-01,-5.57E-01,5.52E-03,-9.42E-02,-4.18E-01,-2.87E-01
,,,,,,,,,,,,,,1.13E+01,1.50E+00,9.93E-01,2.51E-02,-9.88E-03,1.00E-01,4.22E-01,-5.54E-01,5.56E-03,-8.83E-02,-4.05E-01,-2.83E-01
,,,,,,,,,,,,,,1.13E+01,1.48E+00,9.93E-01,2.61E-02,-8.84E-03,1.01E-01,4.29E-01,-5.65E-01,5.59E-03,-9.57E-02,-3.98E-01,-2.82E-01
,,,,,,,,,,,,,,1.13E+01,1.48E+00,9.93E-01,2.61E-02,-8.84E-03,1.01E-01,4.21E-01,-5.62E-01,5.56E-03,-1.13E-01,-3.98E-01,-2.83E-01
,,,,,,,,,,,,,,1.13E+01,1.46E+00,9.93E-01,2.33E-02,-9.49E-03,9.87E-02,4.28E-01,-5.74E-01,5.52E-03,-1.36E-01,-4.03E-01,-2.85E-01
,,,,,,,,,,,,,,1.13E+01,1.46E+00,9.93E-01,2.33E-02,-9.49E-03,9.87E-02,4.20E-01,-5.70E-01,5.44E-03,-1.61E-01,-4.11E-01,-2.85E-01
,,,,,,,,,,,,,,1.14E+01,1.44E+00,9.93E-01,2.49E-02,-9.50E-03,9.98E-02,4.31E-01,-5.83E-01,5.44E-03,-1.68E-01,-4.13E-01,-2.84E-01
,,,,,,,,,,,,,,1.14E+01,1.44E+00,9.93E-01,2.49E-02,-9.50E-03,9.98E-02,4.19E-01,-5.78E-01,5.49E-03,-1.62E-01,-3.94E-01,-2.81E-01
,,,,,,,,,,,,,,1.14E+01,1.44E+00,9.93E-01,2.49E-02,-9.50E-03,9.98E-02,4.11E-01,-5.74E-01,5.52E-03,-1.58E-01,-3.82E-01,-2.80E-01
,,,,,,,,,,,,,,1.14E+01,1.44E+00,9.93E-01,2.49E-02,-9.50E-03,9.98E-02,4.07E-01,-5.73E-01,5.54E-03,-1.56E-01,-3.76E-01,-2.79E-01
,,,,,,,,,,,,,,1.14E+01,1.42E+00,9.93E-01,2.26E-02,-1.15E-02,9.92E-02,4.10E-01,-5.82E-01,5.58E-03,-1.61E-01,-3.65E-01,-2.80E-01
,,,,,,,,,,,,,,1.14E+01,1.42E+00,9.93E-01,2.26E-02,-1.15E-02,9.92E-02,4.06E-01,-5.80E-01,5.57E-03,-1.68E-01,-3.65E-01,-2.81E-01
,,,,,,,,,,,,,,1.14E+01,1.42E+00,9.93E-01,2.26E-02,-1.15E-02,9.92E-02,3.98E-01,-5.76E-01,5.55E-03,-1.79E-01,-3.63E-01,-2.81E-01
,,,,,,,,,,,,,,1.14E+01,1.40E+00,9.93E-01,2.08E-02,-8.61E-03,9.74E-02,4.02E-01,-5.85E-01,5.51E-03,-1.99E-01,-3.62E-01,-2.83E-01
,,,,,,,,,,,,,,1.14E+01,1.40E+00,9.93E-01,2.08E-02,-8.61E-03,9.74E-02,3.94E-01,-5.81E-01,5.44E-03,-2.18E-01,-3.71E-01,-2.82E-01
,,,,,,,,,,,,,,1.14E+01,1.38E+00,9.93E-01,1.84E-02,-1.10E-02,9.71E-02,4.02E-01,-5.91E-01,5.40E-03,-2.33E-01,-3.78E-01,-2.82E-01
,,,,,,,,,,,,,,1.14E+01,1.38E+00,9.93E-01,1.84E-02,-1.10E-02,9.71E-02,3.94E-01,-5.86E-01,5.46E-03,-2.18E-01,-3.61E-01,-2.77E-01
,,,,,,,,,,,,,,1.14E+01,1.38E+00,9.93E-01,1.84E-02,-1.10E-02,9.71E-02,3.90E-01,-5.84E-01,5.49E-03,-2.11E-01,-3.54E-01,-2.76E-01
,,,,,,,,,,,,,,1.14E+01,1.35E+00,9.93E-01,1.42E-02,-9.61E-03,9.92E-02,3.93E-01,-5.91E-01,5.55E-03,-2.05E-01,-3.38E-01,-2.74E-01
,,,,,,,,,,,,,,1.14E+01,1.35E+00,9.93E-01,1.28E-02,-8.24E-03,9.71E-02,3.86E-01,-5.85E-01,5.53E-03,-2.12E-01,-3.37E-01,-2.79E-01
,,,,,,,,,,,,,,1.15E+01,1.33E+00,9.93E-01,1.28E-02,-8.24E-03,9.71E-02,3.93E-01,-5.95E-01,5.51E-03,-2.10E-01,-3.36E-01,-2.77E-01
,,,,,,,,,,,,,,1.15E+01,1.33E+00,9.93E-01,1.28E-02,-8.24E-03,9.71E-02,3.86E-01,-5.89E-01,5.44E-03,-2.33E-01,-3.46E-01,-2.79E-01
,,,,,,,,,,,,,,1.15E+01,1.31E+00,9.93E-01,1.18E-02,-8.21E-03,9.63E-02,3.94E-01,-5.98E-01,5.38E-03,-2.48E-01,-3.53E-01,-2.81E-01
,,,,,,,,,,,,,,1.15E+01,1.31E+00,9.93E-01,1.18E-02,-8.21E-03,9.63E-02,3.86E-01,-5.92E-01,5.29E-03,-2.79E-01,-3.68E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.31E+00,9.93E-01,1.18E-02,-8.21E-03,9.63E-02,3.79E-01,-5.85E-01,5.22E-03,-2.98E-01,-3.79E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.31E+00,9.93E-01,1.18E-02,-8.21E-03,9.63E-02,3.79E-01,-5.85E-01,5.22E-03,-2.98E-01,-3.79E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.29E+00,9.93E-01,5.52E-03,-8.03E-03,9.35E-02,3.80E-01,-5.87E-01,5.12E-03,-3.27E-01,-3.94E-01,-2.83E-01
,,,,,,,,,,,,,,1.15E+01,1.29E+00,9.93E-01,5.52E-03,-8.03E-03,9.35E-02,3.73E-01,-5.79E-01,5.07E-03,-3.39E-01,-4.01E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.29E+00,9.93E-01,5.52E-03,-8.03E-03,9.35E-02,3.66E-01,-5.72E-01,5.02E-03,-3.51E-01,-4.08E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.27E+00,9.93E-01,1.97E-03,-5.46E-03,9.34E-02,3.77E-01,-5.84E-01,5.01E-03,-3.59E-01,-4.10E-01,-2.82E-01
,,,,,,,,,,,,,,1.15E+01,1.27E+00,9.93E-01,1.97E-03,-5.46E-03,9.34E-02,3.67E-01,-5.72E-01,5.02E-03,-3.36E-01,-4.04E-01,-2.73E-01
,,,,,,,,,,,,,,1.15E+01,1.24E+00,9.93E-01,-4.59E-03,-5.49E-03,9.39E-02,3.75E-01,-5.79E-01,5.10E-03,-3.14E-01,-3.94E-01,-2.68E-01
,,,,,,,,,,,,,,1.15E+01,1.24E+00,9.93E-01,-4.59E-03,-5.49E-03,9.39E-02,3.69E-01,-5.70E-01,5.06E-03,-3.07E-01,-3.97E-01,-2.69E-01
,,,,,,,,,,,,,,1.16E+01,1.24E+00,9.93E-01,-7.71E-03,-5.45E-03,9.40E-02,3.66E-01,-5.61E-01,5.04E-03,-3.01E-01,-3.98E-01,-2.69E-01
,,,,,,,,,,,,,,1.16E+01,1.22E+00,9.93E-01,-7.71E-03,-5.45E-03,9.40E-02,3.75E-01,-5.67E-01,5.09E-03,-2.75E-01,-3.91E-01,-2.67E-01
,,,,,,,,,,,,,,1.16E+01,1.22E+00,9.93E-01,-7.71E-03,-5.45E-03,9.40E-02,3.75E-01,-5.67E-01,5.09E-03,-2.75E-01,-3.91E-01,-2.67E-01
,,,,,,,,,,,,,,1.16E+01,1.20E+00,9.93E-01,-1.20E-02,-7.30E-03,9.24E-02,3.76E-01,-5.62E-01,5.19E-03,-2.29E-01,-3.70E-01,-2.64E-01
,,,,,,,,,,,,,,1.16E+01,1.20E+00,9.93E-01,-1.20E-02,-7.30E-03,9.24E-02,3.69E-01,-5.51E-01,5.19E-03,-2.23E-01,-3.67E-01,-2.63E-01
,,,,,,,,,,,,,,1.16E+01,1.20E+00,9.93E-01,-1.20E-02,-7.30E-03,9.24E-02,3.65E-01,-5.46E-01,5.18E-03,-2.18E-01,-3.65E-01,-2.63E-01
,,,,,,,,,,,,,,1.16E+01,1.18E+00,9.93E-01,-1.62E-02,-6.12E-03,9.24E-02,3.70E-01,-5.45E-01,5.17E-03,-2.15E-01,-3.65E-01,-2.63E-01
,,,,,,,,,,,,,,1.16E+01,1.18E+00,9.93E-01,-1.62E-02,-6.12E-03,9.24E-02,3.64E-01,-5.34E-01,5.11E-03,-2.17E-01,-3.72E-01,-2.64E-01
,,,,,,,,,,,,,,1.16E+01,1.18E+00,9.93E-01,-1.62E-02,-6.12E-03,9.24E-02,3.57E-01,-5.24E-01,5.07E-03,-2.14E-01,-3.76E-01,-2.64E-01
,,,,,,,,,,,,,,1.16E+01,1.18E+00,9.93E-01,-1.62E-02,-6.12E-03,9.24E-02,3.57E-01,-5.24E-01,5.07E-03,-2.14E-01,-3.76E-01,-2.64E-01
,,,,,,,,,,,,,,1.16E+01,1.16E+00,9.93E-01,-1.94E-02,-4.42E-03,9.04E-02,3.59E-01,-5.17E-01,5.08E-03,-1.87E-01,-3.69E-01,-2.61E-01
,,,,,,,,,,,,,,1.17E+01,1.14E+00,9.93E-01,-2.24E-02,-3.89E-03,8.88E-02,3.68E-01,-5.20E-01,5.16E-03,-1.55E-01,-3.54E-01,-2.57E-01
,,,,,,,,,,,,,,1.17E+01,1.14E+00,9.93E-01,-2.24E-02,-3.89E-03,8.88E-02,3.62E-01,-5.08E-01,5.14E-03,-1.48E-01,-3.53E-01,-2.55E-01
,,,,,,,,,,,,,,1.17E+01,1.14E+00,9.93E-01,-2.24E-02,-3.89E-03,8.88E-02,3.56E-01,-4.97E-01,5.14E-03,-1.37E-01,-3.51E-01,-2.53E-01
,,,,,,,,,,,,,,1.17E+01,1.11E+00,9.93E-01,-2.30E-02,-1.98E-03,8.95E-02,3.65E-01,-5.00E-01,5.10E-03,-1.37E-01,-3.54E-01,-2.53E-01
,,,,,,,,,,,,,,1.17E+01,1.11E+00,9.93E-01,-2.30E-02,-1.98E-03,8.95E-02,3.59E-01,-4.89E-01,5.04E-03,-1.43E-01,-3.63E-01,-2.54E-01
,,,,,,,,,,,,,,1.17E+01,1.09E+00,9.93E-01,-2.40E-02,-3.34E-03,8.85E-02,3.68E-01,-4.92E-01,5.00E-03,-1.42E-01,-3.69E-01,-2.55E-01
,,,,,,,,,,,,,,1.17E+01,1.09E+00,9.93E-01,-2.40E-02,-3.34E-03,8.85E-02,3.62E-01,-4.80E-01,5.06E-03,-1.16E-01,-3.55E-01,-2.51E-01
,,,,,,,,,,,,,,1.17E+01,1.09E+00,9.93E-01,-2.58E-02,-2.68E-03,8.79E-02,3.56E-01,-4.69E-01,5.11E-03,-9.42E-02,-3.42E-01,-2.48E-01
,,,,,,,,,,,,,,1.17E+01,1.07E+00,9.93E-01,-2.58E-02,-2.68E-03,8.79E-02,3.65E-01,-4.72E-01,5.14E-03,-8.17E-02,-3.37E-01,-2.47E-01
,,,,,,,,,,,,,,1.17E+01,1.07E+00,9.93E-01,-2.58E-02,-2.68E-03,8.79E-02,3.59E-01,-4.60E-01,5.12E-03,-7.92E-02,-3.37E-01,-2.47E-01
,,,,,,,,,,,,,,1.17E+01,1.05E+00,9.93E-01,-2.67E-02,4.30E-04,8.90E-02,3.68E-01,-4.63E-01,5.10E-03,-7.12E-02,-3.35E-01,-2.47E-01
,,,,,,,,,,,,,,1.17E+01,1.05E+00,9.93E-01,-2.67E-02,4.30E-04,8.90E-02,3.63E-01,-4.51E-01,5.02E-03,-8.67E-02,-3.49E-01,-2.51E-01
,,,,,,,,,,,,,,1.17E+01,1.05E+00,9.93E-01,-2.67E-02,4.30E-04,8.90E-02,3.58E-01,-4.40E-01,4.97E-03,-8.98E-02,-3.58E-01,-2.51E-01
,,,,,,,,,,,,,,1.17E+01,1.05E+00,9.93E-01,-2.67E-02,4.30E-04,8.90E-02,3.56E-01,-4.34E-01,4.95E-03,-8.88E-02,-3.62E-01,-2.51E-01
,,,,,,,,,,,,,,1.18E+01,1.03E+00,9.93E-01,-2.64E-02,2.62E-04,8.86E-02,3.62E-01,-4.31E-01,4.87E-03,-9.36E-02,-3.75E-01,-2.53E-01
,,,,,,,,,,,,,,1.18E+01,1.03E+00,9.93E-01,-2.64E-02,2.62E-04,8.86E-02,3.57E-01,-4.20E-01,4.80E-03,-1.03E-01,-3.87E-01,-2.53E-01
,,,,,,,,,,,,,,1.18E+01,1.01E+00,9.93E-01,-2.62E-02,2.19E-03,8.84E-02,3.66E-01,-4.23E-01,4.76E-03,-1.04E-01,-3.93E-01,-2.53E-01
,,,,,,,,,,,,,,1.18E+01,1.01E+00,9.93E-01,-2.62E-02,2.19E-03,8.84E-02,3.61E-01,-4.12E-01,4.81E-03,-8.23E-02,-3.84E-01,-2.50E-01
,,,,,,,,,,,,,,1.18E+01,1.01E+00,9.93E-01,-2.62E-02,2.19E-03,8.84E-02,3.59E-01,-4.07E-01,4.83E-03,-7.17E-02,-3.80E-01,-2.48E-01
,,,,,,,,,,,,,,1.18E+01,9.91E-01,9.93E-01,-2.68E-02,1.77E-03,8.66E-02,3.66E-01,-4.04E-01,4.87E-03,-5.33E-02,-3.74E-01,-2.47E-01
,,,,,,,,,,,,,,1.18E+01,9.91E-01,9.93E-01,-2.68E-02,1.77E-03,8.66E-02,3.61E-01,-3.93E-01,4.85E-03,-5.44E-02,-3.77E-01,-2.46E-01
,,,,,,,,,,,,,,1.18E+01,9.71E-01,9.93E-01,-2.48E-02,3.22E-03,8.53E-02,3.71E-01,-3.96E-01,4.84E-03,-4.76E-02,-3.77E-01,-2.46E-01
,,,,,,,,,,,,,,1.18E+01,9.71E-01,9.93E-01,-2.48E-02,3.22E-03,8.53E-02,3.66E-01,-3.86E-01,4.77E-03,-6.53E-02,-3.91E-01,-2.46E-01
,,,,,,,,,,,,,,1.18E+01,9.71E-01,9.93E-01,-2.48E-02,3.22E-03,8.53E-02,3.64E-01,-3.81E-01,4.74E-03,-7.02E-02,-3.96E-01,-2.46E-01
,,,,,,,,,,,,,,1.18E+01,9.52E-01,9.93E-01,-2.37E-02,3.86E-03,8.60E-02,3.71E-01,-3.79E-01,4.73E-03,-6.46E-02,-3.98E-01,-2.43E-01
,,,,,,,,,,,,,,1.18E+01,9.52E-01,9.93E-01,-2.37E-02,3.86E-03,8.60E-02,3.71E-01,-3.79E-01,4.73E-03,-6.46E-02,-3.98E-01,-2.43E-01
,,,,,,,,,,,,,,1.19E+01,9.33E-01,9.93E-01,-2.34E-02,3.77E-03,8.53E-02,3.76E-01,-3.73E-01,4.81E-03,-3.83E-02,-3.84E-01,-2.40E-01
,,,,,,,,,,,,,,1.19E+01,9.33E-01,9.93E-01,-2.34E-02,3.77E-03,8.53E-02,3.72E-01,-3.63E-01,4.79E-03,-4.03E-02,-3.87E-01,-2.40E-01
,,,,,,,,,,,,,,1.19E+01,9.33E-01,9.93E-01,-2.34E-02,3.77E-03,8.53E-02,3.69E-01,-3.58E-01,4.78E-03,-3.93E-02,-3.88E-01,-2.40E-01
,,,,,,,,,,,,,,1.19E+01,9.14E-01,9.93E-01,-2.16E-02,6.07E-03,8.67E-02,3.77E-01,-3.57E-01,4.74E-03,-4.34E-02,-3.93E-01,-2.41E-01
,,,,,,,,,,,,,,1.19E+01,9.14E-01,9.93E-01,-2.16E-02,6.07E-03,8.67E-02,3.73E-01,-3.48E-01,4.67E-03,-5.61E-02,-4.05E-01,-2.44E-01
,,,,,,,,,,,,,,1.19E+01,8.95E-01,9.94E-01,-1.94E-02,5.20E-03,8.55E-02,3.83E-01,-3.52E-01,4.64E-03,-6.05E-02,-4.14E-01,-2.46E-01
,,,,,,,,,,,,,,1.19E+01,8.95E-01,9.94E-01,-1.94E-02,5.20E-03,8.55E-02,3.81E-01,-3.48E-01,4.66E-03,-5.15E-02,-4.08E-01,-2.44E-01
,,,,,,,,,,,,,,1.19E+01,8.77E-01,9.94E-01,-1.91E-02,6.21E-03,8.33E-02,3.89E-01,-3.48E-01,4.76E-03,-2.53E-02,-3.90E-01,-2.41E-01
,,,,,,,,,,,,,,1.19E+01,8.77E-01,9.94E-01,-1.91E-02,6.21E-03,8.33E-02,3.84E-01,-3.39E-01,4.73E-03,-3.18E-02,-3.94E-01,-2.39E-01
,,,,,,,,,,,,,,1.19E+01,8.77E-01,9.94E-01,-1.91E-02,6.21E-03,8.33E-02,3.80E-01,-3.31E-01,4.71E-03,-3.26E-02,-3.96E-01,-2.37E-01
,,,,,,,,,,,,,,1.19E+01,8.58E-01,9.94E-01,-1.66E-02,7.66E-03,8.55E-02,3.90E-01,-3.36E-01,4.72E-03,-2.78E-02,-3.96E-01,-2.34E-01
,,,,,,,,,,,,,,1.19E+01,8.58E-01,9.94E-01,-1.66E-02,7.66E-03,8.55E-02,3.86E-01,-3.28E-01,4.64E-03,-4.77E-02,-4.09E-01,-2.39E-01
,,,,,,,,,,,,,,1.20E+01,8.40E-01,9.94E-01,-1.47E-02,6.92E-03,8.45E-02,3.96E-01,-3.33E-01,4.57E-03,-7.00E-02,-4.24E-01,-2.43E-01
,,,,,,,,,,,,,,1.20E+01,8.40E-01,9.94E-01,-1.47E-02,6.92E-03,8.45E-02,3.94E-01,-3.29E-01,4.51E-03,-8.43E-02,-4.33E-01,-2.44E-01
,,,,,,,,,,,,,,1.20E+01,8.22E-01,9.94E-01,-1.34E-02,6.25E-03,8.52E-02,4.02E-01,-3.30E-01,4.47E-03,-1.01E-01,-4.45E-01,-2.43E-01
,,,,,,,,,,,,,,1.20E+01,8.22E-01,9.94E-01,-1.34E-02,6.25E-03,8.52E-02,3.98E-01,-3.23E-01,4.48E-03,-9.18E-02,-4.39E-01,-2.41E-01
,,,,,,,,,,,,,,1.20E+01,8.04E-01,9.94E-01,-1.37E-02,7.62E-03,8.25E-02,4.08E-01,-3.28E-01,4.56E-03,-8.15E-02,-4.31E-01,-2.42E-01
,,,,,,,,,,,,,,1.20E+01,8.04E-01,9.94E-01,-1.37E-02,7.62E-03,8.25E-02,4.03E-01,-3.21E-01,4.49E-03,-9.14E-02,-4.39E-01,-2.40E-01
,,,,,,,,,,,,,,1.20E+01,8.04E-01,9.94E-01,-1.37E-02,7.62E-03,8.25E-02,3.99E-01,-3.14E-01,4.44E-03,-9.52E-02,-4.44E-01,-2.38E-01
,,,,,,,,,,,,,,1.20E+01,7.87E-01,9.94E-01,-1.26E-02,8.99E-03,8.25E-02,4.10E-01,-3.19E-01,4.42E-03,-1.06E-01,-4.52E-01,-2.38E-01
,,,,,,,,,,,,,,1.20E+01,7.87E-01,9.94E-01,-1.26E-02,8.99E-03,8.25E-02,4.05E-01,-3.12E-01,4.32E-03,-1.22E-01,-4.66E-01,-2.39E-01
,,,,,,,,,,,,,,1.20E+01,7.87E-01,9.94E-01,-1.26E-02,8.99E-03,8.25E-02,4.05E-01,-3.12E-01,4.32E-03,-1.22E-01,-4.66E-01,-2.39E-01
,,,,,,,,,,,,,,1.21E+01,7.69E-01,9.94E-01,-1.30E-02,6.55E-03,8.39E-02,4.11E-01,-3.10E-01,4.28E-03,-1.24E-01,-4.76E-01,-2.37E-01
,,,,,,,,,,,,,,1.21E+01,7.69E-01,9.94E-01,-1.30E-02,6.55E-03,8.39E-02,4.08E-01,-3.07E-01,4.30E-03,-1.13E-01,-4.70E-01,-2.36E-01
,,,,,,,,,,,,,,1.21E+01,7.52E-01,9.94E-01,-1.17E-02,6.05E-03,8.27E-02,4.18E-01,-3.12E-01,4.37E-03,-1.04E-01,-4.64E-01,-2.36E-01
,,,,,,,,,,,,,,1.21E+01,7.52E-01,9.94E-01,-1.17E-02,6.05E-03,8.27E-02,4.11E-01,-3.02E-01,4.31E-03,-1.07E-01,-4.64E-01,-2.36E-01
,,,,,,,,,,,,,,1.21E+01,7.52E-01,9.94E-01,-1.17E-02,6.05E-03,8.27E-02,4.08E-01,-2.99E-01,4.29E-03,-1.06E-01,-4.63E-01,-2.35E-01
,,,,,,,,,,,,,,1.21E+01,7.34E-01,9.94E-01,-1.49E-02,6.06E-03,8.24E-02,4.16E-01,-3.01E-01,4.29E-03,-1.10E-01,-4.66E-01,-2.35E-01
,,,,,,,,,,,,,,1.21E+01,7.18E-01,9.94E-01,-1.44E-02,5.08E-03,8.10E-02,4.26E-01,-3.05E-01,4.27E-03,-1.14E-01,-4.74E-01,-2.37E-01
,,,,,,,,,,,,,,1.21E+01,7.17E-01,9.94E-01,-1.44E-02,5.08E-03,8.10E-02,4.21E-01,-2.98E-01,4.28E-03,-9.33E-02,-4.62E-01,-2.32E-01
,,,,,,,,,,,,,,1.21E+01,7.00E-01,9.94E-01,-1.22E-02,2.40E-03,8.08E-02,4.30E-01,-3.03E-01,4.37E-03,-7.26E-02,-4.53E-01,-2.29E-01
,,,,,,,,,,,,,,1.21E+01,7.00E-01,9.94E-01,-1.22E-02,2.40E-03,8.08E-02,4.24E-01,-2.97E-01,4.31E-03,-8.07E-02,-4.52E-01,-2.30E-01
,,,,,,,,,,,,,,1.22E+01,6.84E-01,9.94E-01,-1.08E-02,2.56E-03,8.06E-02,4.33E-01,-3.02E-01,4.33E-03,-8.45E-02,-4.51E-01,-2.30E-01
,,,,,,,,,,,,,,1.22E+01,6.84E-01,9.94E-01,-1.08E-02,2.56E-03,8.06E-02,4.31E-01,-2.99E-01,4.27E-03,-9.64E-02,-4.56E-01,-2.31E-01
,,,,,,,,,,,,,,1.22E+01,6.84E-01,9.94E-01,-1.08E-02,2.56E-03,8.06E-02,4.25E-01,-2.93E-01,4.16E-03,-1.15E-01,-4.65E-01,-2.33E-01
,,,,,,,,,,,,,,1.22E+01,6.67E-01,9.95E-01,-1.18E-02,2.84E-03,8.02E-02,4.31E-01,-2.95E-01,4.10E-03,-1.29E-01,-4.73E-01,-2.33E-01
,,,,,,,,,,,,,,1.22E+01,6.67E-01,9.95E-01,-1.18E-02,2.84E-03,8.02E-02,4.31E-01,-2.95E-01,4.10E-03,-1.29E-01,-4.73E-01,-2.33E-01
,,,,,,,,,,,,,,1.22E+01,6.50E-01,9.95E-01,-9.29E-03,1.30E-03,7.87E-02,4.34E-01,-2.94E-01,4.17E-03,-9.21E-02,-4.50E-01,-2.26E-01
,,,,,,,,,,,,,,1.22E+01,6.50E-01,9.95E-01,-9.29E-03,1.30E-03,7.87E-02,4.31E-01,-2.91E-01,4.14E-03,-9.44E-02,-4.49E-01,-2.26E-01
,,,,,,,,,,,,,,1.22E+01,6.34E-01,9.95E-01,-1.13E-02,1.88E-03,7.99E-02,4.37E-01,-2.93E-01,4.13E-03,-9.90E-02,-4.45E-01,-2.24E-01
,,,,,,,,,,,,,,1.22E+01,6.34E-01,9.95E-01,-1.13E-02,1.88E-03,7.99E-02,4.31E-01,-2.87E-01,4.01E-03,-1.12E-01,-4.54E-01,-2.27E-01
,,,,,,,,,,,,,,1.22E+01,6.17E-01,9.95E-01,-8.76E-03,-4.45E-04,7.90E-02,4.39E-01,-2.92E-01,3.98E-03,-1.17E-01,-4.61E-01,-2.29E-01
,,,,,,,,,,,,,,1.22E+01,6.17E-01,9.95E-01,-8.76E-03,-4.45E-04,7.90E-02,4.33E-01,-2.86E-01,3.84E-03,-1.42E-01,-4.74E-01,-2.31E-01
,,,,,,,,,,,,,,1.22E+01,6.17E-01,9.95E-01,-8.76E-03,-4.45E-04,7.90E-02,4.29E-01,-2.84E-01,3.78E-03,-1.51E-01,-4.79E-01,-2.31E-01
,,,,,,,,,,,,,,1.23E+01,6.01E-01,9.95E-01,-7.02E-03,3.66E-04,7.87E-02,4.36E-01,-2.87E-01,3.70E-03,-1.69E-01,-4.90E-01,-2.31E-01
,,,,,,,,,,,,,,1.23E+01,6.01E-01,9.95E-01,-7.02E-03,3.66E-04,7.87E-02,4.30E-01,-2.81E-01,3.69E-03,-1.51E-01,-4.78E-01,-2.27E-01
,,,,,,,,,,,,,,1.23E+01,5.85E-01,9.95E-01,-9.07E-03,-6.91E-04,7.89E-02,4.38E-01,-2.87E-01,3.77E-03,-1.36E-01,-4.67E-01,-2.24E-01
,,,,,,,,,,,,,,1.23E+01,5.85E-01,9.95E-01,-9.07E-03,-6.91E-04,7.89E-02,4.32E-01,-2.81E-01,3.68E-03,-1.39E-01,-4.69E-01,-2.25E-01
,,,,,,,,,,,,,,1.23E+01,5.85E-01,9.95E-01,-8.17E-03,-2.48E-03,7.74E-02,4.25E-01,-2.75E-01,3.62E-03,-1.37E-01,-4.69E-01,-2.26E-01
,,,,,,,,,,,,,,1.23E+01,5.69E-01,9.95E-01,-8.17E-03,-2.49E-03,7.74E-02,4.33E-01,-2.81E-01,3.61E-03,-1.45E-01,-4.71E-01,-2.25E-01
,,,,,,,,,,,,,,1.23E+01,5.69E-01,9.95E-01,-8.17E-03,-2.49E-03,7.74E-02,4.27E-01,-2.76E-01,3.49E-03,-1.60E-01,-4.79E-01,-2.26E-01
,,,,,,,,,,,,,,1.23E+01,5.69E-01,9.95E-01,-8.17E-03,-2.49E-03,7.74E-02,4.20E-01,-2.70E-01,3.41E-03,-1.66E-01,-4.82E-01,-2.25E-01
,,,,,,,,,,,,,,1.23E+01,5.69E-01,9.95E-01,-8.17E-03,-2.49E-03,7.74E-02,4.17E-01,-2.67E-01,3.37E-03,-1.67E-01,-4.83E-01,-2.25E-01
,,,,,,,,,,,,,,1.23E+01,5.69E-01,9.95E-01,-8.17E-03,-2.49E-03,7.74E-02,4.17E-01,-2.67E-01,3.37E-03,-1.67E-01,-4.83E-01,-2.25E-01
,,,,,,,,,,,,,,1.23E+01,5.52E-01,9.95E-01,-7.95E-03,-3.01E-03,7.87E-02,4.21E-01,-2.70E-01,3.40E-03,-1.54E-01,-4.74E-01,-2.22E-01
,,,,,,,,,,,,,,1.23E+01,5.52E-01,9.95E-01,-7.95E-03,-3.01E-03,7.87E-02,4.15E-01,-2.65E-01,3.42E-03,-1.30E-01,-4.57E-01,-2.20E-01
,,,,,,,,,,,,,,1.23E+01,5.52E-01,9.95E-01,-9.84E-03,-1.20E-03,7.83E-02,4.08E-01,-2.60E-01,3.43E-03,-1.13E-01,-4.40E-01,-2.20E-01
,,,,,,,,,,,,,,1.24E+01,5.37E-01,9.95E-01,-9.84E-03,-1.20E-03,7.83E-02,4.20E-01,-2.68E-01,3.51E-03,-1.02E-01,-4.34E-01,-2.19E-01
,,,,,,,,,,,,,,1.24E+01,5.37E-01,9.95E-01,-9.84E-03,-1.20E-03,7.83E-02,4.10E-01,-2.59E-01,3.43E-03,-9.45E-02,-4.29E-01,-2.20E-01
,,,,,,,,,,,,,,1.24E+01,5.37E-01,9.95E-01,-9.84E-03,-1.20E-03,7.83E-02,4.07E-01,-2.57E-01,3.40E-03,-9.45E-02,-4.29E-01,-2.20E-01
,,,,,,,,,,,,,,1.24E+01,5.37E-01,9.95E-01,-9.84E-03,-1.20E-03,7.83E-02,4.07E-01,-2.57E-01,3.40E-03,-9.45E-02,-4.29E-01,-2.20E-01
,,,,,,,,,,,,,,1.24E+01,5.21E-01,9.96E-01,-7.09E-03,-2.26E-03,7.56E-02,4.06E-01,-2.55E-01,3.29E-03,-9.93E-02,-4.32E-01,-2.23E-01
,,,,,,,,,,,,,,1.24E+01,5.21E-01,9.96E-01,-7.09E-03,-2.26E-03,7.56E-02,4.03E-01,-2.52E-01,3.24E-03,-1.07E-01,-4.35E-01,-2.22E-01
,,,,,,,,,,,,,,1.24E+01,5.21E-01,9.96E-01,-8.37E-03,-2.80E-03,7.72E-02,3.93E-01,-2.45E-01,3.11E-03,-1.26E-01,-4.43E-01,-2.19E-01
,,,,,,,,,,,,,,1.24E+01,5.05E-01,9.96E-01,-8.37E-03,-2.80E-03,7.72E-02,4.02E-01,-2.51E-01,3.16E-03,-1.12E-01,-4.34E-01,-2.18E-01
,,,,,,,,,,,,,,1.24E+01,5.05E-01,9.96E-01,-8.37E-03,-2.80E-03,7.72E-02,4.02E-01,-2.51E-01,3.16E-03,-1.12E-01,-4.34E-01,-2.18E-01
,,,,,,,,,,,,,,1.24E+01,4.89E-01,9.96E-01,-8.73E-03,-3.51E-03,7.64E-02,4.03E-01,-2.51E-01,3.28E-03,-6.46E-02,-4.02E-01,-2.14E-01
,,,,,,,,,,,,,,1.24E+01,4.89E-01,9.96E-01,-8.73E-03,-3.51E-03,7.64E-02,3.97E-01,-2.46E-01,3.22E-03,-6.86E-02,-4.01E-01,-2.15E-01
,,,,,,,,,,,,,,1.24E+01,4.89E-01,9.96E-01,-8.73E-03,-3.51E-03,7.64E-02,3.90E-01,-2.41E-01,3.17E-03,-6.89E-02,-3.98E-01,-2.15E-01
,,,,,,,,,,,,,,1.24E+01,4.74E-01,9.96E-01,-5.72E-03,-4.87E-03,7.68E-02,3.98E-01,-2.47E-01,3.18E-03,-6.47E-02,-3.96E-01,-2.15E-01
,,,,,,,,,,,,,,1.24E+01,4.73E-01,9.96E-01,-5.72E-03,-4.87E-03,7.68E-02,3.92E-01,-2.42E-01,3.09E-03,-8.48E-02,-4.02E-01,-2.18E-01
,,,,,,,,,,,,,,1.24E+01,4.73E-01,9.96E-01,-5.72E-03,-4.87E-03,7.68E-02,3.89E-01,-2.40E-01,3.05E-03,-9.18E-02,-4.04E-01,-2.19E-01
,,,,,,,,,,,,,,1.25E+01,4.58E-01,9.96E-01,-4.32E-03,-4.12E-03,7.39E-02,3.93E-01,-2.44E-01,3.04E-03,-9.20E-02,-3.98E-01,-2.18E-01
,,,,,,,,,,,,,,1.25E+01,4.58E-01,9.96E-01,-4.32E-03,-4.12E-03,7.39E-02,3.87E-01,-2.40E-01,3.05E-03,-7.62E-02,-3.84E-01,-2.13E-01
,,,,,,,,,,,,,,1.25E+01,4.58E-01,9.96E-01,-4.32E-03,-4.12E-03,7.39E-02,3.87E-01,-2.40E-01,3.05E-03,-7.62E-02,-3.84E-01,-2.13E-01
,,,,,,,,,,,,,,1.25E+01,2.48E-01,9.96E-01,-3.94E-03,-6.90E-03,7.55E-02,3.99E-01,-3.77E-01,3.08E-03,-1.83E-01,-3.69E-01,-2.26E-01
,,,,,,,,,,,,,,1.25E+01,2.48E-01,9.96E-01,-3.94E-03,-6.90E-03,7.55E-02,3.91E-01,-3.71E-01,2.99E-03,-3.88E-01,-3.75E-01,-2.48E-01
,,,,,,,,,,,,,,1.25E+01,4.27E-01,9.96E-01,-3.86E-03,-5.35E-03,7.31E-02,3.90E-01,-2.40E-01,2.95E-03,-4.21E-01,-3.79E-01,-2.43E-01
,,,,,,,,,,,,,,1.25E+01,4.27E-01,9.96E-01,-3.86E-03,-5.35E-03,7.31E-02,3.83E-01,-2.36E-01,2.86E-03,-3.39E-01,-3.85E-01,-2.24E-01
,,,,,,,,,,,,,,1.25E+01,4.27E-01,9.96E-01,-3.86E-03,-5.35E-03,7.31E-02,3.83E-01,-2.36E-01,2.86E-03,-3.39E-01,-3.85E-01,-2.24E-01
,,,,,,,,,,,,,,1.25E+01,4.11E-01,9.96E-01,-9.96E-03,-2.80E-03,7.41E-02,3.85E-01,-2.36E-01,2.84E-03,-1.83E-01,-3.74E-01,-2.00E-01
,,,,,,,,,,,,,,1.25E+01,4.11E-01,9.96E-01,-9.96E-03,-2.80E-03,7.41E-02,3.82E-01,-2.33E-01,2.85E-03,-1.53E-01,-3.68E-01,-1.99E-01
,,,,,,,,,,,,,,1.25E+01,3.96E-01,9.96E-01,-1.51E-02,-4.03E-03,7.14E-02,3.87E-01,-2.35E-01,2.88E-03,-9.00E-02,-3.58E-01,-1.98E-01
,,,,,,,,,,,,,,1.25E+01,3.96E-01,9.96E-01,-1.51E-02,-4.03E-03,7.14E-02,3.81E-01,-2.29E-01,2.83E-03,-6.50E-02,-3.57E-01,-1.97E-01
,,,,,,,,,,,,,,1.25E+01,3.96E-01,9.96E-01,-1.51E-02,-4.03E-03,7.14E-02,3.78E-01,-2.26E-01,2.81E-03,-5.41E-02,-3.57E-01,-1.97E-01
,,,,,,,,,,,,,,1.26E+01,3.81E-01,9.96E-01,-1.72E-02,-2.31E-03,7.08E-02,3.86E-01,-2.30E-01,2.77E-03,-4.31E-02,-3.60E-01,-1.97E-01
,,,,,,,,,,,,,,1.26E+01,3.81E-01,9.96E-01,-1.72E-02,-2.31E-03,7.08E-02,3.80E-01,-2.23E-01,2.66E-03,-4.00E-02,-3.71E-01,-1.98E-01
,,,,,,,,,,,,,,1.26E+01,3.66E-01,9.96E-01,-1.91E-02,-2.67E-03,7.18E-02,3.86E-01,-2.24E-01,2.55E-03,-3.90E-02,-3.84E-01,-1.99E-01
,,,,,,,,,,,,,,1.26E+01,3.66E-01,9.96E-01,-1.91E-02,-2.67E-03,7.18E-02,3.83E-01,-2.20E-01,2.50E-03,-4.18E-02,-3.91E-01,-2.00E-01
,,,,,,,,,,,,,,1.26E+01,3.51E-01,9.96E-01,-1.97E-02,-3.88E-03,6.93E-02,3.88E-01,-2.20E-01,2.44E-03,-2.98E-02,-3.97E-01,-2.00E-01
,,,,,,,,,,,,,,1.26E+01,3.51E-01,9.96E-01,-1.97E-02,-3.88E-03,6.93E-02,3.85E-01,-2.17E-01,2.45E-03,-1.63E-02,-3.91E-01,-1.97E-01
,,,,,,,,,,,,,,1.26E+01,3.37E-01,9.96E-01,-1.82E-02,-4.10E-03,6.91E-02,3.90E-01,-2.17E-01,2.48E-03,9.08E-03,-3.82E-01,-1.93E-01
,,,,,,,,,,,,,,1.26E+01,3.37E-01,9.96E-01,-1.82E-02,-4.10E-03,6.91E-02,3.87E-01,-2.13E-01,2.45E-03,9.34E-03,-3.83E-01,-1.93E-01
,,,,,,,,,,,,,,1.27E+01,3.35E-01,9.97E-01,-1.81E-02,-3.37E-03,7.14E-02,4.58E-01,-2.05E-01,2.38E-03,5.92E-02,-3.86E-01,-1.87E-01
,,,,,,,,,,,,,,1.27E+01,3.35E-01,9.97E-01,-1.81E-02,-3.37E-03,7.14E-02,4.55E-01,-2.02E-01,2.34E-03,1.00E-01,-3.91E-01,-1.83E-01
,,,,,,,,,,,,,,1.27E+01,3.08E-01,9.97E-01,-1.80E-02,-4.15E-03,6.91E-02,3.91E-01,-2.11E-01,2.38E-03,1.81E-01,-3.80E-01,-1.80E-01
,,,,,,,,,,,,,,1.27E+01,3.08E-01,9.97E-01,-1.80E-02,-4.15E-03,6.91E-02,3.88E-01,-2.08E-01,2.46E-03,1.89E-01,-3.60E-01,-1.80E-01
,,,,,,,,,,,,,,1.27E+01,2.94E-01,9.97E-01,-1.56E-02,-6.07E-03,7.15E-02,3.93E-01,-2.09E-01,2.68E-03,2.02E-01,-3.14E-01,-1.82E-01
,,,,,,,,,,,,,,1.27E+01,2.94E-01,9.97E-01,-1.56E-02,-6.07E-03,7.15E-02,3.86E-01,-2.03E-01,2.71E-03,1.97E-01,-2.97E-01,-1.86E-01
,,,,,,,,,,,,,,1.27E+01,2.94E-01,9.97E-01,-1.56E-02,-6.07E-03,7.15E-02,3.82E-01,-2.00E-01,2.73E-03,1.96E-01,-2.89E-01,-1.88E-01
,,,,,,,,,,,,,,1.27E+01,2.80E-01,9.97E-01,-1.01E-02,-5.58E-03,7.06E-02,3.87E-01,-2.03E-01,2.75E-03,1.87E-01,-2.73E-01,-1.92E-01
,,,,,,,,,,,,,,1.27E+01,2.80E-01,9.97E-01,-1.01E-02,-5.58E-03,7.06E-02,3.83E-01,-2.00E-01,2.73E-03,1.77E-01,-2.73E-01,-1.93E-01
,,,,,,,,,,,,,,1.27E+01,2.65E-01,9.97E-01,-7.65E-03,-2.27E-03,6.90E-02,3.88E-01,-2.04E-01,2.63E-03,1.47E-01,-2.74E-01,-1.95E-01
,,,,,,,,,,,,,,1.27E+01,2.65E-01,9.97E-01,-7.65E-03,-2.27E-03,6.90E-02,3.85E-01,-2.01E-01,2.58E-03,1.34E-01,-2.80E-01,-1.95E-01
,,,,,,,,,,,,,,1.27E+01,2.52E-01,9.97E-01,-2.44E-03,-2.27E-03,6.74E-02,3.91E-01,-2.06E-01,2.43E-03,9.69E-02,-2.97E-01,-1.96E-01
,,,,,,,,,,,,,,1.27E+01,2.52E-01,9.97E-01,-2.44E-03,-2.27E-03,6.74E-02,3.88E-01,-2.04E-01,2.37E-03,8.02E-02,-3.05E-01,-1.96E-01
,,,,,,,,,,,,,,1.28E+01,2.38E-01,9.97E-01,2.29E-03,-1.04E-03,6.95E-02,3.93E-01,-2.10E-01,2.20E-03,3.40E-02,-3.28E-01,-1.96E-01
,,,,,,,,,,,,,,1.28E+01,2.38E-01,9.97E-01,2.29E-03,-1.04E-03,6.95E-02,3.90E-01,-2.09E-01,2.13E-03,1.53E-02,-3.38E-01,-1.98E-01
,,,,,,,,,,,,,,1.28E+01,2.24E-01,9.97E-01,4.25E-03,1.13E-03,6.86E-02,3.96E-01,-2.15E-01,1.96E-03,-3.50E-02,-3.66E-01,-2.01E-01
,,,,,,,,,,,,,,1.28E+01,2.24E-01,9.97E-01,4.25E-03,1.13E-03,6.86E-02,3.96E-01,-2.15E-01,1.96E-03,-3.50E-02,-3.66E-01,-2.01E-01
,,,,,,,,,,,,,,1.28E+01,2.10E-01,9.97E-01,5.66E-03,-3.36E-04,6.76E-02,3.99E-01,-2.21E-01,1.83E-03,-6.65E-02,-3.88E-01,-1.98E-01
,,,,,,,,,,,,,,1.28E+01,2.10E-01,9.97E-01,5.66E-03,-3.36E-04,6.76E-02,3.96E-01,-2.20E-01,1.83E-03,-6.53E-02,-3.86E-01,-1.96E-01
,,,,,,,,,,,,,,1.28E+01,1.96E-01,9.97E-01,2.25E-03,-9.45E-04,6.60E-02,4.01E-01,-2.26E-01,1.82E-03,-7.43E-02,-3.92E-01,-1.93E-01
,,,,,,,,,,,,,,1.28E+01,1.96E-01,9.97E-01,2.25E-03,-9.45E-04,6.60E-02,4.01E-01,-2.26E-01,1.82E-03,-7.43E-02,-3.92E-01,-1.93E-01
,,,,,,,,,,,,,,1.29E+01,1.82E-01,9.97E-01,7.62E-04,-2.63E-03,6.72E-02,4.03E-01,-2.29E-01,1.71E-03,-9.88E-02,-4.11E-01,-1.93E-01
,,,,,,,,,,,,,,1.29E+01,1.82E-01,9.97E-01,7.62E-04,-2.63E-03,6.72E-02,3.96E-01,-2.26E-01,1.63E-03,-1.08E-01,-4.19E-01,-1.93E-01
,,,,,,,,,,,,,,1.29E+01,1.68E-01,9.97E-01,-2.54E-03,-3.34E-03,6.56E-02,4.08E-01,-2.34E-01,1.67E-03,-1.13E-01,-4.22E-01,-1.94E-01
,,,,,,,,,,,,,,1.29E+01,1.68E-01,9.97E-01,-2.54E-03,-3.34E-03,6.56E-02,3.98E-01,-2.28E-01,1.67E-03,-8.64E-02,-4.10E-01,-1.88E-01
,,,,,,,,,,,,,,1.29E+01,1.68E-01,9.97E-01,-2.54E-03,-3.34E-03,6.56E-02,3.95E-01,-2.27E-01,1.68E-03,-7.41E-02,-4.03E-01,-1.86E-01
,,,,,,,,,,,,,,1.29E+01,1.54E-01,9.97E-01,-3.43E-03,-4.86E-03,6.58E-02,3.99E-01,-2.31E-01,1.77E-03,-5.23E-02,-3.90E-01,-1.83E-01
,,,,,,,,,,,,,,1.29E+01,1.54E-01,9.97E-01,-3.43E-03,-4.86E-03,6.58E-02,3.95E-01,-2.29E-01,1.75E-03,-5.16E-02,-3.89E-01,-1.83E-01
,,,,,,,,,,,,,,1.29E+01,1.41E-01,9.97E-01,-5.97E-03,-4.74E-03,6.59E-02,3.99E-01,-2.32E-01,1.70E-03,-6.11E-02,-3.95E-01,-1.86E-01
,,,,,,,,,,,,,,1.29E+01,1.41E-01,9.97E-01,-5.97E-03,-4.74E-03,6.59E-02,3.93E-01,-2.27E-01,1.62E-03,-6.56E-02,-4.00E-01,-1.86E-01
,,,,,,,,,,,,,,1.29E+01,1.27E-01,9.97E-01,-6.56E-03,-7.45E-03,6.46E-02,4.00E-01,-2.33E-01,1.62E-03,-6.75E-02,-4.04E-01,-1.87E-01
,,,,,,,,,,,,,,1.29E+01,1.27E-01,9.97E-01,-6.56E-03,-7.45E-03,6.46E-02,3.93E-01,-2.28E-01,1.66E-03,-3.89E-02,-3.85E-01,-1.82E-01
,,,,,,,,,,,,,,1.29E+01,1.27E-01,9.97E-01,-6.56E-03,-7.45E-03,6.46E-02,3.89E-01,-2.26E-01,1.67E-03,-2.69E-02,-3.77E-01,-1.80E-01
,,,,,,,,,,,,,,1.30E+01,1.13E-01,9.97E-01,-7.38E-03,-8.99E-03,6.36E-02,3.92E-01,-2.29E-01,1.75E-03,-5.42E-03,-3.59E-01,-1.78E-01
,,,,,,,,,,,,,,1.30E+01,1.13E-01,9.97E-01,-7.38E-03,-8.99E-03,6.36E-02,3.89E-01,-2.26E-01,1.73E-03,-4.49E-03,-3.57E-01,-1.78E-01
,,,,,,,,,,,,,,1.30E+01,9.95E-02,9.98E-01,-8.35E-03,-8.33E-03,6.15E-02,3.95E-01,-2.31E-01,1.75E-03,-2.06E-03,-3.51E-01,-1.79E-01
,,,,,,,,,,,,,,1.30E+01,9.94E-02,9.98E-01,-8.35E-03,-8.33E-03,6.15E-02,3.88E-01,-2.26E-01,1.65E-03,-1.23E-02,-3.57E-01,-1.77E-01
,,,,,,,,,,,,,,1.30E+01,9.94E-02,9.98E-01,-7.35E-03,-9.96E-03,6.16E-02,3.81E-01,-2.22E-01,1.57E-03,-1.77E-02,-3.62E-01,-1.76E-01
,,,,,,,,,,,,,,1.30E+01,8.57E-02,9.98E-01,-7.35E-03,-9.96E-03,6.16E-02,3.87E-01,-2.27E-01,1.54E-03,-2.35E-02,-3.66E-01,-1.75E-01
,,,,,,,,,,,,,,1.30E+01,8.57E-02,9.98E-01,-7.35E-03,-9.96E-03,6.16E-02,3.79E-01,-2.22E-01,1.43E-03,-4.09E-02,-3.75E-01,-1.76E-01
,,,,,,,,,,,,,,1.30E+01,8.57E-02,9.98E-01,-7.35E-03,-9.96E-03,6.16E-02,3.72E-01,-2.17E-01,1.36E-03,-4.94E-02,-3.79E-01,-1.76E-01
,,,,,,,,,,,,,,1.30E+01,7.23E-02,9.98E-01,-7.54E-03,-8.65E-03,6.19E-02,3.75E-01,-2.20E-01,1.32E-03,-5.45E-02,-3.80E-01,-1.75E-01
,,,,,,,,,,,,,,1.30E+01,7.22E-02,9.98E-01,-7.54E-03,-8.65E-03,6.19E-02,3.68E-01,-2.16E-01,1.23E-03,-6.38E-02,-3.87E-01,-1.76E-01
,,,,,,,,,,,,,,1.30E+01,7.22E-02,9.98E-01,-7.54E-03,-8.65E-03,6.19E-02,3.61E-01,-2.11E-01,1.14E-03,-7.44E-02,-3.95E-01,-1.77E-01
,,,,,,,,,,,,,,1.30E+01,5.87E-02,9.98E-01,-9.84E-03,-1.11E-02,5.85E-02,3.67E-01,-2.16E-01,1.11E-03,-8.34E-02,-4.03E-01,-1.80E-01
,,,,,,,,,,,,,,1.30E+01,5.87E-02,9.98E-01,-9.84E-03,-1.11E-02,5.85E-02,3.59E-01,-2.11E-01,9.93E-04,-9.84E-02,-4.15E-01,-1.77E-01
,,,,,,,,,,,,,,1.31E+01,4.54E-02,9.98E-01,-1.14E-02,-1.07E-02,6.03E-02,3.66E-01,-2.15E-01,9.59E-04,-1.09E-01,-4.23E-01,-1.73E-01
,,,,,,,,,,,,,,1.31E+01,4.54E-02,9.98E-01,-1.14E-02,-1.07E-02,6.03E-02,3.58E-01,-2.10E-01,8.26E-04,-1.24E-01,-4.38E-01,-1.75E-01
,,,,,,,,,,,,,,1.31E+01,3.21E-02,9.98E-01,-1.29E-02,-1.26E-02,5.82E-02,3.64E-01,-2.14E-01,7.56E-04,-1.42E-01,-4.55E-01,-1.77E-01
,,,,,,,,,,,,,,1.31E+01,3.21E-02,9.98E-01,-1.29E-02,-1.26E-02,5.82E-02,3.56E-01,-2.08E-01,6.22E-04,-1.56E-01,-4.70E-01,-1.76E-01
,,,,,,,,,,,,,,1.31E+01,1.90E-02,9.98E-01,-1.64E-02,-1.47E-02,5.87E-02,3.62E-01,-2.11E-01,5.71E-04,-1.72E-01,-4.85E-01,-1.75E-01
,,,,,,,,,,,,,,1.31E+01,1.90E-02,9.98E-01,-1.64E-02,-1.47E-02,5.87E-02,3.54E-01,-2.05E-01,4.33E-04,-1.83E-01,-4.99E-01,-1.75E-01
,,,,,,,,,,,,,,1.31E+01,6.17E-03,9.98E-01,-1.72E-02,-1.55E-02,5.90E-02,3.59E-01,-2.08E-01,4.18E-04,-1.90E-01,-5.10E-01,-1.75E-01
,,,,,,,,,,,,,,1.31E+01,6.04E-03,9.98E-01,-1.72E-02,-1.55E-02,5.90E-02,3.51E-01,-2.02E-01,2.86E-04,-2.00E-01,-5.22E-01,-1.75E-01
,,,,,,,,,,,,,,1.31E+01,6.05E-03,9.98E-01,-1.72E-02,-1.55E-02,5.90E-02,3.42E-01,-1.95E-01,1.61E-04,-2.09E-01,-5.33E-01,-1.76E-01
,,,,,,,,,,,,,,1.31E+01,6.05E-03,9.98E-01,-1.72E-02,-1.55E-02,5.90E-02,3.38E-01,-1.92E-01,1.09E-04,-2.11E-01,-5.37E-01,-1.76E-01
,,,,,,,,,,,,,,1.31E+01,-6.73E-03,9.98E-01,-2.14E-02,-1.80E-02,5.72E-02,3.40E-01,-1.91E-01,5.62E-05,-2.19E-01,-5.50E-01,-1.76E-01


==> results/non-intermittent.csv <==
xref,yref,kf-x,kf-y,kf-z,kf-4,kf-5,kf-6,kf-7,kf-8,kf-9,kf-10,kf-11,kf-12,mcckf-x,mcckf-y,mcckf-z,mcckf-4,mcckf-5,mcckf-6,mcckf-7,mcckf-8,mcckf-9,mcckf-10,mcckf-11,mcckf-12
0.00E+00,0.00E+00,8.92E-02,5.31E-02,9.98E-01,-3.35E-02,1.64E-02,-9.45E-03,4.34E-02,2.88E-02,2.97E-02,-1.32E-01,5.19E-02,2.78E-02,1.41E-01,8.74E-02,1.00E+00,-4.52E-03,-5.11E-03,6.07E-03,5.52E-03,5.06E-03,6.41E-02,-1.63E-01,1.51E-01,-3.53E-02
7.84E-02,4.90E-02,8.92E-02,5.34E-02,9.98E-01,-3.35E-02,1.64E-02,-9.45E-03,4.65E-02,3.54E-02,2.83E-02,-7.06E-02,4.52E-02,3.23E-02,1.41E-01,8.74E-02,1.00E+00,-4.52E-03,-5.11E-03,6.07E-03,4.66E-03,6.09E-03,6.09E-02,-1.62E-01,1.65E-01,-3.13E-02
1.57E-01,9.80E-02,1.03E-01,5.39E-02,9.98E-01,-3.35E-02,1.64E-02,-9.45E-03,5.22E-02,4.20E-02,2.68E-02,-1.99E-02,3.88E-02,3.49E-02,1.41E-01,8.74E-02,1.00E+00,-4.52E-03,-5.11E-03,6.07E-03,3.81E-03,7.12E-03,5.78E-02,-1.60E-01,1.76E-01,-2.86E-02
2.35E-01,1.47E-01,1.09E-01,1.51E-02,9.98E-01,-3.94E-02,1.83E-02,-1.39E-02,5.65E-02,4.17E-02,2.53E-02,1.86E-02,2.67E-02,3.48E-02,1.41E-01,8.74E-02,1.00E+00,-4.52E-03,-5.11E-03,6.07E-03,3.38E-03,7.63E-03,5.63E-02,-1.60E-01,1.81E-01,-2.77E-02
3.14E-01,1.96E-01,1.09E-01,1.51E-02,9.98E-01,-3.94E-02,1.83E-02,-1.39E-02,5.82E-02,4.55E-02,2.46E-02,1.92E-02,1.90E-02,3.53E-02,1.46E-01,9.05E-02,9.99E-01,-1.08E-02,-3.09E-03,5.94E-03,2.92E-03,9.61E-03,5.19E-02,-1.58E-01,1.93E-01,-2.56E-02
3.92E-01,2.45E-01,1.21E-01,1.51E-02,9.98E-01,-4.54E-02,1.92E-02,-1.19E-02,6.23E-02,4.93E-02,2.40E-02,1.95E-02,1.21E-02,3.62E-02,1.46E-01,9.05E-02,9.99E-01,-1.08E-02,-3.09E-03,5.94E-03,2.50E-03,1.18E-02,4.93E-02,-1.44E-01,1.96E-01,-2.34E-02
4.71E-01,2.94E-01,1.07E-01,1.05E-01,9.97E-01,-4.54E-02,1.92E-02,-1.19E-02,6.48E-02,8.10E-02,2.21E-02,5.96E-02,6.66E-03,3.97E-02,1.52E-01,9.36E-02,9.98E-01,-1.81E-02,2.32E-03,6.06E-03,2.96E-03,1.46E-02,4.67E-02,-1.34E-01,1.98E-01,-2.21E-02
5.49E-01,3.43E-01,1.07E-01,1.05E-01,9.97E-01,-5.06E-02,2.11E-02,-1.33E-02,6.82E-02,8.95E-02,2.12E-02,1.13E-01,2.64E-02,4.34E-02,1.52E-01,9.37E-02,9.98E-01,-1.81E-02,2.32E-03,6.06E-03,3.60E-03,1.82E-02,4.43E-02,-1.10E-01,1.92E-01,-1.99E-02
6.27E-01,3.92E-01,1.39E-01,6.31E-02,9.96E-01,-5.06E-02,2.11E-02,-1.33E-02,7.94E-02,8.93E-02,2.02E-02,1.43E-01,3.16E-02,4.48E-02,1.52E-01,9.37E-02,9.98E-01,-1.81E-02,2.32E-03,6.06E-03,3.91E-03,2.00E-02,4.32E-02,-9.96E-02,1.90E-01,-1.92E-02
7.06E-01,4.41E-01,1.09E-01,4.48E-02,9.95E-01,-5.41E-02,2.14E-02,-1.40E-02,7.76E-02,9.87E-02,1.86E-02,1.53E-01,2.57E-02,4.27E-02,1.57E-01,9.70E-02,9.97E-01,-2.03E-02,6.28E-03,3.01E-03,6.64E-03,2.64E-02,3.98E-02,-7.08E-02,1.81E-01,-1.64E-02
7.84E-01,4.90E-01,1.09E-01,4.44E-02,9.95E-01,-5.41E-02,2.14E-02,-1.40E-02,8.14E-02,1.09E-01,1.80E-02,1.51E-01,3.55E-02,4.17E-02,1.76E-01,6.44E-02,9.96E-01,-3.04E-02,1.21E-02,3.59E-03,1.19E-02,2.37E-02,3.76E-02,-5.40E-02,1.73E-01,-1.29E-02
8.63E-01,5.39E-01,1.16E-01,1.26E-01,9.95E-01,-5.66E-02,2.13E-02,-1.42E-02,8.72E-02,1.40E-01,1.71E-02,1.53E-01,4.25E-02,4.15E-02,1.76E-01,6.41E-02,9.96E-01,-3.04E-02,1.21E-02,3.59E-03,1.44E-02,2.95E-02,3.57E-02,-5.44E-02,1.51E-01,-1.39E-02
9.41E-01,5.88E-01,1.17E-01,1.28E-01,9.95E-01,-5.66E-02,2.13E-02,-1.42E-02,9.09E-02,1.51E-01,1.65E-02,2.06E-01,4.60E-02,4.84E-02,2.39E-01,7.60E-02,9.95E-01,-3.26E-02,1.76E-02,4.92E-03,3.08E-02,3.80E-02,3.37E-02,-5.26E-02,1.34E-01,-1.39E-02
1.02E+00,6.37E-01,1.08E-01,9.06E-02,9.94E-01,-5.84E-02,2.49E-02,-1.30E-02,9.22E-02,1.50E-01,1.56E-02,2.91E-01,4.67E-02,5.74E-02,2.40E-01,7.61E-02,9.95E-01,-3.26E-02,1.76E-02,4.92E-03,3.43E-02,4.43E-02,3.21E-02,-7.58E-02,1.16E-01,-1.88E-02
1.10E+00,6.86E-01,1.08E-01,8.97E-02,9.94E-01,-5.84E-02,2.49E-02,-1.30E-02,9.65E-02,1.60E-01,1.52E-02,3.22E-01,4.64E-02,5.58E-02,1.74E-01,1.08E-01,9.94E-01,-3.70E-02,2.09E-02,3.91E-03,2.21E-02,5.83E-02,3.03E-02,-9.28E-02,1.01E-01,-2.19E-02
1.18E+00,7.35E-01,1.35E-01,8.58E-02,9.93E-01,-5.63E-02,2.36E-02,-1.11E-02,1.09E-01,1.69E-01,1.45E-02,3.45E-01,3.86E-02,5.36E-02,1.74E-01,1.09E-01,9.94E-01,-3.70E-02,2.09E-02,3.91E-03,2.60E-02,6.54E-02,2.92E-02,-6.02E-02,1.16E-01,-1.67E-02
1.25E+00,7.84E-01,1.35E-01,8.58E-02,9.93E-01,-5.63E-02,2.36E-02,-1.11E-02,1.11E-01,1.74E-01,1.43E-02,3.54E-01,3.19E-02,5.19E-02,1.80E-01,1.13E-01,9.92E-01,-4.20E-02,2.37E-02,4.07E-04,3.19E-02,7.40E-02,2.77E-02,-3.31E-02,1.29E-01,-1.40E-02
1.33E+00,8.33E-01,1.43E-01,9.24E-02,9.91E-01,-5.34E-02,2.80E-02,-1.18E-02,1.20E-01,1.90E-01,1.34E-02,3.83E-01,1.11E-02,4.90E-02,1.80E-01,1.13E-01,9.92E-01,-4.20E-02,2.37E-02,4.07E-04,3.65E-02,8.19E-02,2.67E-02,2.40E-03,1.31E-01,-7.05E-03
1.41E+00,8.82E-01,1.43E-01,9.24E-02,9.91E-01,-5.34E-02,2.80E-02,-1.18E-02,1.25E-01,1.99E-01,1.31E-02,4.02E-01,-6.34E-03,4.90E-02,1.80E-01,1.13E-01,9.92E-01,-4.50E-02,3.17E-02,3.14E-03,4.11E-02,8.96E-02,2.58E-02,3.11E-02,1.34E-01,-2.08E-03
1.49E+00,9.31E-01,1.61E-01,9.44E-02,9.90E-01,-5.09E-02,2.84E-02,-1.14E-02,1.33E-01,2.04E-01,1.26E-02,4.11E-01,-1.40E-02,4.92E-02,1.86E-01,1.18E-01,9.91E-01,-4.50E-02,3.17E-02,3.14E-03,4.89E-02,9.93E-02,2.45E-02,6.23E-02,1.28E-01,-2.59E-04
1.57E+00,9.80E-01,2.03E-01,1.57E-01,9.90E-01,-5.09E-02,2.84E-02,-1.14E-02,1.54E-01,2.37E-01,1.23E-02,4.57E-01,-3.25E-02,5.15E-02,1.86E-01,1.18E-01,9.91E-01,-4.50E-02,3.17E-02,3.14E-03,5.49E-02,1.07E-01,2.37E-02,9.25E-02,1.17E-01,-4.75E-04
1.65E+00,1.03E+00,2.98E-01,1.60E-01,9.90E-01,-5.09E-02,2.84E-02,-1.14E-02,1.91E-01,2.45E-01,1.22E-02,4.65E-01,-4.91E-02,4.96E-02,1.92E-01,1.23E-01,9.89E-01,-4.54E-02,3.64E-02,3.06E-03,6.33E-02,1.17E-01,2.25E-02,1.21E-01,1.04E-01,-3.11E-04
1.73E+00,1.08E+00,2.98E-01,1.60E-01,9.90E-01,-5.09E-02,2.84E-02,-1.14E-02,1.91E-01,2.45E-01,1.22E-02,4.65E-01,-4.91E-02,4.96E-02,1.74E-01,1.67E-01,9.88E-01,-4.89E-02,4.06E-02,2.69E-03,6.46E-02,1.39E-01,2.14E-02,1.48E-01,8.82E-02,-8.71E-05
1.80E+00,1.13E+00,1.75E-01,9.22E-02,9.89E-01,-4.48E-02,3.06E-02,-1.27E-02,1.55E-01,2.32E-01,1.15E-02,4.53E-01,-8.36E-02,4.39E-02,1.74E-01,1.68E-01,9.88E-01,-4.89E-02,4.06E-02,2.69E-03,7.21E-02,1.47E-01,2.10E-02,2.23E-01,7.78E-02,6.71E-03
1.88E+00,1.18E+00,1.77E-01,9.46E-02,9.89E-01,-4.48E-02,3.06E-02,-1.27E-02,1.62E-01,2.43E-01,1.18E-02,3.38E-01,-2.21E-02,3.18E-02,2.06E-01,1.35E-01,9.86E-01,-4.92E-02,4.44E-02,1.23E-03,9.00E-02,1.45E-01,2.00E-02,2.81E-01,6.90E-02,9.58E-03
1.96E+00,1.23E+00,1.41E-01,1.60E-01,9.88E-01,-3.95E-02,3.19E-02,-1.18E-02,1.54E-01,2.73E-01,1.16E-02,3.31E-01,1.44E-02,3.50E-02,2.06E-01,1.35E-01,9.86E-01,-4.92E-02,4.44E-02,1.23E-03,9.82E-02,1.54E-01,1.96E-02,2.95E-01,3.96E-02,8.51E-03
2.04E+00,1.27E+00,1.41E-01,1.60E-01,9.88E-01,-3.95E-02,3.19E-02,-1.18E-02,1.57E-01,2.76E-01,1.18E-02,3.44E-01,3.36E-02,3.79E-02,2.14E-01,1.42E-01,9.85E-01,-4.52E-02,4.73E-02,2.98E-03,1.09E-01,1.64E-01,1.87E-02,3.10E-01,1.42E-02,8.47E-03
2.12E+00,1.32E+00,1.79E-01,8.93E-02,9.87E-01,-3.75E-02,3.36E-02,-1.38E-02,1.76E-01,2.55E-01,1.16E-02,3.68E-01,6.81E-02,4.16E-02,2.14E-01,1.42E-01,9.85E-01,-4.52E-02,4.73E-02,2.98E-03,1.13E-01,1.68E-01,1.86E-02,3.17E-01,-9.20E-04,7.38E-03
2.20E+00,1.37E+00,1.79E-01,8.93E-02,9.87E-01,-3.75E-02,3.36E-02,-1.38E-02,1.81E-01,2.60E-01,1.18E-02,3.09E-01,7.11E-02,3.65E-02,2.22E-01,1.49E-01,9.83E-01,-3.83E-02,5.04E-02,1.26E-03,1.29E-01,1.80E-01,1.78E-02,3.38E-01,-4.39E-02,5.65E-03
2.27E+00,1.42E+00,1.81E-01,9.99E-02,9.86E-01,-3.53E-02,3.72E-02,-1.25E-02,1.88E-01,2.69E-01,1.15E-02,2.65E-01,7.41E-02,3.47E-02,2.31E-01,1.56E-01,9.82E-01,-3.60E-02,5.42E-02,3.84E-03,1.41E-01,1.89E-01,1.71E-02,3.48E-01,-7.13E-02,7.46E-03
2.35E+00,1.47E+00,1.81E-01,1.00E-01,9.86E-01,-3.53E-02,3.72E-02,-1.25E-02,1.94E-01,2.73E-01,1.17E-02,2.37E-01,7.20E-02,3.39E-02,2.31E-01,1.56E-01,9.82E-01,-3.60E-02,5.42E-02,3.84E-03,1.51E-01,1.94E-01,1.71E-02,3.62E-01,-1.05E-01,5.76E-03
2.43E+00,1.52E+00,1.83E-01,1.03E-01,9.86E-01,-3.53E-02,3.72E-02,-1.25E-02,2.00E-01,2.79E-01,1.19E-02,2.28E-01,6.60E-02,3.47E-02,2.31E-01,1.56E-01,9.82E-01,-3.60E-02,5.42E-02,3.84E-03,1.60E-01,1.99E-01,1.71E-02,3.74E-01,-1.34E-01,4.69E-03
2.51E+00,1.57E+00,1.87E-01,1.09E-01,9.85E-01,-3.23E-02,4.11E-02,-1.18E-02,2.08E-01,2.86E-01,1.16E-02,2.30E-01,5.98E-02,3.66E-02,2.40E-01,1.64E-01,9.80E-01,-3.14E-02,5.86E-02,2.79E-03,1.73E-01,2.07E-01,1.66E-02,3.88E-01,-1.62E-01,4.47E-03
2.59E+00,1.62E+00,1.97E-01,1.43E-01,9.85E-01,-3.23E-02,4.11E-02,-1.18E-02,2.18E-01,3.04E-01,1.18E-02,2.32E-01,4.91E-02,3.78E-02,2.40E-01,1.64E-01,9.80E-01,-3.14E-02,5.86E-02,2.79E-03,1.83E-01,2.11E-01,1.67E-02,3.99E-01,-1.93E-01,5.26E-03
2.67E+00,1.66E+00,1.97E-01,1.43E-01,9.85E-01,-3.23E-02,4.11E-02,-1.18E-02,2.24E-01,3.07E-01,1.20E-02,2.76E-01,3.12E-02,4.35E-02,2.20E-01,1.56E-01,9.79E-01,-2.47E-02,5.77E-02,3.13E-03,1.85E-01,2.12E-01,1.63E-02,4.06E-01,-2.20E-01,5.04E-03
2.74E+00,1.71E+00,1.93E-01,1.50E-01,9.84E-01,-3.07E-02,4.18E-02,-1.20E-02,2.32E-01,3.15E-01,1.19E-02,3.23E-01,9.43E-03,4.70E-02,2.20E-01,1.56E-01,9.79E-01,-2.47E-02,5.77E-02,3.13E-03,1.95E-01,2.15E-01,1.66E-02,3.98E-01,-2.34E-01,3.29E-03
2.82E+00,1.76E+00,1.93E-01,1.50E-01,9.84E-01,-3.07E-02,4.18E-02,-1.20E-02,2.35E-01,3.16E-01,1.20E-02,3.36E-01,3.44E-03,4.77E-02,2.18E-01,1.40E-01,9.77E-01,-1.82E-02,5.68E-02,4.73E-03,2.03E-01,2.10E-01,1.62E-02,3.96E-01,-2.47E-01,3.16E-03
2.90E+00,1.81E+00,1.95E-01,1.53E-01,9.84E-01,-3.07E-02,4.18E-02,-1.20E-02,2.42E-01,3.21E-01,1.23E-02,3.57E-01,-7.84E-03,4.83E-02,2.18E-01,1.40E-01,9.77E-01,-1.82E-02,5.68E-02,4.73E-03,2.12E-01,2.12E-01,1.66E-02,3.65E-01,-2.58E-01,-2.29E-03
2.98E+00,1.86E+00,2.19E-01,1.61E-01,9.82E-01,-2.88E-02,4.37E-02,-1.07E-02,2.62E-01,3.28E-01,1.22E-02,3.91E-01,-2.56E-02,5.03E-02,2.70E-01,1.87E-01,9.76E-01,-9.82E-03,5.74E-02,3.65E-03,2.44E-01,2.34E-01,1.64E-02,3.47E-01,-2.68E-01,-5.54E-03
3.06E+00,1.90E+00,2.20E-01,1.61E-01,9.82E-01,-2.88E-02,4.37E-02,-1.07E-02,2.65E-01,3.29E-01,1.23E-02,4.01E-01,-3.86E-02,4.97E-02,2.70E-01,1.88E-01,9.76E-01,-9.82E-03,5.74E-02,3.65E-03,2.53E-01,2.33E-01,1.67E-02,3.70E-01,-3.07E-01,-4.32E-04
3.14E+00,1.95E+00,2.20E-01,1.61E-01,9.82E-01,-2.88E-02,4.37E-02,-1.07E-02,2.68E-01,3.30E-01,1.24E-02,4.10E-01,-5.06E-02,4.91E-02,2.82E-01,1.96E-01,9.75E-01,-6.80E-03,5.56E-02,6.04E-03,2.66E-01,2.37E-01,1.64E-02,3.88E-01,-3.41E-01,3.41E-03
3.21E+00,2.00E+00,2.31E-01,1.71E-01,9.81E-01,-2.43E-02,4.32E-02,-1.14E-02,2.85E-01,3.39E-01,1.24E-02,4.42E-01,-9.57E-02,4.76E-02,2.82E-01,1.96E-01,9.75E-01,-6.80E-03,5.56E-02,6.04E-03,2.75E-01,2.36E-01,1.70E-02,3.62E-01,-3.41E-01,-2.80E-03
3.29E+00,2.05E+00,2.31E-01,1.71E-01,9.81E-01,-2.43E-02,4.32E-02,-1.14E-02,2.88E-01,3.39E-01,1.26E-02,4.48E-01,-1.07E-01,4.79E-02,2.94E-01,2.05E-01,9.73E-01,2.46E-04,5.46E-02,6.10E-03,2.88E-01,2.37E-01,1.70E-02,3.43E-01,-3.47E-01,-6.31E-03
3.37E+00,2.09E+00,2.34E-01,1.74E-01,9.81E-01,-1.88E-02,4.67E-02,-1.16E-02,2.92E-01,3.41E-01,1.27E-02,4.55E-01,-1.15E-01,4.79E-02,2.94E-01,2.05E-01,9.73E-01,2.46E-04,5.46E-02,6.10E-03,2.96E-01,2.35E-01,1.75E-02,3.26E-01,-3.55E-01,-8.30E-03
3.45E+00,2.14E+00,2.30E-01,1.73E-01,9.80E-01,-1.88E-02,4.67E-02,-1.16E-02,3.03E-01,3.40E-01,1.29E-02,4.62E-01,-1.56E-01,4.75E-02,3.06E-01,2.13E-01,9.72E-01,8.73E-03,4.95E-02,8.04E-03,3.09E-01,2.35E-01,1.75E-02,3.14E-01,-3.67E-01,-9.92E-03
3.52E+00,2.18E+00,2.55E-01,1.92E-01,9.79E-01,-1.16E-02,4.71E-02,-9.56E-03,3.21E-01,3.50E-01,1.28E-02,4.67E-01,-1.73E-01,4.84E-02,3.06E-01,2.13E-01,9.72E-01,8.73E-03,4.95E-02,8.04E-03,3.15E-01,2.31E-01,1.81E-02,2.98E-01,-3.77E-01,-1.25E-02
3.60E+00,2.22E+00,2.55E-01,1.92E-01,9.79E-01,-1.16E-02,4.71E-02,-9.56E-03,3.27E-01,3.48E-01,1.31E-02,4.75E-01,-2.01E-01,4.71E-02,3.19E-01,2.21E-01,9.71E-01,1.25E-02,4.79E-02,6.59E-03,3.27E-01,2.31E-01,1.81E-02,2.88E-01,-3.90E-01,-1.35E-02
3.68E+00,2.26E+00,2.85E-01,3.88E-01,9.78E-01,-6.75E-03,4.68E-02,-9.36E-03,3.48E-01,4.46E-01,1.30E-02,4.80E-01,-2.24E-01,4.60E-02,3.19E-01,2.21E-01,9.71E-01,1.25E-02,4.79E-02,6.59E-03,3.33E-01,2.26E-01,1.87E-02,2.79E-01,-4.04E-01,-1.27E-02
3.75E+00,2.30E+00,2.85E-01,3.92E-01,9.78E-01,-6.75E-03,4.68E-02,-9.36E-03,3.53E-01,4.45E-01,1.33E-02,6.98E-01,-2.61E-01,7.19E-02,3.32E-01,2.30E-01,9.70E-01,1.91E-02,4.22E-02,7.28E-03,3.45E-01,2.24E-01,1.88E-02,2.72E-01,-4.20E-01,-1.25E-02
3.83E+00,2.33E+00,2.97E-01,2.31E-01,9.77E-01,-8.41E-04,4.50E-02,-7.54E-03,3.65E-01,3.58E-01,1.32E-02,8.60E-01,-2.92E-01,8.49E-02,3.32E-01,2.30E-01,9.70E-01,1.91E-02,4.22E-02,7.28E-03,3.49E-01,2.18E-01,1.94E-02,2.61E-01,-4.33E-01,-1.30E-02
3.90E+00,2.37E+00,2.97E-01,2.28E-01,9.77E-01,-8.41E-04,4.50E-02,-7.54E-03,3.69E-01,3.52E-01,1.36E-02,7.79E-01,-3.23E-01,6.31E-02,3.32E-01,2.30E-01,9.70E-01,2.51E-02,4.07E-02,7.09E-03,3.54E-01,2.12E-01,2.00E-02,2.53E-01,-4.45E-01,-1.35E-02
3.98E+00,2.39E+00,2.97E-01,2.28E-01,9.77E-01,-8.41E-04,4.50E-02,-7.54E-03,3.72E-01,3.50E-01,1.38E-02,7.46E-01,-3.36E-01,5.58E-02,3.56E-01,2.35E-01,9.69E-01,2.51E-02,4.07E-02,7.09E-03,3.70E-01,2.08E-01,2.01E-02,2.13E-01,-4.43E-01,-1.74E-02
4.05E+00,2.42E+00,3.11E-01,1.74E-01,9.77E-01,1.63E-02,4.22E-02,-6.73E-03,3.84E-01,3.15E-01,1.38E-02,6.97E-01,-3.62E-01,4.54E-02,4.40E-01,2.66E-01,9.68E-01,2.95E-02,3.58E-02,9.40E-03,4.16E-01,2.16E-01,2.03E-02,1.65E-01,-4.35E-01,-2.03E-02
4.13E+00,2.43E+00,3.11E-01,1.74E-01,9.77E-01,1.63E-02,4.22E-02,-6.73E-03,3.87E-01,3.08E-01,1.42E-02,5.67E-01,-3.86E-01,2.91E-02,4.41E-01,2.66E-01,9.68E-01,2.95E-02,3.58E-02,9.40E-03,4.19E-01,2.08E-01,2.08E-02,1.53E-01,-4.69E-01,-2.15E-02
4.20E+00,2.45E+00,3.27E-01,2.17E-01,9.76E-01,2.65E-02,3.92E-02,-7.01E-03,4.02E-01,3.21E-01,1.44E-02,4.41E-01,-4.21E-01,1.93E-02,3.75E-01,2.53E-01,9.67E-01,2.82E-02,3.17E-02,1.01E-02,3.87E-01,1.93E-01,2.08E-02,1.40E-01,-5.00E-01,-2.21E-02
4.28E+00,2.46E+00,3.27E-01,2.18E-01,9.76E-01,2.65E-02,3.92E-02,-7.01E-03,4.03E-01,3.17E-01,1.46E-02,4.24E-01,-4.32E-01,2.05E-02,3.74E-01,2.53E-01,9.67E-01,2.82E-02,3.17E-02,1.01E-02,3.89E-01,1.86E-01,2.16E-02,1.15E-01,-4.83E-01,-2.53E-02
4.36E+00,2.47E+00,3.27E-01,2.18E-01,9.76E-01,2.65E-02,3.92E-02,-7.01E-03,4.06E-01,3.08E-01,1.51E-02,3.93E-01,-4.51E-01,2.24E-02,3.89E-01,2.60E-01,9.66E-01,3.12E-02,2.51E-02,8.90E-03,3.97E-01,1.82E-01,2.20E-02,9.63E-02,-4.73E-01,-2.69E-02
4.45E+00,2.47E+00,3.15E-01,2.44E-01,9.75E-01,3.85E-02,3.38E-02,-6.98E-03,4.02E-01,3.12E-01,1.51E-02,3.72E-01,-4.71E-01,2.39E-02,3.89E-01,2.60E-01,9.66E-01,3.12E-02,2.51E-02,8.90E-03,3.98E-01,1.78E-01,2.23E-02,8.78E-02,-4.68E-01,-2.67E-02
4.53E+00,2.48E+00,3.15E-01,2.44E-01,9.75E-01,3.85E-02,3.38E-02,-6.98E-03,4.04E-01,3.01E-01,1.56E-02,3.58E-01,-4.73E-01,2.63E-02,4.04E-01,2.68E-01,9.65E-01,3.19E-02,1.92E-02,9.03E-03,4.05E-01,1.69E-01,2.30E-02,6.76E-02,-4.60E-01,-2.60E-02
4.61E+00,2.48E+00,3.98E-01,1.58E-01,9.75E-01,4.51E-02,2.99E-02,-3.96E-03,4.51E-01,2.36E-01,1.60E-02,2.58E-01,-4.81E-01,1.66E-02,4.04E-01,2.68E-01,9.65E-01,3.19E-02,1.92E-02,9.03E-03,4.04E-01,1.61E-01,2.37E-02,5.82E-02,-4.56E-01,-2.56E-02
4.70E+00,2.49E+00,3.98E-01,1.58E-01,9.75E-01,4.51E-02,2.99E-02,-3.96E-03,4.51E-01,2.36E-01,1.60E-02,2.58E-01,-4.81E-01,1.66E-02,3.51E-01,3.56E-01,9.64E-01,3.19E-02,1.54E-02,8.67E-03,3.74E-01,2.00E-01,2.41E-02,9.97E-02,-4.39E-01,-1.83E-02
4.78E+00,2.49E+00,4.05E-01,3.00E-01,9.74E-01,5.31E-02,2.34E-02,-2.92E-03,4.54E-01,2.89E-01,1.66E-02,5.94E-02,-5.02E-01,-1.77E-03,4.33E-01,2.82E-01,9.63E-01,3.28E-02,9.05E-03,8.48E-03,4.18E-01,1.52E-01,2.45E-02,1.75E-01,-4.09E-01,-9.55E-03
4.86E+00,2.49E+00,4.05E-01,3.00E-01,9.74E-01,5.31E-02,2.34E-02,-2.92E-03,4.54E-01,2.89E-01,1.66E-02,5.94E-02,-5.02E-01,-1.77E-03,4.34E-01,2.81E-01,9.63E-01,3.28E-02,9.04E-03,8.48E-03,4.15E-01,1.43E-01,2.51E-02,1.37E-01,-4.22E-01,-1.64E-02
4.95E+00,2.49E+00,3.39E-01,3.14E-01,9.74E-01,5.63E-02,1.79E-02,-3.66E-03,4.13E-01,2.68E-01,1.74E-02,1.53E-01,-4.91E-01,1.95E-02,4.34E-01,2.81E-01,9.63E-01,3.28E-02,9.04E-03,8.48E-03,4.12E-01,1.35E-01,2.57E-02,1.06E-01,-4.31E-01,-2.05E-02
5.03E+00,2.49E+00,3.39E-01,3.14E-01,9.74E-01,5.63E-02,1.79E-02,-3.66E-03,4.13E-01,2.61E-01,1.77E-02,1.64E-01,-4.72E-01,2.09E-02,4.50E-01,2.87E-01,9.63E-01,3.47E-02,5.35E-03,8.11E-03,4.17E-01,1.30E-01,2.59E-02,7.97E-02,-4.41E-01,-2.34E-02
5.12E+00,2.50E+00,3.57E-01,2.80E-01,9.73E-01,5.79E-02,9.32E-03,-5.23E-03,4.19E-01,2.20E-01,1.84E-02,1.37E-01,-4.32E-01,1.77E-02,4.50E-01,2.87E-01,9.63E-01,3.47E-02,5.35E-03,8.11E-03,4.13E-01,1.22E-01,2.67E-02,1.81E-02,-4.18E-01,-2.92E-02
5.21E+00,2.50E+00,3.89E-01,2.06E-01,9.73E-01,6.48E-02,5.79E-03,-4.34E-03,4.34E-01,1.63E-01,1.86E-02,1.09E-01,-4.10E-01,1.61E-02,4.65E-01,2.93E-01,9.62E-01,3.51E-02,-5.50E-04,1.04E-02,4.17E-01,1.17E-01,2.70E-02,-3.06E-02,-3.99E-01,-3.24E-02
5.29E+00,2.50E+00,3.89E-01,2.04E-01,9.73E-01,6.48E-02,5.79E-03,-4.34E-03,4.32E-01,1.55E-01,1.89E-02,4.04E-02,-4.07E-01,7.75E-03,4.65E-01,2.93E-01,9.62E-01,3.51E-02,-5.50E-04,1.04E-02,4.12E-01,1.09E-01,2.77E-02,-6.34E-02,-3.85E-01,-3.51E-02
5.38E+00,2.50E+00,3.89E-01,2.04E-01,9.73E-01,6.48E-02,5.79E-03,-4.34E-03,4.28E-01,1.40E-01,1.94E-02,-8.08E-02,-4.02E-01,-4.63E-03,4.49E-01,3.11E-01,9.61E-01,3.46E-02,-5.07E-03,9.05E-03,3.98E-01,1.11E-01,2.80E-02,-9.15E-02,-3.76E-01,-3.74E-02
5.46E+00,2.50E+00,3.78E-01,2.95E-01,9.72E-01,6.60E-02,-6.28E-04,-2.56E-03,4.14E-01,1.72E-01,1.98E-02,-1.55E-01,-3.92E-01,-3.68E-03,4.48E-01,3.11E-01,9.61E-01,3.46E-02,-5.07E-03,9.05E-03,3.92E-01,1.03E-01,2.87E-02,-9.25E-02,-3.51E-01,-3.35E-02
5.55E+00,2.50E+00,3.78E-01,2.95E-01,9.72E-01,6.60E-02,-6.28E-04,-2.56E-03,4.08E-01,1.57E-01,2.03E-02,-1.29E-01,-3.75E-01,2.77E-03,4.95E-01,3.04E-01,9.61E-01,3.36E-02,-9.71E-03,7.19E-03,4.13E-01,9.10E-02,2.90E-02,-9.83E-02,-3.32E-01,-3.30E-02
5.63E+00,2.50E+00,3.82E-01,2.96E-01,9.72E-01,6.60E-02,-6.28E-04,-2.56E-03,4.08E-01,1.50E-01,2.06E-02,-1.22E-01,-3.67E-01,4.49E-03,4.96E-01,3.03E-01,9.61E-01,3.36E-02,-9.71E-03,7.19E-03,4.06E-01,8.35E-02,2.96E-02,-1.13E-01,-3.36E-01,-3.09E-02
5.72E+00,2.50E+00,4.06E-01,2.72E-01,9.72E-01,6.27E-02,-2.83E-03,-3.34E-03,4.15E-01,1.15E-01,2.09E-02,-1.26E-01,-3.57E-01,5.26E-03,4.88E-01,2.72E-01,9.60E-01,2.77E-02,-1.42E-02,9.77E-03,3.95E-01,5.80E-02,2.98E-02,-1.30E-01,-3.39E-01,-2.83E-02
5.81E+00,2.50E+00,4.06E-01,2.72E-01,9.72E-01,6.27E-02,-2.83E-03,-3.34E-03,4.09E-01,1.01E-01,2.13E-02,-1.51E-01,-3.57E-01,3.45E-03,4.88E-01,2.72E-01,9.60E-01,2.77E-02,-1.42E-02,9.77E-03,3.87E-01,5.18E-02,3.04E-02,-1.70E-01,-3.30E-01,-3.43E-02
5.89E+00,2.50E+00,4.10E-01,2.73E-01,9.72E-01,6.27E-02,-2.83E-03,-3.34E-03,4.08E-01,9.51E-02,2.15E-02,-1.63E-01,-3.57E-01,2.70E-03,5.26E-01,3.13E-01,9.59E-01,2.63E-02,-1.80E-02,8.68E-03,4.02E-01,6.98E-02,3.07E-02,-2.04E-01,-3.22E-01,-3.83E-02
5.98E+00,2.50E+00,4.32E-01,3.82E-01,9.71E-01,6.28E-02,-8.12E-03,-5.96E-03,4.11E-01,1.41E-01,2.17E-02,-7.15E-02,-3.66E-01,1.86E-02,5.26E-01,3.13E-01,9.59E-01,2.63E-02,-1.80E-02,8.68E-03,3.94E-01,6.42E-02,3.12E-02,-1.80E-01,-3.30E-01,-3.27E-02
6.06E+00,2.50E+00,4.32E-01,3.82E-01,9.71E-01,6.28E-02,-8.12E-03,-5.96E-03,4.08E-01,1.34E-01,2.19E-02,-3.31E-02,-3.68E-01,2.38E-02,5.62E-01,2.64E-01,9.59E-01,2.36E-02,-2.34E-02,8.45E-03,4.06E-01,2.98E-02,3.15E-02,-2.17E-01,-3.28E-01,-3.69E-02
6.15E+00,2.50E+00,4.10E-01,3.12E-01,9.71E-01,6.01E-02,-1.28E-02,-5.48E-03,3.84E-01,7.11E-02,2.22E-02,4.55E-03,-3.66E-01,2.58E-02,5.62E-01,2.64E-01,9.59E-01,2.36E-02,-2.34E-02,8.45E-03,3.97E-01,2.50E-02,3.21E-02,-2.90E-01,-3.14E-01,-4.40E-02
6.23E+00,2.50E+00,4.10E-01,3.12E-01,9.71E-01,6.01E-02,-1.28E-02,-5.48E-03,3.80E-01,6.48E-02,2.25E-02,-1.74E-02,-3.57E-01,2.17E-02,5.33E-01,3.14E-01,9.58E-01,1.78E-02,-2.70E-02,8.41E-03,3.69E-01,5.05E-02,3.25E-02,-3.13E-01,-2.92E-01,-4.25E-02
6.32E+00,2.50E+00,4.10E-01,3.12E-01,9.71E-01,6.01E-02,-1.28E-02,-5.48E-03,3.80E-01,6.48E-02,2.25E-02,-1.74E-02,-3.57E-01,2.17E-02,5.33E-01,3.14E-01,9.58E-01,1.78E-02,-2.70E-02,8.41E-03,3.59E-01,4.66E-02,3.32E-02,-2.97E-01,-2.61E-01,-3.80E-02
6.41E+00,2.50E+00,4.06E-01,2.86E-01,9.70E-01,5.94E-02,-1.74E-02,-4.26E-03,3.57E-01,1.83E-02,2.33E-02,-1.40E-01,-3.16E-01,5.08E-03,5.80E-01,3.25E-01,9.58E-01,1.29E-02,-3.19E-02,7.73E-03,3.78E-01,4.96E-02,3.35E-02,-2.91E-01,-2.36E-01,-3.60E-02
6.49E+00,2.50E+00,4.10E-01,2.86E-01,9.70E-01,5.94E-02,-1.74E-02,-4.26E-03,3.56E-01,1.26E-02,2.35E-02,-1.65E-01,-3.06E-01,2.84E-03,5.80E-01,3.25E-01,9.58E-01,1.29E-02,-3.19E-02,7.73E-03,3.67E-01,4.67E-02,3.40E-02,-2.65E-01,-2.33E-01,-3.16E-02
6.58E+00,2.50E+00,4.31E-01,3.23E-01,9.70E-01,5.86E-02,-2.31E-02,-7.34E-03,3.56E-01,1.75E-02,2.39E-02,-2.08E-01,-2.90E-01,2.15E-03,5.34E-01,3.77E-01,9.58E-01,4.23E-03,-3.37E-02,8.25E-03,3.28E-01,7.58E-02,3.43E-02,-2.53E-01,-2.29E-01,-2.91E-02
6.66E+00,2.50E+00,4.36E-01,3.23E-01,9.70E-01,5.45E-02,-2.69E-02,-5.11E-03,3.50E-01,6.12E-03,2.43E-02,-2.08E-01,-2.84E-01,9.36E-03,5.33E-01,3.77E-01,9.58E-01,4.22E-03,-3.37E-02,8.25E-03,3.17E-01,7.44E-02,3.49E-02,-1.66E-01,-1.95E-01,-1.98E-02
6.75E+00,2.50E+00,4.41E-01,3.25E-01,9.69E-01,5.45E-02,-2.69E-02,-5.11E-03,3.43E-01,-3.04E-03,2.43E-02,-2.03E-01,-2.76E-01,1.05E-02,5.98E-01,3.34E-01,9.57E-01,-2.62E-04,-3.89E-02,5.31E-03,3.46E-01,4.60E-02,3.53E-02,-1.05E-01,-1.66E-01,-1.75E-02
6.84E+00,2.50E+00,4.52E-01,3.25E-01,9.69E-01,5.45E-02,-2.69E-02,-5.11E-03,3.40E-01,-1.35E-02,2.47E-02,-2.03E-01,-2.68E-01,1.06E-02,5.99E-01,3.33E-01,9.57E-01,-2.63E-04,-3.89E-02,5.31E-03,3.35E-01,4.53E-02,3.57E-02,-1.05E-01,-1.71E-01,-1.83E-02
6.92E+00,2.50E+00,4.22E-01,3.35E-01,9.69E-01,4.95E-02,-2.97E-02,-4.63E-03,3.11E-01,-1.70E-02,2.49E-02,-2.50E-01,-2.35E-01,5.18E-03,6.12E-01,3.37E-01,9.57E-01,-6.03E-03,-3.87E-02,7.21E-03,3.31E-01,4.73E-02,3.59E-02,-1.09E-01,-1.73E-01,-1.77E-02
7.01E+00,2.50E+00,4.22E-01,3.35E-01,9.69E-01,4.95E-02,-2.97E-02,-4.63E-03,3.01E-01,-2.62E-02,2.55E-02,-2.71E-01,-1.85E-01,3.43E-03,6.12E-01,3.37E-01,9.57E-01,-6.03E-03,-3.87E-02,7.21E-03,3.19E-01,4.80E-02,3.63E-02,-9.49E-02,-1.78E-01,-1.88E-02
7.09E+00,2.50E+00,4.25E-01,3.35E-01,9.69E-01,4.95E-02,-2.97E-02,-4.63E-03,2.93E-01,-3.56E-02,2.61E-02,-2.89E-01,-1.42E-01,2.21E-03,6.25E-01,3.41E-01,9.56E-01,-8.98E-03,-4.42E-02,6.82E-03,3.15E-01,5.13E-02,3.65E-02,-8.14E-02,-1.84E-01,-1.92E-02
7.18E+00,2.50E+00,4.62E-01,3.81E-01,9.68E-01,4.34E-02,-3.36E-02,-5.80E-03,3.07E-01,-1.49E-02,2.62E-02,-3.13E-01,-1.10E-01,4.64E-04,8.28E-01,2.92E-01,9.56E-01,-1.03E-02,-4.56E-02,6.15E-03,4.30E-01,2.20E-02,3.69E-02,-6.53E-02,-1.81E-01,-1.93E-02
7.27E+00,2.50E+00,4.62E-01,3.82E-01,9.68E-01,4.34E-02,-3.36E-02,-5.80E-03,2.97E-01,-2.27E-02,2.66E-02,-2.64E-01,-9.70E-02,9.16E-03,6.38E-01,3.45E-01,9.56E-01,-1.03E-02,-4.56E-02,6.15E-03,2.97E-01,5.66E-02,3.71E-02,-1.42E-01,-1.90E-01,-2.95E-02
7.35E+00,2.50E+00,4.62E-01,3.82E-01,9.68E-01,4.34E-02,-3.36E-02,-5.80E-03,2.92E-01,-2.68E-02,2.68E-02,-2.47E-01,-9.06E-02,1.16E-02,6.50E-01,3.49E-01,9.56E-01,-1.56E-02,-4.97E-02,4.25E-03,2.91E-01,6.11E-02,3.77E-02,-1.94E-01,-1.23E-01,-3.54E-02
7.44E+00,2.50E+00,5.10E-01,3.05E-01,9.68E-01,3.51E-02,-3.57E-02,-7.76E-03,3.06E-01,-8.68E-02,2.70E-02,-2.11E-01,-7.31E-02,1.57E-02,6.50E-01,3.49E-01,9.56E-01,-1.56E-02,-4.97E-02,4.25E-03,2.78E-01,6.35E-02,3.83E-02,-2.10E-01,-7.02E-02,-3.26E-02
7.52E+00,2.50E+00,5.10E-01,3.04E-01,9.68E-01,3.51E-02,-3.57E-02,-7.76E-03,2.96E-01,-9.28E-02,2.73E-02,-2.80E-01,-8.51E-02,7.44E-03,6.62E-01,3.53E-01,9.55E-01,-1.89E-02,-4.97E-02,6.63E-03,2.72E-01,6.89E-02,3.87E-02,-2.18E-01,-2.78E-02,-2.98E-02
7.61E+00,2.50E+00,5.02E-01,2.59E-01,9.67E-01,2.90E-02,-4.01E-02,-8.98E-03,2.79E-01,-1.27E-01,2.71E-02,-3.59E-01,-1.07E-01,-6.98E-04,6.62E-01,3.53E-01,9.55E-01,-1.89E-02,-4.97E-02,6.63E-03,2.65E-01,7.04E-02,3.90E-02,-2.17E-01,-1.05E-02,-2.97E-02
7.69E+00,2.50E+00,5.01E-01,2.58E-01,9.67E-01,2.90E-02,-4.01E-02,-8.98E-03,2.67E-01,-1.32E-01,2.77E-02,-4.80E-01,-6.55E-02,-1.05E-02,6.73E-01,3.57E-01,9.55E-01,-2.51E-02,-4.99E-02,5.21E-03,2.53E-01,7.82E-02,3.95E-02,-2.08E-01,3.36E-02,-2.82E-02
7.78E+00,2.50E+00,5.18E-01,3.63E-01,9.67E-01,1.85E-02,-4.21E-02,-8.59E-03,2.67E-01,-6.68E-02,2.78E-02,-5.78E-01,-3.06E-02,-1.44E-02,6.73E-01,3.57E-01,9.55E-01,-2.51E-02,-4.99E-02,5.21E-03,2.46E-01,8.02E-02,3.98E-02,-1.99E-01,4.45E-02,-2.66E-02
7.87E+00,2.50E+00,5.18E-01,3.66E-01,9.67E-01,1.85E-02,-4.21E-02,-8.59E-03,2.61E-01,-6.66E-02,2.81E-02,-5.36E-01,-1.85E-02,-5.24E-03,7.87E-01,2.97E-01,9.55E-01,-3.03E-02,-4.89E-02,5.47E-03,3.00E-01,4.91E-02,4.01E-02,-2.35E-01,6.07E-02,-3.12E-02
7.95E+00,2.50E+00,5.51E-01,3.54E-01,9.66E-01,3.04E-03,-4.13E-02,-1.01E-02,2.65E-01,-7.57E-02,2.84E-02,-4.39E-01,1.53E-02,1.20E-02,6.46E-01,3.45E-01,9.54E-01,-3.55E-02,-4.68E-02,4.37E-03,1.95E-01,8.58E-02,4.02E-02,-3.16E-01,4.86E-02,-4.05E-02
8.04E+00,2.50E+00,5.51E-01,3.54E-01,9.66E-01,3.04E-03,-4.13E-02,-1.01E-02,2.54E-01,-7.52E-02,2.87E-02,-3.90E-01,1.60E-02,1.80E-02,6.44E-01,3.46E-01,9.54E-01,-3.55E-02,-4.68E-02,4.37E-03,1.83E-01,9.21E-02,4.07E-02,-3.37E-01,8.40E-02,-3.95E-02
8.12E+00,2.50E+00,5.23E-01,3.40E-01,9.66E-01,-8.66E-03,-3.95E-02,-8.79E-03,2.24E-01,-8.26E-02,2.88E-02,-3.60E-01,2.73E-02,2.08E-02,7.04E-01,3.72E-01,9.54E-01,-4.27E-02,-4.50E-02,3.56E-03,2.10E-01,1.15E-01,4.12E-02,-3.18E-01,1.59E-01,-3.31E-02
8.21E+00,2.50E+00,5.23E-01,3.40E-01,9.66E-01,-8.66E-03,-3.95E-02,-8.79E-03,2.14E-01,-7.96E-02,2.92E-02,-3.32E-01,4.53E-02,2.05E-02,7.05E-01,3.72E-01,9.54E-01,-4.27E-02,-4.50E-02,3.56E-03,1.99E-01,1.22E-01,4.17E-02,-2.56E-01,1.81E-01,-2.33E-02
8.29E+00,2.50E+00,5.89E-01,3.65E-01,9.65E-01,-1.64E-02,-4.04E-02,-1.00E-02,2.46E-01,-5.91E-02,2.94E-02,-3.08E-01,6.29E-02,2.07E-02,9.56E-01,3.41E-01,9.53E-01,-5.00E-02,-4.15E-02,1.50E-03,3.50E-01,1.10E-01,4.16E-02,-2.71E-01,1.66E-01,-2.62E-02
8.38E+00,2.50E+00,5.89E-01,3.65E-01,9.65E-01,-1.64E-02,-4.04E-02,-1.00E-02,2.41E-01,-5.69E-02,2.95E-02,-2.77E-01,5.16E-02,2.38E-02,9.56E-01,3.41E-01,9.53E-01,-5.00E-02,-4.15E-02,1.50E-03,3.44E-01,1.14E-01,4.17E-02,-3.01E-01,1.37E-01,-2.93E-02
8.46E+00,2.49E+00,5.89E-01,3.65E-01,9.65E-01,-1.64E-02,-4.04E-02,-1.00E-02,2.30E-01,-5.28E-02,2.97E-02,-2.25E-01,3.44E-02,2.75E-02,7.24E-01,3.84E-01,9.53E-01,-5.65E-02,-3.42E-02,1.86E-03,1.75E-01,1.56E-01,4.19E-02,-3.37E-01,1.33E-01,-2.91E-02
8.55E+00,2.49E+00,5.93E-01,3.64E-01,9.65E-01,-1.64E-02,-4.04E-02,-1.00E-02,2.22E-01,-4.94E-02,3.00E-02,-1.86E-01,2.26E-02,2.90E-02,7.32E-01,3.91E-01,9.52E-01,-6.41E-02,-3.51E-02,1.68E-03,1.72E-01,1.69E-01,4.25E-02,-3.09E-01,2.16E-01,-2.38E-02
8.63E+00,2.49E+00,5.46E-01,3.43E-01,9.65E-01,-2.47E-02,-4.17E-02,-1.14E-02,1.74E-01,-5.56E-02,3.02E-02,-1.54E-01,2.34E-02,2.84E-02,7.33E-01,3.91E-01,9.52E-01,-6.41E-02,-3.51E-02,1.68E-03,1.63E-01,1.80E-01,4.32E-02,-2.60E-01,2.80E-01,-1.79E-02
8.72E+00,2.49E+00,5.46E-01,3.43E-01,9.65E-01,-2.47E-02,-4.17E-02,-1.14E-02,1.69E-01,-5.28E-02,3.04E-02,-1.49E-01,3.53E-02,2.83E-02,7.41E-01,3.99E-01,9.52E-01,-7.07E-02,-2.90E-02,1.78E-03,1.61E-01,1.96E-01,4.35E-02,-2.22E-01,3.40E-01,-1.40E-02
8.80E+00,2.49E+00,5.56E-01,3.45E-01,9.64E-01,-3.35E-02,-4.05E-02,-1.07E-02,1.61E-01,-4.21E-02,3.08E-02,-1.38E-01,6.96E-02,2.86E-02,7.41E-01,3.99E-01,9.52E-01,-7.07E-02,-2.90E-02,1.78E-03,1.53E-01,2.07E-01,4.41E-02,-1.68E-01,3.74E-01,-1.02E-02
8.88E+00,2.48E+00,5.56E-01,3.45E-01,9.64E-01,-3.35E-02,-4.05E-02,-1.07E-02,1.51E-01,-3.49E-02,3.11E-02,-1.10E-01,8.16E-02,2.97E-02,7.49E-01,4.07E-01,9.51E-01,-7.58E-02,-2.20E-02,-2.42E-03,1.52E-01,2.24E-01,4.42E-02,-1.18E-01,4.01E-01,-6.83E-03
8.97E+00,2.48E+00,5.67E-01,3.47E-01,9.64E-01,-4.25E-02,-4.09E-02,-1.38E-02,1.48E-01,-2.53E-02,3.12E-02,-9.14E-02,9.35E-02,2.84E-02,7.49E-01,4.07E-01,9.51E-01,-7.58E-02,-2.20E-02,-2.42E-03,1.49E-01,2.30E-01,4.45E-02,-8.99E-02,4.08E-01,-3.03E-03
9.05E+00,2.47E+00,5.67E-01,3.47E-01,9.64E-01,-4.25E-02,-4.09E-02,-1.38E-02,1.43E-01,-2.09E-02,3.14E-02,-7.10E-02,9.66E-02,3.18E-02,7.81E-01,4.45E-01,9.51E-01,-7.98E-02,-1.30E-02,-2.57E-04,1.62E-01,2.74E-01,4.47E-02,5.68E-03,4.20E-01,7.85E-03
9.13E+00,2.47E+00,5.67E-01,3.47E-01,9.64E-01,-4.25E-02,-4.09E-02,-1.38E-02,1.33E-01,-1.23E-02,3.18E-02,-3.58E-02,1.04E-01,3.64E-02,7.81E-01,4.45E-01,9.51E-01,-7.98E-02,-1.30E-02,-2.57E-04,1.58E-01,2.86E-01,4.51E-02,8.70E-02,4.07E-01,1.22E-02
9.21E+00,2.46E+00,5.68E-01,3.51E-01,9.63E-01,-4.64E-02,-4.02E-02,-1.43E-02,1.20E-01,3.47E-03,3.20E-02,1.48E-02,1.15E-01,4.16E-02,7.66E-01,4.25E-01,9.50E-01,-8.13E-02,-3.27E-03,-2.53E-03,1.45E-01,2.85E-01,4.50E-02,1.40E-01,4.04E-01,1.25E-02
9.29E+00,2.45E+00,6.05E-01,3.94E-01,9.63E-01,-4.95E-02,-3.99E-02,-1.03E-02,1.35E-01,4.14E-02,3.21E-02,4.34E-02,1.23E-01,4.65E-02,7.66E-01,4.25E-01,9.50E-01,-8.13E-02,-3.27E-03,-2.53E-03,1.43E-01,2.97E-01,4.54E-02,1.74E-01,3.96E-01,1.34E-02
9.36E+00,2.43E+00,6.05E-01,3.95E-01,9.63E-01,-4.95E-02,-3.99E-02,-1.03E-02,1.26E-01,5.11E-02,3.25E-02,8.50E-02,1.43E-01,4.44E-02,7.74E-01,4.36E-01,9.50E-01,-7.63E-02,4.34E-03,-2.37E-03,1.47E-01,3.15E-01,4.54E-02,2.09E-01,3.89E-01,1.43E-02
9.43E+00,2.42E+00,6.05E-01,3.95E-01,9.63E-01,-4.95E-02,-3.99E-02,-1.03E-02,1.21E-01,5.56E-02,3.27E-02,1.03E-01,1.52E-01,4.35E-02,7.74E-01,4.36E-01,9.50E-01,-7.63E-02,4.34E-03,-2.37E-03,1.46E-01,3.25E-01,4.58E-02,2.40E-01,3.74E-01,1.50E-02
9.50E+00,2.39E+00,5.87E-01,3.73E-01,9.62E-01,-5.46E-02,-3.81E-02,-1.15E-02,9.54E-02,5.56E-02,3.31E-02,1.29E-01,1.86E-01,3.99E-02,7.82E-01,4.47E-01,9.49E-01,-7.57E-02,1.39E-02,-2.60E-03,1.51E-01,3.43E-01,4.58E-02,2.73E-01,3.61E-01,1.63E-02
9.57E+00,2.37E+00,6.05E-01,3.20E-01,9.62E-01,-5.57E-02,-3.66E-02,-1.32E-02,9.93E-02,2.92E-02,3.32E-02,1.43E-01,2.10E-01,3.76E-02,7.82E-01,4.47E-01,9.49E-01,-7.57E-02,1.39E-02,-2.60E-03,1.52E-01,3.48E-01,4.59E-02,2.92E-01,3.49E-01,1.73E-02
9.64E+00,2.33E+00,6.06E-01,3.18E-01,9.62E-01,-5.57E-02,-3.66E-02,-1.32E-02,9.10E-02,3.88E-02,3.36E-02,9.45E-02,2.17E-01,3.15E-02,7.76E-01,4.80E-01,9.49E-01,-6.73E-02,2.13E-02,-2.70E-03,1.50E-01,3.83E-01,4.61E-02,3.58E-01,3.22E-01,2.10E-02
9.71E+00,2.30E+00,6.06E-01,3.19E-01,9.62E-01,-5.57E-02,-3.66E-02,-1.32E-02,8.33E-02,4.94E-02,3.40E-02,6.37E-02,2.25E-01,2.90E-02,8.65E-01,5.73E-01,9.48E-01,-6.19E-02,2.82E-02,-2.84E-03,2.14E-01,4.52E-01,4.62E-02,4.08E-01,3.10E-01,2.44E-02
9.77E+00,2.26E+00,6.07E-01,3.19E-01,9.62E-01,-5.57E-02,-3.66E-02,-1.32E-02,7.98E-02,5.48E-02,3.42E-02,5.39E-02,2.29E-01,2.87E-02,8.65E-01,5.73E-01,9.48E-01,-6.19E-02,2.82E-02,-2.84E-03,2.16E-01,4.58E-01,4.62E-02,5.46E-01,2.35E-01,3.85E-02
9.84E+00,2.22E+00,6.54E-01,3.81E-01,9.62E-01,-5.58E-02,-3.53E-02,-1.45E-02,9.94E-02,1.11E-01,3.43E-02,7.93E-02,2.27E-01,3.58E-02,8.07E-01,4.84E-01,9.48E-01,-5.02E-02,3.40E-02,-3.73E-03,1.81E-01,4.02E-01,4.61E-02,6.65E-01,1.75E-01,4.58E-02
9.91E+00,2.18E+00,6.54E-01,3.81E-01,9.62E-01,-5.58E-02,-3.53E-02,-1.45E-02,9.13E-02,1.20E-01,3.45E-02,1.41E-01,2.09E-01,4.44E-02,8.07E-01,4.84E-01,9.48E-01,-5.02E-02,3.40E-02,-3.73E-03,1.83E-01,4.04E-01,4.63E-02,6.37E-01,1.64E-01,3.86E-02
9.98E+00,2.14E+00,6.35E-01,4.32E-01,9.61E-01,-5.63E-02,-3.18E-02,-1.24E-02,7.01E-02,1.64E-01,3.45E-02,1.90E-01,1.99E-01,5.07E-02,8.16E-01,4.97E-01,9.48E-01,-3.54E-02,3.93E-02,-2.19E-03,1.96E-01,4.16E-01,4.66E-02,5.78E-01,1.35E-01,2.52E-02
1.00E+01,2.09E+00,6.35E-01,4.33E-01,9.61E-01,-5.63E-02,-3.18E-02,-1.24E-02,6.30E-02,1.73E-01,3.48E-02,2.92E-01,2.00E-01,5.84E-02,8.16E-01,4.97E-01,9.48E-01,-3.54E-02,3.93E-02,-2.19E-03,1.99E-01,4.17E-01,4.68E-02,5.60E-01,1.22E-01,2.23E-02
1.01E+01,2.05E+00,6.55E-01,4.13E-01,9.61E-01,-5.67E-02,-2.80E-02,-1.49E-02,6.97E-02,1.68E-01,3.48E-02,3.71E-01,2.05E-01,6.00E-02,8.25E-01,5.11E-01,9.48E-01,-2.24E-02,4.18E-02,5.89E-04,2.13E-01,4.24E-01,4.71E-02,5.26E-01,8.69E-02,1.72E-02
1.02E+01,2.00E+00,6.55E-01,4.12E-01,9.61E-01,-5.67E-02,-2.80E-02,-1.49E-02,6.35E-02,1.76E-01,3.51E-02,4.07E-01,1.92E-01,6.12E-02,8.25E-01,5.11E-01,9.48E-01,-2.24E-02,4.18E-02,5.89E-04,2.16E-01,4.24E-01,4.72E-02,5.15E-01,7.40E-02,1.50E-02
1.03E+01,1.95E+00,6.55E-01,4.12E-01,9.61E-01,-5.67E-02,-2.80E-02,-1.49E-02,6.04E-02,1.80E-01,3.52E-02,4.23E-01,1.88E-01,6.16E-02,8.35E-01,5.25E-01,9.47E-01,-1.11E-02,4.56E-02,1.79E-03,2.31E-01,4.28E-01,4.75E-02,4.93E-01,3.81E-02,1.10E-02
1.03E+01,1.90E+00,6.36E-01,4.94E-01,9.60E-01,-4.94E-02,-2.45E-02,-1.41E-02,3.93E-02,2.46E-01,3.54E-02,5.51E-01,1.88E-01,7.23E-02,8.35E-01,5.25E-01,9.47E-01,-1.11E-02,4.56E-02,1.79E-03,2.37E-01,4.24E-01,4.77E-02,4.77E-01,1.14E-02,8.78E-03
1.04E+01,1.86E+00,6.36E-01,4.94E-01,9.60E-01,-4.94E-02,-2.45E-02,-1.41E-02,3.67E-02,2.49E-01,3.56E-02,5.95E-01,1.90E-01,7.50E-02,8.45E-01,5.39E-01,9.47E-01,-8.70E-05,4.75E-02,1.26E-03,2.49E-01,4.28E-01,4.79E-02,4.71E-01,-1.07E-02,6.97E-03
1.05E+01,1.81E+00,6.48E-01,3.89E-01,9.60E-01,-4.46E-02,-2.42E-02,-1.27E-02,3.94E-02,1.83E-01,3.57E-02,6.02E-01,1.90E-01,6.83E-02,8.45E-01,5.39E-01,9.47E-01,-8.71E-05,4.75E-02,1.26E-03,2.55E-01,4.22E-01,4.81E-02,4.58E-01,-3.78E-02,7.06E-03
1.05E+01,1.76E+00,7.13E-01,4.25E-01,9.60E-01,-3.18E-02,-2.14E-02,-1.24E-02,7.69E-02,2.15E-01,3.59E-02,5.17E-01,1.89E-01,5.09E-02,8.55E-01,5.53E-01,9.48E-01,1.25E-02,4.97E-02,2.80E-03,2.68E-01,4.24E-01,4.83E-02,4.51E-01,-6.36E-02,6.96E-03
1.06E+01,1.71E+00,7.14E-01,4.25E-01,9.60E-01,-3.18E-02,-2.14E-02,-1.24E-02,7.21E-02,2.19E-01,3.62E-02,4.66E-01,1.81E-01,4.47E-02,8.55E-01,5.53E-01,9.48E-01,1.25E-02,4.97E-02,2.80E-03,2.71E-01,4.20E-01,4.83E-02,4.42E-01,-7.79E-02,6.01E-03
1.07E+01,1.66E+00,6.61E-01,4.37E-01,9.59E-01,-2.28E-02,-1.97E-02,-9.81E-03,3.13E-02,2.29E-01,3.64E-02,4.36E-01,1.90E-01,4.20E-02,8.66E-01,5.67E-01,9.48E-01,2.41E-02,5.10E-02,3.35E-03,2.88E-01,4.14E-01,4.86E-02,4.24E-01,-1.19E-01,3.77E-03
1.07E+01,1.62E+00,6.61E-01,4.37E-01,9.59E-01,-2.28E-02,-1.97E-02,-9.81E-03,2.71E-02,2.30E-01,3.68E-02,4.11E-01,2.13E-01,3.86E-02,8.66E-01,5.67E-01,9.48E-01,2.41E-02,5.10E-02,3.35E-03,2.94E-01,4.04E-01,4.86E-02,4.05E-01,-1.46E-01,2.29E-03
1.08E+01,1.57E+00,6.61E-01,4.40E-01,9.59E-01,-2.28E-02,-1.97E-02,-9.81E-03,2.53E-02,2.32E-01,3.70E-02,4.02E-01,2.23E-01,3.77E-02,8.78E-01,5.80E-01,9.48E-01,3.39E-02,4.94E-02,3.98E-03,3.07E-01,4.02E-01,4.89E-02,3.92E-01,-1.71E-01,1.51E-03
1.09E+01,1.52E+00,6.58E-01,4.10E-01,9.59E-01,-1.84E-02,-1.92E-02,-9.15E-03,1.75E-02,2.12E-01,3.74E-02,3.64E-01,2.48E-01,3.33E-02,8.78E-01,5.80E-01,9.48E-01,3.39E-02,4.94E-02,3.98E-03,3.13E-01,3.89E-01,4.89E-02,3.73E-01,-1.95E-01,8.43E-05
1.09E+01,1.47E+00,6.58E-01,4.10E-01,9.59E-01,-1.84E-02,-1.92E-02,-9.15E-03,1.36E-02,2.13E-01,3.78E-02,3.21E-01,2.63E-01,2.92E-02,8.90E-01,5.94E-01,9.48E-01,4.49E-02,4.76E-02,6.97E-03,3.26E-01,3.86E-01,4.91E-02,3.60E-01,-2.17E-01,9.22E-04
1.10E+01,1.42E+00,6.87E-01,4.35E-01,9.59E-01,-6.15E-03,-1.46E-02,-9.64E-03,2.98E-02,2.29E-01,3.79E-02,3.02E-01,2.69E-01,2.85E-02,8.90E-01,5.94E-01,9.48E-01,4.49E-02,4.76E-02,6.97E-03,3.31E-01,3.72E-01,4.91E-02,3.37E-01,-2.40E-01,-3.86E-03
1.11E+01,1.37E+00,6.79E-01,4.45E-01,9.59E-01,-3.67E-03,-1.15E-02,-9.60E-03,2.17E-02,2.34E-01,3.80E-02,2.89E-01,2.63E-01,2.97E-02,9.64E-01,6.02E-01,9.49E-01,5.35E-02,4.51E-02,5.91E-03,3.86E-01,3.63E-01,4.94E-02,3.12E-01,-2.58E-01,-8.09E-03
1.11E+01,1.32E+00,6.79E-01,4.45E-01,9.59E-01,-3.67E-03,-1.15E-02,-9.60E-03,1.92E-02,2.31E-01,3.82E-02,2.86E-01,2.58E-01,3.17E-02,9.65E-01,6.02E-01,9.49E-01,5.35E-02,4.51E-02,5.91E-03,3.90E-01,3.47E-01,4.91E-02,2.86E-01,-3.17E-01,-9.30E-03
1.12E+01,1.27E+00,6.94E-01,4.36E-01,9.58E-01,2.40E-03,-9.89E-03,-5.75E-03,2.71E-02,2.22E-01,3.83E-02,2.87E-01,2.57E-01,3.56E-02,9.02E-01,6.15E-01,9.49E-01,6.05E-02,4.14E-02,8.18E-03,3.50E-01,3.40E-01,4.92E-02,2.64E-01,-3.70E-01,-8.89E-03
1.13E+01,1.23E+00,6.94E-01,4.35E-01,9.58E-01,2.40E-03,-9.89E-03,-5.74E-03,2.50E-02,2.18E-01,3.85E-02,2.61E-01,2.45E-01,2.89E-02,9.02E-01,6.15E-01,9.49E-01,6.05E-02,4.14E-02,8.18E-03,3.53E-01,3.23E-01,4.92E-02,2.41E-01,-3.68E-01,-1.21E-02
1.14E+01,1.18E+00,6.94E-01,4.35E-01,9.58E-01,2.40E-03,-9.89E-03,-5.74E-03,2.39E-02,2.16E-01,3.86E-02,2.50E-01,2.40E-01,2.66E-02,9.28E-01,6.31E-01,9.50E-01,7.03E-02,3.83E-02,6.74E-03,3.74E-01,3.16E-01,4.96E-02,2.24E-01,-3.68E-01,-1.57E-02
1.14E+01,1.13E+00,6.94E-01,4.35E-01,9.58E-01,2.40E-03,-9.89E-03,-5.74E-03,2.39E-02,2.16E-01,3.86E-02,2.50E-01,2.40E-01,2.66E-02,9.28E-01,6.31E-01,9.50E-01,7.03E-02,3.83E-02,6.74E-03,3.76E-01,2.98E-01,4.94E-02,2.00E-01,-3.80E-01,-1.54E-02
1.15E+01,1.08E+00,7.03E-01,4.50E-01,9.58E-01,1.25E-02,-5.56E-03,-7.80E-03,2.62E-02,2.13E-01,3.90E-02,2.13E-01,2.15E-01,2.20E-02,9.28E-01,6.31E-01,9.50E-01,7.03E-02,3.83E-02,6.74E-03,3.78E-01,2.80E-01,4.93E-02,1.74E-01,-3.91E-01,-1.57E-02
1.16E+01,1.03E+00,7.00E-01,4.52E-01,9.58E-01,1.25E-02,-5.56E-03,-7.80E-03,2.26E-02,2.09E-01,3.91E-02,2.01E-01,2.05E-01,2.33E-02,9.42E-01,6.42E-01,9.50E-01,7.66E-02,3.30E-02,8.53E-03,3.89E-01,2.69E-01,4.96E-02,1.51E-01,-4.03E-01,-1.51E-02
1.16E+01,9.80E-01,7.00E-01,5.06E-01,9.58E-01,1.47E-02,-1.41E-03,-5.95E-03,2.24E-02,2.44E-01,3.92E-02,1.97E-01,2.04E-01,2.53E-02,9.42E-01,6.42E-01,9.50E-01,7.66E-02,3.30E-02,8.53E-03,3.90E-01,2.51E-01,4.94E-02,1.25E-01,-4.13E-01,-1.78E-02
1.17E+01,9.31E-01,7.00E-01,5.07E-01,9.58E-01,1.47E-02,-1.41E-03,-5.95E-03,2.17E-02,2.35E-01,3.94E-02,2.74E-01,1.89E-01,3.40E-02,9.41E-01,6.38E-01,9.51E-01,8.26E-02,2.60E-02,7.35E-03,3.90E-01,2.30E-01,4.96E-02,1.02E-01,-4.26E-01,-2.09E-02
1.18E+01,8.82E-01,7.47E-01,4.52E-01,9.58E-01,1.96E-02,1.36E-04,-5.94E-03,5.35E-02,1.90E-01,3.95E-02,2.66E-01,1.69E-01,2.98E-02,9.41E-01,6.38E-01,9.51E-01,8.26E-02,2.60E-02,7.35E-03,3.89E-01,2.10E-01,4.95E-02,5.86E-02,-4.25E-01,-2.28E-02
1.18E+01,8.33E-01,7.47E-01,4.52E-01,9.58E-01,1.96E-02,1.36E-04,-5.94E-03,5.29E-02,1.84E-01,3.95E-02,2.19E-01,1.37E-01,2.31E-02,9.41E-01,6.38E-01,9.51E-01,8.26E-02,2.60E-02,7.35E-03,3.89E-01,2.01E-01,4.94E-02,3.81E-02,-4.25E-01,-2.36E-02
1.19E+01,7.84E-01,7.48E-01,4.56E-01,9.58E-01,1.96E-02,1.36E-04,-5.94E-03,5.30E-02,1.80E-01,3.96E-02,1.83E-01,1.12E-01,1.95E-02,1.06E+00,6.99E-01,9.52E-01,8.64E-02,1.90E-02,6.88E-03,4.67E-01,2.13E-01,4.95E-02,-5.89E-03,-4.41E-01,-2.37E-02
1.20E+01,7.35E-01,7.23E-01,4.73E-01,9.58E-01,2.49E-02,2.71E-03,-6.99E-03,3.53E-02,1.84E-01,3.97E-02,1.57E-01,9.86E-02,1.77E-02,1.06E+00,6.99E-01,9.52E-01,8.64E-02,1.90E-02,6.88E-03,4.67E-01,2.13E-01,4.95E-02,-5.89E-03,-4.41E-01,-2.37E-02
1.20E+01,6.86E-01,7.23E-01,4.73E-01,9.58E-01,2.49E-02,2.71E-03,-6.99E-03,3.54E-02,1.77E-01,3.98E-02,1.48E-01,9.34E-02,1.98E-02,9.75E-01,6.87E-01,9.52E-01,8.86E-02,1.45E-02,6.99E-03,4.02E-01,1.66E-01,4.93E-02,-4.86E-02,-4.64E-01,-2.27E-02
1.21E+01,6.37E-01,7.16E-01,4.73E-01,9.58E-01,2.49E-02,2.71E-03,-6.99E-03,3.06E-02,1.73E-01,3.99E-02,1.43E-01,9.10E-02,2.05E-02,9.75E-01,6.87E-01,9.52E-01,8.86E-02,1.45E-02,6.99E-03,4.02E-01,1.66E-01,4.93E-02,-4.86E-02,-4.64E-01,-2.27E-02
1.22E+01,5.88E-01,7.45E-01,4.83E-01,9.58E-01,2.96E-02,2.85E-03,-6.63E-03,5.09E-02,1.68E-01,4.00E-02,1.35E-01,7.51E-02,2.19E-02,9.59E-01,7.19E-01,9.53E-01,8.98E-02,7.68E-03,5.46E-03,3.84E-01,1.48E-01,4.96E-02,-1.09E-01,-3.96E-01,-2.45E-02
1.22E+01,5.39E-01,7.45E-01,4.83E-01,9.58E-01,2.96E-02,2.85E-03,-6.63E-03,5.08E-02,1.64E-01,4.01E-02,1.31E-01,6.79E-02,2.21E-02,9.59E-01,7.19E-01,9.53E-01,8.98E-02,7.68E-03,5.46E-03,3.82E-01,1.38E-01,4.96E-02,-1.11E-01,-3.77E-01,-2.25E-02
1.23E+01,4.90E-01,7.45E-01,4.22E-01,9.59E-01,3.14E-02,4.17E-03,-4.57E-03,5.05E-02,1.10E-01,4.02E-02,7.79E-02,5.05E-02,1.64E-02,1.01E+00,6.85E-01,9.53E-01,9.10E-02,1.56E-03,7.27E-03,4.13E-01,8.62E-02,4.97E-02,-1.48E-01,-3.43E-01,-2.27E-02
1.24E+01,4.41E-01,7.45E-01,4.22E-01,9.59E-01,3.14E-02,4.17E-03,-4.57E-03,5.06E-02,1.02E-01,4.02E-02,1.07E-03,4.10E-02,7.18E-03,1.01E+00,6.85E-01,9.53E-01,9.10E-02,1.56E-03,7.27E-03,4.10E-01,7.67E-02,4.96E-02,-1.77E-01,-3.42E-01,-2.60E-02
1.25E+01,3.92E-01,7.91E-01,4.91E-01,9.59E-01,3.46E-02,4.57E-03,-3.81E-03,8.30E-02,1.47E-01,4.04E-02,-2.97E-02,3.83E-02,4.93E-03,1.03E+00,6.92E-01,9.54E-01,9.08E-02,-4.22E-03,4.89E-03,4.11E-01,5.31E-02,4.95E-02,-2.57E-01,-3.41E-01,-3.51E-02
1.25E+01,3.43E-01,7.91E-01,4.93E-01,9.59E-01,3.46E-02,4.57E-03,-3.81E-03,8.30E-02,1.39E-01,4.04E-02,-4.55E-02,3.62E-02,5.31E-03,1.03E+00,6.92E-01,9.54E-01,9.08E-02,-4.22E-03,4.89E-03,4.04E-01,3.49E-02,4.91E-02,-2.92E-01,-3.39E-01,-3.29E-02
1.26E+01,2.94E-01,7.63E-01,4.37E-01,9.59E-01,3.35E-02,2.62E-03,-5.24E-03,6.25E-02,8.73E-02,4.07E-02,-9.97E-02,4.24E-02,1.65E-03,1.03E+00,6.92E-01,9.54E-01,9.08E-02,-4.22E-03,4.89E-03,4.01E-01,2.58E-02,4.90E-02,-3.09E-01,-3.38E-01,-3.22E-02
1.27E+01,2.45E-01,7.63E-01,4.37E-01,9.59E-01,3.35E-02,2.62E-03,-5.24E-03,6.22E-02,7.96E-02,4.08E-02,-1.70E-01,5.77E-02,-3.24E-03,1.04E+00,6.97E-01,9.54E-01,8.59E-02,-6.95E-03,6.91E-03,4.01E-01,3.43E-03,4.89E-02,-3.63E-01,-3.34E-01,-2.96E-02
1.27E+01,1.96E-01,7.52E-01,5.97E-01,9.59E-01,3.50E-02,4.96E-03,-7.03E-03,5.45E-02,1.83E-01,4.11E-02,-2.28E-01,7.22E-02,-5.42E-03,1.04E+00,6.97E-01,9.54E-01,8.59E-02,-6.95E-03,6.91E-03,3.94E-01,-1.32E-02,4.85E-02,-3.80E-01,-3.35E-01,-3.07E-02
1.28E+01,1.47E-01,7.52E-01,5.99E-01,9.59E-01,3.50E-02,4.96E-03,-7.03E-03,5.48E-02,1.75E-01,4.11E-02,-7.84E-02,8.60E-02,1.98E-02,1.06E+00,7.02E-01,9.55E-01,8.22E-02,-1.46E-02,3.86E-03,3.96E-01,-2.59E-02,4.86E-02,-4.02E-01,-3.39E-01,-3.41E-02
1.29E+01,9.80E-02,7.68E-01,4.78E-01,9.60E-01,3.04E-02,4.14E-03,-6.20E-03,6.60E-02,8.26E-02,4.14E-02,2.97E-02,1.00E-01,3.28E-02,1.06E+00,7.02E-01,9.55E-01,8.22E-02,-1.46E-02,3.86E-03,3.87E-01,-4.13E-02,4.82E-02,-4.12E-01,-3.37E-01,-3.02E-02
1.29E+01,4.90E-02,7.68E-01,4.76E-01,9.60E-01,3.04E-02,4.14E-03,-6.20E-03,6.60E-02,7.37E-02,4.13E-02,-4.00E-02,1.00E-01,1.96E-02,1.08E+00,7.68E-01,9.55E-01,7.57E-02,-1.97E-02,3.74E-03,3.93E-01,-1.02E-02,4.82E-02,-4.32E-01,-3.37E-01,-2.81E-02
1.30E+01,0.00E+00,7.69E-01,4.76E-01,9.60E-01,3.04E-02,4.14E-03,-6.20E-03,6.64E-02,6.73E-02,4.13E-02,-9.50E-02,9.96E-02,1.20E-02,1.08E+00,7.68E-01,9.55E-01,7.57E-02,-1.97E-02,3.74E-03,3.89E-01,-1.74E-02,4.80E-02,-3.92E-01,-3.38E-01,-2.13E-02
,,7.88E-01,4.64E-01,9.60E-01,3.58E-02,5.37E-03,-3.42E-03,8.00E-02,5.09E-02,4.14E-02,-1.46E-01,9.36E-02,6.28E-03,1.08E+00,7.68E-01,9.55E-01,7.57E-02,-1.97E-02,3.74E-03,3.84E-01,-2.46E-02,4.79E-02,-3.59E-01,-3.39E-01,-1.65E-02
,,7.88E-01,4.64E-01,9.60E-01,3.58E-02,5.37E-03,-3.42E-03,8.00E-02,4.33E-02,4.12E-02,-2.01E-01,8.18E-02,-6.44E-04,1.16E+00,6.88E-01,9.56E-01,7.09E-02,-2.65E-02,9.52E-04,4.22E-01,-1.06E-01,4.75E-02,-3.41E-01,-3.47E-01,-1.60E-02
,,7.92E-01,4.79E-01,9.60E-01,3.23E-02,8.08E-03,-6.20E-03,8.29E-02,5.02E-02,4.14E-02,-2.26E-01,7.88E-02,-4.74E-03,1.10E+00,7.11E-01,9.56E-01,6.49E-02,-3.04E-02,7.58E-04,3.65E-01,-1.01E-01,4.74E-02,-4.56E-01,-3.56E-01,-2.86E-02
,,7.92E-01,4.79E-01,9.60E-01,3.23E-02,8.08E-03,-6.20E-03,8.34E-02,4.36E-02,4.12E-02,-2.40E-01,6.51E-02,-9.86E-04,1.10E+00,7.11E-01,9.56E-01,6.49E-02,-3.04E-02,7.58E-04,3.54E-01,-1.12E-01,4.72E-02,-4.95E-01,-3.14E-01,-2.84E-02
,,7.58E-01,4.87E-01,9.61E-01,2.99E-02,6.41E-03,-6.08E-03,6.04E-02,3.98E-02,4.13E-02,-2.54E-01,5.83E-02,3.32E-03,1.17E+00,7.50E-01,9.57E-01,5.70E-02,-3.88E-02,1.09E-03,3.89E-01,-9.58E-02,4.74E-02,-5.36E-01,-2.82E-01,-2.79E-02
,,7.58E-01,4.87E-01,9.61E-01,2.89E-02,7.22E-03,-4.26E-03,6.09E-02,3.35E-02,4.12E-02,-2.55E-01,7.01E-02,6.59E-03,1.17E+00,7.50E-01,9.57E-01,5.70E-02,-3.88E-02,1.09E-03,3.76E-01,-1.05E-01,4.72E-02,-5.48E-01,-2.49E-01,-2.61E-02
,,7.83E-01,5.31E-01,9.61E-01,2.89E-02,7.22E-03,-4.26E-03,7.87E-02,5.76E-02,4.14E-02,-2.29E-01,7.11E-02,9.12E-03,1.13E+00,7.14E-01,9.57E-01,4.48E-02,-4.31E-02,-1.33E-03,3.35E-01,-1.38E-01,4.73E-02,-5.67E-01,-2.23E-01,-2.68E-02
,,7.77E-01,5.41E-01,9.61E-01,2.47E-02,7.64E-03,-4.07E-03,7.47E-02,5.84E-02,4.15E-02,-1.92E-01,6.46E-02,1.28E-02,1.13E+00,7.14E-01,9.57E-01,4.48E-02,-4.31E-02,-1.33E-03,3.21E-01,-1.44E-01,4.72E-02,-6.04E-01,-1.66E-01,-2.69E-02
,,7.77E-01,5.41E-01,9.61E-01,2.47E-02,7.64E-03,-4.07E-03,7.52E-02,5.30E-02,4.13E-02,-1.46E-01,6.24E-02,1.58E-02,1.14E+00,7.15E-01,9.58E-01,3.09E-02,-4.55E-02,-3.55E-03,3.17E-01,-1.50E-01,4.73E-02,-6.42E-01,-1.21E-01,-2.81E-02
,,8.01E-01,5.52E-01,9.62E-01,2.30E-02,8.45E-03,-4.20E-03,9.23E-02,5.58E-02,4.14E-02,-1.16E-01,6.12E-02,1.67E-02,1.14E+00,7.15E-01,9.58E-01,3.09E-02,-4.55E-02,-3.55E-03,3.04E-01,-1.53E-01,4.71E-02,-6.52E-01,-8.21E-02,-2.44E-02
,,8.01E-01,5.53E-01,9.62E-01,2.30E-02,8.45E-03,-4.20E-03,9.28E-02,5.08E-02,4.11E-02,-7.99E-02,4.49E-02,1.83E-02,1.14E+00,7.15E-01,9.58E-01,3.09E-02,-4.55E-02,-3.55E-03,2.97E-01,-1.55E-01,4.70E-02,-6.49E-01,-6.55E-02,-2.11E-02
,,8.38E-01,5.78E-01,9.62E-01,2.28E-02,8.17E-03,-4.75E-03,1.19E-01,6.29E-02,4.11E-02,-4.10E-02,2.11E-02,2.05E-02,1.28E+00,7.14E-01,9.58E-01,1.97E-02,-4.70E-02,-4.84E-03,3.72E-01,-1.59E-01,4.67E-02,-6.81E-01,-6.67E-02,-1.97E-02
,,8.38E-01,5.78E-01,9.62E-01,2.23E-02,8.70E-03,-7.48E-03,1.19E-01,5.76E-02,4.07E-02,-9.88E-04,-8.54E-03,2.10E-02,1.22E+00,7.22E-01,9.58E-01,1.80E-03,-5.15E-02,-5.51E-03,3.21E-01,-1.52E-01,4.64E-02,-7.13E-01,-8.42E-02,-1.95E-02
,,8.00E-01,5.76E-01,9.63E-01,2.23E-02,8.70E-03,-7.48E-03,9.28E-02,5.11E-02,4.07E-02,2.53E-02,-2.23E-02,2.49E-02,1.22E+00,7.22E-01,9.58E-01,1.80E-03,-5.15E-02,-5.51E-03,3.07E-01,-1.50E-01,4.61E-02,-7.06E-01,-7.39E-02,-1.56E-02
,,8.00E-01,5.76E-01,9.63E-01,2.23E-02,8.70E-03,-7.48E-03,9.32E-02,4.60E-02,4.05E-02,4.05E-02,-2.20E-02,2.63E-02,1.18E+00,7.27E-01,9.58E-01,-9.36E-03,-5.53E-02,-7.83E-03,2.65E-01,-1.43E-01,4.61E-02,-6.85E-01,-4.59E-02,-1.19E-02
,,8.14E-01,5.49E-01,9.63E-01,2.46E-02,8.85E-03,-3.39E-03,1.03E-01,2.19E-02,4.06E-02,3.18E-02,-2.58E-02,2.41E-02,1.18E+00,7.27E-01,9.58E-01,-9.36E-03,-5.53E-02,-7.83E-03,2.58E-01,-1.41E-01,4.61E-02,-6.59E-01,-1.70E-02,-6.74E-03
,,8.14E-01,5.49E-01,9.63E-01,2.89E-02,9.17E-03,-5.95E-03,1.03E-01,1.67E-02,4.03E-02,7.12E-03,-3.29E-02,1.47E-02,1.22E+00,7.03E-01,9.59E-01,-2.26E-02,-5.40E-02,-8.45E-03,2.62E-01,-1.50E-01,4.62E-02,-6.08E-01,6.13E-02,1.76E-03
,,8.63E-01,5.05E-01,9.64E-01,2.89E-02,9.17E-03,-5.95E-03,1.38E-01,-1.95E-02,4.04E-02,-7.26E-02,-3.60E-02,5.74E-03,1.22E+00,7.03E-01,9.59E-01,-2.26E-02,-5.40E-02,-8.45E-03,2.48E-01,-1.44E-01,4.59E-02,-5.89E-01,7.91E-02,2.79E-03
,,8.26E-01,5.53E-01,9.64E-01,2.93E-02,6.41E-03,-3.65E-03,1.11E-01,8.67E-03,4.05E-02,-1.79E-01,-4.06E-02,-2.09E-03,1.20E+00,7.51E-01,9.59E-01,-3.85E-02,-5.38E-02,-9.34E-03,2.19E-01,-1.01E-01,4.58E-02,-5.38E-01,1.03E-01,9.35E-03
,,8.25E-01,5.54E-01,9.64E-01,2.93E-02,6.41E-03,-3.65E-03,1.11E-01,3.67E-03,4.03E-02,-1.99E-01,-1.72E-02,-1.93E-03,1.21E+00,7.20E-01,9.59E-01,-5.18E-02,-5.28E-02,-1.04E-02,2.16E-01,-1.18E-01,4.58E-02,-4.99E-01,1.18E-01,1.35E-02
,,8.31E-01,5.56E-01,9.65E-01,2.73E-02,4.50E-03,-3.13E-03,1.15E-01,-3.22E-04,4.05E-02,-2.17E-01,5.42E-04,-1.30E-03,1.21E+00,7.19E-01,9.59E-01,-5.18E-02,-5.28E-02,-1.04E-02,1.96E-01,-1.01E-01,4.56E-02,-3.96E-01,1.55E-01,2.18E-02
,,8.31E-01,5.56E-01,9.65E-01,2.73E-02,4.50E-03,-3.13E-03,1.14E-01,-5.50E-03,4.02E-02,-2.26E-01,1.43E-02,-1.10E-03,1.29E+00,8.14E-01,9.59E-01,-6.00E-02,-4.77E-02,-1.32E-02,2.40E-01,-2.19E-02,4.54E-02,-3.60E-01,1.81E-01,2.07E-02
,,9.08E-01,6.16E-01,9.66E-01,2.53E-02,4.94E-03,-5.50E-03,1.67E-01,3.10E-02,4.03E-02,-2.37E-01,2.80E-02,-2.69E-03,1.29E+00,8.14E-01,9.59E-01,-6.00E-02,-4.77E-02,-1.32E-02,2.27E-01,-9.74E-03,4.50E-02,-1.96E-01,1.48E-01,4.02E-02
,,9.08E-01,6.16E-01,9.66E-01,2.53E-02,4.94E-03,-5.50E-03,1.66E-01,2.58E-02,3.97E-02,-1.70E-01,-8.48E-03,9.53E-03,1.23E+00,7.24E-01,9.59E-01,-6.92E-02,-4.65E-02,-1.06E-02,1.72E-01,-6.01E-02,4.46E-02,-6.75E-02,1.21E-01,5.35E-02
,,8.94E-01,6.61E-01,9.66E-01,2.18E-02,6.42E-03,-5.17E-03,1.55E-01,5.26E-02,3.96E-02,-9.56E-02,-3.32E-02,1.99E-02,1.22E+00,7.23E-01,9.59E-01,-6.92E-02,-4.65E-02,-1.06E-02,1.60E-01,-4.64E-02,4.45E-02,-6.91E-02,1.41E-01,4.17E-02
,,8.94E-01,6.61E-01,9.66E-01,2.18E-02,6.42E-03,-5.17E-03,1.54E-01,5.01E-02,3.94E-02,-5.07E-02,-4.22E-02,2.45E-02,1.28E+00,7.20E-01,9.59E-01,-6.81E-02,-4.52E-02,-1.16E-02,1.90E-01,-3.43E-02,4.43E-02,-6.57E-02,1.43E-01,3.46E-02
,,8.88E-01,5.55E-01,9.67E-01,1.93E-02,2.16E-03,-6.39E-03,1.48E-01,-2.81E-02,3.93E-02,2.46E-02,-6.12E-02,2.96E-02,1.28E+00,7.20E-01,9.59E-01,-6.81E-02,-4.52E-02,-1.16E-02,1.85E-01,-2.74E-02,4.42E-02,-6.33E-02,1.35E-01,3.28E-02
,,8.88E-01,5.55E-01,9.67E-01,1.93E-02,2.16E-03,-6.39E-03,1.46E-01,-3.15E-02,3.89E-02,-5.35E-02,-6.45E-02,1.66E-02,1.24E+00,7.29E-01,9.59E-01,-6.87E-02,-4.16E-02,-1.40E-02,1.39E-01,-7.47E-04,4.39E-02,-4.38E-02,1.31E-01,3.08E-02
,,8.64E-01,5.24E-01,9.67E-01,2.26E-02,7.00E-04,-6.22E-03,1.28E-01,-5.67E-02,3.89E-02,-1.12E-01,-6.86E-02,8.70E-03,1.41E+00,7.20E-01,9.59E-01,-6.96E-02,-4.01E-02,-1.20E-02,2.46E-01,6.54E-03,4.38E-02,-1.95E-02,1.51E-01,3.55E-02
,,8.68E-01,5.45E-01,9.67E-01,2.16E-02,-1.92E-03,-4.61E-03,1.29E-01,-4.58E-02,3.86E-02,-2.05E-01,-5.54E-02,-1.91E-05,1.41E+00,7.20E-01,9.59E-01,-6.96E-02,-4.01E-02,-1.20E-02,2.35E-01,2.00E-02,4.34E-02,-4.73E-02,9.75E-02,2.88E-02
,,8.71E-01,5.45E-01,9.68E-01,2.16E-02,-1.92E-03,-4.61E-03,1.29E-01,-4.89E-02,3.87E-02,-2.61E-01,-4.10E-02,-5.59E-03,1.26E+00,7.38E-01,9.59E-01,-7.10E-02,-3.87E-02,-1.41E-02,1.18E-01,4.57E-02,4.32E-02,-4.95E-02,1.01E-01,2.75E-02
,,8.66E-01,5.24E-01,9.69E-01,1.41E-02,-8.78E-04,-7.19E-03,1.22E-01,-6.89E-02,3.85E-02,-2.94E-01,-2.96E-02,-5.78E-03,1.26E+00,7.43E-01,9.59E-01,-6.65E-02,-3.50E-02,-1.48E-02,1.14E-01,6.25E-02,4.34E-02,-2.98E-02,1.53E-01,3.03E-02
,,8.66E-01,5.23E-01,9.69E-01,1.41E-02,-8.78E-04,-7.19E-03,1.21E-01,-7.00E-02,3.83E-02,-3.09E-01,-2.53E-02,-4.65E-03,1.26E+00,7.43E-01,9.59E-01,-6.65E-02,-3.50E-02,-1.48E-02,1.06E-01,7.46E-02,4.35E-02,-1.25E-02,1.92E-01,3.34E-02
,,8.66E-01,5.23E-01,9.69E-01,1.41E-02,-8.78E-04,-7.19E-03,1.19E-01,-7.17E-02,3.79E-02,-3.34E-01,-1.77E-02,-2.69E-03,1.27E+00,7.49E-01,9.59E-01,-6.76E-02,-3.30E-02,-1.57E-02,1.02E-01,9.08E-02,4.35E-02,4.37E-03,2.22E-01,3.57E-02
,,8.72E-01,5.66E-01,9.69E-01,9.44E-03,-3.51E-03,-7.12E-03,1.21E-01,-4.28E-02,3.79E-02,-3.57E-01,-1.26E-02,-9.11E-04,1.27E+00,7.49E-01,9.59E-01,-6.76E-02,-3.30E-02,-1.57E-02,9.43E-02,1.03E-01,4.35E-02,3.23E-02,2.40E-01,3.98E-02
,,8.69E-01,5.38E-01,9.70E-01,1.60E-03,-6.18E-03,-7.73E-03,1.15E-01,-6.25E-02,3.76E-02,-3.06E-01,-4.94E-03,9.52E-03,1.28E+00,7.75E-01,9.58E-01,-6.77E-02,-2.91E-02,-1.46E-02,9.17E-02,1.32E-01,4.34E-02,7.42E-02,2.56E-01,4.48E-02
,,8.69E-01,5.38E-01,9.70E-01,1.60E-03,-6.18E-03,-7.73E-03,1.12E-01,-6.18E-02,3.72E-02,-2.97E-01,3.74E-03,1.08E-02,1.28E+00,7.75E-01,9.58E-01,-6.77E-02,-2.91E-02,-1.46E-02,8.82E-02,1.38E-01,4.34E-02,1.01E-01,2.60E-01,4.68E-02
,,9.34E-01,5.84E-01,9.71E-01,-1.58E-03,-6.43E-03,-6.90E-03,1.56E-01,-2.85E-02,3.74E-02,-2.96E-01,9.07E-03,1.18E-02,1.28E+00,7.63E-01,9.58E-01,-6.32E-02,-2.31E-02,-1.84E-02,8.31E-02,1.46E-01,4.32E-02,1.74E-01,2.76E-01,4.81E-02
,,9.35E-01,5.85E-01,9.71E-01,-1.58E-03,-6.43E-03,-6.90E-03,1.53E-01,-2.70E-02,3.69E-02,-2.70E-01,1.03E-02,1.35E-02,1.28E+00,7.63E-01,9.58E-01,-6.32E-02,-2.31E-02,-1.84E-02,7.75E-02,1.56E-01,4.32E-02,1.86E-01,2.74E-01,5.11E-02
,,8.97E-01,6.09E-01,9.71E-01,-6.62E-03,-5.16E-03,-8.95E-03,1.24E-01,-8.77E-03,3.68E-02,-2.53E-01,1.19E-02,1.29E-02,1.46E+00,8.36E-01,9.58E-01,-5.89E-02,-2.02E-02,-1.61E-02,1.99E-01,2.17E-01,4.28E-02,2.22E-01,2.40E-01,5.61E-02
,,8.97E-01,6.09E-01,9.71E-01,-6.62E-03,-5.16E-03,-8.95E-03,1.21E-01,-7.24E-03,3.64E-02,-1.96E-01,3.54E-02,2.11E-02,1.46E+00,8.36E-01,9.58E-01,-5.89E-02,-2.02E-02,-1.61E-02,1.96E-01,2.21E-01,4.26E-02,2.47E-01,2.04E-01,5.77E-02
,,9.08E-01,6.28E-01,9.72E-01,-1.12E-02,-3.69E-03,-6.81E-03,1.25E-01,8.80E-03,3.61E-02,-1.18E-01,5.58E-02,2.73E-02,1.29E+00,7.79E-01,9.58E-01,-5.30E-02,-1.61E-02,-1.63E-02,6.91E-02,1.93E-01,4.23E-02,2.71E-01,1.66E-01,5.46E-02
,,9.08E-01,6.28E-01,9.72E-01,-1.12E-02,-3.69E-03,-6.81E-03,1.24E-01,9.86E-03,3.59E-02,-9.33E-02,6.01E-02,2.79E-02,1.30E+00,7.88E-01,9.58E-01,-4.54E-02,-1.01E-02,-1.46E-02,6.90E-02,2.06E-01,4.25E-02,2.39E-01,2.16E-01,4.96E-02
,,8.97E-01,5.61E-01,9.72E-01,-1.24E-02,-7.41E-03,-9.17E-03,1.13E-01,-3.48E-02,3.58E-02,-9.51E-02,7.01E-02,2.22E-02,1.30E+00,7.88E-01,9.58E-01,-4.54E-02,-1.01E-02,-1.46E-02,6.62E-02,2.12E-01,4.27E-02,2.15E-01,2.43E-01,4.48E-02
,,8.94E-01,5.83E-01,9.73E-01,-1.35E-02,-3.97E-03,-5.95E-03,1.09E-01,-1.64E-02,3.58E-02,-1.38E-01,8.87E-02,1.83E-02,1.30E+00,7.98E-01,9.58E-01,-3.80E-02,-7.10E-03,-1.35E-02,6.76E-02,2.24E-01,4.28E-02,2.02E-01,2.70E-01,4.29E-02
,,8.94E-01,5.83E-01,9.73E-01,-1.35E-02,-3.97E-03,-5.95E-03,1.07E-01,-1.35E-02,3.53E-02,-1.34E-01,1.00E-01,1.54E-02,1.30E+00,7.98E-01,9.58E-01,-3.80E-02,-7.10E-03,-1.35E-02,6.54E-02,2.28E-01,4.29E-02,1.93E-01,2.82E-01,4.10E-02
,,9.07E-01,5.70E-01,9.73E-01,-1.57E-02,-3.08E-03,-9.15E-03,1.12E-01,-1.71E-02,3.49E-02,-1.36E-01,1.11E-01,1.24E-02,1.31E+00,8.08E-01,9.58E-01,-3.25E-02,-2.32E-03,-1.44E-02,6.75E-02,2.38E-01,4.28E-02,1.94E-01,2.92E-01,4.06E-02
,,9.07E-01,5.70E-01,9.73E-01,-1.57E-02,-3.08E-03,-9.15E-03,1.11E-01,-1.54E-02,3.46E-02,-1.38E-01,1.11E-01,1.33E-02,1.32E+00,8.18E-01,9.58E-01,-2.74E-02,3.17E-03,-1.45E-02,7.02E-02,2.48E-01,4.28E-02,1.98E-01,2.97E-01,4.15E-02
,,9.52E-01,5.34E-01,9.74E-01,-1.68E-02,-1.62E-03,-7.21E-03,1.41E-01,-3.77E-02,3.45E-02,-1.41E-01,1.13E-01,1.62E-02,1.32E+00,8.18E-01,9.58E-01,-2.74E-02,3.17E-03,-1.45E-02,7.00E-02,2.50E-01,4.28E-02,2.01E-01,2.94E-01,4.28E-02
,,9.52E-01,5.33E-01,9.74E-01,-1.68E-02,-1.62E-03,-7.21E-03,1.39E-01,-3.44E-02,3.38E-02,-1.85E-01,8.56E-02,9.63E-03,1.32E+00,8.28E-01,9.57E-01,-2.30E-02,8.42E-03,-1.63E-02,7.42E-02,2.58E-01,4.28E-02,2.09E-01,2.91E-01,4.29E-02
,,9.21E-01,5.73E-01,9.74E-01,-1.82E-02,7.75E-04,-9.34E-03,1.15E-01,-2.58E-03,3.36E-02,-2.20E-01,6.40E-02,4.34E-03,1.32E+00,8.28E-01,9.57E-01,-2.30E-02,8.42E-03,-1.63E-02,7.49E-02,2.59E-01,4.27E-02,2.18E-01,2.78E-01,4.66E-02
,,9.21E-01,5.74E-01,9.74E-01,-1.82E-02,7.75E-04,-9.34E-03,1.12E-01,3.54E-03,3.28E-02,-1.74E-01,6.36E-02,1.52E-02,1.33E+00,8.39E-01,9.57E-01,-1.47E-02,1.53E-02,-1.51E-02,8.03E-02,2.66E-01,4.27E-02,2.32E-01,2.71E-01,5.00E-02
,,9.50E-01,5.30E-01,9.75E-01,-2.37E-02,1.30E-03,-7.53E-03,1.31E-01,-2.30E-02,3.27E-02,-1.77E-01,5.58E-02,1.56E-02,1.33E+00,8.39E-01,9.57E-01,-1.47E-02,1.53E-02,-1.51E-02,8.13E-02,2.66E-01,4.27E-02,2.33E-01,2.61E-01,4.99E-02
,,9.50E-01,5.30E-01,9.75E-01,-2.37E-02,1.30E-03,-7.53E-03,1.30E-01,-2.05E-02,3.24E-02,-1.88E-01,4.77E-02,1.34E-02,1.37E+00,8.47E-01,9.57E-01,-9.37E-03,1.73E-02,-1.46E-02,1.16E-01,2.69E-01,4.25E-02,2.43E-01,2.20E-01,4.98E-02
,,9.50E-01,5.83E-01,9.75E-01,-2.58E-02,2.40E-03,-1.04E-02,1.29E-01,2.18E-02,3.22E-02,-1.70E-01,3.47E-02,1.56E-02,1.37E+00,8.47E-01,9.57E-01,-9.37E-03,1.73E-02,-1.46E-02,1.17E-01,2.68E-01,4.24E-02,2.43E-01,2.00E-01,4.95E-02
,,9.54E-01,5.83E-01,9.75E-01,-3.05E-02,3.17E-03,-8.69E-03,1.31E-01,2.68E-02,3.16E-02,-1.20E-01,2.35E-02,2.56E-02,1.34E+00,8.61E-01,9.57E-01,-3.05E-03,2.39E-02,-1.51E-02,9.76E-02,2.73E-01,4.23E-02,2.51E-01,1.60E-01,4.91E-02
,,9.48E-01,6.18E-01,9.76E-01,-3.05E-02,3.17E-03,-8.69E-03,1.26E-01,5.70E-02,3.15E-02,-5.44E-02,1.42E-02,3.25E-02,1.34E+00,8.71E-01,9.58E-01,5.16E-03,2.67E-02,-1.16E-02,1.05E-01,2.77E-01,4.24E-02,2.59E-01,1.49E-01,5.22E-02
,,9.48E-01,6.18E-01,9.76E-01,-3.05E-02,3.17E-03,-8.69E-03,1.24E-01,6.21E-02,3.10E-02,1.71E-02,7.70E-03,3.66E-02,1.34E+00,8.72E-01,9.58E-01,5.16E-03,2.67E-02,-1.16E-02,1.09E-01,2.72E-01,4.24E-02,2.59E-01,1.33E-01,5.02E-02
,,9.60E-01,5.84E-01,9.76E-01,-3.15E-02,2.46E-03,-9.99E-03,1.31E-01,4.36E-02,3.08E-02,5.02E-02,-5.40E-04,3.53E-02,1.35E+00,8.82E-01,9.58E-01,1.42E-02,3.13E-02,-1.40E-02,1.17E-01,2.74E-01,4.24E-02,2.62E-01,1.21E-01,4.49E-02
,,9.72E-01,5.52E-01,9.77E-01,-3.01E-02,3.57E-03,-8.70E-03,1.38E-01,2.91E-02,3.04E-02,4.08E-02,-1.69E-02,2.88E-02,1.35E+00,8.82E-01,9.58E-01,1.42E-02,3.13E-02,-1.40E-02,1.22E-01,2.67E-01,4.23E-02,2.55E-01,9.93E-02,4.55E-02
,,9.72E-01,5.52E-01,9.77E-01,-3.01E-02,3.57E-03,-8.70E-03,1.37E-01,3.18E-02,3.01E-02,2.61E-02,-2.39E-02,2.57E-02,1.32E+00,8.93E-01,9.58E-01,1.95E-02,3.34E-02,-1.15E-02,1.03E-01,2.68E-01,4.24E-02,2.52E-01,9.07E-02,4.61E-02
,,9.74E-01,5.92E-01,9.77E-01,-2.88E-02,4.05E-03,-1.03E-02,1.37E-01,6.77E-02,2.97E-02,2.25E-02,-4.10E-02,2.42E-02,1.32E+00,8.93E-01,9.58E-01,1.95E-02,3.34E-02,-1.15E-02,1.05E-01,2.64E-01,4.24E-02,2.50E-01,9.08E-02,4.49E-02
,,9.74E-01,5.92E-01,9.77E-01,-2.88E-02,4.05E-03,-1.03E-02,1.37E-01,7.01E-02,2.94E-02,3.84E-02,-4.62E-02,2.68E-02,1.36E+00,9.03E-01,9.58E-01,2.92E-02,3.46E-02,-1.32E-02,1.46E-01,2.57E-01,4.25E-02,2.44E-01,7.66E-02,4.19E-02
,,9.86E-01,6.03E-01,9.78E-01,-2.80E-02,3.38E-03,-8.25E-03,1.43E-01,8.23E-02,2.92E-02,7.17E-02,-5.81E-02,3.12E-02,1.41E+00,9.69E-01,9.59E-01,3.69E-02,3.54E-02,-1.30E-02,1.80E-01,2.94E-01,4.25E-02,2.34E-01,5.01E-02,4.21E-02
,,9.86E-01,6.03E-01,9.78E-01,-2.80E-02,3.38E-03,-8.25E-03,1.42E-01,8.65E-02,2.87E-02,1.03E-01,-7.00E-02,3.22E-02,1.41E+00,9.70E-01,9.59E-01,3.69E-02,3.54E-02,-1.30E-02,1.85E-01,2.83E-01,4.22E-02,2.86E-01,8.93E-04,5.05E-02
,,9.93E-01,6.75E-01,9.79E-01,-2.54E-02,3.65E-03,-9.53E-03,1.45E-01,1.42E-01,2.83E-02,1.84E-01,-8.56E-02,3.85E-02,1.37E+00,9.19E-01,9.59E-01,4.41E-02,3.79E-02,-1.26E-02,1.61E-01,2.35E-01,4.22E-02,2.85E-01,-2.79E-02,4.89E-02
,,9.93E-01,6.75E-01,9.79E-01,-2.54E-02,3.65E-03,-9.53E-03,1.44E-01,1.45E-01,2.78E-02,2.71E-01,-9.58E-02,4.68E-02,1.49E+00,8.97E-01,9.59E-01,5.06E-02,3.71E-02,-1.02E-02,2.53E-01,2.08E-01,4.24E-02,2.45E-01,-4.04E-02,4.48E-02
,,9.88E-01,5.88E-01,9.79E-01,-2.28E-02,3.11E-03,-9.59E-03,1.39E-01,8.53E-02,2.79E-02,3.10E-01,-1.01E-01,4.90E-02,1.49E+00,8.97E-01,9.59E-01,5.06E-02,3.71E-02,-1.02E-02,2.57E-01,1.95E-01,4.18E-02,1.69E-01,-1.25E-01,3.40E-02
,,9.88E-01,5.86E-01,9.79E-01,-2.28E-02,3.11E-03,-9.59E-03,1.38E-01,8.70E-02,2.74E-02,2.54E-01,-1.04E-01,3.75E-02,1.44E+00,9.14E-01,9.60E-01,5.67E-02,3.36E-02,-1.12E-02,2.22E-01,2.00E-01,4.19E-02,1.40E-01,-1.65E-01,2.98E-02
,,9.76E-01,6.05E-01,9.80E-01,-1.49E-02,1.51E-03,-6.50E-03,1.28E-01,1.02E-01,2.73E-02,2.15E-01,-1.08E-01,3.25E-02,1.44E+00,9.14E-01,9.60E-01,5.67E-02,3.36E-02,-1.12E-02,2.26E-01,1.79E-01,4.14E-02,6.67E-02,-2.24E-01,2.54E-02
,,9.76E-01,6.05E-01,9.80E-01,-1.49E-02,1.51E-03,-6.50E-03,1.26E-01,1.04E-01,2.67E-02,1.90E-01,-9.69E-02,2.54E-02,1.44E+00,9.14E-01,9.60E-01,5.67E-02,3.36E-02,-1.12E-02,2.28E-01,1.73E-01,4.12E-02,4.92E-02,-2.33E-01,2.54E-02
,,1.03E+00,6.19E-01,9.80E-01,-6.93E-03,-1.12E-03,-6.78E-03,1.64E-01,1.14E-01,2.66E-02,1.64E-01,-9.09E-02,2.09E-02,1.40E+00,9.50E-01,9.61E-01,6.04E-02,3.15E-02,-1.23E-02,2.09E-01,1.77E-01,4.13E-02,2.29E-02,-2.46E-01,2.83E-02
,,1.03E+00,6.19E-01,9.80E-01,-6.93E-03,-1.12E-03,-6.78E-03,1.63E-01,1.14E-01,2.64E-02,1.43E-01,-8.76E-02,1.86E-02,1.42E+00,9.33E-01,9.61E-01,6.44E-02,2.76E-02,-1.16E-02,2.25E-01,1.50E-01,4.16E-02,2.89E-02,-2.40E-01,3.31E-02
,,1.01E+00,6.15E-01,9.81E-01,-5.73E-03,7.47E-04,-6.78E-03,1.44E-01,1.11E-01,2.64E-02,1.06E-01,-7.45E-02,1.55E-02,1.42E+00,9.32E-01,9.61E-01,6.44E-02,2.76E-02,-1.16E-02,2.27E-01,1.35E-01,4.14E-02,-3.78E-03,-2.41E-01,3.09E-02
,,1.01E+00,6.17E-01,9.81E-01,-2.40E-03,-3.13E-03,-6.03E-03,1.43E-01,1.11E-01,2.62E-02,6.03E-02,-5.12E-02,1.30E-02,1.42E+00,9.65E-01,9.62E-01,6.58E-02,2.31E-02,-1.23E-02,2.28E-01,1.43E-01,4.16E-02,-3.45E-02,-2.46E-01,2.86E-02
,,1.01E+00,6.17E-01,9.81E-01,-2.40E-03,-3.13E-03,-6.03E-03,1.40E-01,1.10E-01,2.57E-02,3.94E-02,-3.76E-02,1.22E-02,1.42E+00,9.65E-01,9.62E-01,6.58E-02,2.31E-02,-1.23E-02,2.29E-01,1.29E-01,4.13E-02,-2.67E-02,-2.43E-01,3.29E-02
,,1.02E+00,5.53E-01,9.82E-01,2.32E-03,-2.71E-03,-5.57E-03,1.44E-01,6.37E-02,2.56E-02,-1.68E-02,-2.85E-02,6.08E-03,1.38E+00,9.59E-01,9.63E-01,6.88E-02,1.81E-02,-1.32E-02,2.00E-01,1.10E-01,4.15E-02,-3.24E-02,-2.29E-01,3.38E-02
,,1.03E+00,5.53E-01,9.82E-01,2.75E-03,-4.04E-03,-7.22E-03,1.44E-01,6.24E-02,2.52E-02,-1.01E-01,-2.44E-02,-2.77E-03,1.44E+00,9.77E-01,9.63E-01,6.83E-02,1.48E-02,-1.25E-02,2.43E-01,1.07E-01,4.17E-02,-5.16E-02,-2.02E-01,3.46E-02
,,1.03E+00,6.95E-01,9.82E-01,2.75E-03,-4.04E-03,-7.22E-03,1.46E-01,1.62E-01,2.53E-02,-1.38E-01,-2.27E-02,-3.65E-03,1.44E+00,9.77E-01,9.63E-01,6.83E-02,1.48E-02,-1.25E-02,2.42E-01,9.26E-02,4.13E-02,-4.93E-02,-2.11E-01,3.61E-02
,,1.03E+00,6.98E-01,9.82E-01,2.75E-03,-4.04E-03,-7.22E-03,1.44E-01,1.60E-01,2.45E-02,3.06E-02,-2.13E-02,2.45E-02,1.45E+00,9.82E-01,9.64E-01,7.02E-02,1.14E-02,-1.35E-02,2.48E-01,8.16E-02,4.13E-02,-5.17E-02,-2.21E-01,3.58E-02
,,1.03E+00,6.17E-01,9.83E-01,8.62E-04,-1.35E-03,-6.05E-03,1.40E-01,1.01E-01,2.44E-02,1.08E-01,-2.21E-02,3.26E-02,1.45E+00,9.82E-01,9.64E-01,7.02E-02,1.14E-02,-1.35E-02,2.47E-01,6.68E-02,4.09E-02,-5.85E-02,-2.28E-01,3.64E-02
,,1.03E+00,6.16E-01,9.83E-01,8.62E-04,-1.35E-03,-6.05E-03,1.38E-01,9.83E-02,2.39E-02,6.31E-02,-2.29E-02,2.27E-02,1.46E+00,9.87E-01,9.64E-01,7.02E-02,7.75E-03,-1.39E-02,2.52E-01,5.54E-02,4.09E-02,-6.90E-02,-2.37E-01,3.68E-02
,,1.02E+00,6.16E-01,9.83E-01,1.34E-03,2.96E-04,-5.28E-03,1.30E-01,9.75E-02,2.37E-02,4.56E-02,-2.21E-02,2.00E-02,1.46E+00,9.87E-01,9.64E-01,7.02E-02,7.75E-03,-1.39E-02,2.50E-01,4.10E-02,4.04E-02,-8.08E-02,-2.43E-01,3.72E-02
,,1.09E+00,5.73E-01,9.83E-01,1.34E-03,2.96E-04,-5.28E-03,1.73E-01,6.52E-02,2.35E-02,-1.09E-02,-3.63E-02,1.10E-02,1.44E+00,1.02E+00,9.65E-01,7.06E-02,4.35E-03,-1.37E-02,2.35E-01,5.29E-02,4.04E-02,-7.20E-02,-2.44E-01,4.03E-02
,,1.08E+00,6.94E-01,9.84E-01,2.43E-04,-2.55E-04,-6.42E-03,1.66E-01,1.49E-01,2.32E-02,-8.68E-02,-6.86E-02,1.46E-03,1.53E+00,1.06E+00,9.66E-01,6.92E-02,-2.53E-03,-1.75E-02,2.99E-01,7.30E-02,4.06E-02,-6.21E-02,-2.42E-01,3.95E-02
,,1.08E+00,6.96E-01,9.84E-01,2.43E-04,-2.55E-04,-6.42E-03,1.64E-01,1.49E-01,2.28E-02,-2.31E-02,-5.46E-02,1.49E-02,1.53E+00,1.06E+00,9.66E-01,6.92E-02,-2.53E-03,-1.75E-02,2.92E-01,5.16E-02,3.99E-02,-3.41E-02,-2.44E-01,4.77E-02
,,1.05E+00,6.27E-01,9.84E-01,-3.05E-03,-1.89E-03,-5.90E-03,1.39E-01,9.88E-02,2.26E-02,-4.35E-02,-1.96E-02,1.14E-02,1.53E+00,1.00E+00,9.66E-01,6.88E-02,-5.07E-03,-1.75E-02,2.86E-01,-7.03E-03,3.98E-02,-3.09E-02,-2.50E-01,5.01E-02
,,1.05E+00,6.27E-01,9.84E-01,-3.05E-03,-1.89E-03,-5.90E-03,1.38E-01,9.84E-02,2.24E-02,-5.98E-02,-6.92E-03,9.60E-03,1.53E+00,1.00E+00,9.66E-01,6.88E-02,-5.07E-03,-1.75E-02,2.80E-01,-2.07E-02,3.94E-02,-1.12E-01,-2.48E-01,4.13E-02
,,1.04E+00,5.84E-01,9.85E-01,-4.71E-03,-6.93E-04,-8.62E-03,1.32E-01,6.73E-02,2.24E-02,-1.12E-01,1.68E-02,3.92E-03,1.64E+00,1.05E+00,9.67E-01,6.82E-02,-1.20E-02,-1.61E-02,3.52E-01,2.93E-03,3.93E-02,-1.82E-01,-2.48E-01,3.67E-02
,,1.08E+00,6.47E-01,9.85E-01,-6.48E-03,1.74E-03,-6.76E-03,1.54E-01,1.12E-01,2.24E-02,-1.77E-01,3.92E-02,2.72E-03,1.64E+00,1.05E+00,9.67E-01,6.82E-02,-1.20E-02,-1.61E-02,3.45E-01,-9.94E-03,3.89E-02,-2.56E-01,-2.37E-01,3.00E-02
,,1.08E+00,6.48E-01,9.85E-01,-6.48E-03,1.74E-03,-6.76E-03,1.52E-01,1.12E-01,2.19E-02,-1.85E-01,4.53E-02,5.93E-03,1.51E+00,1.00E+00,9.67E-01,6.77E-02,-1.33E-02,-1.60E-02,2.43E-01,-5.98E-02,3.89E-02,-3.16E-01,-2.31E-01,2.61E-02
,,1.06E+00,6.59E-01,9.85E-01,-1.17E-02,6.33E-04,-7.62E-03,1.38E-01,1.21E-01,2.15E-02,-1.30E-01,3.49E-02,1.47E-02,1.50E+00,9.99E-01,9.67E-01,6.77E-02,-1.33E-02,-1.60E-02,2.36E-01,-7.23E-02,3.89E-02,-4.27E-01,-1.41E-01,1.66E-02
,,1.06E+00,6.60E-01,9.85E-01,-1.17E-02,6.33E-04,-7.62E-03,1.37E-01,1.21E-01,2.13E-02,-1.06E-01,3.80E-02,1.79E-02,1.51E+00,1.00E+00,9.68E-01,5.94E-02,-1.69E-02,-1.87E-02,2.36E-01,-8.28E-02,3.91E-02,-5.10E-01,-6.98E-02,1.30E-02
,,1.06E+00,6.60E-01,9.85E-01,-1.54E-02,3.60E-03,-8.59E-03,1.36E-01,1.22E-01,2.09E-02,-6.93E-02,4.58E-02,2.10E-02,1.50E+00,1.06E+00,9.68E-01,4.88E-02,-1.74E-02,-1.93E-02,2.19E-01,-5.34E-02,3.92E-02,-5.73E-01,-1.11E-02,1.45E-02
,,1.08E+00,6.85E-01,9.86E-01,-1.54E-02,3.60E-03,-8.59E-03,1.44E-01,1.42E-01,2.05E-02,9.02E-03,4.04E-02,2.94E-02,1.50E+00,1.06E+00,9.68E-01,4.88E-02,-1.74E-02,-1.93E-02,2.12E-01,-6.15E-02,3.90E-02,-5.31E-01,4.74E-02,2.74E-02
,,1.09E+00,6.69E-01,9.86E-01,-1.86E-02,4.91E-03,-6.92E-03,1.51E-01,1.31E-01,2.03E-02,5.46E-02,3.61E-02,3.40E-02,1.56E+00,9.84E-01,9.68E-01,3.63E-02,-1.80E-02,-2.18E-02,2.47E-01,-1.21E-01,3.90E-02,-5.11E-01,9.68E-02,3.26E-02
,,1.09E+00,6.68E-01,9.86E-01,-1.86E-02,4.91E-03,-6.92E-03,1.49E-01,1.33E-01,1.99E-02,7.16E-02,2.46E-02,3.07E-02,1.56E+00,9.83E-01,9.68E-01,3.63E-02,-1.80E-02,-2.18E-02,2.44E-01,-1.24E-01,3.88E-02,-5.39E-01,9.98E-02,3.12E-02
,,1.07E+00,6.54E-01,9.86E-01,-1.80E-02,5.77E-03,-8.27E-03,1.33E-01,1.24E-01,1.97E-02,8.54E-02,1.96E-02,2.74E-02,1.54E+00,9.56E-01,9.69E-01,2.41E-02,-1.50E-02,-2.30E-02,2.24E-01,-1.49E-01,3.83E-02,-6.20E-01,1.14E-01,2.82E-02
,,1.07E+00,6.54E-01,9.86E-01,-1.80E-02,5.77E-03,-8.27E-03,1.32E-01,1.26E-01,1.94E-02,7.66E-02,2.39E-02,2.50E-02,1.53E+00,1.00E+00,9.69E-01,9.57E-03,-1.19E-02,-2.41E-02,2.13E-01,-1.19E-01,3.80E-02,-6.71E-01,1.27E-01,2.76E-02
,,1.10E+00,6.76E-01,9.87E-01,-1.96E-02,8.16E-03,-8.35E-03,1.58E-01,1.43E-01,1.92E-02,8.51E-02,1.75E-02,2.59E-02,1.53E+00,1.00E+00,9.69E-01,9.57E-03,-1.19E-02,-2.41E-02,2.07E-01,-1.19E-01,3.77E-02,-6.22E-01,1.39E-01,3.90E-02
,,1.10E+00,6.76E-01,9.87E-01,-1.96E-02,8.16E-03,-8.35E-03,1.57E-01,1.45E-01,1.87E-02,1.07E-01,-1.01E-03,2.80E-02,1.62E+00,1.00E+00,9.69E-01,-8.88E-03,-1.06E-02,-2.46E-02,2.62E-01,-1.15E-01,3.73E-02,-5.80E-01,1.27E-01,4.74E-02
,,1.15E+00,6.79E-01,9.87E-01,-1.69E-02,8.70E-03,-7.17E-03,1.88E-01,1.49E-01,1.84E-02,1.25E-01,-2.83E-02,2.90E-02,1.62E+00,1.00E+00,9.69E-01,-8.88E-03,-1.06E-02,-2.46E-02,2.56E-01,-1.11E-01,3.68E-02,-5.24E-01,9.06E-02,5.39E-02
,,1.10E+00,6.53E-01,9.87E-01,-1.68E-02,9.28E-03,-8.48E-03,1.56E-01,1.32E-01,1.81E-02,1.39E-01,-6.45E-02,2.73E-02,1.57E+00,9.98E-01,9.69E-01,-2.68E-02,-5.42E-03,-2.70E-02,2.14E-01,-1.11E-01,3.63E-02,-4.94E-01,6.56E-02,5.54E-02
,,1.10E+00,6.53E-01,9.87E-01,-1.68E-02,9.28E-03,-8.48E-03,1.55E-01,1.32E-01,1.79E-02,1.26E-01,-6.60E-02,2.55E-02,1.57E+00,9.97E-01,9.69E-01,-2.68E-02,-5.41E-03,-2.70E-02,2.09E-01,-1.04E-01,3.60E-02,-4.39E-01,7.11E-02,6.19E-02
,,1.15E+00,6.30E-01,9.88E-01,-1.57E-02,1.02E-02,-6.17E-03,1.90E-01,1.18E-01,1.77E-02,1.01E-01,-6.75E-02,2.44E-02,1.61E+00,9.21E-01,9.69E-01,-4.02E-02,-2.38E-03,-2.86E-02,2.39E-01,-1.51E-01,3.58E-02,-4.01E-01,7.99E-02,6.47E-02
,,1.15E+00,6.30E-01,9.88E-01,-1.57E-02,1.02E-02,-6.17E-03,1.89E-01,1.19E-01,1.71E-02,6.09E-02,-9.91E-02,1.74E-02,1.62E+00,9.20E-01,9.69E-01,-4.02E-02,-2.38E-03,-2.86E-02,2.36E-01,-1.41E-01,3.55E-02,-4.03E-01,6.86E-02,6.23E-02
,,1.15E+00,6.98E-01,9.88E-01,-1.48E-02,9.46E-03,-7.91E-03,1.83E-01,1.69E-01,1.69E-02,3.04E-02,-1.25E-01,1.37E-02,1.58E+00,9.97E-01,9.69E-01,-5.17E-02,-8.68E-04,-3.01E-02,2.10E-01,-7.64E-02,3.52E-02,-3.83E-01,5.47E-02,6.59E-02
,,1.15E+00,6.99E-01,9.88E-01,-1.48E-02,9.46E-03,-7.91E-03,1.82E-01,1.70E-01,1.67E-02,5.01E-02,-1.07E-01,1.87E-02,1.58E+00,9.97E-01,9.69E-01,-5.17E-02,-8.68E-04,-3.01E-02,2.09E-01,-7.07E-02,3.51E-02,-3.42E-01,5.33E-02,7.14E-02
,,1.17E+00,6.97E-01,9.89E-01,-1.58E-02,7.89E-03,-7.93E-03,1.99E-01,1.69E-01,1.66E-02,6.43E-02,-1.00E-01,2.15E-02,1.59E+00,9.97E-01,9.69E-01,-6.58E-02,4.33E-04,-3.02E-02,2.10E-01,-5.18E-02,3.47E-02,-2.37E-01,4.85E-02,8.28E-02
,,1.17E+00,6.97E-01,9.89E-01,-1.58E-02,7.89E-03,-7.93E-03,1.98E-01,1.70E-01,1.63E-02,7.49E-02,-1.00E-01,2.30E-02,1.60E+00,9.99E-01,9.69E-01,-7.88E-02,3.78E-03,-3.42E-02,2.13E-01,-3.71E-02,3.45E-02,-1.75E-01,4.52E-02,8.43E-02
,,1.15E+00,7.01E-01,9.89E-01,-1.45E-02,7.41E-03,-7.34E-03,1.81E-01,1.73E-01,1.62E-02,8.49E-02,-9.40E-02,2.40E-02,1.60E+00,9.99E-01,9.69E-01,-7.88E-02,3.78E-03,-3.42E-02,2.11E-01,-2.11E-02,3.42E-02,-1.02E-01,3.63E-02,9.09E-02
,,1.15E+00,7.01E-01,9.89E-01,-1.45E-02,7.41E-03,-7.34E-03,1.80E-01,1.73E-01,1.59E-02,9.30E-02,-8.15E-02,2.40E-02,1.61E+00,1.00E+00,9.70E-01,-7.88E-02,3.78E-03,-3.42E-02,2.15E-01,-4.18E-03,3.41E-02,-3.11E-02,2.57E-02,9.83E-02
,,1.15E+00,7.05E-01,9.89E-01,-1.45E-02,7.41E-03,-7.34E-03,1.81E-01,1.76E-01,1.56E-02,1.00E-01,-7.17E-02,2.40E-02,1.61E+00,1.00E+00,9.70E-01,-8.76E-02,5.41E-03,-3.23E-02,2.14E-01,3.78E-03,3.39E-02,-7.04E-03,2.02E-02,1.02E-01
,,1.16E+00,6.85E-01,9.89E-01,-1.38E-02,7.28E-03,-7.29E-03,1.86E-01,1.63E-01,1.56E-02,9.56E-02,-6.78E-02,2.25E-02,1.62E+00,1.00E+00,9.70E-01,-9.16E-02,5.55E-03,-3.62E-02,2.17E-01,3.15E-02,3.35E-02,9.62E-02,6.40E-04,1.02E-01
,,1.16E+00,6.85E-01,9.89E-01,-1.38E-02,7.28E-03,-7.29E-03,1.85E-01,1.63E-01,1.53E-02,8.02E-02,-6.69E-02,2.03E-02,1.62E+00,1.00E+00,9.70E-01,-9.16E-02,5.55E-03,-3.62E-02,2.17E-01,3.15E-02,3.35E-02,9.62E-02,6.40E-04,1.02E-01
,,1.17E+00,7.59E-01,9.90E-01,-1.24E-02,7.09E-03,-5.36E-03,1.91E-01,2.15E-01,1.52E-02,1.14E-01,-6.89E-02,2.53E-02,1.73E+00,1.07E+00,9.70E-01,-9.40E-02,5.80E-03,-3.56E-02,2.88E-01,1.11E-01,3.30E-02,2.33E-01,-3.87E-02,1.16E-01
,,1.17E+00,7.59E-01,9.90E-01,-1.24E-02,7.09E-03,-5.36E-03,1.90E-01,2.15E-01,1.48E-02,1.82E-01,-7.30E-02,3.07E-02,1.73E+00,1.07E+00,9.70E-01,-9.38E-02,7.03E-03,-3.44E-02,2.85E-01,1.28E-01,3.26E-02,3.15E-01,-7.46E-02,1.22E-01
,,1.16E+00,7.52E-01,9.90E-01,-1.13E-02,8.37E-03,-5.28E-03,1.83E-01,2.09E-01,1.47E-02,2.35E-01,-7.56E-02,3.34E-02,1.64E+00,1.01E+00,9.70E-01,-9.38E-02,7.03E-03,-3.44E-02,2.19E-01,1.04E-01,3.25E-02,3.41E-01,-7.69E-02,1.17E-01
,,1.16E+00,7.52E-01,9.90E-01,-1.13E-02,8.37E-03,-5.28E-03,1.82E-01,2.08E-01,1.44E-02,2.57E-01,-7.41E-02,3.20E-02,1.64E+00,1.01E+00,9.70E-01,-9.38E-02,7.03E-03,-3.44E-02,2.17E-01,1.21E-01,3.24E-02,3.35E-01,-5.10E-02,1.10E-01
,,1.18E+00,7.65E-01,9.90E-01,-6.88E-03,9.15E-03,-5.42E-03,1.90E-01,2.15E-01,1.43E-02,2.81E-01,-7.61E-02,3.12E-02,1.64E+00,1.02E+00,9.70E-01,-9.38E-02,7.03E-03,-3.44E-02,2.21E-01,1.41E-01,3.25E-02,3.36E-01,-2.87E-02,1.07E-01
,,1.18E+00,7.65E-01,9.90E-01,-6.88E-03,9.15E-03,-5.42E-03,1.89E-01,2.14E-01,1.40E-02,2.98E-01,-8.21E-02,3.09E-02,1.63E+00,1.01E+00,9.70E-01,-8.78E-02,8.61E-03,-3.49E-02,2.13E-01,1.46E-01,3.25E-02,3.41E-01,-1.69E-02,1.05E-01
,,1.20E+00,8.32E-01,9.91E-01,-4.02E-03,8.41E-03,-5.20E-03,2.04E-01,2.59E-01,1.38E-02,3.52E-01,-9.36E-02,3.58E-02,1.71E+00,1.01E+00,9.70E-01,-8.22E-02,7.12E-03,-3.30E-02,2.64E-01,1.64E-01,3.24E-02,3.56E-01,5.93E-03,1.06E-01
,,1.17E+00,7.07E-01,9.91E-01,9.28E-04,7.36E-03,-5.37E-03,1.82E-01,1.67E-01,1.37E-02,4.31E-01,-1.10E-01,4.15E-02,1.71E+00,1.01E+00,9.70E-01,-8.22E-02,7.12E-03,-3.30E-02,2.62E-01,1.78E-01,3.21E-02,3.54E-01,-2.60E-02,1.03E-01
,,1.17E+00,7.04E-01,9.91E-01,9.28E-04,7.36E-03,-5.37E-03,1.81E-01,1.62E-01,1.34E-02,3.19E-01,-1.03E-01,2.36E-02,1.71E+00,1.01E+00,9.70E-01,-8.22E-02,7.12E-03,-3.30E-02,2.62E-01,1.78E-01,3.21E-02,3.54E-01,-2.60E-02,1.03E-01
,,1.23E+00,7.45E-01,9.91E-01,1.00E-02,5.89E-03,-3.50E-03,2.19E-01,1.88E-01,1.33E-02,2.40E-01,-9.76E-02,1.55E-02,1.68E+00,1.00E+00,9.70E-01,-8.22E-02,7.12E-03,-3.30E-02,2.41E-01,1.94E-01,3.16E-02,3.59E-01,-6.64E-02,1.01E-01
,,1.23E+00,7.46E-01,9.91E-01,1.00E-02,5.89E-03,-3.50E-03,2.17E-01,1.84E-01,1.30E-02,1.71E-01,-9.17E-02,7.95E-03,1.66E+00,1.03E+00,9.71E-01,-7.06E-02,6.45E-03,-3.43E-02,2.21E-01,2.32E-01,3.15E-02,3.74E-01,-7.01E-02,9.97E-02
,,1.23E+00,6.82E-01,9.92E-01,1.38E-02,6.41E-03,-3.65E-03,2.15E-01,1.35E-01,1.30E-02,7.58E-02,-8.64E-02,-2.21E-03,1.66E+00,1.03E+00,9.71E-01,-7.06E-02,6.45E-03,-3.43E-02,2.19E-01,2.42E-01,3.13E-02,3.80E-01,-7.18E-02,9.95E-02
,,1.23E+00,6.82E-01,9.92E-01,1.38E-02,6.41E-03,-3.65E-03,2.14E-01,1.30E-01,1.27E-02,-3.36E-02,-8.25E-02,-1.04E-02,1.72E+00,1.05E+00,9.71E-01,-6.21E-02,8.30E-03,-3.13E-02,2.59E-01,2.68E-01,3.13E-02,3.90E-01,-7.08E-02,1.01E-01
,,1.23E+00,6.85E-01,9.92E-01,1.68E-02,6.81E-03,-4.48E-03,2.15E-01,1.28E-01,1.24E-02,-1.12E-01,-7.93E-02,-1.42E-02,1.70E+00,1.09E+00,9.71E-01,-5.42E-02,4.46E-03,-3.29E-02,2.46E-01,3.04E-01,3.12E-02,4.00E-01,-7.56E-02,9.98E-02
,,1.23E+00,7.48E-01,9.92E-01,1.68E-02,6.81E-03,-4.48E-03,2.10E-01,1.66E-01,1.23E-02,-1.35E-01,-7.77E-02,-8.42E-03,1.70E+00,1.09E+00,9.71E-01,-5.42E-02,4.46E-03,-3.29E-02,2.45E-01,3.07E-01,3.11E-02,4.02E-01,-7.65E-02,9.97E-02
,,1.23E+00,7.48E-01,9.92E-01,1.68E-02,6.81E-03,-4.48E-03,2.09E-01,1.61E-01,1.20E-02,-1.17E-01,-7.49E-02,-6.37E-04,1.70E+00,1.09E+00,9.71E-01,-5.42E-02,4.46E-03,-3.29E-02,2.44E-01,3.10E-01,3.10E-02,4.05E-01,-7.73E-02,9.96E-02
,,1.22E+00,8.23E-01,9.92E-01,1.48E-02,5.45E-03,-3.43E-03,2.00E-01,2.08E-01,1.20E-02,-6.03E-02,-6.98E-02,1.04E-02,1.70E+00,1.06E+00,9.71E-01,-4.48E-02,4.72E-03,-3.33E-02,2.38E-01,2.93E-01,3.09E-02,5.05E-01,-8.44E-02,1.13E-01
,,1.22E+00,8.23E-01,9.92E-01,1.48E-02,5.45E-03,-3.43E-03,1.99E-01,2.05E-01,1.18E-02,-1.40E-02,-6.53E-02,1.60E-02,1.69E+00,1.05E+00,9.71E-01,-3.31E-02,2.41E-03,-3.20E-02,2.25E-01,2.88E-01,3.09E-02,5.22E-01,-8.84E-02,1.13E-01
,,1.26E+00,7.87E-01,9.93E-01,1.38E-02,4.73E-03,-2.96E-03,2.26E-01,1.74E-01,1.17E-02,3.40E-02,-6.90E-02,1.91E-02,1.69E+00,1.05E+00,9.71E-01,-3.31E-02,2.41E-03,-3.20E-02,2.22E-01,2.90E-01,3.08E-02,4.94E-01,-7.80E-02,1.06E-01
,,1.27E+00,8.11E-01,9.93E-01,1.71E-02,6.40E-03,-4.79E-03,2.32E-01,1.83E-01,1.13E-02,5.26E-02,-8.81E-02,1.48E-02,1.72E+00,1.08E+00,9.71E-01,-1.83E-02,1.89E-03,-3.07E-02,2.43E-01,3.11E-01,3.08E-02,4.86E-01,-6.86E-02,1.04E-01
,,1.27E+00,8.11E-01,9.93E-01,1.71E-02,6.40E-03,-4.79E-03,2.30E-01,1.77E-01,1.10E-02,8.30E-02,-1.07E-01,1.93E-02,1.72E+00,1.08E+00,9.71E-01,-1.83E-02,1.89E-03,-3.07E-02,2.40E-01,3.10E-01,3.05E-02,4.85E-01,-8.00E-02,1.03E-01
,,1.28E+00,7.37E-01,9.93E-01,2.05E-02,6.58E-03,-4.74E-03,2.35E-01,1.19E-01,1.08E-02,1.17E-01,-1.26E-01,2.37E-02,1.72E+00,1.08E+00,9.71E-01,-1.83E-02,1.89E-03,-3.07E-02,2.38E-01,3.10E-01,3.04E-02,4.85E-01,-8.46E-02,1.03E-01
,,1.28E+00,7.35E-01,9.93E-01,2.05E-02,6.58E-03,-4.74E-03,2.34E-01,1.15E-01,1.06E-02,1.32E-01,-1.36E-01,2.58E-02,1.77E+00,1.06E+00,9.71E-01,-1.38E-04,9.96E-04,-2.87E-02,2.70E-01,2.94E-01,3.04E-02,4.97E-01,-9.17E-02,1.04E-01
,,1.28E+00,7.35E-01,9.93E-01,2.05E-02,6.58E-03,-4.74E-03,2.32E-01,1.09E-01,1.02E-02,1.62E-01,-1.54E-01,3.01E-02,1.77E+00,1.06E+00,9.71E-01,-1.38E-04,9.96E-04,-2.87E-02,2.66E-01,2.89E-01,3.00E-02,4.41E-01,-1.25E-01,9.48E-02
,,1.28E+00,8.59E-01,9.93E-01,2.10E-02,6.17E-03,-3.30E-03,2.29E-01,1.87E-01,9.81E-03,2.02E-01,-1.82E-01,3.74E-02,1.80E+00,1.11E+00,9.72E-01,1.80E-02,-2.17E-03,-2.83E-02,2.88E-01,3.18E-01,2.99E-02,4.08E-01,-1.53E-01,8.96E-02
,,1.26E+00,8.03E-01,9.94E-01,2.70E-02,4.77E-03,-2.47E-03,2.10E-01,1.40E-01,9.78E-03,1.88E-01,-1.78E-01,2.77E-02,1.80E+00,1.11E+00,9.72E-01,1.80E-02,-2.17E-03,-2.83E-02,2.83E-01,3.09E-01,2.97E-02,3.59E-01,-1.59E-01,8.51E-02
,,1.26E+00,8.03E-01,9.94E-01,3.39E-02,2.70E-03,-1.96E-03,2.08E-01,1.32E-01,9.57E-03,1.39E-01,-1.68E-01,1.69E-02,1.75E+00,1.11E+00,9.72E-01,3.16E-02,-4.79E-03,-2.67E-02,2.36E-01,2.93E-01,2.97E-02,2.92E-01,-1.45E-01,7.95E-02
,,1.27E+00,8.12E-01,9.94E-01,3.39E-02,2.70E-03,-1.96E-03,2.15E-01,1.34E-01,9.70E-03,1.10E-01,-1.61E-01,1.22E-02,1.75E+00,1.11E+00,9.72E-01,3.16E-02,-4.79E-03,-2.67E-02,2.33E-01,2.88E-01,2.97E-02,2.68E-01,-1.28E-01,7.77E-02
,,1.27E+00,8.12E-01,9.94E-01,3.39E-02,2.70E-03,-1.96E-03,2.12E-01,1.26E-01,9.44E-03,7.33E-02,-1.56E-01,7.42E-03,1.70E+00,1.09E+00,9.72E-01,4.59E-02,-8.59E-03,-2.52E-02,1.93E-01,2.56E-01,3.00E-02,1.86E-01,-7.10E-02,7.08E-02
,,1.27E+00,8.13E-01,9.94E-01,3.77E-02,8.68E-04,-3.93E-03,2.13E-01,1.18E-01,9.40E-03,4.41E-02,-1.53E-01,2.89E-03,1.70E+00,1.09E+00,9.72E-01,4.59E-02,-8.59E-03,-2.52E-02,1.93E-01,2.56E-01,3.00E-02,1.86E-01,-7.10E-02,7.08E-02
,,1.25E+00,8.27E-01,9.94E-01,3.77E-02,8.68E-04,-3.93E-03,1.93E-01,1.19E-01,9.13E-03,1.20E-02,-1.51E-01,3.45E-03,1.77E+00,1.13E+00,9.72E-01,5.68E-02,-9.65E-03,-2.39E-02,2.30E-01,2.55E-01,3.02E-02,6.41E-02,7.52E-03,6.21E-02
,,1.20E+00,8.27E-01,9.94E-01,4.32E-02,1.83E-03,-8.08E-04,1.53E-01,1.10E-01,8.95E-03,6.69E-03,-1.35E-01,8.23E-03,1.77E+00,1.13E+00,9.72E-01,5.68E-02,-9.65E-03,-2.39E-02,2.30E-01,2.55E-01,3.02E-02,6.41E-02,7.52E-03,6.21E-02
,,1.28E+00,8.73E-01,9.95E-01,4.32E-02,1.83E-03,-8.08E-04,2.11E-01,1.32E-01,9.13E-03,-1.51E-02,-8.52E-02,4.28E-03,1.76E+00,1.13E+00,9.72E-01,6.59E-02,-8.23E-03,-2.19E-02,2.18E-01,2.27E-01,2.99E-02,1.54E-02,5.05E-03,6.14E-02
,,1.27E+00,7.31E-01,9.95E-01,4.53E-02,-1.50E-03,-2.05E-03,2.01E-01,2.24E-02,8.95E-03,3.06E-02,-1.03E-01,9.01E-03,1.76E+00,1.13E+00,9.72E-01,6.59E-02,-8.23E-03,-2.19E-02,2.18E-01,2.27E-01,2.99E-02,1.54E-02,5.05E-03,6.14E-02
,,1.27E+00,7.31E-01,9.95E-01,4.53E-02,-1.50E-03,-2.05E-03,1.96E-01,8.74E-03,8.54E-03,-1.87E-01,-1.05E-01,-1.56E-02,1.78E+00,1.15E+00,9.73E-01,7.23E-02,-9.08E-03,-2.09E-02,2.26E-01,2.10E-01,2.97E-02,-2.74E-02,2.38E-03,5.79E-02
,,1.29E+00,8.24E-01,9.95E-01,4.89E-02,-3.45E-03,5.17E-04,2.08E-01,6.41E-02,8.51E-03,-2.54E-01,-9.39E-02,-1.75E-02,1.78E+00,1.15E+00,9.73E-01,7.23E-02,-9.08E-03,-2.09E-02,2.21E-01,1.93E-01,2.95E-02,-5.58E-02,-4.39E-03,5.58E-02
,,1.29E+00,8.24E-01,9.95E-01,4.77E-02,-4.95E-03,1.04E-03,2.04E-01,5.39E-02,8.36E-03,-2.78E-01,-7.43E-02,-1.67E-02,1.77E+00,1.15E+00,9.73E-01,7.82E-02,-9.47E-03,-2.07E-02,2.05E-01,1.73E-01,2.94E-02,-9.43E-02,-6.42E-03,5.35E-02
,,1.31E+00,8.06E-01,9.95E-01,4.77E-02,-4.95E-03,1.04E-03,2.16E-01,3.65E-02,8.44E-03,-2.88E-01,-6.39E-02,-1.68E-02,1.77E+00,1.15E+00,9.73E-01,7.82E-02,-9.47E-03,-2.07E-02,2.02E-01,1.64E-01,2.93E-02,-1.08E-01,-3.61E-03,5.28E-02
,,1.31E+00,8.06E-01,9.95E-01,4.77E-02,-4.95E-03,1.04E-03,2.12E-01,2.66E-02,8.21E-03,-3.29E-01,-5.84E-02,-1.98E-02,1.82E+00,1.22E+00,9.73E-01,8.00E-02,-8.49E-03,-2.40E-02,2.32E-01,1.84E-01,2.92E-02,-1.51E-01,6.80E-03,4.86E-02
,,1.31E+00,7.69E-01,9.95E-01,4.55E-02,-5.02E-03,-7.25E-04,2.07E-01,-8.44E-03,8.12E-03,-3.65E-01,-5.31E-02,-2.30E-02,1.82E+00,1.22E+00,9.73E-01,8.00E-02,-8.48E-03,-2.40E-02,2.27E-01,1.66E-01,2.89E-02,-1.03E-01,-1.90E-02,6.12E-02
,,1.33E+00,8.19E-01,9.96E-01,4.15E-02,-4.51E-03,-8.31E-04,2.17E-01,1.43E-02,7.90E-03,-4.67E-01,-4.27E-02,-2.76E-02,1.82E+00,1.22E+00,9.73E-01,8.00E-02,-8.48E-03,-2.40E-02,2.22E-01,1.49E-01,2.87E-02,-7.72E-02,-3.86E-02,6.73E-02
,,1.33E+00,8.20E-01,9.96E-01,4.15E-02,-4.51E-03,-8.31E-04,2.13E-01,7.06E-03,7.63E-03,-4.46E-01,-5.06E-02,-1.99E-02,1.82E+00,1.22E+00,9.73E-01,8.00E-02,-8.48E-03,-2.40E-02,2.22E-01,1.49E-01,2.87E-02,-7.72E-02,-3.86E-02,6.73E-02
,,1.33E+00,8.20E-01,9.96E-01,4.15E-02,-4.51E-03,-8.31E-04,2.11E-01,3.06E-03,7.50E-03,-4.39E-01,-5.36E-02,-1.74E-02,1.81E+00,1.17E+00,9.73E-01,8.53E-02,-8.98E-03,-2.10E-02,2.07E-01,8.30E-02,2.84E-02,-5.20E-02,-6.25E-02,7.39E-02
,,1.35E+00,8.29E-01,9.96E-01,3.65E-02,-5.67E-03,1.29E-04,2.21E-01,1.55E-03,7.34E-03,-4.33E-01,-5.87E-02,-1.33E-02,1.81E+00,1.17E+00,9.73E-01,8.53E-02,-8.98E-03,-2.10E-02,2.04E-01,7.40E-02,2.84E-02,-9.64E-02,-6.29E-02,6.58E-02
,,1.36E+00,8.28E-01,9.96E-01,3.65E-02,-5.67E-03,1.29E-04,2.16E-01,-8.85E-03,6.93E-03,-4.07E-01,-7.68E-02,-1.10E-02,1.84E+00,1.12E+00,9.73E-01,8.81E-02,-9.46E-03,-2.02E-02,2.17E-01,1.82E-02,2.82E-02,-2.08E-01,-6.46E-02,4.88E-02
,,1.30E+00,8.47E-01,9.96E-01,2.74E-02,-5.48E-03,-1.60E-03,1.75E-01,8.70E-04,6.88E-03,-4.09E-01,-8.29E-02,-1.22E-02,1.83E+00,1.17E+00,9.73E-01,8.78E-02,-1.21E-02,-2.13E-02,2.04E-01,3.63E-02,2.81E-02,-3.27E-01,-8.15E-02,3.47E-02
,,1.32E+00,8.47E-01,9.96E-01,2.74E-02,-5.48E-03,-1.60E-03,1.88E-01,-4.14E-03,6.77E-03,-3.66E-01,-6.47E-02,-5.95E-03,1.83E+00,1.17E+00,9.73E-01,8.78E-02,-1.21E-02,-2.13E-02,1.99E-01,1.92E-02,2.79E-02,-3.91E-01,-8.81E-02,3.21E-02
,,1.34E+00,8.47E-01,9.96E-01,2.74E-02,-5.48E-03,-1.60E-03,1.92E-01,-9.29E-03,6.63E-03,-3.37E-01,-5.61E-02,-3.13E-03,1.82E+00,1.20E+00,9.73E-01,8.18E-02,-1.17E-02,-2.02E-02,1.85E-01,9.56E-03,2.79E-02,-3.99E-01,-8.23E-02,4.18E-02
,,1.40E+00,8.54E-01,9.96E-01,2.10E-02,-3.82E-03,-1.83E-03,2.35E-01,-8.28E-03,6.54E-03,-3.22E-01,-5.22E-02,-2.05E-03,1.82E+00,1.20E+00,9.73E-01,8.18E-02,-1.17E-02,-2.02E-02,1.85E-01,9.56E-03,2.79E-02,-3.99E-01,-8.23E-02,4.18E-02
,,1.40E+00,8.54E-01,9.96E-01,2.10E-02,-3.82E-03,-1.83E-03,2.30E-01,-1.40E-02,6.24E-03,-3.40E-01,-6.14E-02,-6.21E-03,1.84E+00,1.18E+00,9.73E-01,7.48E-02,-1.36E-02,-2.18E-02,1.91E-01,-3.24E-02,2.78E-02,-3.78E-01,-6.75E-02,4.89E-02
,,1.37E+00,8.76E-01,9.96E-01,1.40E-02,-5.62E-03,-3.40E-03,2.06E-01,-1.96E-03,6.21E-03,-3.49E-01,-5.02E-02,-7.03E-03,1.84E+00,1.18E+00,9.73E-01,7.48E-02,-1.36E-02,-2.18E-02,1.86E-01,-4.64E-02,2.78E-02,-4.41E-01,-4.00E-02,4.22E-02
,,1.37E+00,8.76E-01,9.96E-01,1.40E-02,-5.62E-03,-3.40E-03,2.02E-01,-4.33E-03,6.12E-03,-3.22E-01,-3.69E-02,-2.32E-03,1.84E+00,1.18E+00,9.73E-01,7.48E-02,-1.36E-02,-2.18E-02,1.86E-01,-4.64E-02,2.78E-02,-4.41E-01,-4.00E-02,4.22E-02
,,1.42E+00,8.76E-01,9.96E-01,8.17E-03,-5.91E-03,-3.10E-03,2.35E-01,-5.44E-03,6.08E-03,-3.16E-01,-3.00E-02,-7.27E-04,1.96E+00,1.24E+00,9.73E-01,6.89E-02,-1.41E-02,-2.32E-02,2.57E-01,-2.00E-02,2.79E-02,-5.27E-01,-1.46E-03,3.48E-02
,,1.36E+00,8.24E-01,9.96E-01,8.17E-03,-5.91E-03,-3.10E-03,1.82E-01,-4.34E-02,6.01E-03,-3.23E-01,-2.87E-02,-3.10E-03,1.96E+00,1.24E+00,9.73E-01,6.89E-02,-1.41E-02,-2.32E-02,2.55E-01,-2.61E-02,2.78E-02,-5.22E-01,-9.63E-03,3.85E-02
,,1.35E+00,8.30E-01,9.96E-01,1.73E-03,-5.55E-03,-2.96E-03,1.72E-01,-3.91E-02,6.02E-03,-3.68E-01,5.75E-03,-8.01E-03,1.88E+00,1.23E+00,9.73E-01,6.02E-02,-1.54E-02,-2.30E-02,1.94E-01,-5.26E-02,2.77E-02,-5.25E-01,-8.00E-03,4.46E-02
,,1.35E+00,8.30E-01,9.96E-01,1.73E-03,-5.55E-03,-2.96E-03,1.68E-01,-3.87E-02,5.99E-03,-3.74E-01,2.64E-02,-8.19E-03,1.88E+00,1.23E+00,9.73E-01,6.02E-02,-1.54E-02,-2.30E-02,1.91E-01,-5.80E-02,2.78E-02,-5.28E-01,9.01E-03,4.50E-02
,,1.36E+00,8.60E-01,9.96E-01,-5.23E-03,-6.28E-03,-4.66E-03,1.74E-01,-1.71E-02,5.94E-03,-3.59E-01,3.98E-02,-4.92E-03,1.85E+00,1.19E+00,9.73E-01,4.95E-02,-1.51E-02,-2.49E-02,1.56E-01,-1.03E-01,2.80E-02,-5.74E-01,6.63E-02,4.05E-02
,,1.39E+00,8.00E-01,9.96E-01,-1.53E-02,-4.70E-03,-7.10E-03,1.90E-01,-5.71E-02,5.84E-03,-3.26E-01,4.99E-02,-8.21E-04,1.88E+00,1.19E+00,9.73E-01,3.67E-02,-1.46E-02,-2.40E-02,1.71E-01,-1.15E-01,2.82E-02,-6.43E-01,1.33E-01,3.95E-02
,,1.39E+00,7.99E-01,9.96E-01,-1.53E-02,-4.70E-03,-7.10E-03,1.88E-01,-5.61E-02,5.76E-03,-3.41E-01,4.46E-02,-1.56E-03,1.88E+00,1.19E+00,9.73E-01,3.67E-02,-1.46E-02,-2.40E-02,1.69E-01,-1.18E-01,2.82E-02,-6.47E-01,1.39E-01,4.02E-02
,,1.39E+00,7.99E-01,9.96E-01,-1.53E-02,-4.70E-03,-7.10E-03,1.84E-01,-5.05E-02,5.54E-03,-3.73E-01,3.31E-02,-2.05E-03,1.91E+00,1.21E+00,9.73E-01,2.53E-02,-1.22E-02,-2.38E-02,1.85E-01,-1.08E-01,2.81E-02,-6.66E-01,1.57E-01,4.15E-02
,,1.39E+00,8.42E-01,9.96E-01,-2.38E-02,-2.35E-03,-5.25E-03,1.82E-01,-1.58E-02,5.37E-03,-3.92E-01,2.83E-02,-2.93E-04,1.91E+00,1.21E+00,9.73E-01,2.53E-02,-1.22E-02,-2.38E-02,1.82E-01,-1.09E-01,2.80E-02,-6.43E-01,1.50E-01,4.48E-02
,,1.39E+00,8.43E-01,9.96E-01,-2.38E-02,-2.35E-03,-5.25E-03,1.79E-01,-1.06E-02,5.24E-03,-3.31E-01,2.09E-02,6.27E-03,1.94E+00,1.19E+00,9.73E-01,1.50E-02,-8.76E-03,-2.65E-02,1.99E-01,-1.26E-01,2.78E-02,-6.01E-01,1.25E-01,5.03E-02
,,1.39E+00,8.43E-01,9.96E-01,-2.38E-02,-2.35E-03,-5.25E-03,1.78E-01,-8.08E-03,5.19E-03,-3.07E-01,1.81E-02,8.20E-03,1.90E+00,1.19E+00,9.73E-01,1.50E-02,-8.76E-03,-2.65E-02,1.65E-01,-1.25E-01,2.76E-02,-5.88E-01,9.61E-02,5.29E-02
,,1.40E+00,7.87E-01,9.96E-01,-3.23E-02,1.82E-03,-5.08E-03,1.77E-01,-4.11E-02,5.04E-03,-2.99E-01,1.38E-02,6.40E-03,1.90E+00,1.19E+00,9.73E-01,1.50E-03,-8.04E-03,-2.87E-02,1.62E-01,-1.30E-01,2.75E-02,-5.91E-01,9.87E-02,5.21E-02
,,1.42E+00,8.95E-01,9.96E-01,-3.72E-02,1.52E-03,-6.49E-03,1.95E-01,4.61E-02,4.86E-03,-3.17E-01,3.27E-03,1.52E-03,1.90E+00,1.19E+00,9.73E-01,1.50E-03,-8.04E-03,-2.87E-02,1.60E-01,-1.29E-01,2.76E-02,-5.78E-01,1.01E-01,5.50E-02
,,1.43E+00,8.97E-01,9.96E-01,-3.72E-02,1.52E-03,-6.49E-03,1.93E-01,5.11E-02,4.77E-03,-2.44E-01,-8.40E-03,1.14E-02,1.91E+00,1.19E+00,9.73E-01,-9.70E-03,-6.75E-03,-2.90E-02,1.59E-01,-1.24E-01,2.76E-02,-5.43E-01,1.07E-01,6.21E-02
,,1.44E+00,9.40E-01,9.96E-01,-4.44E-02,2.52E-03,-8.24E-03,1.98E-01,9.20E-02,4.50E-03,-4.92E-02,-3.90E-02,3.20E-02,1.91E+00,1.19E+00,9.73E-01,-9.70E-03,-6.75E-03,-2.90E-02,1.56E-01,-1.20E-01,2.76E-02,-5.11E-01,1.07E-01,6.54E-02
,,1.44E+00,9.40E-01,9.96E-01,-4.44E-02,2.52E-03,-8.24E-03,1.97E-01,9.58E-02,4.42E-03,2.19E-02,-4.97E-02,3.86E-02,1.92E+00,1.18E+00,9.73E-01,-1.86E-02,-5.93E-03,-2.98E-02,1.56E-01,-1.13E-01,2.75E-02,-4.69E-01,1.04E-01,6.89E-02
,,1.44E+00,8.52E-01,9.96E-01,-4.50E-02,1.72E-03,-8.06E-03,2.00E-01,4.10E-02,4.28E-03,1.46E-01,-6.88E-02,4.77E-02,1.92E+00,1.18E+00,9.73E-01,-1.86E-02,-5.93E-03,-2.98E-02,1.54E-01,-1.10E-01,2.75E-02,-4.54E-01,1.03E-01,6.99E-02
,,1.44E+00,8.50E-01,9.96E-01,-4.50E-02,1.72E-03,-8.06E-03,1.98E-01,4.78E-02,4.14E-03,1.20E-01,-8.71E-02,3.48E-02,1.92E+00,1.18E+00,9.73E-01,-2.71E-02,-5.55E-03,-3.15E-02,1.55E-01,-1.00E-01,2.75E-02,-4.08E-01,9.61E-02,7.40E-02
,,1.45E+00,8.80E-01,9.96E-01,-3.89E-02,2.91E-03,-7.59E-03,2.00E-01,7.90E-02,4.00E-03,1.18E-01,-1.08E-01,2.83E-02,1.92E+00,1.19E+00,9.73E-01,-3.63E-02,-3.26E-03,-3.12E-02,1.52E-01,-8.99E-02,2.75E-02,-3.83E-01,9.36E-02,7.69E-02
,,1.45E+00,8.80E-01,9.96E-01,-3.89E-02,2.91E-03,-7.59E-03,1.97E-01,8.54E-02,3.89E-03,1.37E-01,-1.22E-01,2.84E-02,1.92E+00,1.19E+00,9.73E-01,-3.63E-02,-3.26E-03,-3.12E-02,1.50E-01,-8.13E-02,2.75E-02,-3.38E-01,8.83E-02,7.99E-02
,,1.45E+00,8.89E-01,9.96E-01,-3.49E-02,2.05E-03,-7.07E-03,1.94E-01,9.78E-02,3.83E-03,1.58E-01,-1.32E-01,2.88E-02,1.96E+00,1.18E+00,9.73E-01,-4.40E-02,-2.11E-03,-2.96E-02,1.71E-01,-8.17E-02,2.75E-02,-3.04E-01,8.60E-02,8.29E-02
,,1.45E+00,8.89E-01,9.96E-01,-3.49E-02,2.05E-03,-7.07E-03,1.93E-01,1.00E-01,3.80E-03,1.67E-01,-1.35E-01,2.88E-02,1.96E+00,1.18E+00,9.73E-01,-4.40E-02,-2.11E-03,-2.96E-02,1.69E-01,-7.68E-02,2.74E-02,-2.91E-01,7.38E-02,8.16E-02
,,1.48E+00,8.81E-01,9.96E-01,-3.21E-02,2.73E-03,-5.68E-03,2.10E-01,1.02E-01,3.75E-03,1.94E-01,-1.42E-01,2.96E-02,2.00E+00,1.22E+00,9.73E-01,-5.03E-02,-3.66E-03,-3.20E-02,1.98E-01,-2.85E-02,2.73E-02,-2.58E-01,4.17E-02,7.69E-02
,,1.48E+00,8.81E-01,9.96E-01,-3.21E-02,2.73E-03,-5.68E-03,2.07E-01,1.07E-01,3.61E-03,1.92E-01,-1.62E-01,2.60E-02,2.01E+00,1.22E+00,9.73E-01,-5.03E-02,-3.66E-03,-3.20E-02,1.95E-01,-1.79E-02,2.71E-02,-1.67E-01,2.88E-03,8.77E-02
,,1.45E+00,8.61E-01,9.96E-01,-2.35E-02,9.64E-04,-4.86E-03,1.87E-01,9.68E-02,3.54E-03,1.99E-01,-1.81E-01,2.42E-02,1.99E+00,1.23E+00,9.73E-01,-5.33E-02,-3.46E-03,-3.09E-02,1.83E-01,-5.31E-04,2.70E-02,-9.05E-02,-2.41E-02,9.45E-02
,,1.45E+00,8.61E-01,9.96E-01,-2.35E-02,9.64E-04,-4.86E-03,1.85E-01,9.83E-02,3.53E-03,1.80E-01,-1.78E-01,2.05E-02,1.99E+00,1.23E+00,9.73E-01,-5.33E-02,-3.46E-03,-3.09E-02,1.80E-01,9.90E-03,2.69E-02,-2.07E-02,-4.14E-02,9.74E-02
,,1.45E+00,8.61E-01,9.96E-01,-2.35E-02,9.64E-04,-4.86E-03,1.83E-01,1.01E-01,3.52E-03,1.51E-01,-1.74E-01,1.59E-02,1.96E+00,1.19E+00,9.73E-01,-5.46E-02,-5.63E-03,-3.38E-02,1.52E-01,-1.00E-02,2.70E-02,1.06E-02,-4.60E-02,9.51E-02
,,1.44E+00,8.56E-01,9.96E-01,-1.87E-02,-7.46E-04,-3.22E-03,1.69E-01,1.01E-01,3.59E-03,1.18E-01,-1.64E-01,1.19E-02,1.95E+00,1.12E+00,9.73E-01,-5.23E-02,-5.73E-03,-3.24E-02,1.40E-01,-4.99E-02,2.72E-02,1.37E-02,-3.54E-02,9.42E-02
,,1.47E+00,8.69E-01,9.96E-01,-1.24E-02,-3.35E-03,-3.35E-03,1.85E-01,1.12E-01,3.63E-03,1.02E-01,-1.59E-01,9.35E-03,1.95E+00,1.12E+00,9.73E-01,-5.23E-02,-5.73E-03,-3.24E-02,1.37E-01,-3.95E-02,2.72E-02,-3.08E-02,-2.21E-02,8.61E-02
,,1.47E+00,8.69E-01,9.96E-01,-1.24E-02,-3.35E-03,-3.35E-03,1.82E-01,1.13E-01,3.58E-03,9.08E-02,-1.59E-01,8.73E-03,1.95E+00,1.12E+00,9.73E-01,-5.23E-02,-5.73E-03,-3.24E-02,1.34E-01,-2.88E-02,2.72E-02,-9.87E-02,-7.63E-03,7.73E-02
,,1.49E+00,8.84E-01,9.96E-01,-1.15E-02,-4.96E-03,-3.08E-03,1.97E-01,1.24E-01,3.58E-03,8.27E-02,-1.59E-01,8.50E-03,1.95E+00,1.12E+00,9.73E-01,-5.23E-02,-5.73E-03,-3.24E-02,1.31E-01,-1.81E-02,2.72E-02,-1.42E-01,4.69E-03,7.37E-02
,,1.49E+00,8.85E-01,9.96E-01,-1.15E-02,-4.96E-03,-3.08E-03,1.93E-01,1.25E-01,3.63E-03,5.26E-02,-1.39E-01,5.19E-03,1.97E+00,1.19E+00,9.73E-01,-5.16E-02,-5.88E-03,-3.25E-02,1.46E-01,4.67E-02,2.73E-02,-1.24E-01,8.22E-03,7.91E-02
,,1.47E+00,8.18E-01,9.96E-01,-6.95E-03,-3.39E-03,-2.41E-03,1.73E-01,7.78E-02,3.71E-03,3.43E-02,-1.22E-01,3.89E-03,1.97E+00,1.19E+00,9.73E-01,-5.16E-02,-5.88E-03,-3.25E-02,1.43E-01,5.61E-02,2.73E-02,-5.77E-02,3.82E-03,8.82E-02
,,1.47E+00,8.18E-01,9.96E-01,-6.95E-03,-3.39E-03,-2.41E-03,1.70E-01,7.80E-02,3.80E-03,-6.97E-02,-9.59E-02,-8.21E-03,1.97E+00,1.23E+00,9.73E-01,-5.01E-02,-6.72E-03,-3.26E-02,1.41E-01,9.12E-02,2.73E-02,3.62E-03,-6.34E-04,9.57E-02
,,1.49E+00,8.00E-01,9.96E-01,-4.13E-03,-5.79E-03,-1.40E-03,1.80E-01,6.57E-02,3.85E-03,-1.56E-01,-8.01E-02,-1.56E-02,1.97E+00,1.23E+00,9.73E-01,-5.01E-02,-6.72E-03,-3.26E-02,1.37E-01,9.96E-02,2.72E-02,8.49E-02,-1.58E-03,1.03E-01
,,1.49E+00,8.00E-01,9.96E-01,-4.13E-03,-5.79E-03,-1.40E-03,1.76E-01,6.57E-02,3.86E-03,-2.32E-01,-6.96E-02,-2.08E-02,1.96E+00,1.15E+00,9.74E-01,-4.84E-02,-8.81E-03,-3.05E-02,1.23E-01,4.92E-02,2.73E-02,9.82E-02,2.40E-03,9.90E-02
,,1.55E+00,9.57E-01,9.96E-01,-7.28E-03,-2.92E-03,-1.88E-03,2.14E-01,1.76E-01,3.84E-03,-2.12E-01,-5.95E-02,-1.18E-02,1.96E+00,1.15E+00,9.74E-01,-4.84E-02,-8.81E-03,-3.05E-02,1.19E-01,5.79E-02,2.73E-02,5.74E-02,1.36E-02,8.88E-02
,,1.55E+00,9.57E-01,9.96E-01,-7.28E-03,-2.92E-03,-1.88E-03,2.12E-01,1.76E-01,3.83E-03,-1.62E-01,-5.77E-02,-3.86E-03,1.99E+00,1.21E+00,9.74E-01,-4.17E-02,-1.09E-02,-3.07E-02,1.41E-01,1.06E-01,2.74E-02,6.40E-02,1.33E-02,8.71E-02
,,1.50E+00,8.92E-01,9.96E-01,-1.08E-02,-3.79E-03,-3.38E-03,1.76E-01,1.29E-01,3.78E-03,-4.67E-02,-5.39E-02,1.05E-02,1.99E+00,1.21E+00,9.74E-01,-4.17E-02,-1.09E-02,-3.07E-02,1.36E-01,1.13E-01,2.72E-02,1.00E-01,5.14E-03,9.06E-02
,,1.50E+00,8.91E-01,9.96E-01,-1.08E-02,-3.79E-03,-3.38E-03,1.73E-01,1.28E-01,3.90E-03,-7.65E-02,-2.35E-02,4.87E-03,2.00E+00,1.21E+00,9.74E-01,-3.54E-02,-1.17E-02,-2.85E-02,1.37E-01,1.22E-01,2.72E-02,1.32E-01,-2.97E-03,9.25E-02
,,1.50E+00,8.91E-01,9.96E-01,-1.08E-02,-3.79E-03,-3.38E-03,1.71E-01,1.29E-01,3.96E-03,-8.83E-02,-1.03E-02,3.12E-03,2.01E+00,1.22E+00,9.74E-01,-2.78E-02,-1.07E-02,-2.81E-02,1.37E-01,1.30E-01,2.72E-02,1.57E-01,-8.22E-03,9.12E-02
,,1.49E+00,8.92E-01,9.96E-01,-1.13E-02,-2.17E-03,-3.28E-03,1.59E-01,1.30E-01,4.07E-03,-1.14E-01,2.69E-02,3.06E-04,2.01E+00,1.22E+00,9.74E-01,-2.78E-02,-1.07E-02,-2.81E-02,1.33E-01,1.34E-01,2.71E-02,1.69E-01,-1.51E-02,8.93E-02
,,1.49E+00,8.92E-01,9.96E-01,-1.13E-02,-2.17E-03,-3.28E-03,1.58E-01,1.30E-01,4.12E-03,-1.19E-01,3.81E-02,6.92E-05,2.05E+00,1.22E+00,9.75E-01,-2.15E-02,-1.39E-02,-2.85E-02,1.59E-01,1.38E-01,2.71E-02,1.81E-01,-2.34E-02,8.72E-02
,,1.52E+00,9.09E-01,9.96E-01,-1.55E-02,-2.09E-03,-2.01E-03,1.72E-01,1.43E-01,4.16E-03,-1.18E-01,6.31E-02,1.73E-03,2.05E+00,1.22E+00,9.75E-01,-2.15E-02,-1.39E-02,-2.85E-02,1.54E-01,1.40E-01,2.70E-02,1.35E-01,-1.62E-02,8.04E-02
,,1.52E+00,9.09E-01,9.96E-01,-1.55E-02,-2.09E-03,-2.01E-03,1.70E-01,1.44E-01,4.16E-03,-1.07E-01,6.34E-02,2.43E-03,2.09E+00,1.24E+00,9.75E-01,-1.53E-02,-1.33E-02,-2.90E-02,1.75E-01,1.59E-01,2.71E-02,1.05E-01,-8.00E-03,7.61E-02
,,1.53E+00,9.06E-01,9.96E-01,-1.79E-02,1.51E-03,-4.87E-03,1.75E-01,1.44E-01,4.04E-03,-8.38E-02,6.23E-02,3.40E-03,2.09E+00,1.24E+00,9.75E-01,-1.53E-02,-1.33E-02,-2.90E-02,1.70E-01,1.60E-01,2.69E-02,8.71E-02,-1.33E-02,7.54E-02
,,1.53E+00,9.06E-01,9.96E-01,-1.79E-02,1.51E-03,-4.87E-03,1.73E-01,1.45E-01,4.01E-03,-7.25E-02,5.47E-02,6.24E-03,2.10E+00,1.28E+00,9.75E-01,-8.66E-03,-1.63E-02,-2.78E-02,1.74E-01,1.83E-01,2.69E-02,9.51E-02,-3.00E-02,7.96E-02
,,1.53E+00,8.56E-01,9.96E-01,-1.95E-02,3.25E-03,-4.99E-03,1.72E-01,1.12E-01,3.89E-03,-9.43E-02,4.88E-02,3.71E-03,2.10E+00,1.28E+00,9.75E-01,-8.66E-03,-1.63E-02,-2.78E-02,1.71E-01,1.82E-01,2.68E-02,9.72E-02,-3.73E-02,8.12E-02
,,1.53E+00,8.56E-01,9.96E-01,-1.95E-02,3.25E-03,-4.99E-03,1.71E-01,1.13E-01,3.88E-03,-1.17E-01,4.53E-02,1.27E-03,2.10E+00,1.28E+00,9.75E-01,-8.66E-03,-1.63E-02,-2.78E-02,1.66E-01,1.81E-01,2.66E-02,1.29E-01,-5.03E-02,8.49E-02
,,1.57E+00,9.41E-01,9.96E-01,-2.10E-02,3.75E-03,-4.38E-03,1.97E-01,1.76E-01,3.68E-03,-6.36E-02,1.63E-02,1.08E-02,2.05E+00,1.26E+00,9.75E-01,-1.49E-03,-1.92E-02,-2.78E-02,1.22E-01,1.72E-01,2.67E-02,1.44E-01,-4.45E-02,8.49E-02
,,1.57E+00,9.41E-01,9.96E-01,-2.10E-02,3.75E-03,-4.38E-03,1.96E-01,1.77E-01,3.64E-03,-3.31E-02,4.03E-03,1.41E-02,2.06E+00,1.26E+00,9.76E-01,5.03E-03,-2.00E-02,-2.76E-02,1.24E-01,1.63E-01,2.69E-02,1.38E-01,-6.61E-03,8.24E-02
,,1.57E+00,9.85E-01,9.96E-01,-2.29E-02,7.96E-03,-3.48E-03,1.94E-01,2.11E-01,3.44E-03,8.84E-02,-2.65E-02,2.52E-02,2.06E+00,1.26E+00,9.76E-01,5.03E-03,-2.00E-02,-2.76E-02,1.19E-01,1.60E-01,2.68E-02,1.20E-01,1.02E-02,8.00E-02
,,1.57E+00,9.87E-01,9.96E-01,-2.29E-02,7.96E-03,-3.48E-03,1.94E-01,2.14E-01,3.38E-03,1.65E-01,-4.53E-02,2.94E-02,2.10E+00,1.24E+00,9.76E-01,1.66E-02,-2.09E-02,-2.50E-02,1.48E-01,1.43E-01,2.69E-02,1.17E-01,1.60E-02,8.05E-02
,,1.57E+00,9.51E-01,9.96E-01,-2.34E-02,9.62E-03,-3.31E-03,1.93E-01,1.89E-01,3.29E-03,1.96E-01,-5.99E-02,2.69E-02,2.11E+00,1.24E+00,9.76E-01,1.66E-02,-2.09E-02,-2.50E-02,1.42E-01,1.37E-01,2.67E-02,7.01E-02,1.27E-02,7.35E-02
,,1.57E+00,9.51E-01,9.96E-01,-2.34E-02,9.62E-03,-3.31E-03,1.92E-01,1.91E-01,3.27E-03,1.98E-01,-7.29E-02,2.23E-02,2.11E+00,1.28E+00,9.76E-01,2.25E-02,-2.39E-02,-2.41E-02,1.38E-01,1.61E-01,2.67E-02,9.04E-03,-5.11E-03,6.45E-02
,,1.57E+00,9.34E-01,9.96E-01,-2.24E-02,1.07E-02,-2.49E-03,1.91E-01,1.81E-01,3.24E-03,1.89E-01,-8.25E-02,1.79E-02,2.11E+00,1.28E+00,9.76E-01,2.25E-02,-2.39E-02,-2.41E-02,1.32E-01,1.55E-01,2.64E-02,1.08E-02,-1.41E-02,6.65E-02
,,1.57E+00,9.34E-01,9.96E-01,-2.24E-02,1.07E-02,-2.49E-03,1.90E-01,1.83E-01,3.24E-03,1.73E-01,-9.09E-02,1.34E-02,1.99E+00,1.25E+00,9.77E-01,2.56E-02,-2.36E-02,-2.47E-02,4.39E-02,1.26E-01,2.64E-02,1.14E-02,-2.22E-02,6.67E-02
,,1.57E+00,9.34E-01,9.96E-01,-2.24E-02,1.07E-02,-2.49E-03,1.90E-01,1.83E-01,3.24E-03,1.73E-01,-9.09E-02,1.34E-02,2.03E+00,1.13E+00,9.77E-01,2.83E-02,-2.84E-02,-2.54E-02,5.88E-02,3.58E-02,2.68E-02,-5.10E-02,6.90E-02,6.05E-02
,,1.57E+00,9.34E-01,9.96E-01,-2.24E-02,1.07E-02,-2.49E-03,1.90E-01,1.83E-01,3.24E-03,1.73E-01,-9.09E-02,1.34E-02,2.03E+00,1.13E+00,9.77E-01,2.83E-02,-2.84E-02,-2.54E-02,5.27E-02,2.90E-02,2.68E-02,-1.66E-01,1.15E-01,4.84E-02
,,1.57E+00,9.34E-01,9.96E-01,-2.24E-02,1.07E-02,-2.49E-03,1.90E-01,1.83E-01,3.24E-03,1.73E-01,-9.09E-02,1.34E-02,2.08E+00,1.25E+00,9.77E-01,3.29E-02,-2.76E-02,-2.26E-02,8.35E-02,1.07E-01,2.69E-02,-3.25E-01,1.45E-01,3.57E-02
,,1.57E+00,9.85E-01,9.96E-01,-1.80E-02,1.15E-02,-1.68E-03,1.84E-01,2.21E-01,3.23E-03,1.62E-01,-9.73E-02,1.11E-02,2.08E+00,1.25E+00,9.77E-01,3.29E-02,-2.76E-02,-2.26E-02,8.06E-02,1.04E-01,2.68E-02,-4.04E-01,1.58E-01,2.85E-02
,,1.59E+00,9.46E-01,9.96E-01,-1.80E-02,1.15E-02,-1.68E-03,1.99E-01,1.93E-01,3.23E-03,1.86E-01,-1.05E-01,1.26E-02,2.08E+00,1.25E+00,9.77E-01,3.29E-02,-2.76E-02,-2.26E-02,7.42E-02,9.64E-02,2.66E-02,-3.52E-01,1.47E-01,4.24E-02
,,1.61E+00,9.58E-01,9.96E-01,-1.66E-02,9.84E-03,-2.79E-03,2.13E-01,2.03E-01,3.21E-03,1.81E-01,-1.19E-01,9.74E-03,2.24E+00,1.29E+00,9.77E-01,2.75E-02,-2.72E-02,-2.36E-02,1.82E-01,1.18E-01,2.64E-02,-3.20E-01,1.43E-01,5.04E-02
,,1.61E+00,9.59E-01,9.96E-01,-1.66E-02,9.84E-03,-2.79E-03,2.13E-01,2.03E-01,3.18E-03,1.86E-01,-1.30E-01,1.09E-02,2.24E+00,1.29E+00,9.77E-01,2.75E-02,-2.72E-02,-2.36E-02,1.75E-01,1.11E-01,2.60E-02,-3.07E-01,9.21E-02,5.31E-02
,,1.61E+00,9.59E-01,9.96E-01,-1.66E-02,9.84E-03,-2.79E-03,2.11E-01,2.04E-01,3.08E-03,1.98E-01,-1.57E-01,1.32E-02,2.12E+00,1.25E+00,9.77E-01,2.41E-02,-2.48E-02,-2.30E-02,8.24E-02,7.52E-02,2.58E-02,-3.22E-01,6.51E-02,5.24E-02
,,1.63E+00,9.31E-01,9.96E-01,-1.24E-02,1.05E-02,-1.59E-03,2.26E-01,1.84E-01,3.07E-03,2.07E-01,-1.69E-01,1.46E-02,2.12E+00,1.25E+00,9.77E-01,2.41E-02,-2.48E-02,-2.30E-02,7.64E-02,6.96E-02,2.58E-02,-3.80E-01,1.17E-01,4.52E-02
,,1.63E+00,9.31E-01,9.96E-01,-1.24E-02,1.05E-02,-1.59E-03,2.25E-01,1.83E-01,2.98E-03,1.69E-01,-1.93E-01,8.20E-03,2.08E+00,1.28E+00,9.78E-01,1.95E-02,-2.50E-02,-2.37E-02,3.90E-02,8.66E-02,2.60E-02,-4.31E-01,1.61E-01,4.04E-02
,,1.63E+00,9.68E-01,9.96E-01,-9.77E-03,9.48E-03,-1.08E-03,2.24E-01,2.09E-01,2.98E-03,1.42E-01,-2.07E-01,4.79E-03,2.08E+00,1.28E+00,9.78E-01,1.95E-02,-2.50E-02,-2.37E-02,3.36E-02,8.18E-02,2.62E-02,-4.19E-01,2.23E-01,4.53E-02
,,1.63E+00,9.69E-01,9.96E-01,-9.77E-03,9.48E-03,-1.08E-03,2.23E-01,2.09E-01,2.94E-03,1.53E-01,-2.15E-01,6.65E-03,2.25E+00,1.26E+00,9.78E-01,1.30E-02,-2.38E-02,-2.54E-02,1.47E-01,5.78E-02,2.58E-02,-4.34E-01,2.01E-01,4.72E-02
,,1.65E+00,1.05E+00,9.96E-01,-1.02E-02,8.41E-03,-3.14E-03,2.33E-01,2.63E-01,3.00E-03,2.08E-01,-2.23E-01,1.39E-02,2.25E+00,1.26E+00,9.78E-01,1.30E-02,-2.38E-02,-2.54E-02,1.47E-01,5.78E-02,2.58E-02,-4.34E-01,2.01E-01,4.72E-02
,,1.65E+00,1.05E+00,9.96E-01,-7.40E-03,4.41E-03,-2.07E-03,2.31E-01,2.61E-01,3.06E-03,2.72E-01,-2.13E-01,2.32E-02,2.08E+00,1.29E+00,9.78E-01,6.09E-03,-2.27E-02,-2.32E-02,2.14E-02,7.86E-02,2.55E-02,-4.32E-01,1.80E-01,5.20E-02
,,1.63E+00,1.01E+00,9.96E-01,-7.40E-03,4.41E-03,-2.07E-03,2.16E-01,2.31E-01,3.25E-03,2.81E-01,-1.94E-01,2.07E-02,2.07E+00,1.22E+00,9.78E-01,-2.93E-03,-1.84E-02,-2.66E-02,1.14E-02,2.81E-02,2.57E-02,-3.90E-01,2.49E-01,5.47E-02
,,1.63E+00,1.01E+00,9.96E-01,-7.40E-03,4.41E-03,-2.07E-03,2.15E-01,2.30E-01,3.30E-03,2.71E-01,-1.82E-01,1.82E-02,2.10E+00,1.28E+00,9.78E-01,-8.27E-03,-1.58E-02,-2.43E-02,2.42E-02,7.00E-02,2.58E-02,-4.69E-01,3.21E-01,4.86E-02
,,1.61E+00,9.04E-01,9.96E-01,-2.61E-03,2.55E-03,-1.88E-04,1.97E-01,1.52E-01,3.52E-03,2.53E-01,-1.55E-01,1.42E-02,2.10E+00,1.28E+00,9.78E-01,-8.27E-03,-1.58E-02,-2.43E-02,2.27E-02,7.08E-02,2.59E-02,-4.90E-01,3.43E-01,4.67E-02
,,1.61E+00,9.02E-01,9.96E-01,-2.61E-03,2.55E-03,-1.88E-04,1.95E-01,1.50E-01,3.64E-03,9.48E-02,-1.26E-01,-9.46E-03,2.09E+00,1.30E+00,9.78E-01,-1.41E-02,-1.12E-02,-2.80E-02,1.23E-02,8.89E-02,2.57E-02,-3.98E-01,3.64E-01,5.74E-02
,,1.61E+00,9.04E-01,9.96E-01,-2.61E-03,2.55E-03,-1.88E-04,1.94E-01,1.49E-01,3.73E-03,-1.81E-02,-1.02E-01,-2.00E-02,2.09E+00,1.30E+00,9.78E-01,-1.41E-02,-1.12E-02,-2.80E-02,1.11E-02,8.99E-02,2.56E-02,-3.59E-01,3.69E-01,6.33E-02
,,1.64E+00,9.73E-01,9.96E-01,2.14E-03,1.48E-03,4.82E-04,2.11E-01,1.95E-01,3.82E-03,-4.80E-02,-9.31E-02,-1.70E-02,2.04E+00,1.34E+00,9.78E-01,-2.21E-02,-2.94E-03,-2.69E-02,-2.66E-02,1.23E-01,2.55E-02,-2.41E-01,3.97E-01,7.79E-02
,,1.68E+00,1.07E+00,9.96E-01,3.91E-03,1.51E-03,-5.76E-05,2.33E-01,2.60E-01,3.83E-03,-3.81E-02,-9.11E-02,-1.16E-02,2.04E+00,1.34E+00,9.78E-01,-2.21E-02,-2.94E-03,-2.69E-02,-2.66E-02,1.25E-01,2.55E-02,-1.49E-01,4.24E-01,8.40E-02
,,1.68E+00,1.07E+00,9.96E-01,3.91E-03,1.51E-03,-5.77E-05,2.32E-01,2.59E-01,3.85E-03,4.50E-03,-8.46E-02,-4.14E-03,2.04E+00,1.34E+00,9.78E-01,-2.21E-02,-2.94E-03,-2.69E-02,-2.66E-02,1.27E-01,2.56E-02,-1.13E-01,4.35E-01,8.55E-02
,,1.68E+00,1.07E+00,9.96E-01,3.91E-03,1.51E-03,-5.76E-05,2.28E-01,2.53E-01,3.88E-03,1.15E-01,-6.67E-02,1.24E-02,2.10E+00,1.31E+00,9.78E-01,-2.60E-02,2.54E-03,-2.65E-02,1.48E-02,1.09E-01,2.54E-02,-4.73E-02,4.47E-01,8.42E-02
,,1.66E+00,1.07E+00,9.96E-01,3.77E-03,1.73E-03,2.07E-04,2.12E-01,2.45E-01,3.94E-03,1.52E-01,-5.76E-02,1.39E-02,2.10E+00,1.31E+00,9.78E-01,-2.60E-02,2.54E-03,-2.65E-02,1.53E-02,1.13E-01,2.52E-02,-3.81E-02,4.24E-01,8.00E-02
,,1.66E+00,1.07E+00,9.96E-01,8.12E-03,1.05E-03,1.78E-03,2.09E-01,2.41E-01,4.00E-03,1.70E-01,-3.96E-02,1.33E-02,2.10E+00,1.32E+00,9.78E-01,-2.50E-02,9.80E-03,-2.49E-02,1.88E-02,1.19E-01,2.49E-02,-2.69E-02,4.06E-01,7.73E-02
,,1.67E+00,1.07E+00,9.96E-01,8.12E-03,1.05E-03,1.78E-03,2.13E-01,2.40E-01,4.03E-03,1.71E-01,-3.10E-02,1.09E-02,2.10E+00,1.32E+00,9.78E-01,-2.50E-02,9.80E-03,-2.49E-02,2.06E-02,1.22E-01,2.48E-02,-1.60E-02,3.83E-01,7.44E-02
,,1.67E+00,1.03E+00,9.96E-01,8.12E-03,1.05E-03,1.78E-03,2.11E-01,2.05E-01,4.07E-03,1.50E-01,-1.69E-02,2.47E-03,2.10E+00,1.32E+00,9.78E-01,-2.28E-02,1.80E-02,-2.54E-02,2.56E-02,1.29E-01,2.45E-02,-3.78E-03,3.65E-01,7.25E-02
,,1.70E+00,1.02E+00,9.96E-01,1.02E-02,1.37E-03,3.27E-03,2.28E-01,1.91E-01,4.08E-03,1.06E-01,-9.57E-03,-3.65E-03,2.11E+00,1.33E+00,9.77E-01,-2.39E-02,2.42E-02,-2.67E-02,3.13E-02,1.35E-01,2.43E-02,5.16E-03,3.45E-01,7.12E-02
,,1.70E+00,1.02E+00,9.96E-01,1.02E-02,1.37E-03,3.27E-03,2.25E-01,1.86E-01,3.99E-03,5.51E-02,-2.05E-02,-1.09E-02,2.11E+00,1.33E+00,9.77E-01,-2.39E-02,2.42E-02,-2.67E-02,3.58E-02,1.38E-01,2.42E-02,2.15E-02,3.16E-01,7.35E-02
,,1.69E+00,9.52E-01,9.96E-01,1.09E-02,1.50E-03,1.95E-03,2.18E-01,1.37E-01,3.93E-03,-2.37E-02,-2.48E-02,-2.03E-02,2.18E+00,1.34E+00,9.77E-01,-1.96E-02,3.10E-02,-2.67E-02,9.15E-02,1.53E-01,2.40E-02,3.78E-02,2.98E-01,7.50E-02
,,1.69E+00,9.52E-01,9.96E-01,1.09E-02,1.50E-03,1.95E-03,2.15E-01,1.33E-01,3.89E-03,-1.21E-01,-2.76E-02,-2.77E-02,2.18E+00,1.34E+00,9.77E-01,-1.96E-02,3.10E-02,-2.67E-02,9.69E-02,1.55E-01,2.37E-02,6.33E-02,2.28E-01,7.76E-02
,,1.69E+00,9.54E-01,9.96E-01,1.09E-02,1.50E-03,1.95E-03,2.14E-01,1.30E-01,3.85E-03,-1.98E-01,-2.94E-02,-3.14E-02,2.06E+00,1.30E+00,9.77E-01,-1.96E-02,3.51E-02,-2.42E-02,2.01E-02,1.28E-01,2.35E-02,5.85E-02,2.02E-01,7.56E-02
,,1.70E+00,9.56E-01,9.96E-01,8.75E-03,3.61E-03,2.65E-03,2.14E-01,1.28E-01,3.82E-03,-2.53E-01,-2.99E-02,-3.13E-02,2.20E+00,1.44E+00,9.78E-01,-1.57E-02,4.13E-02,-2.42E-02,1.23E-01,2.26E-01,2.37E-02,3.07E-02,2.21E-01,6.92E-02
,,1.69E+00,9.91E-01,9.96E-01,8.75E-03,3.61E-03,2.65E-03,2.08E-01,1.49E-01,3.77E-03,-2.62E-01,-3.39E-02,-2.74E-02,2.20E+00,1.44E+00,9.78E-01,-1.57E-02,4.13E-02,-2.42E-02,1.31E-01,2.27E-01,2.35E-02,9.65E-02,1.83E-01,7.70E-02
,,1.69E+00,9.91E-01,9.96E-01,8.75E-03,3.61E-03,2.65E-03,2.06E-01,1.45E-01,3.74E-03,-2.50E-01,-3.50E-02,-2.28E-02,2.17E+00,1.34E+00,9.78E-01,-1.28E-02,4.32E-02,-2.79E-02,1.14E-01,1.54E-01,2.32E-02,2.23E-01,1.10E-01,8.67E-02
,,1.69E+00,1.01E+00,9.96E-01,3.25E-03,3.08E-03,2.05E-03,2.02E-01,1.53E-01,3.72E-03,-2.41E-01,-3.61E-02,-1.96E-02,2.17E+00,1.34E+00,9.78E-01,-1.28E-02,4.32E-02,-2.79E-02,1.21E-01,1.53E-01,2.29E-02,2.47E-01,5.60E-02,8.65E-02
,,1.69E+00,1.01E+00,9.96E-01,3.25E-03,3.08E-03,2.05E-03,1.99E-01,1.49E-01,3.71E-03,-1.98E-01,-3.31E-02,-1.28E-02,2.17E+00,1.34E+00,9.78E-01,-1.28E-02,4.32E-02,-2.79E-02,1.27E-01,1.53E-01,2.27E-02,1.97E-01,2.20E-02,8.00E-02
,,1.70E+00,1.08E+00,9.96E-01,-3.75E-03,4.11E-03,2.35E-03,2.06E-01,1.97E-01,3.70E-03,-1.95E-01,-3.10E-02,-1.19E-02,2.10E+00,1.33E+00,9.78E-01,-4.47E-03,4.54E-02,-2.28E-02,8.72E-02,1.49E-01,2.28E-02,1.56E-01,1.26E-02,7.56E-02
,,1.70E+00,1.08E+00,9.96E-01,-3.75E-03,4.11E-03,2.35E-03,2.04E-01,1.96E-01,3.66E-03,-8.51E-02,-3.66E-02,3.26E-04,2.10E+00,1.33E+00,9.78E-01,-4.47E-03,4.54E-02,-2.28E-02,9.10E-02,1.49E-01,2.28E-02,1.33E-01,1.74E-02,7.10E-02
,,1.71E+00,9.80E-01,9.96E-01,-7.52E-03,3.00E-03,2.36E-03,2.04E-01,1.25E-01,3.60E-03,2.99E-02,-4.31E-02,7.94E-03,2.11E+00,1.34E+00,9.78E-01,2.55E-03,4.54E-02,-2.27E-02,1.12E-01,1.52E-01,2.30E-02,8.32E-02,2.32E-02,6.28E-02
,,1.71E+00,9.80E-01,9.96E-01,-7.52E-03,3.00E-03,2.36E-03,2.03E-01,1.25E-01,3.59E-03,-5.67E-03,-4.51E-02,2.17E-05,2.11E+00,1.34E+00,9.78E-01,2.55E-03,4.54E-02,-2.27E-02,1.19E-01,1.50E-01,2.29E-02,5.93E-02,1.84E-02,6.09E-02
,,1.73E+00,9.82E-01,9.96E-01,-1.19E-02,3.87E-03,4.11E-04,2.18E-01,1.26E-01,3.56E-03,-6.89E-02,-4.72E-02,-1.31E-02,2.14E+00,1.37E+00,9.79E-01,5.64E-03,4.54E-02,-2.04E-02,1.43E-01,1.63E-01,2.29E-02,5.50E-02,5.74E-03,6.18E-02
,,1.71E+00,1.07E+00,9.96E-01,-1.19E-02,3.87E-03,4.11E-04,2.00E-01,1.88E-01,3.50E-03,-4.36E-02,-5.78E-02,-6.67E-03,2.14E+00,1.37E+00,9.79E-01,5.64E-03,4.54E-02,-2.04E-02,1.50E-01,1.60E-01,2.27E-02,5.99E-02,-1.35E-02,6.12E-02
,,1.72E+00,1.07E+00,9.96E-01,-1.19E-02,3.87E-03,4.11E-04,2.03E-01,1.88E-01,3.48E-03,3.12E-02,-5.94E-02,3.95E-03,2.14E+00,1.37E+00,9.79E-01,5.64E-03,4.54E-02,-2.04E-02,1.57E-01,1.56E-01,2.26E-02,6.19E-02,-3.06E-02,6.06E-02
,,1.75E+00,1.01E+00,9.96E-01,-1.50E-02,6.46E-03,-3.12E-04,2.23E-01,1.45E-01,3.39E-03,4.23E-02,-7.24E-02,2.69E-03,2.14E+00,1.37E+00,9.79E-01,5.64E-03,4.54E-02,-2.04E-02,1.60E-01,1.55E-01,2.25E-02,6.20E-02,-3.84E-02,6.03E-02
,,1.75E+00,1.01E+00,9.96E-01,-1.50E-02,6.46E-03,-3.12E-04,2.22E-01,1.46E-01,3.33E-03,2.94E-02,-8.40E-02,3.78E-04,2.10E+00,1.37E+00,9.79E-01,1.23E-02,4.67E-02,-2.23E-02,1.43E-01,1.50E-01,2.25E-02,5.69E-02,-3.79E-02,5.98E-02
,,1.75E+00,1.08E+00,9.96E-01,-1.65E-02,5.29E-03,1.12E-03,2.22E-01,1.97E-01,3.17E-03,4.67E-02,-1.14E-01,2.87E-03,2.10E+00,1.37E+00,9.79E-01,1.23E-02,4.67E-02,-2.23E-02,1.50E-01,1.46E-01,2.25E-02,4.79E-02,-3.30E-02,6.04E-02
,,1.76E+00,1.08E+00,9.96E-01,-1.65E-02,5.29E-03,1.12E-03,2.21E-01,1.98E-01,3.09E-03,1.12E-01,-1.28E-01,8.47E-03,2.16E+00,1.38E+00,9.79E-01,1.52E-02,4.63E-02,-2.03E-02,2.02E-01,1.46E-01,2.26E-02,4.11E-02,-2.90E-02,6.22E-02
,,1.76E+00,1.08E+00,9.96E-01,-1.65E-02,5.29E-03,1.12E-03,2.22E-01,1.99E-01,3.06E-03,1.37E-01,-1.34E-01,9.89E-03,2.16E+00,1.38E+00,9.79E-01,1.52E-02,4.63E-02,-2.03E-02,2.08E-01,1.41E-01,2.23E-02,3.67E-02,-6.66E-02,6.04E-02
,,1.76E+00,1.09E+00,9.96E-01,-1.77E-02,7.56E-03,2.36E-03,2.21E-01,2.04E-01,2.98E-03,2.05E-01,-1.52E-01,1.37E-02,2.16E+00,1.38E+00,9.80E-01,1.97E-02,4.42E-02,-2.04E-02,2.15E-01,1.42E-01,2.22E-02,3.42E-02,-9.96E-02,5.90E-02
,,1.75E+00,1.02E+00,9.96E-01,-1.77E-02,7.56E-03,2.36E-03,2.15E-01,1.58E-01,2.92E-03,1.95E-01,-1.62E-01,6.36E-03,2.16E+00,1.38E+00,9.80E-01,1.97E-02,4.41E-02,-2.04E-02,2.20E-01,1.36E-01,2.20E-02,2.99E-02,-1.25E-01,5.85E-02
,,1.74E+00,1.02E+00,9.96E-01,-1.77E-02,7.56E-03,2.36E-03,2.06E-01,1.58E-01,2.90E-03,1.70E-01,-1.65E-01,1.35E-03,2.16E+00,1.38E+00,9.80E-01,1.97E-02,4.41E-02,-2.04E-02,2.20E-01,1.36E-01,2.20E-02,2.99E-02,-1.25E-01,5.85E-02
,,1.77E+00,1.09E+00,9.97E-01,-1.69E-02,5.05E-03,2.27E-03,2.20E-01,2.12E-01,2.92E-03,1.60E-01,-1.69E-01,-1.28E-03,2.17E+00,1.39E+00,9.80E-01,2.29E-02,4.38E-02,-1.88E-02,2.32E-01,1.25E-01,2.17E-02,1.88E-02,-1.67E-01,5.73E-02
,,1.77E+00,1.09E+00,9.97E-01,-1.75E-02,3.58E-03,3.29E-03,2.18E-01,2.12E-01,3.07E-03,1.69E-01,-1.46E-01,3.42E-05,2.17E+00,1.39E+00,9.80E-01,2.29E-02,4.38E-02,-1.88E-02,2.37E-01,1.19E-01,2.15E-02,8.69E-03,-1.83E-01,5.50E-02
,,1.81E+00,1.12E+00,9.97E-01,-1.75E-02,3.58E-03,3.29E-03,2.48E-01,2.29E-01,3.09E-03,1.93E-01,-1.38E-01,1.70E-03,2.17E+00,1.39E+00,9.81E-01,2.62E-02,4.32E-02,-1.92E-02,2.48E-01,1.16E-01,2.15E-02,8.05E-04,-1.99E-01,5.34E-02
,,1.81E+00,1.12E+00,9.97E-01,-1.75E-02,3.58E-03,3.29E-03,2.45E-01,2.29E-01,3.04E-03,2.24E-01,-1.44E-01,3.21E-03,2.17E+00,1.39E+00,9.81E-01,2.62E-02,4.32E-02,-1.92E-02,2.53E-01,1.09E-01,2.12E-02,-9.46E-03,-2.15E-01,5.28E-02
,,1.80E+00,1.13E+00,9.97E-01,-1.84E-02,5.54E-03,1.72E-04,2.33E-01,2.38E-01,3.03E-03,2.54E-01,-1.44E-01,4.72E-03,2.18E+00,1.40E+00,9.81E-01,3.09E-02,3.96E-02,-1.94E-02,2.63E-01,1.05E-01,2.13E-02,-1.68E-02,-2.32E-01,5.20E-02
,,1.80E+00,1.13E+00,9.97E-01,-1.84E-02,5.54E-03,1.72E-04,2.31E-01,2.38E-01,3.02E-03,2.84E-01,-1.42E-01,9.07E-03,2.18E+00,1.40E+00,9.81E-01,3.09E-02,3.96E-02,-1.94E-02,2.67E-01,9.78E-02,2.10E-02,-3.02E-02,-2.45E-01,5.16E-02
,,1.79E+00,1.14E+00,9.97E-01,-2.08E-02,5.05E-03,2.12E-03,2.22E-01,2.43E-01,3.05E-03,3.10E-01,-1.37E-01,1.20E-02,2.28E+00,1.45E+00,9.82E-01,3.23E-02,3.62E-02,-1.85E-02,3.35E-01,1.30E-01,2.10E-02,-3.09E-02,-2.67E-01,5.30E-02
,,1.83E+00,1.17E+00,9.97E-01,-1.87E-02,5.18E-03,1.51E-03,2.47E-01,2.65E-01,3.10E-03,3.36E-01,-1.29E-01,1.14E-02,2.20E+00,1.40E+00,9.82E-01,3.41E-02,3.36E-02,-1.83E-02,2.85E-01,8.80E-02,2.10E-02,-2.08E-02,-2.98E-01,5.39E-02
,,1.83E+00,1.17E+00,9.97E-01,-1.87E-02,5.18E-03,1.51E-03,2.44E-01,2.65E-01,2.99E-03,3.89E-01,-1.45E-01,1.61E-02,2.20E+00,1.40E+00,9.82E-01,3.41E-02,3.36E-02,-1.83E-02,2.87E-01,7.98E-02,2.08E-02,-8.16E-02,-2.73E-01,4.58E-02
,,1.80E+00,1.14E+00,9.97E-01,-1.38E-02,3.60E-03,1.98E-03,2.23E-01,2.47E-01,2.92E-03,4.32E-01,-1.59E-01,1.83E-02,2.19E+00,1.40E+00,9.83E-01,3.66E-02,2.75E-02,-1.70E-02,2.85E-01,6.86E-02,2.11E-02,-1.30E-01,-2.57E-01,4.16E-02
,,1.80E+00,1.14E+00,9.97E-01,-1.38E-02,3.60E-03,1.98E-03,2.20E-01,2.46E-01,2.94E-03,4.20E-01,-1.51E-01,1.34E-02,2.19E+00,1.40E+00,9.83E-01,3.66E-02,2.75E-02,-1.70E-02,2.86E-01,6.05E-02,2.09E-02,-1.78E-01,-2.32E-01,3.68E-02
,,1.80E+00,1.15E+00,9.97E-01,-1.38E-02,3.60E-03,1.98E-03,2.20E-01,2.46E-01,2.95E-03,4.11E-01,-1.43E-01,1.04E-02,2.16E+00,1.35E+00,9.83E-01,3.65E-02,2.43E-02,-1.63E-02,2.66E-01,2.03E-02,2.10E-02,-2.17E-01,-2.15E-01,3.44E-02
,,1.86E+00,1.21E+00,9.97E-01,-9.77E-03,4.49E-03,2.94E-03,2.58E-01,2.90E-01,2.98E-03,4.23E-01,-1.38E-01,1.10E-02,2.16E+00,1.35E+00,9.83E-01,3.65E-02,2.43E-02,-1.63E-02,2.67E-01,1.27E-02,2.09E-02,-3.03E-01,-1.80E-01,2.55E-02
,,1.86E+00,1.21E+00,9.97E-01,-9.77E-03,4.49E-03,2.94E-03,2.55E-01,2.87E-01,2.97E-03,4.43E-01,-1.36E-01,1.16E-02,2.19E+00,1.39E+00,9.84E-01,3.64E-02,2.06E-02,-1.62E-02,2.85E-01,3.38E-02,2.11E-02,-3.74E-01,-1.52E-01,2.04E-02
,,1.84E+00,1.12E+00,9.97E-01,-4.25E-03,5.75E-03,4.49E-03,2.38E-01,2.21E-01,3.01E-03,3.99E-01,-1.27E-01,3.08E-03,2.19E+00,1.39E+00,9.84E-01,3.64E-02,2.06E-02,-1.62E-02,2.85E-01,2.66E-02,2.08E-02,-3.74E-01,-1.40E-01,2.49E-02
,,1.84E+00,1.12E+00,9.97E-01,-4.25E-03,5.75E-03,4.49E-03,2.36E-01,2.19E-01,3.05E-03,3.07E-01,-1.15E-01,-9.19E-03,2.23E+00,1.41E+00,9.84E-01,2.79E-02,1.96E-02,-1.70E-02,3.12E-01,3.20E-02,2.07E-02,-3.65E-01,-1.42E-01,3.01E-02
,,1.82E+00,1.14E+00,9.97E-01,9.25E-04,3.30E-03,5.23E-03,2.20E-01,2.29E-01,3.14E-03,2.49E-01,-1.00E-01,-1.42E-02,2.23E+00,1.41E+00,9.84E-01,2.79E-02,1.96E-02,-1.70E-02,3.11E-01,2.63E-02,2.03E-02,-3.42E-01,-1.54E-01,3.48E-02
,,1.82E+00,1.14E+00,9.97E-01,5.08E-03,5.33E-03,2.37E-03,2.18E-01,2.25E-01,3.23E-03,2.13E-01,-7.83E-02,-1.84E-02,2.25E+00,1.42E+00,9.84E-01,2.38E-02,1.63E-02,-1.77E-02,3.26E-01,2.75E-02,2.02E-02,-3.31E-01,-1.65E-01,3.64E-02
,,1.86E+00,1.07E+00,9.97E-01,5.08E-03,5.33E-03,2.37E-03,2.40E-01,1.75E-01,3.23E-03,1.37E-01,-7.12E-02,-2.34E-02,2.25E+00,1.42E+00,9.84E-01,2.38E-02,1.63E-02,-1.77E-02,3.24E-01,2.28E-02,1.98E-02,-3.12E-01,-1.78E-01,3.93E-02
,,1.86E+00,1.07E+00,9.97E-01,5.08E-03,5.33E-03,2.37E-03,2.38E-01,1.71E-01,3.18E-03,4.04E-02,-7.70E-02,-2.80E-02,2.25E+00,1.42E+00,9.84E-01,2.38E-02,1.63E-02,-1.77E-02,3.23E-01,1.79E-02,1.94E-02,-2.93E-01,-1.92E-01,4.14E-02
,,1.88E+00,1.13E+00,9.97E-01,6.50E-03,7.13E-03,4.01E-03,2.49E-01,2.08E-01,3.09E-03,4.40E-03,-8.61E-02,-2.43E-02,2.26E+00,1.42E+00,9.85E-01,1.90E-02,1.49E-02,-1.88E-02,3.28E-01,1.54E-02,1.93E-02,-2.78E-01,-2.07E-01,4.31E-02
,,1.88E+00,1.13E+00,9.97E-01,3.44E-03,7.93E-03,4.83E-03,2.52E-01,2.04E-01,2.99E-03,6.42E-03,-9.96E-02,-1.89E-02,2.25E+00,1.48E+00,9.85E-01,1.27E-02,1.16E-02,-1.80E-02,3.23E-01,4.95E-02,1.92E-02,-2.69E-01,-2.21E-01,4.54E-02
,,1.87E+00,1.14E+00,9.97E-01,3.44E-03,7.93E-03,4.83E-03,2.40E-01,2.05E-01,2.91E-03,1.71E-02,-1.12E-01,-1.60E-02,2.25E+00,1.48E+00,9.85E-01,1.27E-02,1.16E-02,-1.80E-02,3.20E-01,4.69E-02,1.88E-02,-1.83E-01,-2.24E-01,5.43E-02
,,1.87E+00,1.11E+00,9.97E-01,1.90E-03,8.40E-03,3.96E-03,2.41E-01,1.84E-01,2.87E-03,2.81E-02,-1.16E-01,-1.44E-02,2.28E+00,1.43E+00,9.86E-01,1.10E-02,8.91E-03,-1.83E-02,3.37E-01,8.96E-03,1.88E-02,-1.18E-01,-2.27E-01,5.88E-02
,,1.87E+00,1.11E+00,9.97E-01,1.90E-03,8.40E-03,3.96E-03,2.40E-01,1.80E-01,2.82E-03,4.73E-03,-1.23E-01,-1.63E-02,2.28E+00,1.43E+00,9.86E-01,1.10E-02,8.91E-03,-1.83E-02,3.34E-01,6.41E-03,1.84E-02,-1.35E-01,-2.41E-01,5.25E-02
,,1.89E+00,1.20E+00,9.97E-01,-1.10E-03,9.62E-03,3.69E-03,2.45E-01,2.39E-01,2.80E-03,-1.91E-02,-1.27E-01,-1.76E-02,2.29E+00,1.43E+00,9.86E-01,7.35E-03,5.96E-03,-1.79E-02,3.38E-01,5.95E-03,1.83E-02,-1.47E-01,-2.55E-01,4.93E-02
,,1.89E+00,1.20E+00,9.97E-01,-1.10E-03,9.62E-03,3.69E-03,2.44E-01,2.38E-01,2.74E-03,2.62E-02,-1.35E-01,-9.77E-03,2.30E+00,1.43E+00,9.86E-01,7.35E-03,5.96E-03,-1.79E-02,3.42E-01,5.69E-03,1.82E-02,-1.51E-01,-2.65E-01,4.72E-02
,,1.89E+00,1.20E+00,9.97E-01,-1.10E-03,9.62E-03,3.69E-03,2.44E-01,2.36E-01,2.68E-03,1.11E-01,-1.44E-01,3.44E-04,2.30E+00,1.43E+00,9.86E-01,5.84E-03,3.81E-03,-1.93E-02,3.38E-01,4.49E-03,1.78E-02,-1.52E-01,-2.76E-01,4.61E-02
,,1.89E+00,1.23E+00,9.97E-01,-2.96E-03,9.29E-03,5.11E-03,2.46E-01,2.49E-01,2.64E-03,1.92E-01,-1.54E-01,8.29E-03,2.31E+00,1.41E+00,9.87E-01,2.89E-03,-1.69E-03,-1.90E-02,3.40E-01,-1.20E-02,1.77E-02,-1.52E-01,-2.89E-01,4.75E-02
,,1.89E+00,1.23E+00,9.97E-01,-2.96E-03,9.29E-03,5.11E-03,2.44E-01,2.46E-01,2.58E-03,2.61E-01,-1.62E-01,1.08E-02,2.31E+00,1.41E+00,9.87E-01,2.89E-03,-1.69E-03,-1.90E-02,3.34E-01,-1.25E-02,1.73E-02,-1.74E-01,-2.95E-01,4.48E-02
,,1.89E+00,1.19E+00,9.97E-01,-3.93E-03,1.01E-02,4.90E-03,2.38E-01,2.17E-01,2.57E-03,3.14E-01,-1.69E-01,1.11E-02,2.28E+00,1.41E+00,9.87E-01,1.12E-03,-6.12E-03,-1.94E-02,3.07E-01,-9.98E-03,1.73E-02,-1.87E-01,-2.90E-01,4.40E-02
,,1.89E+00,1.19E+00,9.97E-01,-3.93E-03,1.01E-02,4.90E-03,2.37E-01,2.14E-01,2.54E-03,3.01E-01,-1.71E-01,4.35E-03,2.28E+00,1.41E+00,9.87E-01,1.12E-03,-6.12E-03,-1.94E-02,3.01E-01,-9.96E-03,1.70E-02,-1.92E-01,-2.70E-01,4.44E-02
,,1.90E+00,1.25E+00,9.97E-01,-5.87E-04,9.84E-03,6.88E-03,2.42E-01,2.56E-01,2.54E-03,3.30E-01,-1.75E-01,4.90E-03,2.28E+00,1.41E+00,9.87E-01,1.12E-03,-6.12E-03,-1.94E-02,2.98E-01,-9.95E-03,1.68E-02,-1.94E-01,-2.62E-01,4.47E-02
,,1.94E+00,1.23E+00,9.97E-01,3.10E-03,7.90E-03,6.04E-03,2.72E-01,2.34E-01,2.54E-03,3.85E-01,-1.80E-01,6.26E-03,2.33E+00,1.43E+00,9.88E-01,-3.38E-03,-1.20E-02,-2.03E-02,3.27E-01,7.38E-03,1.68E-02,-2.05E-01,-2.38E-01,4.46E-02
,,1.94E+00,1.22E+00,9.97E-01,3.10E-03,7.90E-03,6.04E-03,2.70E-01,2.30E-01,2.52E-03,3.81E-01,-1.80E-01,1.30E-03,2.33E+00,1.43E+00,9.88E-01,-3.38E-03,-1.20E-02,-2.03E-02,3.23E-01,7.71E-03,1.66E-02,-2.09E-01,-2.28E-01,4.48E-02
,,1.93E+00,1.23E+00,9.97E-01,4.56E-03,6.87E-03,4.93E-03,2.62E-01,2.30E-01,2.57E-03,3.34E-01,-1.77E-01,-7.82E-03,2.45E+00,1.51E+00,9.88E-01,-5.60E-03,-1.36E-02,-1.84E-02,3.92E-01,6.42E-02,1.64E-02,-1.90E-01,-2.17E-01,4.94E-02
,,1.93E+00,1.23E+00,9.97E-01,4.56E-03,6.87E-03,4.93E-03,2.60E-01,2.25E-01,2.58E-03,3.04E-01,-1.68E-01,-9.35E-03,2.45E+00,1.51E+00,9.88E-01,-5.60E-03,-1.36E-02,-1.84E-02,3.88E-01,6.44E-02,1.62E-02,-1.66E-01,-2.24E-01,5.15E-02
,,1.94E+00,1.25E+00,9.97E-01,1.12E-02,7.00E-03,5.05E-03,2.63E-01,2.34E-01,2.64E-03,2.84E-01,-1.59E-01,-1.00E-02,2.35E+00,1.45E+00,9.89E-01,-1.15E-02,-2.05E-02,-1.95E-02,3.02E-01,2.41E-02,1.60E-02,-1.45E-01,-2.13E-01,4.97E-02
,,1.94E+00,1.25E+00,9.97E-01,1.12E-02,7.00E-03,5.05E-03,2.61E-01,2.29E-01,2.62E-03,2.78E-01,-1.57E-01,-8.52E-03,2.35E+00,1.45E+00,9.89E-01,-1.15E-02,-2.05E-02,-1.95E-02,2.98E-01,2.51E-02,1.60E-02,-1.61E-01,-1.84E-01,4.71E-02
,,1.99E+00,1.30E+00,9.97E-01,1.25E-02,7.01E-03,4.59E-03,2.92E-01,2.55E-01,2.56E-03,2.99E-01,-1.68E-01,-3.84E-03,2.37E+00,1.44E+00,9.89E-01,-1.32E-02,-2.41E-02,-2.01E-02,3.00E-01,1.87E-02,1.61E-02,-2.05E-01,-1.16E-01,4.16E-02
,,1.99E+00,1.30E+00,9.97E-01,1.25E-02,7.01E-03,4.59E-03,2.89E-01,2.49E-01,2.40E-03,3.37E-01,-1.90E-01,1.70E-03,2.37E+00,1.44E+00,9.89E-01,-1.32E-02,-2.41E-02,-2.01E-02,2.91E-01,2.11E-02,1.59E-02,-2.29E-01,-8.49E-02,4.03E-02
,,1.97E+00,1.27E+00,9.97E-01,1.55E-02,5.07E-03,6.95E-03,2.71E-01,2.26E-01,2.30E-03,3.69E-01,-2.12E-01,7.08E-03,2.38E+00,1.44E+00,9.89E-01,-1.67E-02,-2.62E-02,-1.70E-02,2.89E-01,2.54E-02,1.59E-02,-2.52E-01,-5.72E-02,4.19E-02
,,1.97E+00,1.27E+00,9.97E-01,1.55E-02,5.07E-03,6.95E-03,2.68E-01,2.20E-01,2.27E-03,3.48E-01,-2.10E-01,5.43E-05,2.38E+00,1.44E+00,9.89E-01,-1.67E-02,-2.62E-02,-1.70E-02,2.84E-01,2.69E-02,1.57E-02,-2.53E-01,-4.70E-02,4.05E-02
,,1.96E+00,1.25E+00,9.97E-01,1.90E-02,4.55E-03,9.36E-03,2.56E-01,1.96E-01,2.31E-03,3.33E-01,-2.09E-01,-3.16E-03,2.39E+00,1.40E+00,9.90E-01,-2.12E-02,-2.66E-02,-1.76E-02,2.77E-01,1.55E-04,1.55E-02,-2.81E-01,-2.18E-02,3.44E-02
,,1.96E+00,1.25E+00,9.97E-01,1.90E-02,4.55E-03,9.36E-03,2.53E-01,1.90E-01,2.30E-03,2.97E-01,-2.02E-01,-1.07E-02,2.40E+00,1.45E+00,9.90E-01,-2.75E-02,-2.68E-02,-1.92E-02,2.75E-01,4.02E-02,1.54E-02,-3.29E-01,-9.69E-03,2.81E-02
,,1.98E+00,1.22E+00,9.97E-01,2.19E-02,4.23E-03,7.44E-03,2.67E-01,1.60E-01,2.37E-03,2.53E-01,-1.91E-01,-1.98E-02,2.40E+00,1.45E+00,9.90E-01,-2.75E-02,-2.68E-02,-1.92E-02,2.66E-01,4.55E-02,1.51E-02,-2.81E-01,-3.59E-03,3.76E-02
,,1.98E+00,1.22E+00,9.97E-01,2.19E-02,4.23E-03,7.44E-03,2.64E-01,1.53E-01,2.30E-03,1.70E-01,-1.97E-01,-2.72E-02,2.40E+00,1.45E+00,9.90E-01,-3.30E-02,-2.79E-02,-1.87E-02,2.63E-01,5.30E-02,1.49E-02,-2.45E-01,2.65E-03,4.40E-02
,,1.99E+00,1.29E+00,9.98E-01,2.32E-02,4.18E-03,8.67E-03,2.69E-01,1.97E-01,2.26E-03,1.56E-01,-2.03E-01,-2.34E-02,2.40E+00,1.45E+00,9.90E-01,-3.30E-02,-2.79E-02,-1.87E-02,2.54E-01,5.88E-02,1.46E-02,-2.04E-01,6.13E-03,4.74E-02
,,1.99E+00,1.29E+00,9.98E-01,2.32E-02,4.18E-03,8.67E-03,2.66E-01,1.90E-01,2.17E-03,1.84E-01,-2.11E-01,-1.79E-02,2.41E+00,1.45E+00,9.90E-01,-3.76E-02,-2.70E-02,-1.99E-02,2.52E-01,6.67E-02,1.44E-02,-1.75E-01,1.20E-02,4.83E-02
,,2.01E+00,1.27E+00,9.98E-01,2.21E-02,3.98E-03,8.38E-03,2.79E-01,1.69E-01,2.19E-03,1.67E-01,-2.06E-01,-1.95E-02,2.41E+00,1.45E+00,9.90E-01,-3.77E-02,-2.70E-02,-1.99E-02,2.43E-01,7.32E-02,1.41E-02,-1.37E-01,1.19E-02,5.17E-02
,,2.01E+00,1.27E+00,9.98E-01,2.21E-02,3.98E-03,8.38E-03,2.76E-01,1.62E-01,2.21E-03,1.19E-01,-1.93E-01,-2.44E-02,2.42E+00,1.46E+00,9.90E-01,-4.04E-02,-2.96E-02,-1.98E-02,2.40E-01,8.20E-02,1.39E-02,-1.09E-01,1.23E-02,5.36E-02
,,2.02E+00,1.33E+00,9.98E-01,1.96E-02,1.96E-03,9.40E-03,2.74E-01,1.98E-01,2.28E-03,1.18E-01,-1.82E-01,-2.17E-02,2.45E+00,1.50E+00,9.90E-01,-4.04E-02,-2.96E-02,-1.98E-02,2.52E-01,1.22E-01,1.36E-02,-4.85E-02,5.79E-03,5.93E-02
,,2.02E+00,1.33E+00,9.98E-01,1.96E-02,1.96E-03,9.40E-03,2.71E-01,1.91E-01,2.28E-03,1.55E-01,-1.72E-01,-1.70E-02,2.45E+00,1.50E+00,9.90E-01,-4.04E-02,-2.96E-02,-1.98E-02,2.43E-01,1.28E-01,1.33E-02,2.87E-02,-7.01E-03,6.53E-02
,,2.02E+00,1.28E+00,9.98E-01,1.69E-02,-1.40E-03,8.13E-03,2.66E-01,1.49E-01,2.33E-03,1.49E-01,-1.62E-01,-1.89E-02,2.48E+00,1.45E+00,9.90E-01,-4.43E-02,-2.54E-02,-1.91E-02,2.52E-01,9.65E-02,1.30E-02,5.73E-02,-2.26E-02,6.41E-02
,,2.02E+00,1.28E+00,9.98E-01,1.69E-02,-1.40E-03,8.13E-03,2.62E-01,1.44E-01,2.34E-03,1.13E-01,-1.51E-01,-2.26E-02,2.48E+00,1.45E+00,9.90E-01,-4.43E-02,-2.54E-02,-1.91E-02,2.44E-01,1.04E-01,1.27E-02,5.07E-02,-4.41E-02,5.86E-02
,,2.05E+00,1.25E+00,9.98E-01,1.61E-02,1.97E-03,6.40E-03,2.80E-01,1.20E-01,2.31E-03,6.67E-02,-1.48E-01,-2.71E-02,2.44E+00,1.46E+00,9.91E-01,-4.49E-02,-2.66E-02,-2.16E-02,2.08E-01,1.22E-01,1.25E-02,5.93E-02,-4.84E-02,5.71E-02
,,2.05E+00,1.25E+00,9.98E-01,1.61E-02,1.97E-03,6.40E-03,2.76E-01,1.15E-01,2.20E-03,1.79E-02,-1.58E-01,-2.89E-02,2.44E+00,1.46E+00,9.91E-01,-4.49E-02,-2.66E-02,-2.16E-02,2.08E-01,1.22E-01,1.25E-02,5.93E-02,-4.84E-02,5.71E-02
,,2.08E+00,1.50E+00,9.98E-01,1.10E-02,2.56E-03,6.26E-03,2.96E-01,2.87E-01,2.07E-03,1.35E-01,-1.75E-01,-7.10E-03,2.61E+00,1.56E+00,9.91E-01,-4.54E-02,-2.79E-02,-1.79E-02,3.12E-01,2.00E-01,1.22E-02,1.09E-01,-4.12E-02,6.42E-02
,,2.08E+00,1.50E+00,9.98E-01,1.10E-02,2.56E-03,6.26E-03,2.92E-01,2.81E-01,1.91E-03,3.74E-01,-1.98E-01,2.08E-02,2.50E+00,1.51E+00,9.91E-01,-4.13E-02,-2.80E-02,-1.87E-02,2.25E-01,1.71E-01,1.21E-02,1.17E-01,-3.04E-02,5.88E-02
,,2.06E+00,1.31E+00,9.98E-01,7.05E-03,8.22E-04,8.26E-03,2.75E-01,1.37E-01,1.79E-03,5.59E-01,-2.18E-01,3.75E-02,2.50E+00,1.51E+00,9.91E-01,-4.13E-02,-2.80E-02,-1.87E-02,2.21E-01,1.74E-01,1.21E-02,1.02E-01,-7.56E-03,5.55E-02
,,2.06E+00,1.30E+00,9.98E-01,7.05E-03,8.22E-04,8.26E-03,2.71E-01,1.32E-01,1.75E-03,4.41E-01,-2.18E-01,8.70E-03,2.46E+00,1.48E+00,9.91E-01,-3.98E-02,-2.85E-02,-1.92E-02,1.80E-01,1.62E-01,1.23E-02,5.53E-02,6.29E-02,4.72E-02
,,2.06E+00,1.34E+00,9.98E-01,1.08E-02,1.25E-03,8.55E-03,2.69E-01,1.51E-01,1.76E-03,3.49E-01,-2.16E-01,-9.70E-03,2.46E+00,1.48E+00,9.91E-01,-3.98E-02,-2.85E-02,-1.92E-02,1.76E-01,1.65E-01,1.23E-02,3.35E-02,9.04E-02,4.50E-02
,,2.06E+00,1.34E+00,9.98E-01,1.08E-02,1.25E-03,8.55E-03,2.66E-01,1.47E-01,1.72E-03,3.19E-01,-2.16E-01,-1.36E-02,2.47E+00,1.49E+00,9.91E-01,-3.59E-02,-2.62E-02,-1.93E-02,1.70E-01,1.76E-01,1.24E-02,-1.01E-02,1.59E-01,4.22E-02
,,2.08E+00,1.35E+00,9.98E-01,9.85E-03,-2.19E-03,8.82E-03,2.76E-01,1.50E-01,1.72E-03,2.93E-01,-2.18E-01,-1.59E-02,2.47E+00,1.49E+00,9.91E-01,-3.59E-02,-2.62E-02,-1.93E-02,1.66E-01,1.79E-01,1.24E-02,-1.87E-02,1.75E-01,4.23E-02
,,2.08E+00,1.35E+00,9.98E-01,9.85E-03,-2.19E-03,8.82E-03,2.72E-01,1.46E-01,1.81E-03,2.46E-01,-1.92E-01,-2.08E-02,2.53E+00,1.51E+00,9.91E-01,-3.53E-02,-2.49E-02,-2.01E-02,1.96E-01,2.06E-01,1.23E-02,-3.75E-02,2.21E-01,4.27E-02
,,2.07E+00,1.41E+00,9.98E-01,9.44E-03,-2.32E-03,9.78E-03,2.58E-01,1.83E-01,1.92E-03,2.09E-01,-1.71E-01,-2.32E-02,2.53E+00,1.51E+00,9.91E-01,-3.53E-02,-2.49E-02,-2.01E-02,1.89E-01,2.10E-01,1.21E-02,-6.21E-03,2.07E-01,4.93E-02
,,2.07E+00,1.41E+00,9.98E-01,9.44E-03,-2.32E-03,9.78E-03,2.53E-01,1.79E-01,2.01E-03,2.54E-01,-1.44E-01,-1.63E-02,2.65E+00,1.55E+00,9.91E-01,-3.53E-02,-2.45E-02,-1.82E-02,2.67E-01,2.39E-01,1.17E-02,4.02E-02,1.64E-01,5.61E-02
,,2.11E+00,1.46E+00,9.98E-01,7.62E-03,-1.48E-03,8.62E-03,2.81E-01,2.10E-01,2.09E-03,2.82E-01,-1.20E-01,-1.37E-02,2.65E+00,1.55E+00,9.91E-01,-3.53E-02,-2.45E-02,-1.82E-02,2.63E-01,2.40E-01,1.14E-02,7.00E-02,1.27E-01,5.85E-02
,,2.11E+00,1.46E+00,9.98E-01,7.62E-03,-1.48E-03,8.62E-03,2.77E-01,2.07E-01,2.00E-03,3.67E-01,-1.29E-01,-3.00E-03,2.49E+00,1.51E+00,9.90E-01,-3.42E-02,-2.02E-02,-1.82E-02,1.40E-01,2.14E-01,1.10E-02,1.12E-01,8.40E-02,5.78E-02
,,2.09E+00,1.35E+00,9.98E-01,5.52E-03,-3.03E-03,9.26E-03,2.57E-01,1.25E-01,1.91E-03,4.33E-01,-1.37E-01,3.41E-03,2.49E+00,1.51E+00,9.90E-01,-3.42E-02,-2.02E-02,-1.82E-02,1.37E-01,2.16E-01,1.10E-02,1.02E-01,1.04E-01,5.52E-02
,,2.09E+00,1.35E+00,9.98E-01,5.52E-03,-3.03E-03,9.26E-03,2.53E-01,1.21E-01,1.93E-03,3.41E-01,-1.26E-01,-1.26E-02,2.50E+00,1.51E+00,9.90E-01,-3.10E-02,-1.79E-02,-1.85E-02,1.33E-01,2.26E-01,1.12E-02,8.71E-02,1.56E-01,5.07E-02
,,2.13E+00,1.28E+00,9.98E-01,9.10E-03,-1.24E-03,7.98E-03,2.72E-01,7.06E-02,1.88E-03,2.31E-01,-1.26E-01,-2.74E-02,2.50E+00,1.51E+00,9.90E-01,-3.10E-02,-1.79E-02,-1.85E-02,1.30E-01,2.27E-01,1.12E-02,8.54E-02,1.67E-01,5.05E-02
,,2.17E+00,1.46E+00,9.98E-01,4.57E-03,9.25E-04,9.76E-03,3.00E-01,1.92E-01,1.80E-03,9.82E-02,-1.33E-01,-3.67E-02,2.50E+00,1.53E+00,9.90E-01,-2.88E-02,-1.59E-02,-1.75E-02,1.26E-01,2.42E-01,1.12E-02,1.00E-01,1.94E-01,5.18E-02
,,2.17E+00,1.46E+00,9.98E-01,4.57E-03,9.26E-04,9.76E-03,2.96E-01,1.91E-01,1.57E-03,2.30E-01,-1.69E-01,-1.56E-02,2.58E+00,1.52E+00,9.90E-01,-2.61E-02,-1.43E-02,-1.61E-02,1.75E-01,2.35E-01,1.11E-02,1.09E-01,2.03E-01,5.29E-02
,,2.17E+00,1.46E+00,9.98E-01,4.57E-03,9.26E-04,9.76E-03,2.92E-01,1.87E-01,1.40E-03,3.25E-01,-1.97E-01,-4.84E-03,2.58E+00,1.52E+00,9.90E-01,-2.61E-02,-1.43E-02,-1.61E-02,1.71E-01,2.37E-01,1.10E-02,1.10E-01,1.92E-01,5.08E-02
,,2.18E+00,1.46E+00,9.98E-01,4.57E-03,9.26E-04,9.76E-03,2.92E-01,1.86E-01,1.26E-03,3.93E-01,-2.19E-01,2.39E-05,2.51E+00,1.53E+00,9.90E-01,-2.09E-02,-1.24E-02,-1.61E-02,1.18E-01,2.45E-01,1.07E-02,1.03E-01,1.67E-01,4.68E-02
,,2.18E+00,1.47E+00,9.98E-01,4.57E-03,9.26E-04,9.76E-03,2.92E-01,1.85E-01,1.14E-03,4.45E-01,-2.40E-01,2.08E-03,2.52E+00,1.54E+00,9.90E-01,-1.72E-02,-6.62E-03,-1.65E-02,1.21E-01,2.58E-01,1.07E-02,1.04E-01,1.84E-01,4.56E-02
,,2.14E+00,1.44E+00,9.98E-01,-1.95E-03,2.06E-03,8.67E-03,2.61E-01,1.67E-01,1.08E-03,4.71E-01,-2.46E-01,1.22E-03,2.52E+00,1.54E+00,9.90E-01,-1.72E-02,-6.62E-03,-1.65E-02,1.20E-01,2.58E-01,1.07E-02,1.12E-01,1.84E-01,4.70E-02
,,2.14E+00,1.44E+00,9.98E-01,-1.95E-03,2.06E-03,8.67E-03,2.58E-01,1.64E-01,1.09E-03,4.84E-01,-2.40E-01,7.88E-05,2.52E+00,1.53E+00,9.90E-01,-1.51E-02,-4.58E-03,-1.41E-02,1.18E-01,2.45E-01,1.06E-02,1.28E-01,1.85E-01,5.06E-02
,,2.14E+00,1.28E+00,9.98E-01,-5.81E-03,8.13E-04,7.36E-03,2.54E-01,4.86E-02,1.12E-03,4.95E-01,-2.36E-01,-1.82E-03,2.52E+00,1.53E+00,9.90E-01,-1.51E-02,-4.58E-03,-1.41E-02,1.14E-01,2.44E-01,1.06E-02,1.14E-01,1.83E-01,4.54E-02
,,2.14E+00,1.28E+00,9.98E-01,-5.81E-03,8.12E-04,7.36E-03,2.51E-01,4.76E-02,1.14E-03,3.09E-01,-2.29E-01,-2.51E-02,2.52E+00,1.53E+00,9.90E-01,-1.51E-02,-4.58E-03,-1.41E-02,1.14E-01,2.44E-01,1.06E-02,1.14E-01,1.83E-01,4.54E-02
,,2.15E+00,1.28E+00,9.98E-01,-5.81E-03,8.12E-04,7.36E-03,2.49E-01,4.83E-02,1.16E-03,1.75E-01,-2.22E-01,-3.63E-02,2.53E+00,1.56E+00,9.90E-01,-1.10E-02,-2.32E-03,-1.55E-02,1.17E-01,2.66E-01,1.06E-02,1.27E-01,1.75E-01,4.52E-02
,,2.15E+00,1.32E+00,9.98E-01,-8.03E-03,-1.35E-03,8.74E-03,2.46E-01,7.75E-02,1.18E-03,1.05E-01,-2.18E-01,-3.67E-02,2.53E+00,1.56E+00,9.90E-01,-1.10E-02,-2.32E-03,-1.55E-02,1.16E-01,2.66E-01,1.06E-02,1.37E-01,1.72E-01,4.66E-02
,,2.15E+00,1.32E+00,9.98E-01,-8.03E-03,-1.35E-03,8.74E-03,2.42E-01,7.80E-02,1.19E-03,8.12E-02,-2.12E-01,-3.43E-02,2.54E+00,1.57E+00,9.89E-01,-6.29E-03,8.99E-04,-1.46E-02,1.18E-01,2.68E-01,1.05E-02,1.63E-01,1.60E-01,4.85E-02
,,2.18E+00,1.47E+00,9.98E-01,-1.71E-02,1.10E-03,6.74E-03,2.65E-01,1.80E-01,1.20E-03,6.34E-02,-2.06E-01,-3.12E-02,2.54E+00,1.57E+00,9.89E-01,-6.29E-03,8.99E-04,-1.46E-02,1.17E-01,2.67E-01,1.05E-02,1.69E-01,1.55E-01,4.85E-02
,,2.18E+00,1.47E+00,9.98E-01,-1.71E-02,1.10E-03,6.74E-03,2.62E-01,1.82E-01,1.09E-03,2.40E-01,-2.25E-01,-4.55E-03,2.56E+00,1.50E+00,9.89E-01,-3.17E-03,4.36E-03,-1.39E-02,1.32E-01,2.11E-01,1.03E-02,8.67E-02,1.31E-01,3.57E-02
,,2.19E+00,1.47E+00,9.98E-01,-1.71E-02,1.10E-03,6.74E-03,2.60E-01,1.84E-01,1.00E-03,3.69E-01,-2.39E-01,8.94E-03,2.55E+00,1.59E+00,9.89E-01,2.73E-03,7.49E-03,-1.39E-02,1.23E-01,2.72E-01,1.02E-02,2.24E-02,1.15E-01,2.90E-02
,,2.16E+00,1.39E+00,9.98E-01,-2.65E-02,9.19E-04,6.81E-03,2.35E-01,1.27E-01,1.06E-03,3.90E-01,-2.25E-01,5.63E-03,2.55E+00,1.59E+00,9.89E-01,2.73E-03,7.49E-03,-1.39E-02,1.23E-01,2.69E-01,1.02E-02,7.50E-02,1.03E-01,3.88E-02
,,2.16E+00,1.39E+00,9.98E-01,-2.97E-02,-1.44E-03,7.34E-03,2.37E-01,1.30E-01,1.24E-03,3.47E-01,-1.91E-01,-3.47E-03,2.55E+00,1.59E+00,9.89E-01,2.73E-03,7.49E-03,-1.39E-02,1.23E-01,2.69E-01,1.02E-02,7.50E-02,1.03E-01,3.88E-02
,,2.22E+00,1.46E+00,9.98E-01,-2.97E-02,-1.44E-03,7.34E-03,2.72E-01,1.83E-01,1.30E-03,3.69E-01,-1.78E-01,-2.54E-03,2.56E+00,1.60E+00,9.89E-01,4.92E-03,1.07E-02,-1.34E-02,1.27E-01,2.65E-01,1.02E-02,1.46E-01,8.28E-02,4.71E-02
,,2.28E+00,1.46E+00,9.98E-01,-2.97E-02,-1.44E-03,7.34E-03,3.10E-01,1.86E-01,1.26E-03,4.27E-01,-1.82E-01,2.28E-03,2.55E+00,1.60E+00,9.89E-01,1.04E-02,1.11E-02,-1.47E-02,1.24E-01,2.62E-01,1.02E-02,1.66E-01,7.34E-02,4.73E-02
,,2.18E+00,1.34E+00,9.98E-01,-3.64E-02,7.88E-04,5.94E-03,2.38E-01,1.12E-01,1.17E-03,4.34E-01,-1.92E-01,-2.22E-04,2.55E+00,1.60E+00,9.89E-01,1.04E-02,1.11E-02,-1.47E-02,1.24E-01,2.60E-01,1.02E-02,1.70E-01,7.01E-02,4.77E-02
,,2.18E+00,1.34E+00,9.98E-01,-3.64E-02,7.88E-04,5.94E-03,2.35E-01,1.17E-01,1.43E-03,3.10E-01,-1.42E-01,-1.69E-02,2.57E+00,1.61E+00,9.89E-01,1.48E-02,1.31E-02,-1.40E-02,1.37E-01,2.60E-01,1.02E-02,1.84E-01,5.70E-02,4.88E-02
,,2.19E+00,1.47E+00,9.98E-01,-3.93E-02,2.39E-03,6.23E-03,2.36E-01,2.14E-01,1.61E-03,2.18E-01,-9.95E-02,-2.45E-02,2.57E+00,1.61E+00,9.89E-01,1.48E-02,1.31E-02,-1.40E-02,1.37E-01,2.60E-01,1.02E-02,1.84E-01,5.70E-02,4.88E-02
,,2.19E+00,1.48E+00,9.98E-01,-3.93E-02,2.39E-03,6.23E-03,2.33E-01,2.21E-01,1.75E-03,3.24E-01,-7.09E-02,-7.27E-03,2.53E+00,1.63E+00,9.89E-01,1.87E-02,1.55E-02,-1.21E-02,1.15E-01,2.56E-01,1.02E-02,2.04E-01,3.80E-02,4.91E-02
,,2.22E+00,1.33E+00,9.98E-01,-4.82E-02,2.79E-03,4.88E-03,2.51E-01,1.23E-01,1.79E-03,4.07E-01,-4.53E-02,2.56E-03,2.53E+00,1.63E+00,9.89E-01,1.87E-02,1.55E-02,-1.21E-02,1.16E-01,2.49E-01,1.03E-02,2.11E-01,4.45E-02,4.74E-02
,,2.22E+00,1.33E+00,9.98E-01,-4.82E-02,2.79E-03,4.88E-03,2.48E-01,1.28E-01,1.81E-03,2.94E-01,-4.41E-02,-1.49E-02,2.65E+00,1.72E+00,9.89E-01,2.66E-02,1.52E-02,-1.29E-02,1.98E-01,3.02E-01,1.04E-02,2.17E-01,5.24E-02,4.51E-02
,,2.23E+00,1.41E+00,9.98E-01,-5.31E-02,5.28E-03,3.52E-03,2.54E-01,1.97E-01,1.70E-03,2.09E-01,-4.05E-02,-2.36E-02,2.65E+00,1.72E+00,9.89E-01,2.66E-02,1.52E-02,-1.29E-02,1.99E-01,2.93E-01,1.01E-02,3.06E-01,-1.15E-02,5.63E-02
,,2.23E+00,1.41E+00,9.98E-01,-5.31E-02,5.28E-03,3.52E-03,2.52E-01,2.04E-01,1.69E-03,2.80E-01,-4.86E-02,-7.58E-03,2.65E+00,1.72E+00,9.89E-01,2.66E-02,1.52E-02,-1.29E-02,1.99E-01,2.93E-01,1.01E-02,3.06E-01,-1.15E-02,5.63E-02
,,2.23E+00,1.46E+00,9.97E-01,-6.08E-02,9.17E-03,3.19E-03,2.47E-01,2.46E-01,1.55E-03,3.23E-01,-5.14E-02,-5.17E-04,2.59E+00,1.64E+00,9.89E-01,3.08E-02,1.81E-02,-1.20E-02,1.58E-01,2.19E-01,9.92E-03,3.11E-01,-7.27E-02,4.99E-02
,,2.23E+00,1.46E+00,9.97E-01,-6.08E-02,9.17E-03,3.19E-03,2.45E-01,2.55E-01,1.57E-03,4.36E-01,-5.72E-02,1.28E-02,2.67E+00,1.63E+00,9.89E-01,4.05E-02,1.69E-02,-8.62E-03,2.19E-01,2.06E-01,1.00E-02,2.64E-01,-7.81E-02,4.39E-02
,,2.23E+00,1.47E+00,9.97E-01,-6.70E-02,1.16E-02,4.68E-03,2.45E-01,2.65E-01,1.60E-03,5.17E-01,-5.97E-02,2.05E-02,2.67E+00,1.63E+00,9.89E-01,4.05E-02,1.69E-02,-8.62E-03,2.19E-01,1.95E-01,9.92E-03,1.58E-01,-9.97E-02,2.80E-02
,,2.28E+00,1.48E+00,9.97E-01,-6.70E-02,1.16E-02,4.68E-03,2.77E-01,2.81E-01,1.40E-03,6.02E-01,-8.01E-02,2.38E-02,2.59E+00,1.63E+00,9.89E-01,4.81E-02,1.59E-02,-8.45E-03,1.60E-01,1.84E-01,9.95E-03,8.25E-02,-1.20E-01,1.95E-02
,,2.30E+00,1.59E+00,9.97E-01,-7.12E-02,1.41E-02,4.04E-03,2.93E-01,3.67E-01,1.16E-03,6.67E-01,-1.08E-01,2.49E-02,2.59E+00,1.63E+00,9.89E-01,4.81E-02,1.59E-02,-8.45E-03,1.60E-01,1.78E-01,1.01E-02,4.16E-02,-1.01E-01,1.60E-02
,,2.30E+00,1.59E+00,9.97E-01,-7.12E-02,1.41E-02,4.04E-03,2.91E-01,3.77E-01,1.02E-03,8.77E-01,-1.50E-01,4.63E-02,2.61E+00,1.66E+00,9.89E-01,5.13E-02,1.43E-02,-7.23E-03,1.75E-01,1.79E-01,1.04E-02,-4.27E-02,-5.87E-02,1.20E-02
,,2.30E+00,1.45E+00,9.97E-01,-6.84E-02,1.59E-02,5.16E-03,2.90E-01,2.88E-01,8.18E-04,1.03E+00,-1.81E-01,5.39E-02,2.61E+00,1.66E+00,9.89E-01,5.13E-02,1.43E-02,-7.23E-03,1.75E-01,1.73E-01,1.04E-02,-5.57E-02,-5.12E-02,1.21E-02
,,2.30E+00,1.45E+00,9.97E-01,-6.84E-02,1.59E-02,5.16E-03,2.89E-01,2.95E-01,7.77E-04,9.59E-01,-2.08E-01,3.29E-02,2.61E+00,1.62E+00,9.90E-01,5.03E-02,1.42E-02,-8.29E-03,1.77E-01,1.34E-01,1.05E-02,-1.04E-01,-3.91E-02,9.00E-03
,,2.31E+00,1.45E+00,9.97E-01,-6.84E-02,1.59E-02,5.16E-03,2.90E-01,3.06E-01,7.60E-04,9.14E-01,-2.29E-01,2.12E-02,2.54E+00,1.64E+00,9.90E-01,5.16E-02,1.37E-02,-1.04E-02,1.31E-01,1.37E-01,1.06E-02,-1.64E-01,-3.18E-02,4.63E-03
,,2.29E+00,1.47E+00,9.97E-01,-6.05E-02,1.67E-02,3.90E-03,2.78E-01,3.29E-01,7.52E-04,8.73E-01,-2.31E-01,1.18E-02,2.62E+00,1.67E+00,9.90E-01,5.16E-02,1.37E-02,-1.04E-02,1.86E-01,1.46E-01,1.06E-02,-1.85E-01,-2.56E-02,8.81E-03
,,2.29E+00,1.47E+00,9.97E-01,-6.05E-02,1.67E-02,3.90E-03,2.78E-01,3.33E-01,8.62E-04,8.52E-01,-2.19E-01,9.92E-03,2.63E+00,1.68E+00,9.90E-01,4.87E-02,1.51E-02,-1.04E-02,1.91E-01,1.32E-01,1.06E-02,-1.71E-01,-2.50E-02,2.07E-02
,,2.34E+00,1.51E+00,9.97E-01,-5.24E-02,1.82E-02,5.37E-03,3.14E-01,3.67E-01,1.04E-03,8.13E-01,-1.86E-01,8.70E-03,2.60E+00,1.69E+00,9.90E-01,4.87E-02,1.51E-02,-1.04E-02,1.70E-01,1.27E-01,1.06E-02,-1.58E-01,-2.25E-02,2.40E-02
,,2.34E+00,1.51E+00,9.97E-01,-5.24E-02,1.82E-02,5.37E-03,3.13E-01,3.72E-01,1.05E-03,8.29E-01,-2.04E-01,1.14E-02,2.59E+00,1.67E+00,9.90E-01,4.21E-02,1.41E-02,-9.94E-03,1.67E-01,1.01E-01,1.07E-02,-1.51E-01,-1.17E-02,2.65E-02
,,2.32E+00,1.56E+00,9.96E-01,-4.67E-02,2.06E-02,4.93E-03,2.96E-01,4.16E-01,9.26E-04,8.46E-01,-2.17E-01,1.28E-02,2.59E+00,1.67E+00,9.90E-01,4.21E-02,1.41E-02,-9.94E-03,1.67E-01,9.09E-02,1.07E-02,-1.65E-01,1.09E-03,2.40E-02
,,2.32E+00,1.56E+00,9.96E-01,-4.67E-02,2.06E-02,4.93E-03,2.96E-01,4.20E-01,1.04E-03,9.17E-01,-2.17E-01,2.19E-02,2.64E+00,1.69E+00,9.90E-01,3.94E-02,1.60E-02,-8.51E-03,2.03E-01,9.76E-02,1.07E-02,-1.80E-01,1.28E-02,2.24E-02
,,2.34E+00,1.51E+00,9.96E-01,-3.77E-02,1.85E-02,6.85E-03,3.12E-01,3.80E-01,1.01E-03,9.81E-01,-2.18E-01,2.86E-02,2.64E+00,1.69E+00,9.90E-01,3.94E-02,1.60E-02,-8.51E-03,2.04E-01,8.88E-02,1.06E-02,-1.64E-01,-1.07E-02,2.32E-02
,,2.34E+00,1.50E+00,9.96E-01,-3.77E-02,1.85E-02,6.85E-03,3.11E-01,3.80E-01,1.07E-03,9.31E-01,-2.30E-01,1.72E-02,2.65E+00,1.67E+00,9.90E-01,3.70E-02,1.86E-02,-1.04E-02,2.11E-01,6.83E-02,1.04E-02,-1.65E-01,-3.28E-02,2.19E-02
,,2.35E+00,1.46E+00,9.96E-01,-2.81E-02,2.10E-02,6.49E-03,3.18E-01,3.51E-01,1.01E-03,9.00E-01,-2.37E-01,9.64E-03,2.65E+00,1.67E+00,9.90E-01,3.39E-02,1.72E-02,-8.84E-03,2.12E-01,6.03E-02,1.03E-02,-1.81E-01,-5.62E-02,2.25E-02
,,2.35E+00,1.46E+00,9.96E-01,-2.81E-02,2.10E-02,6.49E-03,3.17E-01,3.50E-01,1.05E-03,8.07E-01,-2.52E-01,-8.29E-04,2.66E+00,1.70E+00,9.90E-01,3.39E-02,1.72E-02,-8.84E-03,2.16E-01,7.06E-02,1.02E-02,-1.75E-01,-7.62E-02,2.34E-02
,,2.35E+00,1.52E+00,9.96E-01,-1.75E-02,2.01E-02,8.18E-03,3.14E-01,3.92E-01,1.00E-03,7.75E-01,-2.64E-01,-1.46E-03,2.66E+00,1.70E+00,9.90E-01,3.39E-02,1.72E-02,-8.84E-03,2.17E-01,6.69E-02,1.01E-02,-1.65E-01,-8.48E-02,2.40E-02
,,2.35E+00,1.52E+00,9.96E-01,-1.75E-02,2.01E-02,8.18E-03,3.13E-01,3.89E-01,1.09E-03,7.73E-01,-2.71E-01,2.78E-04,2.67E+00,1.70E+00,9.90E-01,2.78E-02,1.68E-02,-9.82E-03,2.23E-01,5.95E-02,1.00E-02,-1.44E-01,-1.09E-01,2.53E-02
,,2.36E+00,1.52E+00,9.96E-01,-1.13E-02,2.23E-02,8.52E-03,3.21E-01,3.87E-01,1.07E-03,7.71E-01,-2.79E-01,7.80E-04,2.67E+00,1.70E+00,9.90E-01,2.78E-02,1.68E-02,-9.82E-03,2.23E-01,5.64E-02,9.97E-03,-1.35E-01,-1.16E-01,2.62E-02
,,2.38E+00,1.58E+00,9.96E-01,-4.59E-03,2.19E-02,8.84E-03,3.34E-01,4.22E-01,1.05E-03,7.63E-01,-2.91E-01,5.92E-04,2.70E+00,1.73E+00,9.90E-01,2.52E-02,1.94E-02,-9.74E-03,2.44E-01,7.07E-02,9.79E-03,-7.83E-02,-1.52E-01,3.22E-02
,,2.38E+00,1.58E+00,9.96E-01,-4.59E-03,2.19E-02,8.84E-03,3.34E-01,4.18E-01,1.07E-03,8.10E-01,-3.12E-01,7.16E-03,2.65E+00,1.74E+00,9.90E-01,2.32E-02,1.86E-02,-1.05E-02,2.15E-01,7.26E-02,9.72E-03,-4.49E-02,-1.79E-01,3.38E-02
,,2.38E+00,1.58E+00,9.96E-01,-4.59E-03,2.19E-02,8.84E-03,3.35E-01,4.15E-01,1.11E-03,8.41E-01,-3.28E-01,1.02E-02,2.65E+00,1.74E+00,9.90E-01,2.32E-02,1.86E-02,-1.05E-02,2.15E-01,6.71E-02,9.71E-03,-5.62E-03,-1.74E-01,3.71E-02
,,2.39E+00,1.55E+00,9.95E-01,2.80E-03,2.25E-02,9.27E-03,3.39E-01,3.84E-01,1.10E-03,8.56E-01,-3.51E-01,8.65E-03,2.74E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.79E-01,6.42E-02,9.81E-03,1.87E-02,-1.71E-01,3.81E-02
,,2.39E+00,1.55E+00,9.95E-01,2.80E-03,2.25E-02,9.27E-03,3.39E-01,3.81E-01,1.12E-03,8.38E-01,-3.59E-01,5.75E-03,2.75E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.79E-01,5.91E-02,9.69E-03,-1.79E-04,-1.85E-01,3.33E-02
,,2.41E+00,1.60E+00,9.95E-01,1.35E-02,1.73E-02,1.05E-02,3.54E-01,4.04E-01,1.12E-03,8.14E-01,-3.75E-01,2.22E-03,2.75E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.78E-01,5.41E-02,9.59E-03,-1.61E-02,-1.96E-01,3.03E-02
,,2.41E+00,1.60E+00,9.95E-01,1.35E-02,1.73E-02,1.05E-02,3.52E-01,3.96E-01,1.14E-03,8.25E-01,-3.93E-01,3.49E-03,2.75E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.77E-01,4.92E-02,9.50E-03,-3.04E-02,-2.05E-01,2.82E-02
,,2.43E+00,1.64E+00,9.95E-01,2.28E-02,1.57E-02,1.26E-02,3.59E-01,4.15E-01,1.13E-03,8.53E-01,-4.11E-01,6.18E-03,2.75E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.75E-01,4.44E-02,9.42E-03,-4.25E-02,-2.12E-01,2.71E-02
,,2.43E+00,1.64E+00,9.95E-01,2.28E-02,1.57E-02,1.26E-02,3.57E-01,4.04E-01,1.15E-03,8.80E-01,-4.28E-01,6.75E-03,2.75E+00,1.75E+00,9.90E-01,2.14E-02,1.48E-02,-1.04E-02,2.75E-01,4.20E-02,9.39E-03,-4.82E-02,-2.15E-01,2.67E-02
,,2.40E+00,1.62E+00,9.95E-01,2.74E-02,1.55E-02,1.32E-02,3.37E-01,3.82E-01,1.22E-03,8.86E-01,-4.34E-01,4.32E-03,2.70E+00,1.71E+00,9.90E-01,2.55E-02,1.24E-02,-8.89E-03,2.41E-01,8.81E-03,9.49E-03,-8.79E-02,-2.08E-01,2.22E-02
,,2.43E+00,1.63E+00,9.95E-01,3.96E-02,1.20E-02,1.39E-02,3.57E-01,3.75E-01,1.36E-03,8.76E-01,-4.31E-01,-4.97E-05,2.70E+00,1.71E+00,9.90E-01,2.55E-02,1.24E-02,-8.89E-03,2.40E-01,3.76E-03,9.56E-03,-1.41E-01,-1.85E-01,1.59E-02
,,2.43E+00,1.63E+00,9.95E-01,3.96E-02,1.20E-02,1.39E-02,3.54E-01,3.62E-01,1.54E-03,8.02E-01,-4.09E-01,-1.04E-02,2.72E+00,1.74E+00,9.90E-01,2.29E-02,1.12E-02,-8.71E-03,2.51E-01,1.95E-02,9.70E-03,-1.65E-01,-1.70E-01,1.50E-02
,,2.48E+00,1.74E+00,9.95E-01,4.97E-02,8.72E-03,1.36E-02,3.88E-01,4.25E-01,1.73E-03,7.44E-01,-3.92E-01,-1.72E-02,2.72E+00,1.74E+00,9.90E-01,2.29E-02,1.12E-02,-8.71E-03,2.50E-01,1.72E-02,9.69E-03,-1.63E-01,-1.67E-01,1.62E-02
,,2.49E+00,1.74E+00,9.95E-01,4.97E-02,8.72E-03,1.36E-02,3.84E-01,4.11E-01,1.73E-03,8.13E-01,-4.04E-01,-4.83E-03,2.72E+00,1.72E+00,9.91E-01,1.96E-02,1.04E-02,-9.96E-03,2.49E-01,-7.03E-03,9.75E-03,-1.64E-01,-1.57E-01,1.71E-02
,,2.45E+00,1.67E+00,9.95E-01,5.81E-02,5.86E-03,1.42E-02,3.56E-01,3.47E-01,1.80E-03,8.12E-01,-4.04E-01,-5.73E-03,2.72E+00,1.72E+00,9.91E-01,1.96E-02,1.04E-02,-9.96E-03,2.47E-01,-1.08E-02,9.71E-03,-1.91E-01,-1.52E-01,1.59E-02
,,2.45E+00,1.67E+00,9.95E-01,6.81E-02,3.58E-03,1.78E-02,3.51E-01,3.31E-01,1.92E-03,7.61E-01,-3.91E-01,-1.01E-02,2.72E+00,1.72E+00,9.91E-01,1.96E-02,1.04E-02,-9.96E-03,2.45E-01,-1.44E-02,9.67E-03,-2.12E-01,-1.47E-01,1.54E-02
,,2.46E+00,1.67E+00,9.95E-01,6.81E-02,3.58E-03,1.78E-02,3.56E-01,3.08E-01,2.03E-03,6.91E-01,-3.80E-01,-2.10E-02,2.72E+00,1.72E+00,9.91E-01,1.96E-02,1.04E-02,-9.96E-03,2.45E-01,-1.62E-02,9.65E-03,-2.21E-01,-1.44E-01,1.53E-02
,,2.46E+00,1.67E+00,9.95E-01,6.81E-02,3.58E-03,1.78E-02,3.51E-01,2.90E-01,2.11E-03,6.28E-01,-3.73E-01,-2.80E-02,2.73E+00,1.72E+00,9.91E-01,1.68E-02,6.70E-03,-9.67E-03,2.48E-01,-1.95E-02,9.67E-03,-2.41E-01,-1.41E-01,1.59E-02
,,2.47E+00,1.67E+00,9.95E-01,6.81E-02,3.58E-03,1.78E-02,3.52E-01,2.77E-01,2.18E-03,5.73E-01,-3.67E-01,-3.26E-02,2.73E+00,1.72E+00,9.91E-01,1.68E-02,6.70E-03,-9.67E-03,2.46E-01,-2.24E-02,9.61E-03,-2.46E-01,-1.39E-01,1.63E-02
,,2.50E+00,1.73E+00,9.95E-01,7.90E-02,2.45E-04,1.78E-02,3.69E-01,2.96E-01,2.16E-03,5.65E-01,-3.74E-01,-3.04E-02,2.74E+00,1.72E+00,9.91E-01,1.53E-02,8.01E-03,-1.23E-02,2.50E-01,-2.38E-02,9.62E-03,-2.50E-01,-1.39E-01,1.68E-02
,,2.50E+00,1.73E+00,9.95E-01,8.38E-02,-3.28E-03,1.73E-02,3.64E-01,2.76E-01,2.14E-03,5.72E-01,-3.88E-01,-2.74E-02,2.74E+00,1.72E+00,9.91E-01,1.53E-02,8.01E-03,-1.23E-02,2.48E-01,-2.64E-02,9.53E-03,-2.51E-01,-1.43E-01,1.99E-02
,,2.49E+00,1.69E+00,9.95E-01,8.38E-02,-3.28E-03,1.73E-02,3.48E-01,2.32E-01,2.13E-03,5.41E-01,-3.90E-01,-2.91E-02,2.74E+00,1.72E+00,9.91E-01,1.53E-02,8.01E-03,-1.23E-02,2.46E-01,-2.89E-02,9.45E-03,-2.53E-01,-1.45E-01,2.18E-02
,,2.49E+00,1.71E+00,9.95E-01,9.05E-02,-6.03E-03,1.91E-02,3.44E-01,2.20E-01,2.15E-03,4.89E-01,-3.85E-01,-3.20E-02,2.74E+00,1.72E+00,9.91E-01,1.53E-02,8.01E-03,-1.23E-02,2.44E-01,-3.13E-02,9.37E-03,-2.56E-01,-1.47E-01,2.29E-02
,,2.49E+00,1.71E+00,9.95E-01,9.05E-02,-6.03E-03,1.91E-02,3.38E-01,1.99E-01,2.23E-03,4.40E-01,-3.78E-01,-3.65E-02,2.74E+00,1.72E+00,9.91E-01,1.53E-02,8.01E-03,-1.23E-02,2.43E-01,-3.25E-02,9.34E-03,-2.57E-01,-1.47E-01,2.33E-02
,,2.52E+00,1.72E+00,9.95E-01,9.47E-02,-9.22E-03,1.86E-02,3.54E-01,1.85E-01,2.23E-03,3.97E-01,-3.72E-01,-4.01E-02,2.69E+00,1.66E+00,9.91E-01,1.08E-02,3.39E-03,-1.06E-02,2.08E-01,-7.41E-02,9.49E-03,-3.24E-01,-1.21E-01,1.52E-02
,,2.52E+00,1.72E+00,9.95E-01,9.47E-02,-9.22E-03,1.86E-02,3.47E-01,1.64E-01,2.40E-03,3.18E-01,-3.47E-01,-4.61E-02,2.69E+00,1.66E+00,9.91E-01,1.08E-02,3.39E-03,-1.06E-02,2.05E-01,-7.50E-02,9.55E-03,-3.70E-01,-9.50E-02,1.03E-02
,,2.52E+00,1.72E+00,9.95E-01,9.65E-02,-1.21E-02,1.84E-02,3.40E-01,1.43E-01,2.44E-03,2.51E-01,-3.29E-01,-4.96E-02,2.84E+00,1.79E+00,9.91E-01,4.68E-03,5.10E-03,-9.06E-03,3.06E-01,1.35E-02,9.69E-03,-4.12E-01,-6.93E-02,9.12E-03
,,2.52E+00,1.72E+00,9.95E-01,9.80E-02,-1.24E-02,1.96E-02,3.33E-01,1.22E-01,2.60E-03,1.92E-01,-3.08E-01,-5.09E-02,2.84E+00,1.79E+00,9.91E-01,4.68E-03,5.10E-03,-9.06E-03,3.04E-01,1.34E-02,9.42E-03,-3.13E-01,-1.08E-01,2.14E-02
,,2.53E+00,1.78E+00,9.95E-01,9.80E-02,-1.24E-02,1.96E-02,3.29E-01,1.47E-01,2.60E-03,1.76E-01,-2.90E-01,-4.75E-02,2.76E+00,1.72E+00,9.91E-01,1.85E-03,4.31E-03,-1.22E-02,2.48E-01,-3.57E-02,9.25E-03,-2.37E-01,-1.42E-01,2.62E-02
,,2.53E+00,1.78E+00,9.95E-01,9.80E-02,-1.24E-02,1.96E-02,3.22E-01,1.26E-01,2.74E-03,1.94E-01,-2.76E-01,-4.26E-02,2.76E+00,1.72E+00,9.91E-01,1.85E-03,4.31E-03,-1.22E-02,2.45E-01,-3.59E-02,9.29E-03,-2.67E-01,-1.21E-01,2.20E-02
,,2.52E+00,1.69E+00,9.95E-01,9.31E-02,-1.73E-02,1.78E-02,3.12E-01,4.05E-02,2.70E-03,1.40E-01,-2.63E-01,-4.87E-02,2.77E+00,1.72E+00,9.91E-01,-4.22E-03,2.54E-03,-9.96E-03,2.49E-01,-3.38E-02,9.42E-03,-2.93E-01,-1.03E-01,2.15E-02
,,2.56E+00,1.72E+00,9.94E-01,9.05E-02,-1.82E-02,1.91E-02,3.28E-01,4.55E-02,2.64E-03,3.50E-02,-2.44E-01,-5.68E-02,2.77E+00,1.72E+00,9.91E-01,-4.22E-03,2.54E-03,-9.96E-03,2.46E-01,-3.23E-02,9.40E-03,-2.95E-01,-9.21E-02,1.92E-02
,,2.56E+00,1.72E+00,9.94E-01,9.05E-02,-1.82E-02,1.91E-02,3.20E-01,2.77E-02,2.75E-03,3.28E-03,-2.46E-01,-5.64E-02,2.76E+00,1.68E+00,9.91E-01,-7.84E-03,1.63E-03,-1.19E-02,2.33E-01,-5.81E-02,9.46E-03,-2.97E-01,-8.30E-02,1.63E-02
,,2.56E+00,1.72E+00,9.94E-01,8.47E-02,-1.78E-02,1.73E-02,3.12E-01,9.98E-03,2.85E-03,-3.18E-02,-2.47E-01,-5.75E-02,2.76E+00,1.68E+00,9.91E-01,-7.84E-03,1.63E-03,-1.19E-02,2.30E-01,-5.59E-02,9.47E-03,-3.39E-01,-6.54E-02,1.27E-02
,,2.58E+00,1.81E+00,9.94E-01,8.47E-02,-1.78E-02,1.73E-02,3.20E-01,5.42E-02,2.66E-03,1.97E-03,-2.52E-01,-4.71E-02,2.76E+00,1.68E+00,9.91E-01,-7.84E-03,1.63E-03,-1.19E-02,2.30E-01,-5.59E-02,9.47E-03,-3.39E-01,-6.54E-02,1.27E-02
,,2.63E+00,1.81E+00,9.94E-01,8.47E-02,-1.78E-02,1.73E-02,3.47E-01,3.70E-02,2.76E-03,6.87E-02,-2.59E-01,-3.66E-02,2.80E+00,1.73E+00,9.92E-01,-1.02E-02,8.70E-04,-1.16E-02,2.55E-01,-1.98E-02,9.46E-03,-3.65E-01,-4.95E-02,1.47E-02
,,2.61E+00,1.83E+00,9.93E-01,7.66E-02,-1.78E-02,1.87E-02,3.22E-01,3.24E-02,2.64E-03,7.79E-02,-2.55E-01,-3.54E-02,2.80E+00,1.73E+00,9.92E-01,-1.02E-02,8.70E-04,-1.16E-02,2.54E-01,-1.86E-02,9.38E-03,-3.44E-01,-5.61E-02,1.79E-02
,,2.56E+00,1.66E+00,9.93E-01,7.12E-02,-1.95E-02,1.79E-02,2.81E-01,-9.80E-02,2.56E-03,9.71E-02,-2.44E-01,-3.62E-02,2.79E+00,1.72E+00,9.92E-01,-1.50E-02,5.62E-04,-1.11E-02,2.40E-01,-2.16E-02,9.25E-03,-3.03E-01,-6.82E-02,2.32E-02
,,2.56E+00,1.66E+00,9.93E-01,7.12E-02,-1.95E-02,1.79E-02,2.72E-01,-1.13E-01,2.89E-03,1.85E-03,-2.16E-01,-5.11E-02,2.79E+00,1.72E+00,9.92E-01,-1.50E-02,5.62E-04,-1.11E-02,2.38E-01,-1.99E-02,9.21E-03,-2.94E-01,-6.82E-02,2.33E-02
,,2.56E+00,1.66E+00,9.93E-01,6.23E-02,-2.17E-02,1.77E-02,2.65E-01,-1.25E-01,3.27E-03,-1.70E-01,-1.80E-01,-6.92E-02,2.81E+00,1.73E+00,9.92E-01,-2.07E-02,2.00E-03,-1.22E-02,2.47E-01,-4.28E-03,9.10E-03,-2.50E-01,-7.78E-02,2.69E-02
,,2.60E+00,1.75E+00,9.92E-01,6.23E-02,-2.17E-02,1.77E-02,2.86E-01,-7.56E-02,3.25E-03,-2.42E-01,-1.57E-01,-7.12E-02,2.82E+00,1.73E+00,9.92E-01,-2.38E-02,-8.06E-04,-1.32E-02,2.50E-01,1.64E-03,9.05E-03,-2.19E-01,-8.86E-02,2.87E-02
,,2.60E+00,1.70E+00,9.92E-01,4.61E-02,-1.83E-02,1.70E-02,2.77E-01,-1.16E-01,3.12E-03,-2.45E-01,-1.47E-01,-6.42E-02,2.82E+00,1.73E+00,9.92E-01,-2.38E-02,-8.06E-04,-1.32E-02,2.46E-01,6.35E-03,8.92E-03,-1.88E-01,-9.70E-02,3.17E-02
,,2.60E+00,1.70E+00,9.92E-01,4.61E-02,-1.83E-02,1.70E-02,2.70E-01,-1.24E-01,3.41E-03,-2.68E-01,-1.42E-01,-6.29E-02,2.83E+00,1.74E+00,9.92E-01,-2.54E-02,-3.95E-04,-1.32E-02,2.49E-01,1.27E-02,8.87E-03,-1.61E-01,-1.05E-01,3.36E-02
,,2.69E+00,1.88E+00,9.91E-01,3.26E-02,-1.80E-02,1.50E-02,3.23E-01,-8.11E-03,3.29E-03,-3.03E-01,-1.35E-01,-6.34E-02,2.83E+00,1.74E+00,9.92E-01,-2.54E-02,-3.95E-04,-1.32E-02,2.47E-01,1.51E-02,8.79E-03,-1.48E-01,-1.10E-01,3.43E-02
,,2.69E+00,1.88E+00,9.91E-01,3.26E-02,-1.80E-02,1.50E-02,3.15E-01,-1.16E-02,3.52E-03,-1.27E-01,-1.46E-01,-3.69E-02,2.83E+00,1.66E+00,9.92E-01,-2.69E-02,-2.64E-03,-1.32E-02,2.45E-01,-3.34E-02,8.70E-03,-1.66E-01,-1.23E-01,2.84E-02
,,2.62E+00,1.73E+00,9.91E-01,1.94E-02,-1.84E-02,1.44E-02,2.62E-01,-1.19E-01,3.49E-03,-8.97E-02,-1.36E-01,-3.51E-02,2.81E+00,1.73E+00,9.92E-01,-2.87E-02,-1.42E-03,-1.30E-02,2.23E-01,2.17E-02,8.68E-03,-2.38E-01,-1.27E-01,1.90E-02
,,2.62E+00,1.73E+00,9.91E-01,7.39E-03,-1.70E-02,1.38E-02,2.55E-01,-1.21E-01,3.95E-03,-1.43E-01,-1.06E-01,-4.34E-02,2.81E+00,1.73E+00,9.92E-01,-2.87E-02,-1.42E-03,-1.30E-02,2.20E-01,2.76E-02,8.64E-03,-1.91E-01,-1.17E-01,2.68E-02
,,2.68E+00,1.76E+00,9.90E-01,7.38E-03,-1.70E-02,1.38E-02,2.87E-01,-1.01E-01,3.94E-03,-1.49E-01,-9.61E-02,-4.42E-02,2.86E+00,1.74E+00,9.92E-01,-3.01E-02,-5.16E-03,-1.39E-02,2.50E-01,4.50E-02,8.62E-03,-1.43E-01,-1.21E-01,3.27E-02
,,2.68E+00,1.76E+00,9.90E-01,7.38E-03,-1.70E-02,1.38E-02,2.80E-01,-1.01E-01,4.22E-03,-1.26E-01,-1.05E-01,-4.09E-02,2.86E+00,1.74E+00,9.92E-01,-3.01E-02,-5.16E-03,-1.39E-02,2.48E-01,4.76E-02,8.53E-03,-1.17E-01,-1.29E-01,3.58E-02
,,2.68E+00,1.73E+00,9.90E-01,-4.94E-03,-1.59E-02,1.38E-02,2.74E-01,-1.21E-01,4.13E-03,-1.25E-01,-1.10E-01,-4.06E-02,2.90E+00,1.81E+00,9.93E-01,-3.06E-02,-6.23E-03,-1.30E-02,2.73E-01,1.05E-01,8.41E-03,-1.34E-02,-1.38E-01,4.56E-02
,,2.71E+00,1.77E+00,9.89E-01,-1.30E-02,-1.33E-02,1.33E-02,2.89E-01,-9.22E-02,4.07E-03,-1.33E-01,-1.13E-01,-4.22E-02,2.88E+00,1.75E+00,9.93E-01,-3.26E-02,-8.65E-03,-1.04E-02,2.48E-01,6.45E-02,8.40E-03,5.29E-02,-1.42E-01,5.10E-02
,,2.71E+00,1.77E+00,9.89E-01,-1.30E-02,-1.33E-02,1.33E-02,2.83E-01,-8.78E-02,4.37E-03,-1.00E-01,-1.26E-01,-3.82E-02,2.88E+00,1.75E+00,9.93E-01,-3.26E-02,-8.65E-03,-1.04E-02,2.43E-01,6.95E-02,8.37E-03,2.39E-02,-1.24E-01,3.90E-02
,,2.72E+00,1.79E+00,9.89E-01,-2.60E-02,-1.25E-02,1.23E-02,2.81E-01,-6.49E-02,4.27E-03,-5.72E-02,-1.44E-01,-3.36E-02,2.89E+00,1.75E+00,9.93E-01,-2.94E-02,-9.88E-03,-1.06E-02,2.44E-01,7.73E-02,8.46E-03,7.54E-03,-1.08E-01,3.22E-02
,,2.72E+00,1.79E+00,9.89E-01,-2.60E-02,-1.25E-02,1.23E-02,2.75E-01,-5.85E-02,4.57E-03,3.76E-02,-1.62E-01,-2.34E-02,2.89E+00,1.75E+00,9.93E-01,-2.94E-02,-9.88E-03,-1.06E-02,2.39E-01,8.20E-02,8.41E-03,-5.40E-03,-9.54E-02,2.80E-02
,,2.74E+00,1.77E+00,9.88E-01,-3.31E-02,-1.31E-02,1.24E-02,2.82E-01,-6.81E-02,4.55E-03,1.09E-01,-1.76E-01,-1.74E-02,2.89E+00,1.76E+00,9.93E-01,-2.73E-02,-9.87E-03,-1.14E-02,2.40E-01,8.93E-02,8.43E-03,-9.95E-03,-8.62E-02,2.60E-02
,,2.74E+00,1.77E+00,9.88E-01,-3.31E-02,-1.31E-02,1.24E-02,2.75E-01,-6.11E-02,4.85E-03,1.46E-01,-1.96E-01,-1.83E-02,2.89E+00,1.76E+00,9.93E-01,-2.73E-02,-9.87E-03,-1.14E-02,2.34E-01,9.34E-02,8.32E-03,-1.08E-02,-8.31E-02,2.68E-02
,,2.75E+00,1.81E+00,9.88E-01,-3.70E-02,-1.19E-02,1.24E-02,2.77E-01,-2.84E-02,4.94E-03,1.76E-01,-1.96E-01,-1.89E-02,2.90E+00,1.76E+00,9.93E-01,-2.27E-02,-1.06E-02,-1.25E-02,2.35E-01,1.00E-01,8.22E-03,4.19E-02,-9.51E-02,3.40E-02
,,2.75E+00,1.81E+00,9.88E-01,-4.26E-02,-1.46E-02,1.09E-02,2.70E-01,-2.08E-02,5.40E-03,2.04E-01,-1.85E-01,-2.01E-02,2.85E+00,1.69E+00,9.93E-01,-2.07E-02,-1.25E-02,-1.18E-02,1.76E-01,6.10E-02,8.57E-03,-1.80E-01,4.34E-02,8.41E-03
,,2.72E+00,1.73E+00,9.87E-01,-4.26E-02,-1.46E-02,1.09E-02,2.43E-01,-6.50E-02,5.65E-03,1.93E-01,-1.63E-01,-2.41E-02,2.85E+00,1.69E+00,9.93E-01,-2.07E-02,-1.25E-02,-1.18E-02,1.76E-01,6.10E-02,8.57E-03,-1.80E-01,4.34E-02,8.41E-03
,,2.72E+00,1.73E+00,9.87E-01,-4.26E-02,-1.46E-02,1.09E-02,2.37E-01,-5.59E-02,6.17E-03,1.46E-01,-1.35E-01,-3.08E-02,2.98E+00,1.80E+00,9.93E-01,-2.13E-02,-1.10E-02,-1.12E-02,2.57E-01,1.39E-01,8.54E-03,-2.20E-01,7.23E-02,1.27E-02
,,2.74E+00,1.73E+00,9.87E-01,-4.32E-02,-1.31E-02,1.17E-02,2.42E-01,-4.40E-02,6.39E-03,1.19E-01,-1.15E-01,-3.31E-02,2.98E+00,1.80E+00,9.93E-01,-2.13E-02,-1.10E-02,-1.12E-02,2.54E-01,1.41E-01,8.40E-03,-1.85E-01,5.45E-02,1.88E-02
,,2.74E+00,1.73E+00,9.87E-01,-4.32E-02,-1.31E-02,1.17E-02,2.39E-01,-3.95E-02,6.60E-03,1.11E-01,-1.10E-01,-3.38E-02,2.94E+00,1.78E+00,9.93E-01,-2.54E-02,-8.61E-03,-1.15E-02,2.22E-01,1.33E-01,8.14E-03,-1.38E-01,3.65E-02,2.56E-02
,,2.76E+00,1.68E+00,9.87E-01,-4.43E-02,-1.49E-02,1.10E-02,2.46E-01,-6.25E-02,6.94E-03,1.02E-01,-9.45E-02,-3.39E-02,2.98E+00,1.82E+00,9.93E-01,-2.63E-02,-7.39E-03,-1.03E-02,2.46E-01,1.61E-01,8.02E-03,-1.07E-01,3.41E-02,2.95E-02
,,2.77E+00,1.68E+00,9.87E-01,-4.96E-02,-1.31E-02,1.14E-02,2.46E-01,-5.33E-02,7.29E-03,3.77E-02,-9.56E-02,-3.99E-02,2.98E+00,1.82E+00,9.93E-01,-2.63E-02,-7.39E-03,-1.03E-02,2.41E-01,1.64E-01,7.81E-03,-3.88E-02,6.63E-03,3.50E-02
,,2.76E+00,1.79E+00,9.86E-01,-4.96E-02,-1.31E-02,1.14E-02,2.34E-01,2.96E-02,7.35E-03,7.18E-02,-1.00E-01,-3.27E-02,3.03E+00,1.82E+00,9.93E-01,-2.92E-02,-5.88E-03,-1.26E-02,2.72E-01,1.72E-01,7.61E-03,1.34E-02,-1.34E-02,3.63E-02
,,2.75E+00,1.79E+00,9.86E-01,-4.96E-02,-1.31E-02,1.14E-02,2.18E-01,3.89E-02,7.72E-03,1.62E-01,-1.00E-01,-2.16E-02,3.03E+00,1.82E+00,9.93E-01,-2.92E-02,-5.88E-03,-1.26E-02,2.68E-01,1.75E-01,7.37E-03,6.36E-02,-4.80E-02,4.00E-02
,,2.75E+00,1.79E+00,9.86E-01,-4.96E-02,-1.31E-02,1.14E-02,2.16E-01,4.37E-02,7.92E-03,1.99E-01,-9.52E-02,-1.83E-02,3.03E+00,1.82E+00,9.93E-01,-2.92E-02,-5.88E-03,-1.26E-02,2.63E-01,1.78E-01,7.13E-03,1.01E-01,-8.68E-02,4.25E-02
,,2.80E+00,1.82E+00,9.86E-01,-5.48E-02,-1.24E-02,1.02E-02,2.46E-01,8.47E-02,8.14E-03,3.14E-01,-9.81E-02,-8.65E-03,2.96E+00,1.80E+00,9.93E-01,-2.54E-02,-4.71E-03,-1.14E-02,2.11E-01,1.64E-01,6.92E-03,1.35E-01,-1.19E-01,4.47E-02
,,2.80E+00,1.82E+00,9.86E-01,-5.48E-02,-1.24E-02,1.02E-02,2.46E-01,8.47E-02,8.14E-03,3.14E-01,-9.81E-02,-8.65E-03,2.96E+00,1.80E+00,9.93E-01,-2.54E-02,-4.71E-03,-1.14E-02,2.07E-01,1.66E-01,6.96E-03,1.20E-01,-1.04E-01,3.88E-02
,,2.80E+00,1.82E+00,9.86E-01,-5.48E-02,-1.24E-02,1.02E-02,2.46E-01,8.47E-02,8.14E-03,3.14E-01,-9.81E-02,-8.65E-03,2.97E+00,1.80E+00,9.93E-01,-2.29E-02,-5.41E-03,-1.19E-02,2.09E-01,1.73E-01,7.03E-03,1.12E-01,-9.05E-02,3.51E-02
,,2.80E+00,1.82E+00,9.86E-01,-5.48E-02,-1.24E-02,1.02E-02,2.46E-01,8.47E-02,8.14E-03,3.14E-01,-9.81E-02,-8.65E-03,2.97E+00,1.80E+00,9.93E-01,-2.29E-02,-5.41E-03,-1.19E-02,2.05E-01,1.75E-01,7.03E-03,1.09E-01,-8.28E-02,3.46E-02
,,2.81E+00,1.77E+00,9.85E-01,-5.52E-02,-1.20E-02,1.10E-02,2.25E-01,8.70E-02,9.37E-03,2.91E-01,-2.58E-02,-2.81E-02,2.96E+00,1.77E+00,9.93E-01,-1.92E-02,-4.44E-03,-1.24E-02,1.93E-01,1.52E-01,7.05E-03,1.11E-01,-7.52E-02,3.40E-02
,,2.81E+00,1.73E+00,9.85E-01,-5.84E-02,-9.86E-03,1.07E-02,2.19E-01,6.65E-02,9.58E-03,2.59E-01,8.10E-03,-3.09E-02,2.96E+00,1.77E+00,9.93E-01,-1.92E-02,-4.44E-03,-1.24E-02,1.90E-01,1.53E-01,7.07E-03,6.16E-02,-6.34E-02,2.85E-02
,,2.81E+00,1.73E+00,9.85E-01,-5.84E-02,-9.86E-03,1.07E-02,2.14E-01,7.62E-02,1.01E-02,2.14E-01,3.54E-02,-3.51E-02,2.99E+00,1.82E+00,9.93E-01,-1.70E-02,-3.75E-03,-1.05E-02,2.05E-01,1.89E-01,7.11E-03,2.37E-02,-5.16E-02,2.69E-02
,,2.81E+00,1.78E+00,9.84E-01,-5.82E-02,-9.02E-03,1.10E-02,2.14E-01,1.24E-01,1.02E-02,1.65E-01,5.69E-02,-3.82E-02,2.99E+00,1.82E+00,9.93E-01,-1.70E-02,-3.75E-03,-1.05E-02,2.02E-01,1.90E-01,7.03E-03,5.55E-02,-5.91E-02,3.10E-02
,,2.81E+00,1.78E+00,9.84E-01,-5.82E-02,-9.02E-03,1.10E-02,2.09E-01,1.35E-01,1.06E-02,2.02E-01,7.05E-02,-3.07E-02,3.00E+00,1.82E+00,9.93E-01,-1.43E-02,-3.19E-03,-1.04E-02,2.04E-01,1.95E-01,6.97E-03,8.24E-02,-6.42E-02,3.35E-02
,,2.83E+00,1.78E+00,9.84E-01,-6.37E-02,-6.64E-03,1.13E-02,2.14E-01,1.40E-01,1.07E-02,2.30E-01,8.45E-02,-2.60E-02,3.00E+00,1.82E+00,9.93E-01,-1.43E-02,-3.19E-03,-1.04E-02,2.00E-01,1.95E-01,6.89E-03,1.03E-01,-7.27E-02,3.46E-02
,,2.83E+00,1.78E+00,9.84E-01,-6.37E-02,-6.64E-03,1.13E-02,2.09E-01,1.50E-01,1.10E-02,2.59E-01,8.53E-02,-2.34E-02,3.05E+00,1.85E+00,9.93E-01,-1.21E-02,-1.71E-03,-9.21E-03,2.36E-01,2.13E-01,6.74E-03,1.33E-01,-9.45E-02,3.70E-02
,,2.85E+00,1.75E+00,9.83E-01,-6.75E-02,-2.78E-03,8.55E-03,2.18E-01,1.44E-01,1.12E-02,2.79E-01,8.28E-02,-2.35E-02,3.05E+00,1.85E+00,9.93E-01,-1.21E-02,-1.71E-03,-9.21E-03,2.33E-01,2.12E-01,6.53E-03,1.67E-01,-1.29E-01,3.82E-02
,,2.85E+00,1.75E+00,9.83E-01,-6.75E-02,-2.78E-03,8.55E-03,2.16E-01,1.50E-01,1.13E-02,2.76E-01,7.65E-02,-2.31E-02,3.01E+00,1.84E+00,9.93E-01,-8.95E-03,-2.85E-03,-9.10E-03,1.99E-01,2.02E-01,6.43E-03,1.85E-01,-1.46E-01,3.56E-02
,,2.86E+00,1.77E+00,9.83E-01,-6.91E-02,1.31E-03,1.26E-02,2.22E-01,1.79E-01,1.13E-02,2.92E-01,6.34E-02,-1.97E-02,3.01E+00,1.84E+00,9.93E-01,-8.95E-03,-2.85E-03,-9.10E-03,1.97E-01,2.01E-01,6.42E-03,1.84E-01,-1.45E-01,3.45E-02
,,2.86E+00,1.77E+00,9.83E-01,-6.91E-02,1.31E-03,1.26E-02,2.19E-01,1.90E-01,1.16E-02,3.26E-01,4.55E-02,-1.96E-02,3.00E+00,1.85E+00,9.93E-01,-2.10E-03,-3.20E-03,-1.06E-02,1.86E-01,2.06E-01,6.49E-03,1.87E-01,-1.40E-01,3.29E-02
,,2.86E+00,1.78E+00,9.83E-01,-6.91E-02,1.31E-03,1.26E-02,2.20E-01,2.03E-01,1.19E-02,3.57E-01,3.13E-02,-1.94E-02,3.00E+00,1.85E+00,9.93E-01,-2.10E-03,-3.20E-03,-1.06E-02,1.83E-01,2.03E-01,6.50E-03,1.85E-01,-1.31E-01,3.35E-02
,,2.86E+00,1.80E+00,9.82E-01,-6.96E-02,5.45E-03,9.22E-03,2.16E-01,2.32E-01,1.20E-02,4.25E-01,1.24E-02,-1.38E-02,3.00E+00,1.85E+00,9.93E-01,-2.10E-03,-3.20E-03,-1.06E-02,1.79E-01,2.01E-01,6.50E-03,1.82E-01,-1.23E-01,3.38E-02
,,2.86E+00,1.80E+00,9.82E-01,-6.96E-02,5.45E-03,9.22E-03,2.15E-01,2.37E-01,1.21E-02,4.48E-01,6.18E-03,-1.13E-02,3.03E+00,1.82E+00,9.93E-01,3.00E-03,-4.20E-03,-7.81E-03,1.99E-01,1.77E-01,6.58E-03,1.83E-01,-1.16E-01,3.59E-02
,,2.90E+00,1.86E+00,9.82E-01,-6.96E-02,5.63E-03,1.17E-02,2.39E-01,2.94E-01,1.21E-02,5.28E-01,-1.45E-02,-2.17E-03,3.03E+00,1.82E+00,9.93E-01,3.00E-03,-4.20E-03,-7.81E-03,1.95E-01,1.74E-01,6.47E-03,1.35E-01,-1.27E-01,2.70E-02
,,2.90E+00,1.86E+00,9.82E-01,-6.96E-02,5.63E-03,1.17E-02,2.37E-01,3.03E-01,1.23E-02,6.30E-01,-4.17E-02,4.26E-03,3.04E+00,1.86E+00,9.94E-01,8.06E-03,-4.46E-03,-7.61E-03,1.94E-01,2.00E-01,6.46E-03,1.01E-01,-1.36E-01,2.22E-02
,,2.90E+00,1.86E+00,9.81E-01,-6.69E-02,1.06E-02,1.30E-02,2.35E-01,3.13E-01,1.22E-02,7.13E-01,-6.31E-02,7.31E-03,3.04E+00,1.86E+00,9.94E-01,8.07E-03,-4.46E-03,-7.61E-03,1.90E-01,1.96E-01,6.37E-03,1.15E-01,-1.43E-01,2.48E-02
,,2.89E+00,1.80E+00,9.81E-01,-6.18E-02,1.07E-02,1.42E-02,2.29E-01,2.80E-01,1.24E-02,7.54E-01,-9.15E-02,-7.62E-04,3.01E+00,1.84E+00,9.94E-01,1.06E-02,-5.68E-03,-6.58E-03,1.68E-01,1.76E-01,6.38E-03,1.25E-01,-1.50E-01,2.66E-02
,,2.89E+00,1.80E+00,9.81E-01,-6.18E-02,1.07E-02,1.42E-02,2.29E-01,2.84E-01,1.26E-02,7.35E-01,-9.76E-02,-6.65E-03,3.01E+00,1.84E+00,9.94E-01,1.06E-02,-5.68E-03,-6.58E-03,1.65E-01,1.71E-01,6.39E-03,9.83E-02,-1.37E-01,2.19E-02
,,2.91E+00,1.86E+00,9.81E-01,-5.00E-02,1.31E-02,1.50E-02,2.38E-01,3.30E-01,1.27E-02,7.15E-01,-1.06E-01,-1.36E-02,3.05E+00,1.87E+00,9.94E-01,1.55E-02,-5.22E-03,-6.65E-03,1.91E-01,1.91E-01,6.49E-03,7.94E-02,-1.24E-01,1.91E-02
,,2.91E+00,1.86E+00,9.81E-01,-5.00E-02,1.31E-02,1.50E-02,2.37E-01,3.36E-01,1.29E-02,7.47E-01,-1.25E-01,-1.19E-02,3.05E+00,1.87E+00,9.94E-01,1.55E-02,-5.22E-03,-6.65E-03,1.87E-01,1.86E-01,6.52E-03,5.47E-02,-1.06E-01,1.69E-02
,,2.92E+00,1.83E+00,9.81E-01,-3.92E-02,1.13E-02,1.67E-02,2.41E-01,3.18E-01,1.30E-02,7.81E-01,-1.41E-01,-9.85E-03,3.05E+00,1.84E+00,9.94E-01,1.89E-02,-7.40E-03,-5.44E-03,1.81E-01,1.58E-01,6.62E-03,1.42E-02,-9.13E-02,1.26E-02
,,2.92E+00,1.82E+00,9.81E-01,-3.92E-02,1.13E-02,1.67E-02,2.40E-01,3.20E-01,1.33E-02,7.44E-01,-1.54E-01,-1.86E-02,3.05E+00,1.84E+00,9.94E-01,1.89E-02,-7.40E-03,-5.44E-03,1.77E-01,1.52E-01,6.64E-03,-4.02E-02,-7.48E-02,6.99E-03
,,2.95E+00,1.91E+00,9.80E-01,-2.95E-02,1.11E-02,1.59E-02,2.63E-01,3.78E-01,1.34E-02,7.21E-01,-1.65E-01,-2.46E-02,3.07E+00,1.89E+00,9.94E-01,1.86E-02,-7.71E-03,-5.99E-03,1.86E-01,1.77E-01,6.67E-03,-5.41E-02,-6.62E-02,8.13E-03
,,2.95E+00,1.91E+00,9.80E-01,-2.01E-02,1.10E-02,1.80E-02,2.61E-01,3.78E-01,1.36E-02,7.92E-01,-1.93E-01,-1.37E-02,3.07E+00,1.89E+00,9.94E-01,1.86E-02,-7.71E-03,-5.99E-03,1.86E-01,1.77E-01,6.67E-03,-5.41E-02,-6.62E-02,8.13E-03
,,2.94E+00,1.90E+00,9.80E-01,-2.01E-02,1.10E-02,1.80E-02,2.49E-01,3.76E-01,1.37E-02,8.21E-01,-2.11E-01,-1.34E-02,3.10E+00,1.87E+00,9.94E-01,1.79E-02,-6.65E-03,-5.79E-03,1.96E-01,1.56E-01,6.56E-03,-3.82E-02,-6.79E-02,1.45E-02
,,2.94E+00,1.90E+00,9.80E-01,-2.01E-02,1.10E-02,1.80E-02,2.48E-01,3.74E-01,1.40E-02,8.41E-01,-2.21E-01,-1.39E-02,3.10E+00,1.87E+00,9.94E-01,1.79E-02,-6.65E-03,-5.79E-03,1.92E-01,1.51E-01,6.44E-03,-4.97E-02,-8.02E-02,1.31E-02
,,2.96E+00,1.95E+00,9.80E-01,-5.16E-03,8.88E-03,1.94E-02,2.62E-01,3.97E-01,1.43E-02,8.93E-01,-2.44E-01,-1.24E-02,3.08E+00,1.90E+00,9.94E-01,1.85E-02,-5.74E-03,-4.28E-03,1.80E-01,1.63E-01,6.36E-03,-6.08E-02,-8.84E-02,1.32E-02
,,2.96E+00,1.95E+00,9.80E-01,-5.16E-03,8.88E-03,1.94E-02,2.61E-01,3.94E-01,1.43E-02,9.06E-01,-2.52E-01,-1.25E-02,3.08E+00,1.90E+00,9.94E-01,1.85E-02,-5.74E-03,-4.28E-03,1.77E-01,1.57E-01,6.31E-03,-4.13E-02,-8.82E-02,1.44E-02
,,2.97E+00,1.91E+00,9.80E-01,9.76E-03,5.49E-03,2.14E-02,2.64E-01,3.62E-01,1.45E-02,8.99E-01,-2.67E-01,-1.79E-02,3.08E+00,1.90E+00,9.94E-01,1.85E-02,-5.74E-03,-4.28E-03,1.73E-01,1.51E-01,6.26E-03,-2.83E-02,-8.73E-02,1.46E-02
,,2.97E+00,1.91E+00,9.80E-01,9.76E-03,5.49E-03,2.14E-02,2.61E-01,3.54E-01,1.47E-02,8.50E-01,-2.77E-01,-2.69E-02,3.08E+00,1.90E+00,9.94E-01,1.85E-02,-5.74E-03,-4.28E-03,1.71E-01,1.49E-01,6.24E-03,-2.39E-02,-8.67E-02,1.44E-02
,,2.97E+00,1.91E+00,9.80E-01,9.76E-03,5.49E-03,2.14E-02,2.61E-01,3.53E-01,1.48E-02,8.29E-01,-2.81E-01,-2.98E-02,3.09E+00,1.90E+00,9.94E-01,1.68E-02,-6.89E-03,-7.35E-03,1.75E-01,1.50E-01,6.26E-03,-2.37E-02,-8.64E-02,1.19E-02
,,2.96E+00,1.90E+00,9.80E-01,2.55E-02,3.73E-03,2.12E-02,2.51E-01,3.33E-01,1.51E-02,7.75E-01,-2.90E-01,-3.70E-02,3.09E+00,1.90E+00,9.94E-01,1.68E-02,-6.89E-03,-7.35E-03,1.73E-01,1.47E-01,6.24E-03,-2.21E-02,-8.54E-02,1.15E-02
,,2.95E+00,1.88E+00,9.80E-01,4.13E-02,-9.03E-04,2.35E-02,2.41E-01,3.01E-01,1.55E-02,6.75E-01,-2.69E-01,-4.81E-02,3.08E+00,1.89E+00,9.94E-01,1.81E-02,-4.56E-03,-5.93E-03,1.57E-01,1.28E-01,6.19E-03,-7.50E-03,-8.66E-02,1.79E-02
,,2.95E+00,1.88E+00,9.80E-01,4.13E-02,-9.03E-04,2.35E-02,2.37E-01,2.89E-01,1.59E-02,5.42E-01,-2.29E-01,-6.10E-02,3.08E+00,1.89E+00,9.94E-01,1.81E-02,-4.56E-03,-5.93E-03,1.54E-01,1.23E-01,6.18E-03,-2.74E-02,-7.88E-02,1.50E-02
,,3.00E+00,2.00E+00,9.80E-01,5.50E-02,-3.09E-03,2.39E-02,2.63E-01,3.59E-01,1.62E-02,5.12E-01,-2.09E-01,-5.82E-02,3.11E+00,1.92E+00,9.94E-01,1.88E-02,-4.73E-03,-6.02E-03,1.72E-01,1.37E-01,6.21E-03,-4.50E-02,-7.10E-02,1.30E-02
,,3.00E+00,2.00E+00,9.80E-01,5.50E-02,-3.09E-03,2.39E-02,2.59E-01,3.43E-01,1.64E-02,5.36E-01,-2.02E-01,-5.01E-02,3.11E+00,1.92E+00,9.94E-01,1.88E-02,-4.73E-03,-6.02E-03,1.69E-01,1.31E-01,6.26E-03,-6.83E-02,-5.03E-02,1.09E-02
,,2.99E+00,1.98E+00,9.80E-01,6.20E-02,-5.12E-03,2.68E-02,2.52E-01,3.15E-01,1.65E-02,5.34E-01,-1.95E-01,-4.85E-02,3.18E+00,1.90E+00,9.94E-01,1.89E-02,-5.15E-03,-6.74E-03,2.15E-01,1.16E-01,6.33E-03,-8.73E-02,-3.15E-02,9.28E-03
,,2.99E+00,1.98E+00,9.80E-01,6.20E-02,-5.12E-03,2.68E-02,2.50E-01,3.06E-01,1.66E-02,5.20E-01,-1.90E-01,-5.09E-02,3.18E+00,1.90E+00,9.94E-01,1.89E-02,-5.15E-03,-6.74E-03,2.12E-01,1.11E-01,6.25E-03,-1.14E-01,-3.82E-02,7.83E-03
,,3.02E+00,1.92E+00,9.80E-01,6.89E-02,-8.60E-03,2.70E-02,2.63E-01,2.36E-01,1.70E-02,4.13E-01,-1.68E-01,-6.57E-02,3.18E+00,1.90E+00,9.94E-01,1.89E-02,-5.15E-03,-6.74E-03,2.08E-01,1.05E-01,6.07E-03,-1.44E-01,-6.43E-02,6.54E-03
,,3.02E+00,1.92E+00,9.80E-01,6.89E-02,-8.60E-03,2.70E-02,2.61E-01,2.27E-01,1.71E-02,3.39E-01,-1.56E-01,-7.36E-02,3.18E+00,1.90E+00,9.94E-01,1.89E-02,-5.15E-03,-6.74E-03,2.08E-01,1.05E-01,6.07E-03,-1.44E-01,-6.43E-02,6.54E-03
,,3.02E+00,1.90E+00,9.80E-01,7.73E-02,-9.20E-03,3.11E-02,2.49E-01,1.88E-01,1.74E-02,1.47E-01,-1.21E-01,-8.97E-02,3.12E+00,1.93E+00,9.94E-01,1.77E-02,-6.01E-03,-6.03E-03,1.60E-01,1.13E-01,5.91E-03,-1.72E-01,-8.36E-02,8.41E-03
,,3.02E+00,1.90E+00,9.80E-01,7.73E-02,-9.20E-03,3.11E-02,2.44E-01,1.71E-01,1.76E-02,3.22E-02,-1.00E-01,-9.93E-02,3.12E+00,1.93E+00,9.94E-01,1.77E-02,-6.01E-03,-6.03E-03,1.59E-01,1.10E-01,5.95E-03,-1.65E-01,-7.26E-02,9.76E-03
,,3.11E+00,1.99E+00,9.80E-01,7.84E-02,-1.08E-02,2.66E-02,3.03E-01,2.17E-01,1.78E-02,-5.90E-02,-8.21E-02,-1.07E-01,3.13E+00,1.93E+00,9.94E-01,1.31E-02,-3.58E-03,-5.24E-03,1.58E-01,1.07E-01,6.05E-03,-1.48E-01,-4.53E-02,1.27E-02
,,3.03E+00,1.99E+00,9.80E-01,7.84E-02,-1.08E-02,2.66E-02,2.39E-01,2.00E-01,1.79E-02,-7.57E-02,-7.10E-02,-9.83E-02,3.13E+00,1.93E+00,9.94E-01,1.31E-02,-3.58E-03,-5.24E-03,1.55E-01,1.03E-01,6.06E-03,-1.34E-01,-3.55E-02,1.30E-02
,,3.00E+00,1.99E+00,9.80E-01,7.59E-02,-1.20E-02,2.87E-02,2.15E-01,1.83E-01,1.81E-02,-4.55E-02,-6.23E-02,-8.35E-02,3.13E+00,1.93E+00,9.94E-01,1.31E-02,-3.58E-03,-5.24E-03,1.52E-01,9.93E-02,6.07E-03,-1.26E-01,-2.70E-02,1.27E-02
,,3.02E+00,1.91E+00,9.80E-01,7.59E-02,-1.20E-02,2.87E-02,2.23E-01,1.08E-01,1.82E-02,-7.65E-02,-4.11E-02,-8.60E-02,3.13E+00,1.93E+00,9.94E-01,1.31E-02,-3.58E-03,-5.24E-03,1.52E-01,9.93E-02,6.07E-03,-1.26E-01,-2.70E-02,1.27E-02
,,3.01E+00,1.96E+00,9.80E-01,7.61E-02,-1.11E-02,3.09E-02,2.12E-01,1.26E-01,1.83E-02,-1.56E-01,-2.83E-02,-9.16E-02,3.07E+00,1.90E+00,9.94E-01,1.12E-02,-3.80E-03,-5.71E-03,1.07E-01,7.02E-02,6.18E-03,-1.39E-01,3.82E-03,8.92E-03
,,3.02E+00,1.96E+00,9.80E-01,7.61E-02,-1.11E-02,3.09E-02,2.11E-01,1.11E-01,1.84E-02,-1.60E-01,-1.49E-02,-9.06E-02,3.07E+00,1.90E+00,9.94E-01,1.12E-02,-3.80E-03,-5.71E-03,1.07E-01,7.02E-02,6.18E-03,-1.39E-01,3.82E-03,8.92E-03
,,3.04E+00,1.92E+00,9.79E-01,7.04E-02,-1.16E-02,2.69E-02,2.24E-01,6.53E-02,1.85E-02,-1.72E-01,-4.70E-03,-9.35E-02,3.14E+00,1.90E+00,9.94E-01,9.85E-03,-2.25E-03,-3.68E-03,1.51E-01,6.30E-02,6.36E-03,-2.00E-01,5.34E-02,2.74E-03
,,3.04E+00,1.92E+00,9.79E-01,7.04E-02,-1.16E-02,2.69E-02,2.19E-01,5.01E-02,1.86E-02,-2.28E-01,-9.90E-03,-9.46E-02,3.14E+00,1.90E+00,9.94E-01,9.85E-03,-2.25E-03,-3.68E-03,1.49E-01,6.03E-02,6.25E-03,-2.19E-01,3.74E-02,6.13E-05
,,3.04E+00,1.92E+00,9.79E-01,7.04E-02,-1.16E-02,2.69E-02,2.16E-01,4.30E-02,1.86E-02,-2.53E-01,-1.16E-02,-9.49E-02,3.15E+00,1.95E+00,9.94E-01,4.27E-03,1.13E-04,-4.95E-03,1.54E-01,9.31E-02,6.11E-03,-2.38E-01,2.73E-02,-2.15E-03
,,3.07E+00,1.99E+00,9.79E-01,6.44E-02,-1.11E-02,2.78E-02,2.28E-01,7.45E-02,1.86E-02,-2.70E-01,-2.25E-02,-8.81E-02,3.15E+00,1.95E+00,9.94E-01,4.27E-03,1.13E-04,-4.95E-03,1.52E-01,9.11E-02,6.01E-03,-1.79E-01,1.03E-02,7.44E-03
,,3.06E+00,1.98E+00,9.79E-01,5.65E-02,-9.04E-03,2.92E-02,2.12E-01,5.28E-02,1.85E-02,-2.20E-01,-3.78E-02,-7.79E-02,3.13E+00,1.96E+00,9.94E-01,2.28E-03,1.59E-03,-4.79E-03,1.35E-01,9.48E-02,5.92E-03,-1.32E-01,3.37E-03,1.31E-02
,,3.06E+00,1.98E+00,9.79E-01,5.65E-02,-9.04E-03,2.92E-02,2.07E-01,4.12E-02,1.86E-02,-1.95E-01,-4.14E-02,-7.78E-02,3.13E+00,1.96E+00,9.94E-01,2.28E-03,1.59E-03,-4.79E-03,1.35E-01,9.39E-02,5.92E-03,-1.10E-01,3.08E-03,1.49E-02
,,3.07E+00,1.99E+00,9.79E-01,5.05E-02,-8.97E-03,2.73E-02,2.15E-01,3.42E-02,1.86E-02,-1.81E-01,-4.48E-02,-7.83E-02,3.15E+00,1.95E+00,9.94E-01,-4.52E-04,4.76E-03,-6.86E-03,1.45E-01,8.55E-02,5.86E-03,-6.61E-02,-1.62E-03,1.69E-02
,,3.07E+00,1.99E+00,9.79E-01,5.05E-02,-8.97E-03,2.73E-02,2.10E-01,2.41E-02,1.86E-02,-1.62E-01,-5.48E-02,-7.65E-02,3.15E+00,1.95E+00,9.94E-01,-4.52E-04,4.76E-03,-6.86E-03,1.45E-01,8.50E-02,5.82E-03,-5.88E-02,-7.85E-03,1.77E-02
,,3.13E+00,1.99E+00,9.79E-01,5.05E-02,-8.97E-03,2.73E-02,2.41E-01,1.41E-02,1.87E-02,-1.50E-01,-6.11E-02,-7.59E-02,3.14E+00,1.95E+00,9.94E-01,-1.21E-03,8.00E-03,-5.62E-03,1.37E-01,8.35E-02,5.74E-03,-4.25E-02,-1.98E-02,1.89E-02
,,3.08E+00,1.96E+00,9.79E-01,4.64E-02,-9.80E-03,2.74E-02,2.06E-01,-1.34E-02,1.88E-02,-2.05E-01,-5.11E-02,-8.37E-02,3.14E+00,1.95E+00,9.94E-01,-1.21E-03,8.00E-03,-5.62E-03,1.37E-01,8.31E-02,5.72E-03,-3.87E-02,-2.25E-02,1.82E-02
,,3.08E+00,1.96E+00,9.79E-01,4.64E-02,-9.80E-03,2.74E-02,2.01E-01,-2.21E-02,1.90E-02,-2.59E-01,-2.80E-02,-8.96E-02,3.18E+00,1.97E+00,9.94E-01,-1.07E-03,1.03E-02,-5.92E-03,1.66E-01,9.62E-02,5.71E-03,-3.92E-02,-2.38E-02,1.55E-02
,,3.09E+00,2.00E+00,9.79E-01,4.19E-02,-8.74E-03,2.95E-02,2.02E-01,1.28E-03,1.92E-02,-3.06E-01,-8.13E-03,-9.13E-02,3.18E+00,1.97E+00,9.94E-01,-1.07E-03,1.03E-02,-5.92E-03,1.66E-01,9.51E-02,5.72E-03,-4.94E-02,-2.23E-02,1.37E-02
,,3.09E+00,2.01E+00,9.79E-01,4.19E-02,-8.74E-03,2.95E-02,1.97E-01,-6.41E-03,1.93E-02,-2.77E-01,3.37E-03,-8.79E-02,3.19E+00,1.97E+00,9.94E-01,-1.65E-03,8.53E-03,-5.46E-03,1.71E-01,9.73E-02,5.74E-03,-5.83E-02,-2.20E-02,1.28E-02
,,3.10E+00,2.05E+00,9.78E-01,3.59E-02,-8.94E-03,3.02E-02,2.00E-01,1.66E-02,1.94E-02,-2.66E-01,1.37E-02,-8.62E-02,3.19E+00,1.97E+00,9.94E-01,-1.65E-03,8.53E-03,-5.46E-03,1.70E-01,9.63E-02,5.73E-03,-5.76E-02,-2.35E-02,1.26E-02
,,3.10E+00,2.05E+00,9.78E-01,3.59E-02,-8.94E-03,3.02E-02,1.95E-01,1.02E-02,1.95E-02,-1.93E-01,1.74E-02,-7.94E-02,3.20E+00,1.98E+00,9.94E-01,-1.04E-03,1.19E-02,-5.62E-03,1.75E-01,9.87E-02,5.74E-03,-5.73E-02,-2.19E-02,1.22E-02
,,3.11E+00,2.00E+00,9.78E-01,2.90E-02,-7.36E-03,2.80E-02,1.97E-01,-3.04E-02,1.96E-02,-1.48E-01,2.27E-02,-7.84E-02,3.20E+00,1.98E+00,9.94E-01,-1.04E-03,1.19E-02,-5.62E-03,1.74E-01,9.76E-02,5.70E-03,-5.29E-02,-3.05E-02,1.29E-02
,,3.11E+00,2.00E+00,9.78E-01,2.90E-02,-7.36E-03,2.80E-02,1.93E-01,-3.63E-02,1.97E-02,-1.63E-01,1.96E-02,-8.15E-02,3.25E+00,2.01E+00,9.94E-01,-2.09E-03,1.35E-02,-7.51E-03,2.12E-01,1.20E-01,5.67E-03,-5.18E-02,-3.49E-02,1.18E-02
,,3.16E+00,2.10E+00,9.78E-01,2.38E-02,-6.85E-03,2.84E-02,2.21E-01,2.78E-02,1.97E-02,-1.82E-01,1.96E-02,-8.33E-02,3.25E+00,2.01E+00,9.94E-01,-2.09E-03,1.35E-02,-7.51E-03,2.12E-01,1.19E-01,5.48E-03,-7.95E-03,-7.35E-02,1.95E-02
,,3.16E+00,2.10E+00,9.78E-01,2.38E-02,-6.85E-03,2.84E-02,2.17E-01,2.44E-02,1.97E-02,-6.54E-02,-7.64E-03,-6.93E-02,3.21E+00,1.99E+00,9.94E-01,-4.56E-03,1.36E-02,-5.93E-03,1.85E-01,1.01E-01,5.34E-03,2.20E-02,-1.05E-01,2.45E-02
,,3.14E+00,2.01E+00,9.78E-01,1.66E-02,-6.47E-03,2.84E-02,1.99E-01,-4.73E-02,1.96E-02,1.46E-02,-2.87E-02,-6.28E-02,3.21E+00,1.99E+00,9.94E-01,-4.56E-03,1.36E-02,-5.92E-03,1.84E-01,1.00E-01,5.33E-03,1.91E-02,-1.08E-01,2.11E-02
,,3.14E+00,2.00E+00,9.78E-01,1.66E-02,-6.47E-03,2.84E-02,1.95E-01,-5.13E-02,1.97E-02,-3.20E-02,-3.34E-02,-7.40E-02,3.22E+00,1.99E+00,9.94E-01,-1.18E-03,1.51E-02,-4.50E-03,1.90E-01,1.03E-01,5.38E-03,1.89E-02,-1.08E-01,2.00E-02
,,3.13E+00,1.99E+00,9.78E-01,1.62E-02,-4.41E-03,3.03E-02,1.89E-01,-6.70E-02,1.97E-02,-6.77E-02,-3.47E-02,-7.91E-02,3.22E+00,1.99E+00,9.94E-01,-1.18E-03,1.51E-02,-4.50E-03,1.90E-01,1.02E-01,5.35E-03,1.68E-02,-1.13E-01,1.76E-02
,,3.13E+00,1.99E+00,9.78E-01,1.62E-02,-4.41E-03,3.03E-02,1.85E-01,-6.95E-02,1.98E-02,-1.17E-01,-3.64E-02,-8.78E-02,3.23E+00,2.00E+00,9.94E-01,-1.25E-03,1.36E-02,-4.53E-03,1.96E-01,1.04E-01,5.37E-03,1.47E-02,-1.20E-01,1.54E-02
,,3.14E+00,2.02E+00,9.78E-01,1.15E-02,-4.07E-03,2.79E-02,1.90E-01,-4.47E-02,1.99E-02,-1.58E-01,-3.64E-02,-9.41E-02,3.23E+00,2.00E+00,9.94E-01,-1.25E-03,1.36E-02,-4.53E-03,1.96E-01,1.03E-01,5.32E-03,1.61E-02,-1.27E-01,1.43E-02
,,3.14E+00,2.02E+00,9.78E-01,1.15E-02,-4.07E-03,2.79E-02,1.84E-01,-4.64E-02,2.00E-02,-1.20E-01,-4.53E-02,-8.44E-02,3.24E+00,2.00E+00,9.94E-01,-1.42E-04,1.31E-02,-4.94E-03,2.01E-01,1.05E-01,5.33E-03,2.04E-02,-1.35E-01,1.37E-02
,,3.15E+00,2.02E+00,9.78E-01,1.15E-02,-4.07E-03,2.79E-02,1.84E-01,-4.75E-02,2.01E-02,-1.11E-01,-4.72E-02,-8.27E-02,3.24E+00,2.00E+00,9.94E-01,-1.42E-04,1.31E-02,-4.94E-03,2.06E-01,1.06E-01,5.25E-03,2.82E-02,-1.47E-01,1.48E-02
,,3.17E+00,2.01E+00,9.78E-01,9.70E-03,-4.21E-03,2.82E-02,1.95E-01,-6.04E-02,2.01E-02,-9.99E-02,-5.11E-02,-8.05E-02,3.24E+00,1.99E+00,9.95E-01,1.66E-03,1.36E-02,-4.60E-03,2.06E-01,9.60E-02,5.25E-03,3.77E-02,-1.58E-01,1.58E-02
,,3.17E+00,2.01E+00,9.78E-01,9.70E-03,-4.21E-03,2.82E-02,1.91E-01,-6.15E-02,2.02E-02,-1.08E-01,-6.49E-02,-8.21E-02,3.24E+00,1.99E+00,9.95E-01,1.66E-03,1.36E-02,-4.60E-03,2.06E-01,9.43E-02,5.16E-03,2.41E-02,-1.68E-01,1.33E-02
,,3.20E+00,2.07E+00,9.78E-01,4.69E-03,-5.62E-03,2.72E-02,2.08E-01,-1.80E-02,2.02E-02,-1.20E-01,-7.54E-02,-8.37E-02,3.24E+00,1.99E+00,9.95E-01,1.66E-03,1.36E-02,-4.60E-03,2.06E-01,9.35E-02,5.12E-03,1.85E-02,-1.72E-01,1.26E-02
,,3.20E+00,2.07E+00,9.78E-01,4.69E-03,-5.62E-03,2.72E-02,2.04E-01,-1.76E-02,2.02E-02,-3.94E-02,-9.83E-02,-7.24E-02,3.25E+00,2.01E+00,9.95E-01,3.29E-03,1.20E-02,-3.59E-03,2.11E-01,1.03E-01,5.10E-03,1.58E-02,-1.85E-01,1.25E-02
,,3.20E+00,2.01E+00,9.78E-01,-1.95E-03,-4.49E-03,3.01E-02,2.03E-01,-5.96E-02,2.02E-02,1.59E-02,-1.15E-01,-6.47E-02,3.25E+00,2.01E+00,9.95E-01,3.29E-03,1.20E-02,-3.59E-03,2.11E-01,1.02E-01,5.06E-03,2.10E-02,-1.89E-01,1.27E-02
,,3.20E+00,2.01E+00,9.78E-01,-1.95E-03,-4.49E-03,3.01E-02,1.99E-01,-5.93E-02,2.04E-02,-4.37E-02,-9.88E-02,-7.91E-02,3.26E+00,2.02E+00,9.95E-01,2.78E-03,1.06E-02,-2.62E-03,2.16E-01,1.03E-01,5.12E-03,1.33E-02,-1.86E-01,1.03E-02
,,3.19E+00,2.09E+00,9.78E-01,-3.23E-03,-6.43E-03,2.95E-02,1.86E-01,-2.10E-03,2.05E-02,-8.94E-02,-8.68E-02,-8.74E-02,3.26E+00,2.02E+00,9.95E-01,2.78E-03,1.06E-02,-2.62E-03,2.15E-01,1.02E-01,5.15E-03,-1.44E-04,-1.75E-01,7.85E-03
,,3.19E+00,2.09E+00,9.78E-01,-3.23E-03,-6.43E-03,2.95E-02,1.82E-01,-1.85E-04,2.07E-02,-2.00E-02,-6.52E-02,-7.85E-02,3.27E+00,2.02E+00,9.95E-01,4.30E-03,1.08E-02,-2.41E-03,2.20E-01,1.02E-01,5.34E-03,-3.38E-02,-1.45E-01,2.55E-03
,,3.17E+00,1.99E+00,9.78E-01,-8.58E-03,-6.67E-03,3.12E-02,1.67E-01,-7.31E-02,2.09E-02,3.00E-02,-4.76E-02,-7.28E-02,3.27E+00,2.02E+00,9.95E-01,4.30E-03,1.08E-02,-2.41E-03,2.19E-01,1.01E-01,5.33E-03,-3.92E-02,-1.41E-01,2.27E-03
,,3.17E+00,1.99E+00,9.78E-01,-8.58E-03,-6.67E-03,3.12E-02,1.64E-01,-7.20E-02,2.11E-02,-5.21E-02,-2.29E-02,-8.82E-02,3.25E+00,2.01E+00,9.95E-01,5.86E-03,1.07E-02,-4.15E-03,2.05E-01,8.73E-02,5.40E-03,-6.18E-02,-1.25E-01,4.62E-04
,,3.20E+00,2.00E+00,9.78E-01,-1.08E-02,-6.29E-03,2.89E-02,1.81E-01,-5.79E-02,2.13E-02,-1.13E-01,-1.26E-03,-9.79E-02,3.25E+00,2.01E+00,9.95E-01,5.86E-03,1.07E-02,-4.15E-03,2.04E-01,8.50E-02,5.41E-03,-8.53E-02,-1.11E-01,5.17E-04
,,3.20E+00,2.00E+00,9.78E-01,-1.08E-02,-6.29E-03,2.89E-02,1.77E-01,-5.47E-02,2.13E-02,-1.30E-01,-1.59E-03,-9.59E-02,3.29E+00,2.09E+00,9.95E-01,4.49E-03,1.12E-02,-1.75E-03,2.28E-01,1.44E-01,5.43E-03,-4.94E-02,-1.08E-01,8.64E-03
,,3.20E+00,1.98E+00,9.78E-01,-1.57E-02,-4.99E-03,3.02E-02,1.74E-01,-6.42E-02,2.14E-02,-1.44E-01,-6.13E-05,-9.32E-02,3.29E+00,2.09E+00,9.95E-01,4.49E-03,1.12E-02,-1.75E-03,2.27E-01,1.42E-01,5.36E-03,-7.01E-03,-1.13E-01,1.31E-02
,,3.20E+00,1.98E+00,9.78E-01,-1.57E-02,-4.99E-03,3.02E-02,1.71E-01,-6.05E-02,2.14E-02,-1.65E-01,-6.67E-04,-9.52E-02,3.27E+00,2.07E+00,9.95E-01,3.70E-03,8.49E-03,-3.30E-03,2.16E-01,1.22E-01,5.28E-03,7.36E-02,-1.21E-01,1.79E-02
,,3.20E+00,1.98E+00,9.78E-01,-1.57E-02,-4.99E-03,3.02E-02,1.69E-01,-5.69E-02,2.14E-02,-1.77E-01,-2.89E-04,-9.58E-02,3.30E+00,2.04E+00,9.96E-01,6.71E-03,1.05E-02,-1.76E-03,2.37E-01,9.76E-02,5.31E-03,9.22E-02,-1.14E-01,1.86E-02
,,3.22E+00,2.07E+00,9.78E-01,-2.13E-02,-4.45E-03,2.72E-02,1.76E-01,9.92E-03,2.15E-02,-1.28E-01,-4.28E-03,-8.75E-02,3.31E+00,2.04E+00,9.96E-01,6.71E-03,1.05E-02,-1.76E-03,2.36E-01,9.60E-02,5.22E-03,7.36E-02,-1.23E-01,1.40E-02
,,3.22E+00,2.07E+00,9.78E-01,-2.13E-02,-4.45E-03,2.72E-02,1.72E-01,1.40E-02,2.15E-02,-3.20E-02,-1.16E-02,-7.40E-02,3.31E+00,2.04E+00,9.96E-01,9.64E-03,1.01E-02,-1.34E-03,2.41E-01,9.48E-02,5.05E-03,2.92E-02,-1.46E-01,4.74E-03
,,3.27E+00,1.98E+00,9.78E-01,-2.91E-02,-2.26E-03,2.74E-02,2.09E-01,-4.64E-02,2.15E-02,4.09E-02,-1.42E-02,-6.58E-02,3.31E+00,2.04E+00,9.96E-01,9.64E-03,1.01E-02,-1.34E-03,2.39E-01,9.16E-02,4.89E-03,1.03E-02,-1.61E-01,2.43E-03
,,3.23E+00,1.98E+00,9.78E-01,-2.91E-02,-2.26E-03,2.74E-02,1.77E-01,-4.09E-02,2.15E-02,4.68E-02,-2.53E-02,-6.90E-02,3.32E+00,2.03E+00,9.96E-01,1.10E-02,1.08E-02,-3.58E-03,2.38E-01,7.87E-02,4.84E-03,-3.58E-03,-1.72E-01,-4.13E-04
,,3.23E+00,1.98E+00,9.78E-01,-2.91E-02,-2.26E-03,2.74E-02,1.75E-01,-3.77E-02,2.14E-02,2.08E-02,-3.15E-02,-7.42E-02,3.32E+00,2.03E+00,9.96E-01,1.10E-02,1.08E-02,-3.58E-03,2.37E-01,7.54E-02,4.70E-03,-3.50E-02,-1.82E-01,-5.64E-04
,,3.25E+00,2.01E+00,9.78E-01,-2.92E-02,-3.47E-03,2.93E-02,1.82E-01,-7.72E-03,2.14E-02,-1.60E-02,-5.09E-02,-8.06E-02,3.28E+00,2.03E+00,9.96E-01,1.02E-02,8.61E-03,-2.43E-03,2.13E-01,7.59E-02,4.68E-03,-6.13E-02,-1.93E-01,5.16E-04
,,3.25E+00,2.01E+00,9.78E-01,-2.92E-02,-3.47E-03,2.93E-02,1.80E-01,-4.81E-03,2.14E-02,-9.77E-03,-5.79E-02,-8.07E-02,3.28E+00,2.03E+00,9.96E-01,1.02E-02,8.61E-03,-2.43E-03,2.12E-01,7.29E-02,4.66E-03,-7.22E-02,-1.78E-01,5.78E-04
,,3.25E+00,2.02E+00,9.78E-01,-3.53E-02,-1.33E-03,2.90E-02,1.77E-01,1.39E-02,2.14E-02,1.74E-02,-7.46E-02,-7.91E-02,3.34E+00,2.06E+00,9.96E-01,1.13E-02,8.43E-03,-5.07E-04,2.52E-01,8.52E-02,4.75E-03,-8.16E-02,-1.63E-01,2.02E-03
,,3.25E+00,2.02E+00,9.78E-01,-3.53E-02,-1.33E-03,2.90E-02,1.77E-01,1.39E-02,2.14E-02,1.74E-02,-7.46E-02,-7.91E-02,3.34E+00,2.06E+00,9.96E-01,1.13E-02,8.43E-03,-5.07E-04,2.50E-01,8.20E-02,4.69E-03,-1.04E-01,-1.56E-01,-2.18E-03
,,3.27E+00,2.04E+00,9.78E-01,-3.64E-02,-3.23E-03,2.98E-02,1.85E-01,4.07E-02,2.14E-02,7.29E-02,-8.27E-02,-7.59E-02,3.35E+00,2.06E+00,9.96E-01,8.21E-03,8.14E-03,-1.80E-03,2.55E-01,8.20E-02,4.73E-03,-1.25E-01,-1.49E-01,-5.80E-03
,,3.26E+00,2.01E+00,9.78E-01,-4.09E-02,-3.21E-03,3.01E-02,1.75E-01,3.31E-02,2.16E-02,8.89E-02,-5.43E-02,-7.81E-02,3.35E+00,2.06E+00,9.96E-01,8.21E-03,8.14E-03,-1.80E-03,2.54E-01,8.06E-02,4.67E-03,-1.26E-01,-1.49E-01,-4.89E-03
,,3.26E+00,2.01E+00,9.78E-01,-4.09E-02,-3.21E-03,3.01E-02,1.74E-01,3.66E-02,2.16E-02,8.04E-02,-4.67E-02,-8.06E-02,3.36E+00,2.06E+00,9.96E-01,9.44E-03,5.37E-03,-1.58E-03,2.57E-01,7.94E-02,4.60E-03,-1.30E-01,-1.51E-01,-2.87E-03
,,3.31E+00,2.14E+00,9.78E-01,-4.36E-02,-2.40E-03,2.99E-02,2.03E-01,1.31E-01,2.18E-02,6.26E-02,-3.12E-02,-8.44E-02,3.37E+00,2.07E+00,9.97E-01,4.61E-03,3.99E-03,-3.75E-03,2.59E-01,7.73E-02,4.58E-03,-1.34E-01,-1.54E-01,-3.76E-03
,,3.31E+00,2.14E+00,9.78E-01,-4.36E-02,-2.40E-03,2.99E-02,1.99E-01,1.38E-01,2.17E-02,2.13E-01,-4.74E-02,-6.60E-02,3.37E+00,2.07E+00,9.97E-01,4.61E-03,3.99E-03,-3.75E-03,2.56E-01,7.54E-02,4.45E-03,-1.27E-01,-1.57E-01,1.65E-04
,,3.28E+00,2.05E+00,9.79E-01,-4.60E-02,-1.48E-03,3.07E-02,1.78E-01,8.01E-02,2.16E-02,3.26E-01,-5.96E-02,-5.64E-02,3.44E+00,2.09E+00,9.97E-01,2.96E-03,3.14E-03,-3.00E-04,3.02E-01,9.19E-02,4.42E-03,-1.25E-01,-1.58E-01,5.14E-03
,,3.28E+00,2.04E+00,9.79E-01,-4.60E-02,-1.48E-03,3.07E-02,1.75E-01,8.63E-02,2.16E-02,3.01E-01,-5.44E-02,-6.72E-02,3.44E+00,2.09E+00,9.97E-01,2.96E-03,3.14E-03,-3.00E-04,2.98E-01,9.01E-02,4.26E-03,-1.26E-01,-1.66E-01,1.28E-03
,,3.29E+00,2.05E+00,9.79E-01,-4.54E-02,-2.24E-03,2.98E-02,1.74E-01,9.46E-02,2.16E-02,2.87E-01,-5.00E-02,-7.38E-02,3.43E+00,2.15E+00,9.97E-01,8.49E-04,3.70E-03,-1.44E-03,2.93E-01,1.32E-01,4.21E-03,-8.91E-02,-1.71E-01,4.44E-03
,,3.32E+00,2.08E+00,9.79E-01,-4.54E-02,-2.24E-03,2.98E-02,1.93E-01,1.29E-01,2.16E-02,3.05E-01,-5.49E-02,-7.23E-02,3.40E+00,2.08E+00,9.97E-01,-1.30E-03,1.20E-03,-1.85E-03,2.65E-01,7.92E-02,4.18E-03,-2.39E-02,-1.76E-01,1.05E-02
,,3.32E+00,2.08E+00,9.79E-01,-4.54E-02,-2.24E-03,2.98E-02,1.90E-01,1.36E-01,2.15E-02,3.44E-01,-6.77E-02,-6.88E-02,3.40E+00,2.08E+00,9.97E-01,-1.30E-03,1.20E-03,-1.85E-03,2.62E-01,7.79E-02,4.17E-03,-6.28E-02,-1.55E-01,2.97E-03
,,3.31E+00,2.08E+00,9.79E-01,-4.21E-02,7.52E-04,3.05E-02,1.80E-01,1.42E-01,2.15E-02,3.76E-01,-7.75E-02,-6.72E-02,3.40E+00,2.08E+00,9.97E-01,-1.30E-03,1.20E-03,-1.85E-03,2.60E-01,7.74E-02,4.16E-03,-7.84E-02,-1.46E-01,6.00E-04
,,3.31E+00,2.08E+00,9.79E-01,-4.21E-02,7.52E-04,3.05E-02,1.77E-01,1.48E-01,2.14E-02,3.95E-01,-8.08E-02,-6.77E-02,3.51E+00,2.17E+00,9.97E-01,-2.27E-04,6.07E-04,-2.49E-03,3.33E-01,1.35E-01,4.12E-03,-8.06E-02,-1.37E-01,6.64E-04
,,3.30E+00,2.05E+00,9.79E-01,-3.89E-02,-6.33E-04,3.31E-02,1.69E-01,1.29E-01,2.15E-02,4.11E-01,-8.33E-02,-6.83E-02,3.42E+00,2.09E+00,9.97E-01,-2.43E-03,3.94E-03,-3.17E-03,2.64E-01,8.01E-02,4.00E-03,-4.19E-02,-1.54E-01,5.69E-03
,,3.30E+00,2.05E+00,9.79E-01,-3.89E-02,-6.33E-04,3.31E-02,1.66E-01,1.34E-01,2.14E-02,3.79E-01,-7.81E-02,-7.70E-02,3.42E+00,2.09E+00,9.97E-01,-2.43E-03,3.94E-03,-3.17E-03,2.60E-01,7.90E-02,3.95E-03,-6.07E-02,-1.41E-01,2.79E-03
,,3.33E+00,2.12E+00,9.79E-01,-3.25E-02,-1.66E-03,3.39E-02,1.88E-01,1.87E-01,2.15E-02,3.78E-01,-6.62E-02,-7.91E-02,3.42E+00,2.12E+00,9.97E-01,1.55E-03,-5.69E-04,-7.55E-04,2.59E-01,9.88E-02,4.14E-03,-1.20E-01,-1.06E-01,-2.86E-03
,,3.33E+00,2.12E+00,9.79E-01,-3.25E-02,-1.66E-03,3.39E-02,1.85E-01,1.91E-01,2.15E-02,3.94E-01,-5.00E-02,-7.89E-02,3.42E+00,2.12E+00,9.97E-01,1.55E-03,-5.69E-04,-7.55E-04,2.56E-01,9.74E-02,4.18E-03,-1.31E-01,-7.39E-02,-4.58E-03
,,3.33E+00,2.08E+00,9.79E-01,-2.72E-02,-9.77E-04,3.44E-02,1.80E-01,1.68E-01,2.16E-02,3.83E-01,-3.55E-02,-8.27E-02,3.44E+00,2.10E+00,9.97E-01,5.82E-04,1.20E-04,-1.66E-03,2.64E-01,8.08E-02,4.23E-03,-1.53E-01,-5.19E-02,-7.30E-03
,,3.33E+00,2.08E+00,9.79E-01,-2.72E-02,-9.76E-04,3.44E-02,1.77E-01,1.70E-01,2.16E-02,3.48E-01,-2.32E-02,-8.79E-02,3.44E+00,2.10E+00,9.97E-01,5.82E-04,1.20E-04,-1.66E-03,2.60E-01,7.97E-02,4.18E-03,-1.81E-01,-3.90E-02,-9.03E-03
,,3.30E+00,2.02E+00,9.80E-01,-2.45E-02,-1.05E-03,3.52E-02,1.53E-01,1.29E-01,2.17E-02,2.85E-01,-4.03E-03,-9.60E-02,3.45E+00,2.08E+00,9.97E-01,-1.58E-03,9.95E-04,-1.82E-03,2.63E-01,6.52E-02,4.12E-03,-2.15E-01,-2.99E-02,-1.13E-02
,,3.30E+00,2.02E+00,9.80E-01,-2.45E-02,-1.05E-03,3.52E-02,1.51E-01,1.31E-01,2.18E-02,2.00E-01,2.10E-02,-1.05E-01,3.46E+00,2.10E+00,9.97E-01,-5.62E-03,2.40E-03,-2.76E-03,2.67E-01,8.44E-02,4.03E-03,-2.52E-01,-2.42E-02,-1.39E-02
,,3.35E+00,2.07E+00,9.80E-01,-1.93E-02,2.57E-03,3.42E-02,1.82E-01,1.68E-01,2.18E-02,1.70E-01,2.90E-02,-1.05E-01,3.46E+00,2.10E+00,9.97E-01,-5.62E-03,2.40E-03,-2.76E-03,2.66E-01,8.44E-02,3.97E-03,-2.43E-01,-2.63E-02,-1.06E-02
,,3.35E+00,2.07E+00,9.80E-01,-1.93E-02,2.57E-03,3.42E-02,1.80E-01,1.69E-01,2.16E-02,1.71E-01,1.83E-02,-1.00E-01,3.47E+00,2.11E+00,9.97E-01,-1.22E-02,4.69E-03,-8.62E-04,2.68E-01,8.82E-02,3.77E-03,-2.15E-01,-3.34E-02,-2.55E-03
,,3.39E+00,2.15E+00,9.80E-01,-1.95E-02,2.73E-03,3.54E-02,2.05E-01,2.30E-01,2.15E-02,2.26E-01,-9.20E-04,-8.97E-02,3.47E+00,2.11E+00,9.97E-01,-1.22E-02,4.69E-03,-8.62E-04,2.67E-01,8.88E-02,3.71E-03,-2.03E-01,-3.79E-02,-2.03E-03
,,3.39E+00,2.15E+00,9.80E-01,-1.95E-02,2.73E-03,3.54E-02,2.03E-01,2.31E-01,2.13E-02,3.15E-01,-2.76E-02,-8.00E-02,3.48E+00,2.11E+00,9.97E-01,-1.51E-02,4.29E-03,-2.12E-03,2.69E-01,9.42E-02,3.51E-03,-1.70E-01,-5.12E-02,-8.40E-04
,,3.36E+00,2.13E+00,9.80E-01,-1.80E-02,5.59E-03,3.43E-02,1.80E-01,2.18E-01,2.12E-02,3.68E-01,-3.95E-02,-7.73E-02,3.48E+00,2.11E+00,9.97E-01,-1.51E-02,4.29E-03,-2.12E-03,2.68E-01,9.51E-02,3.46E-03,-1.59E-01,-5.60E-02,2.34E-04
,,3.36E+00,2.13E+00,9.80E-01,-1.80E-02,5.59E-03,3.43E-02,1.79E-01,2.18E-01,2.11E-02,3.93E-01,-4.29E-02,-7.69E-02,3.49E+00,2.12E+00,9.97E-01,-1.88E-02,5.95E-03,-3.84E-04,2.71E-01,1.01E-01,3.26E-03,-1.26E-01,-7.09E-02,3.21E-03
,,3.38E+00,2.14E+00,9.80E-01,-1.42E-02,5.82E-03,3.66E-02,1.95E-01,2.20E-01,2.11E-02,4.12E-01,-5.24E-02,-7.72E-02,3.50E+00,2.12E+00,9.97E-01,-2.19E-02,8.20E-03,-1.80E-03,2.75E-01,1.07E-01,3.15E-03,-1.06E-01,-8.00E-02,1.36E-03
,,3.38E+00,2.14E+00,9.80E-01,-1.42E-02,5.82E-03,3.66E-02,1.93E-01,2.19E-01,2.09E-02,4.22E-01,-6.74E-02,-8.02E-02,3.50E+00,2.12E+00,9.97E-01,-2.19E-02,8.20E-03,-1.80E-03,2.73E-01,1.10E-01,3.03E-03,-8.25E-02,-9.32E-02,2.23E-03
,,3.38E+00,2.14E+00,9.80E-01,-8.77E-03,6.28E-03,3.87E-02,1.92E-01,2.21E-01,2.08E-02,4.31E-01,-7.89E-02,-8.24E-02,3.46E+00,2.09E+00,9.97E-01,-2.26E-02,1.06E-02,-2.82E-03,2.42E-01,8.80E-02,2.92E-03,-5.99E-02,-1.06E-01,3.05E-03
,,3.38E+00,2.14E+00,9.80E-01,-8.77E-03,6.28E-03,3.87E-02,1.90E-01,2.20E-01,2.07E-02,4.33E-01,-8.81E-02,-8.63E-02,3.46E+00,2.09E+00,9.97E-01,-2.26E-02,1.06E-02,-2.82E-03,2.41E-01,9.09E-02,2.88E-03,-6.41E-02,-1.05E-01,1.55E-03
,,3.38E+00,2.11E+00,9.80E-01,-4.16E-03,5.96E-03,4.02E-02,1.85E-01,1.93E-01,2.07E-02,4.11E-01,-9.36E-02,-9.24E-02,3.56E+00,2.18E+00,9.97E-01,-2.49E-02,1.04E-02,-3.27E-03,3.10E-01,1.61E-01,2.93E-03,-9.18E-02,-9.06E-02,-1.68E-03
,,3.39E+00,2.12E+00,9.81E-01,3.81E-03,7.07E-03,4.04E-02,1.95E-01,1.99E-01,2.07E-02,3.72E-01,-9.46E-02,-9.98E-02,3.56E+00,2.18E+00,9.97E-01,-2.49E-02,1.04E-02,-3.27E-03,3.08E-01,1.64E-01,2.63E-03,1.40E-02,-1.40E-01,1.29E-02
,,3.39E+00,2.12E+00,9.81E-01,3.81E-03,7.07E-03,4.04E-02,1.94E-01,1.95E-01,2.06E-02,3.41E-01,-1.07E-01,-1.04E-01,3.53E+00,2.14E+00,9.97E-01,-2.52E-02,1.06E-02,-8.10E-04,2.86E-01,1.35E-01,2.38E-03,9.85E-02,-1.82E-01,2.33E-02
,,3.38E+00,2.08E+00,9.81E-01,8.07E-03,1.02E-02,3.88E-02,1.82E-01,1.66E-01,2.05E-02,3.20E-01,-1.15E-01,-1.07E-01,3.53E+00,2.14E+00,9.97E-01,-2.52E-02,1.06E-02,-8.10E-04,2.84E-01,1.38E-01,2.28E-03,9.98E-02,-1.95E-01,1.61E-02
,,3.38E+00,2.08E+00,9.81E-01,8.07E-03,1.02E-02,3.88E-02,1.82E-01,1.62E-01,2.04E-02,2.49E-01,-1.17E-01,-1.12E-01,3.54E+00,2.14E+00,9.97E-01,-2.26E-02,1.21E-02,-2.90E-03,2.90E-01,1.43E-01,2.29E-03,1.03E-01,-2.00E-01,1.21E-02
,,3.43E+00,2.15E+00,9.81E-01,1.13E-02,9.36E-03,4.22E-02,2.14E-01,2.09E-01,2.05E-02,1.97E-01,-1.18E-01,-1.12E-01,3.55E+00,2.15E+00,9.98E-01,-2.07E-02,1.04E-02,-1.49E-03,2.95E-01,1.50E-01,2.16E-03,1.11E-01,-2.27E-01,1.23E-02
,,3.43E+00,2.15E+00,9.81E-01,1.13E-02,9.36E-03,4.22E-02,2.13E-01,2.05E-01,2.03E-02,2.02E-01,-1.14E-01,-1.11E-01,3.55E+00,2.15E+00,9.98E-01,-2.07E-02,1.04E-02,-1.49E-03,2.93E-01,1.52E-01,2.04E-03,1.19E-01,-2.42E-01,1.09E-02
,,3.42E+00,2.12E+00,9.81E-01,1.16E-02,7.04E-03,4.13E-02,2.09E-01,1.77E-01,2.04E-02,2.07E-01,-1.12E-01,-1.11E-01,3.53E+00,2.17E+00,9.98E-01,-1.96E-02,7.87E-03,-2.81E-03,2.75E-01,1.72E-01,2.02E-03,1.26E-01,-2.57E-01,8.89E-03
,,3.42E+00,2.12E+00,9.81E-01,1.16E-02,7.04E-03,4.13E-02,2.08E-01,1.72E-01,2.03E-02,1.68E-01,-1.05E-01,-1.15E-01,3.53E+00,2.17E+00,9.98E-01,-1.96E-02,7.87E-03,-2.81E-03,2.73E-01,1.74E-01,2.00E-03,1.61E-01,-2.51E-01,1.37E-02
,,3.43E+00,2.12E+00,9.81E-01,1.16E-02,7.04E-03,4.13E-02,2.08E-01,1.69E-01,2.02E-02,1.36E-01,-9.82E-02,-1.17E-01,3.55E+00,2.16E+00,9.98E-01,-1.80E-02,5.60E-03,6.39E-04,2.84E-01,1.65E-01,2.05E-03,1.78E-01,-2.51E-01,1.46E-02
,,3.41E+00,2.16E+00,9.82E-01,1.36E-02,7.60E-03,4.14E-02,1.98E-01,1.92E-01,2.02E-02,1.12E-01,-9.38E-02,-1.18E-01,3.58E+00,2.16E+00,9.98E-01,-1.15E-02,4.36E-03,6.23E-05,2.97E-01,1.69E-01,2.07E-03,1.85E-01,-2.54E-01,1.01E-02
,,3.41E+00,2.16E+00,9.82E-01,1.36E-02,7.60E-03,4.14E-02,1.97E-01,1.87E-01,2.01E-02,1.39E-01,-8.41E-02,-1.12E-01,3.58E+00,2.16E+00,9.98E-01,-1.15E-02,4.36E-03,6.22E-05,2.94E-01,1.68E-01,1.92E-03,1.81E-01,-2.68E-01,7.70E-03
,,3.41E+00,2.12E+00,9.82E-01,1.37E-02,1.03E-02,4.26E-02,1.91E-01,1.47E-01,2.02E-02,1.59E-01,-7.40E-02,-1.09E-01,3.58E+00,2.16E+00,9.98E-01,-1.15E-02,4.36E-03,6.22E-05,2.92E-01,1.68E-01,1.85E-03,1.79E-01,-2.74E-01,6.88E-03
,,3.41E+00,2.12E+00,9.82E-01,1.37E-02,1.03E-02,4.26E-02,1.91E-01,1.42E-01,2.01E-02,1.08E-01,-6.64E-02,-1.17E-01,3.60E+00,2.17E+00,9.98E-01,-7.46E-03,1.98E-03,2.14E-03,3.02E-01,1.73E-01,1.84E-03,1.60E-01,-2.77E-01,2.95E-03
,,3.43E+00,2.13E+00,9.82E-01,1.51E-02,9.63E-03,4.18E-02,2.06E-01,1.45E-01,2.01E-02,6.75E-02,-5.99E-02,-1.22E-01,3.66E+00,2.21E+00,9.98E-01,-3.97E-03,-2.10E-03,9.68E-04,3.42E-01,1.97E-01,1.95E-03,1.33E-01,-2.64E-01,-3.23E-03
,,3.43E+00,2.13E+00,9.82E-01,1.51E-02,9.63E-03,4.18E-02,2.05E-01,1.40E-01,1.99E-02,4.96E-02,-6.74E-02,-1.22E-01,3.66E+00,2.21E+00,9.98E-01,-3.97E-03,-2.10E-03,9.68E-04,3.37E-01,1.95E-01,1.75E-03,1.48E-01,-2.85E-01,5.04E-05
,,3.45E+00,2.14E+00,9.82E-01,1.46E-02,8.88E-03,4.23E-02,2.19E-01,1.44E-01,1.99E-02,3.36E-02,-7.32E-02,-1.21E-01,3.62E+00,2.18E+00,9.98E-01,-1.48E-03,-3.70E-03,1.26E-03,3.03E-01,1.77E-01,1.67E-03,1.61E-01,-3.03E-01,2.24E-03
,,3.45E+00,2.14E+00,9.82E-01,1.46E-02,8.88E-03,4.23E-02,2.18E-01,1.40E-01,1.96E-02,3.65E-02,-8.97E-02,-1.19E-01,3.62E+00,2.18E+00,9.98E-01,-1.48E-03,-3.70E-03,1.26E-03,3.00E-01,1.75E-01,1.67E-03,1.47E-01,-2.95E-01,1.90E-04
,,3.46E+00,2.17E+00,9.83E-01,1.21E-02,1.09E-02,4.25E-02,2.19E-01,1.55E-01,1.96E-02,3.62E-02,-1.02E-01,-1.18E-01,3.67E+00,2.23E+00,9.99E-01,3.48E-03,-5.51E-03,9.22E-04,3.29E-01,2.06E-01,1.75E-03,1.26E-01,-2.73E-01,-2.18E-03
,,3.46E+00,2.17E+00,9.83E-01,1.21E-02,1.09E-02,4.25E-02,2.18E-01,1.51E-01,1.93E-02,7.21E-02,-1.16E-01,-1.14E-01,3.64E+00,2.20E+00,9.99E-01,8.03E-03,-7.38E-03,2.59E-03,3.01E-01,1.77E-01,1.82E-03,1.30E-01,-2.62E-01,1.68E-04
,,3.46E+00,2.18E+00,9.83E-01,1.13E-02,1.29E-02,4.35E-02,2.23E-01,1.55E-01,1.93E-02,1.04E-01,-1.28E-01,-1.11E-01,3.64E+00,2.20E+00,9.99E-01,8.04E-03,-7.38E-03,2.59E-03,2.95E-01,1.72E-01,1.88E-03,7.65E-02,-2.29E-01,-7.73E-03
,,3.46E+00,2.18E+00,9.83E-01,1.13E-02,1.29E-02,4.35E-02,2.22E-01,1.51E-01,1.90E-02,1.33E-01,-1.43E-01,-1.10E-01,3.70E+00,2.22E+00,9.99E-01,1.09E-02,-9.26E-03,3.42E-03,3.33E-01,1.81E-01,2.00E-03,3.45E-02,-2.00E-01,-1.20E-02
,,3.51E+00,2.28E+00,9.83E-01,1.23E-02,1.14E-02,4.34E-02,2.54E-01,2.15E-01,1.89E-02,2.13E-01,-1.68E-01,-1.02E-01,3.70E+00,2.22E+00,9.99E-01,1.09E-02,-9.26E-03,3.42E-03,3.27E-01,1.76E-01,1.83E-03,2.14E-02,-2.11E-01,-1.25E-02
,,3.51E+00,2.28E+00,9.83E-01,1.23E-02,1.14E-02,4.34E-02,2.53E-01,2.09E-01,1.85E-02,3.24E-01,-2.00E-01,-9.20E-02,3.66E+00,2.21E+00,9.99E-01,1.17E-02,-1.18E-02,2.61E-03,2.91E-01,1.67E-01,1.79E-03,5.52E-03,-2.09E-01,-1.35E-02
,,3.47E+00,2.20E+00,9.84E-01,1.15E-02,1.21E-02,4.27E-02,2.23E-01,1.46E-01,1.85E-02,3.30E-01,-2.05E-01,-9.83E-02,3.71E+00,2.23E+00,9.99E-01,1.26E-02,-1.21E-02,3.16E-03,3.20E-01,1.78E-01,1.84E-03,-1.25E-02,-1.88E-01,-1.33E-02
,,3.47E+00,2.20E+00,9.84E-01,1.15E-02,1.21E-02,4.27E-02,2.22E-01,1.42E-01,1.85E-02,2.69E-01,-1.75E-01,-1.09E-01,3.71E+00,2.23E+00,9.99E-01,1.26E-02,-1.21E-02,3.16E-03,3.14E-01,1.73E-01,1.67E-03,-2.50E-03,-2.00E-01,-1.08E-02
,,3.46E+00,2.20E+00,9.84E-01,1.96E-02,1.03E-02,4.47E-02,2.15E-01,1.39E-01,1.84E-02,2.29E-01,-1.48E-01,-1.13E-01,3.71E+00,2.22E+00,9.99E-01,1.08E-02,-1.43E-02,3.42E-03,3.02E-01,1.57E-01,1.57E-03,-7.40E-03,-2.07E-01,-1.09E-02
,,3.51E+00,2.24E+00,9.84E-01,1.96E-02,1.03E-02,4.47E-02,2.48E-01,1.63E-01,1.86E-02,2.09E-01,-1.36E-01,-1.16E-01,3.71E+00,2.22E+00,9.99E-01,1.08E-02,-1.43E-02,3.42E-03,2.95E-01,1.53E-01,1.47E-03,-2.02E-02,-2.06E-01,-1.24E-02
,,3.51E+00,2.24E+00,9.84E-01,1.96E-02,1.03E-02,4.47E-02,2.46E-01,1.57E-01,1.83E-02,2.17E-01,-1.40E-01,-1.15E-01,3.69E+00,2.23E+00,9.99E-01,1.24E-02,-1.53E-02,2.49E-03,2.79E-01,1.57E-01,1.42E-03,-3.07E-02,-2.05E-01,-1.39E-02
,,3.49E+00,2.15E+00,9.84E-01,2.20E-02,9.31E-03,4.55E-02,2.33E-01,8.56E-02,1.84E-02,2.22E-01,-1.44E-01,-1.16E-01,3.69E+00,2.23E+00,9.99E-01,1.24E-02,-1.53E-02,2.49E-03,2.72E-01,1.52E-01,1.39E-03,-2.90E-02,-1.93E-01,-1.18E-02
,,3.49E+00,2.15E+00,9.84E-01,2.20E-02,9.31E-03,4.55E-02,2.31E-01,7.94E-02,1.82E-02,1.05E-01,-1.35E-01,-1.31E-01,3.70E+00,2.23E+00,9.99E-01,1.08E-02,-1.66E-02,3.83E-03,2.72E-01,1.52E-01,1.38E-03,-2.60E-02,-1.85E-01,-1.00E-02
,,3.53E+00,2.26E+00,9.85E-01,2.84E-02,1.02E-02,4.68E-02,2.57E-01,1.53E-01,1.83E-02,1.90E-02,-1.25E-01,-1.38E-01,3.70E+00,2.23E+00,9.99E-01,1.08E-02,-1.66E-02,3.83E-03,2.68E-01,1.50E-01,1.35E-03,-2.28E-02,-1.81E-01,-1.00E-02
,,3.53E+00,2.26E+00,9.85E-01,2.84E-02,1.02E-02,4.68E-02,2.56E-01,1.47E-01,1.79E-02,8.11E-02,-1.43E-01,-1.27E-01,3.71E+00,2.24E+00,9.99E-01,9.60E-03,-1.59E-02,2.39E-03,2.65E-01,1.48E-01,1.27E-03,-1.41E-02,-1.74E-01,-9.91E-03
,,3.51E+00,2.21E+00,9.85E-01,2.88E-02,8.63E-03,4.50E-02,2.41E-01,1.02E-01,1.79E-02,1.30E-01,-1.59E-01,-1.22E-01,3.73E+00,2.25E+00,9.99E-01,9.30E-03,-1.73E-02,2.75E-03,2.72E-01,1.53E-01,1.20E-03,-7.76E-03,-1.73E-01,-8.02E-03
,,3.51E+00,2.21E+00,9.85E-01,2.88E-02,8.63E-03,4.50E-02,2.39E-01,9.37E-02,1.76E-02,8.80E-02,-1.57E-01,-1.26E-01,3.73E+00,2.25E+00,9.99E-01,9.30E-03,-1.73E-02,2.75E-03,2.64E-01,1.49E-01,1.08E-03,1.10E-02,-1.80E-01,-5.86E-03
,,3.51E+00,2.20E+00,9.85E-01,3.01E-02,7.43E-03,4.77E-02,2.37E-01,8.00E-02,1.77E-02,5.34E-02,-1.56E-01,-1.27E-01,3.68E+00,2.20E+00,9.99E-01,8.99E-03,-1.90E-02,3.72E-03,2.18E-01,1.05E-01,1.08E-03,-1.26E-02,-1.69E-01,-1.00E-02
,,3.51E+00,2.20E+00,9.85E-01,3.01E-02,7.43E-03,4.77E-02,2.35E-01,7.28E-02,1.75E-02,1.23E-02,-1.52E-01,-1.33E-01,3.68E+00,2.20E+00,9.99E-01,9.90E-03,-1.82E-02,4.85E-03,2.11E-01,1.02E-01,1.16E-03,-6.30E-02,-1.39E-01,-1.61E-02
,,3.55E+00,2.20E+00,9.86E-01,3.08E-02,6.66E-03,4.70E-02,2.60E-01,6.39E-02,1.75E-02,-2.01E-02,-1.48E-01,-1.37E-01,3.74E+00,2.24E+00,9.99E-01,9.90E-03,-1.82E-02,4.85E-03,2.47E-01,1.32E-01,1.13E-03,-7.27E-02,-1.32E-01,-1.70E-02
,,3.55E+00,2.20E+00,9.86E-01,3.08E-02,6.66E-03,4.70E-02,2.57E-01,5.70E-02,1.71E-02,-5.17E-02,-1.67E-01,-1.39E-01,3.79E+00,2.30E+00,9.99E-01,6.84E-03,-1.83E-02,3.26E-03,2.76E-01,1.67E-01,9.82E-04,-5.70E-02,-1.42E-01,-1.57E-02
,,3.58E+00,2.25E+00,9.86E-01,2.92E-02,7.49E-03,4.79E-02,2.73E-01,8.59E-02,1.70E-02,-8.13E-02,-1.80E-01,-1.39E-01,3.79E+00,2.30E+00,9.99E-01,6.84E-03,-1.83E-02,3.26E-03,2.69E-01,1.64E-01,8.99E-04,-4.66E-03,-1.48E-01,-7.87E-03
,,3.58E+00,2.25E+00,9.86E-01,2.92E-02,7.49E-03,4.79E-02,2.70E-01,7.91E-02,1.68E-02,-8.91E-02,-1.84E-01,-1.38E-01,3.76E+00,2.27E+00,9.99E-01,6.07E-03,-1.76E-02,4.53E-03,2.41E-01,1.38E-01,8.56E-04,1.18E-02,-1.43E-01,-6.85E-03
,,3.58E+00,2.25E+00,9.86E-01,2.92E-02,7.49E-03,4.79E-02,2.70E-01,7.28E-02,1.66E-02,-8.28E-02,-1.77E-01,-1.37E-01,3.76E+00,2.27E+00,9.99E-01,5.80E-03,-1.87E-02,3.28E-03,2.34E-01,1.35E-01,8.86E-04,4.55E-03,-1.30E-01,-1.08E-02
,,3.55E+00,2.22E+00,9.86E-01,3.07E-02,5.62E-03,4.87E-02,2.49E-01,4.41E-02,1.67E-02,-7.97E-02,-1.58E-01,-1.36E-01,3.77E+00,2.27E+00,9.99E-01,5.80E-03,-1.87E-02,3.28E-03,2.34E-01,1.35E-01,8.84E-04,1.73E-03,-1.18E-01,-1.08E-02
,,3.55E+00,2.22E+00,9.86E-01,3.07E-02,5.62E-03,4.87E-02,2.47E-01,3.74E-02,1.66E-02,-1.22E-01,-1.40E-01,-1.42E-01,3.77E+00,2.27E+00,9.99E-01,5.80E-03,-1.87E-02,3.28E-03,2.30E-01,1.34E-01,8.87E-04,1.68E-03,-1.14E-01,-1.06E-02
,,3.61E+00,2.22E+00,9.86E-01,3.07E-02,5.62E-03,4.87E-02,2.85E-01,3.42E-02,1.65E-02,-1.39E-01,-1.31E-01,-1.44E-01,3.78E+00,2.28E+00,9.99E-01,6.61E-03,-1.65E-02,5.02E-03,2.26E-01,1.33E-01,8.44E-04,2.72E-03,-1.05E-01,-1.01E-02
,,3.67E+00,2.21E+00,9.87E-01,2.87E-02,4.99E-03,4.72E-02,3.19E-01,1.87E-02,1.62E-02,-1.90E-01,-1.59E-01,-1.48E-01,3.79E+00,2.28E+00,9.99E-01,7.08E-03,-1.56E-02,5.27E-03,2.26E-01,1.33E-01,7.77E-04,4.13E-03,-1.02E-01,-1.14E-02
,,3.67E+00,2.21E+00,9.87E-01,2.87E-02,4.99E-03,4.72E-02,3.16E-01,1.30E-02,1.57E-02,-2.19E-01,-2.06E-01,-1.48E-01,3.79E+00,2.28E+00,9.99E-01,7.08E-03,-1.56E-02,5.27E-03,2.20E-01,1.30E-01,7.45E-04,8.77E-03,-1.06E-01,-1.22E-02
,,3.71E+00,2.23E+00,9.87E-01,2.40E-02,6.60E-03,4.60E-02,3.42E-01,2.40E-02,1.56E-02,-2.45E-01,-2.35E-01,-1.48E-01,3.79E+00,2.29E+00,9.99E-01,5.04E-03,-1.61E-02,6.03E-03,2.12E-01,1.34E-01,6.72E-04,8.94E-03,-1.07E-01,-1.24E-02
,,3.71E+00,2.23E+00,9.87E-01,2.40E-02,6.60E-03,4.60E-02,3.39E-01,1.91E-02,1.52E-02,-2.61E-01,-2.57E-01,-1.46E-01,3.79E+00,2.29E+00,9.99E-01,5.04E-03,-1.61E-02,6.03E-03,2.09E-01,1.33E-01,6.74E-04,1.81E-02,-1.06E-01,-1.22E-02
,,3.72E+00,2.27E+00,9.87E-01,1.83E-02,6.19E-03,4.84E-02,3.42E-01,4.07E-02,1.52E-02,-2.75E-01,-2.75E-01,-1.44E-01,3.80E+00,2.29E+00,9.99E-01,8.64E-03,-1.64E-02,3.39E-03,2.13E-01,1.28E-01,6.11E-04,3.60E-02,-1.07E-01,-1.28E-02
,,3.72E+00,2.27E+00,9.87E-01,1.83E-02,6.19E-03,4.84E-02,3.38E-01,3.70E-02,1.50E-02,-2.65E-01,-2.62E-01,-1.44E-01,3.79E+00,2.28E+00,9.99E-01,6.38E-03,-1.62E-02,5.32E-03,1.97E-01,1.14E-01,5.29E-04,3.41E-02,-1.13E-01,-9.92E-03
,,3.76E+00,2.29E+00,9.88E-01,1.30E-02,3.41E-03,4.83E-02,3.65E-01,4.54E-02,1.51E-02,-2.62E-01,-2.51E-01,-1.44E-01,3.79E+00,2.28E+00,9.99E-01,6.38E-03,-1.62E-02,5.32E-03,1.91E-01,1.11E-01,5.69E-04,1.87E-02,-1.07E-01,-1.33E-02
,,3.76E+00,2.29E+00,9.88E-01,1.30E-02,3.41E-03,4.83E-02,3.61E-01,4.26E-02,1.48E-02,-2.30E-01,-2.64E-01,-1.40E-01,3.80E+00,2.27E+00,9.99E-01,9.86E-03,-1.55E-02,7.07E-03,1.90E-01,1.05E-01,5.58E-04,8.18E-03,-1.01E-01,-1.44E-02
,,3.61E+00,2.23E+00,9.88E-01,8.34E-03,3.03E-03,4.86E-02,2.50E-01,3.66E-03,1.47E-02,-2.08E-01,-2.78E-01,-1.38E-01,3.80E+00,2.27E+00,9.99E-01,9.86E-03,-1.55E-02,7.07E-03,1.87E-01,1.03E-01,5.69E-04,-3.33E-03,-1.00E-01,-1.70E-02
,,3.61E+00,2.23E+00,9.88E-01,8.34E-03,3.03E-03,4.86E-02,2.47E-01,2.08E-03,1.49E-02,-2.49E-01,-1.95E-01,-1.46E-01,3.83E+00,2.31E+00,9.99E-01,9.23E-03,-1.32E-02,6.74E-03,2.01E-01,1.21E-01,5.83E-04,-2.59E-02,-8.99E-02,-2.12E-02
,,3.64E+00,2.29E+00,9.88E-01,1.49E-03,-9.69E-04,4.85E-02,2.63E-01,4.35E-02,1.52E-02,-2.41E-01,-1.36E-01,-1.44E-01,3.84E+00,2.31E+00,9.98E-01,1.07E-02,-1.47E-02,5.63E-03,2.01E-01,1.21E-01,6.11E-04,-2.74E-02,-7.86E-02,-2.20E-02
,,3.64E+00,2.29E+00,9.88E-01,1.49E-03,-9.69E-04,4.85E-02,2.59E-01,4.27E-02,1.52E-02,-1.91E-01,-9.20E-02,-1.39E-01,3.84E+00,2.31E+00,9.98E-01,1.07E-02,-1.47E-02,5.63E-03,1.95E-01,1.17E-01,6.87E-04,-2.78E-02,-7.04E-02,-2.03E-02
,,3.63E+00,2.25E+00,9.89E-01,-3.26E-03,6.24E-04,4.76E-02,2.51E-01,1.01E-02,1.53E-02,-1.58E-01,-5.56E-02,-1.37E-01,3.86E+00,2.32E+00,9.98E-01,9.16E-03,-9.56E-03,7.85E-03,2.08E-01,1.23E-01,6.82E-04,-3.13E-02,-5.84E-02,-1.78E-02
,,3.63E+00,2.25E+00,9.89E-01,-3.26E-03,6.25E-04,4.76E-02,2.47E-01,1.03E-02,1.52E-02,-1.80E-01,-2.40E-02,-1.41E-01,3.86E+00,2.32E+00,9.98E-01,9.16E-03,-9.56E-03,7.85E-03,2.03E-01,1.20E-01,6.58E-04,-1.56E-02,-7.14E-02,-1.79E-02
,,3.64E+00,2.25E+00,9.89E-01,-7.68E-03,1.78E-03,4.71E-02,2.51E-01,1.20E-02,1.52E-02,-1.99E-01,3.15E-03,-1.44E-01,3.90E+00,2.33E+00,9.98E-01,9.54E-03,-1.10E-02,6.00E-03,2.27E-01,1.22E-01,5.92E-04,-1.38E-02,-7.66E-02,-1.96E-02
,,3.64E+00,2.25E+00,9.89E-01,-7.68E-03,1.78E-03,4.71E-02,2.48E-01,1.34E-02,1.50E-02,-2.01E-01,1.80E-02,-1.43E-01,3.90E+00,2.33E+00,9.98E-01,9.47E-03,-1.06E-02,6.92E-03,2.22E-01,1.18E-01,6.47E-04,-2.09E-02,-7.56E-02,-1.92E-02
,,3.65E+00,2.26E+00,9.89E-01,-1.29E-02,3.55E-03,4.76E-02,2.53E-01,2.17E-02,1.49E-02,-2.05E-01,3.21E-02,-1.42E-01,3.86E+00,2.32E+00,9.98E-01,9.47E-03,-1.06E-02,6.92E-03,1.85E-01,1.09E-01,7.06E-04,-3.30E-02,-6.15E-02,-2.07E-02
,,3.65E+00,2.26E+00,9.89E-01,-1.29E-02,3.55E-03,4.76E-02,2.50E-01,2.42E-02,1.47E-02,-1.84E-01,3.42E-02,-1.40E-01,3.93E+00,2.35E+00,9.98E-01,7.61E-03,-1.03E-02,7.33E-03,2.33E-01,1.28E-01,8.29E-04,-5.11E-02,-3.23E-02,-2.27E-02
,,3.66E+00,2.26E+00,9.89E-01,-1.79E-02,6.75E-03,4.77E-02,2.49E-01,2.67E-02,1.45E-02,-1.72E-01,3.88E-02,-1.39E-01,3.93E+00,2.36E+00,9.98E-01,7.61E-03,-1.03E-02,7.33E-03,2.28E-01,1.25E-01,7.75E-04,-2.13E-02,-5.49E-02,-1.91E-02
,,3.67E+00,2.26E+00,9.89E-01,-1.79E-02,6.75E-03,4.77E-02,2.54E-01,3.19E-02,1.43E-02,-1.48E-01,3.37E-02,-1.37E-01,3.87E+00,2.33E+00,9.98E-01,4.53E-03,-6.64E-03,7.01E-03,1.81E-01,1.05E-01,7.36E-04,-1.56E-02,-5.40E-02,-1.94E-02
,,3.68E+00,2.26E+00,9.89E-01,-2.11E-02,1.01E-02,4.79E-02,2.59E-01,3.51E-02,1.41E-02,-1.31E-01,2.97E-02,-1.36E-01,3.85E+00,2.31E+00,9.98E-01,5.05E-03,-5.19E-03,5.73E-03,1.57E-01,8.72E-02,8.11E-04,-2.17E-02,-3.74E-02,-2.17E-02
,,3.67E+00,2.26E+00,9.89E-01,-2.11E-02,1.01E-02,4.79E-02,2.53E-01,3.91E-02,1.39E-02,-1.09E-01,1.78E-02,-1.36E-01,3.84E+00,2.31E+00,9.98E-01,5.05E-03,-5.19E-03,5.73E-03,1.54E-01,8.48E-02,1.04E-03,-5.63E-02,-8.33E-03,-2.45E-02
,,3.69E+00,2.25E+00,9.89E-01,-2.65E-02,1.48E-02,4.62E-02,2.64E-01,3.62E-02,1.37E-02,-9.50E-02,1.42E-02,-1.37E-01,3.89E+00,2.30E+00,9.98E-01,5.83E-03,-4.44E-03,6.99E-03,1.83E-01,7.62E-02,1.14E-03,-8.23E-02,1.70E-02,-2.58E-02
,,3.69E+00,2.25E+00,9.89E-01,-2.65E-02,1.48E-02,4.62E-02,2.63E-01,4.07E-02,1.35E-02,-8.27E-02,-6.53E-03,-1.35E-01,3.89E+00,2.30E+00,9.98E-01,5.83E-03,-4.44E-03,6.99E-03,1.81E-01,7.51E-02,1.16E-03,-9.94E-02,1.29E-02,-2.76E-02
,,3.70E+00,2.26E+00,9.89E-01,-2.96E-02,1.53E-02,4.72E-02,2.73E-01,4.98E-02,1.33E-02,-7.41E-02,-2.22E-02,-1.33E-01,3.89E+00,2.34E+00,9.97E-01,4.13E-03,-2.10E-03,8.40E-03,1.79E-01,1.03E-01,1.10E-03,-1.12E-01,2.94E-03,-2.67E-02
,,3.70E+00,2.26E+00,9.89E-01,-2.96E-02,1.53E-02,4.72E-02,2.73E-01,5.25E-02,1.31E-02,-6.21E-02,-3.42E-02,-1.33E-01,3.89E+00,2.34E+00,9.97E-01,4.13E-03,-2.10E-03,8.40E-03,1.77E-01,1.02E-01,1.13E-03,-9.57E-02,-1.03E-03,-2.48E-02
,,3.70E+00,2.26E+00,9.89E-01,-2.96E-02,1.53E-02,4.72E-02,2.72E-01,5.75E-02,1.29E-02,-4.03E-02,-5.55E-02,-1.32E-01,3.90E+00,2.35E+00,9.97E-01,-1.99E-03,1.96E-03,7.74E-03,1.79E-01,1.03E-01,1.09E-03,-5.58E-02,-1.14E-02,-2.11E-02
,,3.75E+00,2.30E+00,9.89E-01,-3.44E-02,1.95E-02,4.58E-02,3.02E-01,9.16E-02,1.25E-02,9.46E-03,-9.04E-02,-1.28E-01,3.87E+00,2.35E+00,9.97E-01,-2.28E-03,4.54E-03,6.33E-03,1.58E-01,1.05E-01,1.03E-03,-2.94E-02,-2.11E-02,-2.02E-02
,,3.75E+00,2.30E+00,9.89E-01,-3.44E-02,1.95E-02,4.58E-02,3.04E-01,9.77E-02,1.22E-02,6.82E-02,-1.28E-01,-1.22E-01,3.87E+00,2.35E+00,9.97E-01,-2.28E-03,4.54E-03,6.32E-03,1.56E-01,1.04E-01,1.17E-03,-3.65E-03,-1.62E-02,-1.69E-02
,,3.75E+00,2.30E+00,9.89E-01,-3.44E-02,1.95E-02,4.58E-02,3.04E-01,9.77E-02,1.22E-02,6.82E-02,-1.28E-01,-1.22E-01,3.93E+00,2.39E+00,9.97E-01,-2.32E-03,3.55E-03,5.46E-03,1.97E-01,1.31E-01,1.21E-03,1.35E-02,-1.05E-02,-1.54E-02
,,3.72E+00,2.27E+00,9.89E-01,-3.77E-02,2.19E-02,4.77E-02,2.84E-01,9.06E-02,1.16E-02,1.41E-01,-1.96E-01,-1.19E-01,3.93E+00,2.39E+00,9.97E-01,-2.32E-03,3.55E-03,5.46E-03,1.96E-01,1.31E-01,1.27E-03,3.64E-02,-1.05E-02,-1.24E-02
,,3.72E+00,2.27E+00,9.89E-01,-3.77E-02,2.19E-02,4.77E-02,2.84E-01,9.36E-02,1.16E-02,1.43E-01,-1.98E-01,-1.21E-01,3.93E+00,2.36E+00,9.97E-01,-2.44E-03,8.32E-03,7.40E-03,1.91E-01,1.09E-01,1.35E-03,9.20E-02,-7.21E-03,-5.47E-03
,,3.74E+00,2.29E+00,9.89E-01,-3.66E-02,2.35E-02,4.79E-02,2.95E-01,1.19E-01,1.14E-02,1.65E-01,-2.08E-01,-1.24E-01,3.93E+00,2.36E+00,9.97E-01,-1.22E-03,9.05E-03,6.32E-03,1.90E-01,1.07E-01,1.36E-03,7.78E-02,-8.68E-03,-1.28E-02
,,3.74E+00,2.29E+00,9.89E-01,-3.66E-02,2.35E-02,4.79E-02,2.95E-01,1.22E-01,1.13E-02,1.82E-01,-2.15E-01,-1.24E-01,3.93E+00,2.36E+00,9.97E-01,-1.22E-03,9.05E-03,6.32E-03,1.89E-01,1.06E-01,1.48E-03,6.28E-02,-1.05E-02,-1.57E-02
,,3.75E+00,2.29E+00,9.90E-01,-3.72E-02,2.56E-02,4.74E-02,3.04E-01,1.24E-01,1.12E-02,2.24E-01,-2.30E-01,-1.23E-01,3.97E+00,2.41E+00,9.97E-01,-5.04E-04,1.30E-02,8.37E-03,2.15E-01,1.35E-01,1.50E-03,5.09E-02,-8.06E-03,-1.59E-02
,,3.75E+00,2.29E+00,9.90E-01,-3.28E-02,2.52E-02,4.81E-02,3.05E-01,1.29E-01,1.10E-02,2.37E-01,-2.47E-01,-1.23E-01,3.97E+00,2.41E+00,9.97E-01,-5.04E-04,1.30E-02,8.37E-03,2.15E-01,1.34E-01,1.48E-03,9.40E-02,-3.56E-02,-1.29E-02
,,3.78E+00,2.28E+00,9.90E-01,-3.28E-02,2.52E-02,4.81E-02,3.26E-01,1.25E-01,1.10E-02,2.42E-01,-2.55E-01,-1.24E-01,3.93E+00,2.40E+00,9.96E-01,1.45E-03,1.20E-02,7.98E-03,1.90E-01,1.26E-01,1.46E-03,1.22E-01,-4.92E-02,-1.24E-02
,,3.78E+00,2.34E+00,9.90E-01,-3.21E-02,2.77E-02,4.88E-02,3.27E-01,1.75E-01,1.07E-02,2.27E-01,-2.96E-01,-1.28E-01,3.97E+00,2.41E+00,9.96E-01,3.81E-03,1.31E-02,9.25E-03,2.16E-01,1.32E-01,1.55E-03,1.33E-01,-4.57E-02,-1.24E-02
,,3.78E+00,2.34E+00,9.90E-01,-3.21E-02,2.77E-02,4.88E-02,3.28E-01,1.79E-01,1.05E-02,2.99E-01,-3.20E-01,-1.20E-01,3.97E+00,2.41E+00,9.96E-01,3.81E-03,1.31E-02,9.25E-03,2.16E-01,1.30E-01,1.55E-03,1.49E-01,-6.75E-02,-1.36E-02
,,3.79E+00,2.30E+00,9.90E-01,-3.24E-02,2.44E-02,5.01E-02,3.35E-01,1.57E-01,1.04E-02,3.58E-01,-3.41E-01,-1.15E-01,3.96E+00,2.38E+00,9.96E-01,7.51E-03,1.73E-02,8.58E-03,2.07E-01,1.04E-01,1.55E-03,1.38E-01,-8.06E-02,-1.81E-02
,,3.79E+00,2.30E+00,9.90E-01,-3.24E-02,2.44E-02,5.01E-02,3.35E-01,1.61E-01,1.02E-02,3.54E-01,-3.59E-01,-1.21E-01,3.96E+00,2.38E+00,9.96E-01,7.51E-03,1.73E-02,8.58E-03,2.07E-01,1.02E-01,1.57E-03,1.21E-01,-8.65E-02,-2.06E-02
,,3.80E+00,2.31E+00,9.90E-01,-2.41E-02,2.46E-02,5.02E-02,3.39E-01,1.71E-01,1.01E-02,3.35E-01,-3.75E-01,-1.28E-01,3.99E+00,2.38E+00,9.96E-01,1.31E-02,1.93E-02,1.08E-02,2.27E-01,9.52E-02,1.60E-03,7.56E-02,-1.09E-01,-2.60E-02
,,3.80E+00,2.31E+00,9.90E-01,-2.41E-02,2.46E-02,5.02E-02,3.39E-01,1.72E-01,1.01E-02,3.23E-01,-3.67E-01,-1.30E-01,3.99E+00,2.38E+00,9.96E-01,1.31E-02,1.93E-02,1.08E-02,2.28E-01,9.32E-02,1.58E-03,5.94E-02,-1.21E-01,-2.84E-02
,,3.82E+00,2.34E+00,9.91E-01,-2.01E-02,2.25E-02,5.26E-02,3.54E-01,1.93E-01,1.02E-02,2.95E-01,-3.45E-01,-1.33E-01,3.96E+00,2.39E+00,9.96E-01,1.51E-02,1.85E-02,1.21E-02,2.12E-01,9.66E-02,1.61E-03,2.86E-02,-1.46E-01,-3.18E-02
,,3.82E+00,2.34E+00,9.91E-01,-2.01E-02,2.25E-02,5.26E-02,3.53E-01,1.94E-01,1.00E-02,3.11E-01,-3.46E-01,-1.33E-01,3.96E+00,2.39E+00,9.96E-01,1.51E-02,1.85E-02,1.21E-02,2.12E-01,9.45E-02,1.65E-03,2.49E-02,-1.47E-01,-3.24E-02
,,3.83E+00,2.34E+00,9.91E-01,-2.01E-02,2.25E-02,5.26E-02,3.57E-01,1.98E-01,9.87E-03,3.24E-01,-3.47E-01,-1.33E-01,3.98E+00,2.39E+00,9.96E-01,1.55E-02,1.87E-02,1.05E-02,2.27E-01,8.78E-02,1.76E-03,1.36E-02,-1.55E-01,-3.38E-02
,,3.83E+00,2.35E+00,9.91E-01,-2.01E-02,2.25E-02,5.26E-02,3.59E-01,2.00E-01,9.78E-03,3.32E-01,-3.49E-01,-1.33E-01,4.03E+00,2.39E+00,9.96E-01,1.51E-02,1.82E-02,1.09E-02,2.61E-01,8.55E-02,1.81E-03,5.16E-03,-1.67E-01,-3.25E-02
,,3.84E+00,2.34E+00,9.91E-01,-1.65E-02,2.30E-02,5.10E-02,3.64E-01,1.93E-01,9.68E-03,3.45E-01,-3.59E-01,-1.34E-01,4.03E+00,2.39E+00,9.96E-01,1.51E-02,1.82E-02,1.09E-02,2.61E-01,8.14E-02,1.85E-03,-1.38E-02,-1.73E-01,-3.40E-02
,,3.84E+00,2.34E+00,9.91E-01,-1.65E-02,2.30E-02,5.10E-02,3.66E-01,1.95E-01,9.48E-03,3.37E-01,-3.68E-01,-1.35E-01,4.01E+00,2.39E+00,9.96E-01,1.73E-02,1.89E-02,1.16E-02,2.47E-01,7.52E-02,1.93E-03,-2.85E-02,-1.78E-01,-3.44E-02
,,3.84E+00,2.36E+00,9.91E-01,-1.09E-02,1.97E-02,5.18E-02,3.62E-01,2.13E-01,9.47E-03,3.38E-01,-3.80E-01,-1.34E-01,4.01E+00,2.39E+00,9.96E-01,1.73E-02,1.89E-02,1.16E-02,2.47E-01,7.08E-02,2.02E-03,-4.85E-02,-1.71E-01,-3.64E-02
,,3.84E+00,2.36E+00,9.91E-01,-1.09E-02,1.97E-02,5.18E-02,3.60E-01,2.12E-01,9.30E-03,3.58E-01,-3.81E-01,-1.31E-01,4.01E+00,2.39E+00,9.97E-01,1.70E-02,1.67E-02,1.03E-02,2.44E-01,6.38E-02,2.16E-03,-6.73E-02,-1.65E-01,-3.78E-02
,,3.85E+00,2.33E+00,9.92E-01,-5.78E-03,1.47E-02,5.31E-02,3.64E-01,1.87E-01,9.34E-03,3.78E-01,-3.85E-01,-1.29E-01,4.02E+00,2.40E+00,9.97E-01,1.61E-02,1.64E-02,1.13E-02,2.51E-01,7.10E-02,2.29E-03,-8.57E-02,-1.56E-01,-3.68E-02
,,3.85E+00,2.33E+00,9.92E-01,-5.78E-03,1.47E-02,5.31E-02,3.61E-01,1.85E-01,9.18E-03,3.63E-01,-3.84E-01,-1.33E-01,4.06E+00,2.46E+00,9.97E-01,1.61E-02,1.64E-02,1.13E-02,2.79E-01,1.08E-01,2.26E-03,-4.25E-02,-1.67E-01,-3.00E-02
,,3.86E+00,2.34E+00,9.92E-01,-1.38E-04,1.64E-02,5.48E-02,3.70E-01,1.87E-01,9.21E-03,3.25E-01,-3.82E-01,-1.40E-01,4.03E+00,2.40E+00,9.97E-01,1.27E-02,1.64E-02,1.30E-02,2.56E-01,6.47E-02,2.22E-03,2.49E-02,-1.89E-01,-2.06E-02
,,3.86E+00,2.34E+00,9.92E-01,-1.38E-04,1.64E-02,5.48E-02,3.68E-01,1.84E-01,8.98E-03,2.97E-01,-3.91E-01,-1.44E-01,4.03E+00,2.40E+00,9.97E-01,1.27E-02,1.64E-02,1.30E-02,2.56E-01,6.13E-02,2.25E-03,4.86E-03,-1.86E-01,-2.84E-02
,,3.98E+00,2.36E+00,9.92E-01,-1.38E-04,1.64E-02,5.48E-02,4.51E-01,1.98E-01,8.96E-03,2.74E-01,-3.95E-01,-1.47E-01,4.04E+00,2.41E+00,9.97E-01,1.59E-02,1.52E-02,1.21E-02,2.62E-01,5.94E-02,2.33E-03,-1.02E-02,-1.87E-01,-3.32E-02
,,3.99E+00,2.36E+00,9.92E-01,4.23E-03,1.50E-02,5.48E-02,4.52E-01,1.97E-01,8.86E-03,2.65E-01,-4.00E-01,-1.48E-01,4.05E+00,2.41E+00,9.97E-01,1.66E-02,1.38E-02,1.17E-02,2.67E-01,5.72E-02,2.39E-03,-2.49E-02,-1.89E-01,-3.56E-02
,,3.95E+00,2.36E+00,9.92E-01,8.76E-03,1.18E-02,5.52E-02,4.22E-01,1.91E-01,8.67E-03,2.16E-01,-4.24E-01,-1.53E-01,4.05E+00,2.41E+00,9.97E-01,1.66E-02,1.38E-02,1.17E-02,2.66E-01,5.31E-02,2.36E-03,-3.59E-02,-1.95E-01,-3.60E-02
,,3.95E+00,2.36E+00,9.92E-01,8.76E-03,1.18E-02,5.52E-02,4.19E-01,1.89E-01,8.61E-03,2.00E-01,-4.17E-01,-1.54E-01,4.06E+00,2.41E+00,9.97E-01,1.72E-02,1.13E-02,1.19E-02,2.71E-01,5.07E-02,2.39E-03,-4.44E-02,-2.02E-01,-3.61E-02
,,3.90E+00,2.42E+00,9.93E-01,8.85E-03,1.02E-02,5.66E-02,3.82E-01,2.23E-01,8.65E-03,1.57E-01,-3.99E-01,-1.55E-01,4.06E+00,2.41E+00,9.97E-01,1.72E-02,1.13E-02,1.19E-02,2.70E-01,4.67E-02,2.34E-03,-5.19E-02,-2.07E-01,-3.63E-02
,,3.90E+00,2.42E+00,9.93E-01,8.85E-03,1.02E-02,5.66E-02,3.78E-01,2.18E-01,8.64E-03,2.09E-01,-3.59E-01,-1.48E-01,4.09E+00,2.47E+00,9.97E-01,1.66E-02,1.05E-02,1.35E-02,2.94E-01,8.20E-02,2.38E-03,-6.09E-02,-2.11E-01,-3.53E-02
,,3.90E+00,2.36E+00,9.93E-01,9.69E-03,6.47E-03,5.61E-02,3.74E-01,1.69E-01,8.81E-03,2.50E-01,-3.29E-01,-1.44E-01,4.09E+00,2.47E+00,9.97E-01,1.66E-02,1.05E-02,1.35E-02,2.93E-01,7.80E-02,2.39E-03,-1.12E-02,-2.03E-01,-3.06E-02
,,3.90E+00,2.35E+00,9.93E-01,9.69E-03,6.47E-03,5.61E-02,3.70E-01,1.64E-01,8.75E-03,1.92E-01,-2.99E-01,-1.53E-01,4.07E+00,2.42E+00,9.97E-01,1.14E-02,8.89E-03,1.16E-02,2.77E-01,3.79E-02,2.48E-03,2.37E-02,-1.98E-01,-2.97E-02
,,3.93E+00,2.43E+00,9.93E-01,1.12E-02,4.60E-03,5.71E-02,3.88E-01,2.16E-01,8.85E-03,1.45E-01,-2.73E-01,-1.58E-01,4.07E+00,2.42E+00,9.97E-01,1.14E-02,8.89E-03,1.16E-02,2.75E-01,3.48E-02,2.54E-03,-8.50E-03,-1.79E-01,-3.42E-02
,,3.94E+00,2.44E+00,9.93E-01,1.12E-02,4.60E-03,5.71E-02,3.83E-01,2.12E-01,8.71E-03,1.62E-01,-2.60E-01,-1.54E-01,4.06E+00,2.43E+00,9.97E-01,1.45E-02,8.63E-03,1.26E-02,2.65E-01,4.06E-02,2.67E-03,-2.60E-02,-1.61E-01,-3.58E-02
,,3.94E+00,2.38E+00,9.93E-01,1.13E-02,2.97E-03,5.73E-02,3.84E-01,1.68E-01,8.64E-03,2.24E-01,-2.57E-01,-1.45E-01,4.09E+00,2.42E+00,9.97E-01,1.30E-02,6.57E-03,1.31E-02,2.84E-01,3.09E-02,2.78E-03,-3.75E-02,-1.43E-01,-3.67E-02
,,3.94E+00,2.38E+00,9.93E-01,1.13E-02,2.97E-03,5.73E-02,3.79E-01,1.63E-01,8.44E-03,2.28E-01,-2.54E-01,-1.47E-01,4.09E+00,2.42E+00,9.97E-01,1.30E-02,6.57E-03,1.31E-02,2.82E-01,2.79E-02,2.73E-03,-5.53E-02,-1.43E-01,-3.92E-02
,,3.95E+00,2.40E+00,9.94E-01,1.55E-02,3.63E-03,5.90E-02,3.76E-01,1.70E-01,8.37E-03,1.93E-01,-2.53E-01,-1.54E-01,4.14E+00,2.43E+00,9.97E-01,1.25E-02,8.80E-03,1.05E-02,3.13E-01,3.27E-02,2.62E-03,-6.25E-02,-1.56E-01,-3.96E-02
,,3.95E+00,2.40E+00,9.94E-01,1.55E-02,3.63E-03,5.90E-02,3.72E-01,1.65E-01,8.16E-03,1.81E-01,-2.53E-01,-1.57E-01,4.14E+00,2.43E+00,9.97E-01,1.25E-02,8.80E-03,1.05E-02,3.11E-01,3.13E-02,2.53E-03,-6.20E-02,-1.70E-01,-3.79E-02
,,3.97E+00,2.42E+00,9.94E-01,1.62E-02,1.81E-03,5.88E-02,3.84E-01,1.72E-01,8.05E-03,1.82E-01,-2.60E-01,-1.57E-01,4.12E+00,2.47E+00,9.97E-01,1.26E-02,9.68E-03,1.26E-02,2.93E-01,5.61E-02,2.34E-03,-3.62E-02,-1.98E-01,-3.09E-02
,,3.97E+00,2.42E+00,9.94E-01,1.62E-02,1.81E-03,5.88E-02,3.79E-01,1.67E-01,7.80E-03,1.90E-01,-2.69E-01,-1.56E-01,4.12E+00,2.42E+00,9.98E-01,9.34E-03,7.40E-03,1.13E-02,2.93E-01,1.92E-02,2.32E-03,2.96E-03,-2.05E-01,-2.85E-02
,,4.00E+00,2.42E+00,9.94E-01,1.77E-02,1.15E-03,6.13E-02,3.91E-01,1.63E-01,7.65E-03,1.95E-01,-2.82E-01,-1.56E-01,4.12E+00,2.42E+00,9.98E-01,9.34E-03,7.40E-03,1.13E-02,2.90E-01,1.68E-02,2.26E-03,-2.22E-02,-2.08E-01,-3.26E-02
,,3.98E+00,2.41E+00,9.94E-01,1.97E-02,1.21E-03,6.01E-02,3.74E-01,1.52E-01,7.49E-03,1.97E-01,-2.99E-01,-1.60E-01,4.13E+00,2.43E+00,9.98E-01,8.00E-03,5.08E-03,1.28E-02,2.94E-01,1.56E-02,2.26E-03,-4.38E-02,-2.12E-01,-3.42E-02
,,3.98E+00,2.41E+00,9.94E-01,1.97E-02,1.21E-03,6.01E-02,3.69E-01,1.46E-01,7.26E-03,1.89E-01,-3.06E-01,-1.62E-01,4.13E+00,2.43E+00,9.98E-01,8.00E-03,5.08E-03,1.28E-02,2.91E-01,1.39E-02,2.18E-03,-5.46E-02,-2.16E-01,-3.67E-02
,,3.96E+00,2.41E+00,9.94E-01,2.04E-02,1.73E-03,5.99E-02,3.47E-01,1.41E-01,7.08E-03,1.74E-01,-3.06E-01,-1.64E-01,4.13E+00,2.42E+00,9.98E-01,6.06E-03,3.65E-03,1.29E-02,2.82E-01,6.18E-03,2.19E-03,-6.83E-02,-2.17E-01,-3.87E-02
,,4.00E+00,2.42E+00,9.94E-01,2.04E-02,1.73E-03,5.99E-02,3.72E-01,1.38E-01,7.04E-03,1.63E-01,-3.03E-01,-1.64E-01,4.13E+00,2.42E+00,9.98E-01,6.06E-03,3.65E-03,1.29E-02,2.79E-01,4.94E-03,2.15E-03,-8.15E-02,-2.13E-01,-4.03E-02
,,4.09E+00,2.42E+00,9.94E-01,2.04E-02,1.73E-03,5.99E-02,4.34E-01,1.32E-01,6.81E-03,1.56E-01,-3.10E-01,-1.64E-01,4.16E+00,2.43E+00,9.98E-01,6.30E-03,2.89E-03,1.01E-02,2.95E-01,1.15E-02,2.19E-03,-9.23E-02,-2.09E-01,-4.33E-02
,,4.14E+00,2.47E+00,9.95E-01,2.17E-02,-2.25E-03,6.09E-02,4.59E-01,1.59E-01,6.79E-03,1.19E-01,-3.09E-01,-1.67E-01,4.16E+00,2.43E+00,9.98E-01,6.30E-03,2.89E-03,1.01E-02,2.92E-01,1.03E-02,2.07E-03,-8.67E-02,-2.21E-01,-3.84E-02
,,4.14E+00,2.47E+00,9.95E-01,2.17E-02,-2.25E-03,6.09E-02,4.52E-01,1.53E-01,6.51E-03,1.46E-01,-3.28E-01,-1.63E-01,4.23E+00,2.46E+00,9.98E-01,1.56E-03,3.95E-03,1.24E-02,3.38E-01,3.14E-02,2.02E-03,-8.69E-02,-2.28E-01,-3.35E-02
,,4.12E+00,2.41E+00,9.95E-01,2.22E-02,-3.03E-03,6.09E-02,4.30E-01,1.03E-01,6.41E-03,1.65E-01,-3.43E-01,-1.62E-01,4.23E+00,2.46E+00,9.98E-01,1.56E-03,3.95E-03,1.24E-02,3.34E-01,3.07E-02,1.88E-03,-4.86E-02,-2.44E-01,-3.05E-02
,,4.12E+00,2.40E+00,9.95E-01,2.22E-02,-3.03E-03,6.09E-02,4.23E-01,9.61E-02,6.25E-03,9.65E-02,-3.39E-01,-1.71E-01,4.19E+00,2.43E+00,9.98E-01,-7.97E-04,1.11E-04,1.20E-02,3.07E-01,8.93E-03,1.83E-03,-2.01E-02,-2.60E-01,-2.93E-02
,,4.18E+00,2.45E+00,9.95E-01,2.26E-02,-6.28E-03,5.95E-02,4.64E-01,1.25E-01,6.26E-03,4.31E-02,-3.35E-01,-1.77E-01,4.19E+00,2.43E+00,9.98E-01,-7.97E-04,1.11E-04,1.20E-02,3.02E-01,8.97E-03,1.84E-03,-3.43E-02,-2.45E-01,-3.31E-02
,,4.19E+00,2.45E+00,9.95E-01,2.26E-02,-6.28E-03,5.95E-02,4.57E-01,1.20E-01,6.09E-03,5.33E-02,-3.34E-01,-1.71E-01,4.13E+00,2.41E+00,9.98E-01,-1.70E-03,-3.14E-03,1.24E-02,2.52E-01,-5.04E-03,2.04E-03,-5.69E-02,-2.14E-01,-3.69E-02
,,4.19E+00,2.44E+00,9.95E-01,2.26E-02,-6.28E-03,5.95E-02,4.54E-01,1.03E-01,6.07E-03,5.99E-02,-3.32E-01,-1.67E-01,4.13E+00,2.41E+00,9.98E-01,-1.70E-03,-3.14E-03,1.24E-02,2.48E-01,-4.61E-03,2.22E-03,-8.37E-02,-1.66E-01,-4.04E-02
,,4.19E+00,2.44E+00,9.95E-01,2.06E-02,-6.30E-03,5.96E-02,4.46E-01,9.77E-02,5.89E-03,4.25E-02,-3.32E-01,-1.68E-01,4.20E+00,2.43E+00,9.98E-01,-2.06E-03,-2.02E-03,1.20E-02,2.91E-01,1.25E-02,2.32E-03,-8.93E-02,-1.43E-01,-4.03E-02
,,4.20E+00,2.44E+00,9.95E-01,1.84E-02,-8.81E-03,6.11E-02,4.42E-01,9.30E-02,5.74E-03,2.84E-02,-3.31E-01,-1.68E-01,4.21E+00,2.43E+00,9.98E-01,-4.54E-03,-4.27E-03,1.10E-02,2.94E-01,1.36E-02,2.24E-03,-7.82E-02,-1.49E-01,-3.82E-02
,,4.15E+00,2.47E+00,9.95E-01,1.84E-02,-8.81E-03,6.11E-02,4.05E-01,1.06E-01,5.78E-03,3.78E-02,-3.16E-01,-1.67E-01,4.21E+00,2.43E+00,9.98E-01,-4.54E-03,-4.27E-03,1.10E-02,2.89E-01,1.43E-02,2.13E-03,-6.42E-02,-1.55E-01,-3.51E-02
,,4.21E+00,2.44E+00,9.95E-01,1.61E-02,-1.09E-02,6.10E-02,4.33E-01,8.39E-02,5.88E-03,5.63E-02,-2.90E-01,-1.65E-01,4.22E+00,2.43E+00,9.98E-01,-8.63E-03,-2.51E-03,1.32E-02,2.91E-01,1.63E-02,2.06E-03,-5.59E-02,-1.57E-01,-3.15E-02
,,4.21E+00,2.44E+00,9.95E-01,1.61E-02,-1.09E-02,6.10E-02,4.26E-01,7.92E-02,5.67E-03,4.18E-02,-2.95E-01,-1.68E-01,4.22E+00,2.43E+00,9.98E-01,-8.63E-03,-2.51E-03,1.32E-02,2.87E-01,1.78E-02,1.95E-03,-3.97E-02,-1.67E-01,-3.27E-02
,,4.21E+00,2.51E+00,9.96E-01,1.52E-02,-1.17E-02,6.07E-02,4.19E-01,1.25E-01,5.59E-03,2.67E-02,-2.99E-01,-1.70E-01,4.23E+00,2.44E+00,9.98E-01,-6.41E-03,-3.79E-03,1.32E-02,2.89E-01,1.98E-02,1.86E-03,-2.71E-02,-1.76E-01,-3.38E-02
,,4.21E+00,2.51E+00,9.96E-01,1.52E-02,-1.17E-02,6.07E-02,4.11E-01,1.22E-01,5.41E-03,1.05E-01,-2.99E-01,-1.60E-01,4.23E+00,2.44E+00,9.98E-01,-6.41E-03,-3.79E-03,1.32E-02,2.87E-01,2.03E-02,1.80E-03,-2.32E-02,-1.81E-01,-3.43E-02
,,4.24E+00,2.46E+00,9.96E-01,1.69E-02,-1.33E-02,6.10E-02,4.21E-01,7.63E-02,5.35E-03,1.62E-01,-2.98E-01,-1.55E-01,4.24E+00,2.44E+00,9.98E-01,-7.43E-03,-3.81E-03,1.43E-02,2.87E-01,2.29E-02,1.77E-03,-1.66E-02,-1.76E-01,-3.59E-02
,,4.24E+00,2.46E+00,9.96E-01,1.69E-02,-1.33E-02,6.10E-02,4.13E-01,7.10E-02,5.31E-03,1.18E-01,-2.76E-01,-1.64E-01,4.24E+00,2.44E+00,9.98E-01,-7.43E-03,-3.81E-03,1.43E-02,2.82E-01,2.40E-02,1.82E-03,-1.57E-02,-1.54E-01,-3.81E-02
,,4.24E+00,2.46E+00,9.96E-01,1.69E-02,-1.33E-02,6.10E-02,4.07E-01,6.71E-02,5.26E-03,8.36E-02,-2.56E-01,-1.69E-01,4.30E+00,2.44E+00,9.98E-01,-1.05E-02,-4.73E-03,1.17E-02,3.21E-01,2.98E-02,1.91E-03,-1.69E-02,-1.32E-01,-4.17E-02
,,4.25E+00,2.46E+00,9.96E-01,1.69E-02,-1.31E-02,6.06E-02,4.04E-01,6.38E-02,5.19E-03,5.79E-02,-2.41E-01,-1.72E-01,4.30E+00,2.44E+00,9.98E-01,-1.05E-02,-4.73E-03,1.17E-02,3.18E-01,3.06E-02,1.93E-03,-1.63E-02,-1.23E-01,-4.24E-02
,,4.27E+00,2.51E+00,9.96E-01,1.69E-02,-1.31E-02,6.06E-02,4.08E-01,9.53E-02,5.16E-03,7.12E-02,-2.36E-01,-1.68E-01,4.26E+00,2.44E+00,9.98E-01,-1.18E-02,-6.95E-03,1.23E-02,2.80E-01,3.10E-02,1.77E-03,3.48E-03,-1.43E-01,-3.59E-02
,,4.27E+00,2.51E+00,9.96E-01,1.69E-02,-1.31E-02,6.06E-02,4.00E-01,9.07E-02,5.02E-03,1.08E-01,-2.35E-01,-1.63E-01,4.26E+00,2.44E+00,9.98E-01,-1.18E-02,-6.95E-03,1.23E-02,2.77E-01,3.19E-02,1.77E-03,7.85E-03,-1.38E-01,-3.53E-02
,,4.24E+00,2.47E+00,9.96E-01,1.73E-02,-1.11E-02,6.11E-02,3.76E-01,5.80E-02,4.99E-03,1.08E-01,-2.26E-01,-1.64E-01,4.27E+00,2.44E+00,9.98E-01,-1.11E-02,-5.38E-03,1.14E-02,2.80E-01,3.53E-02,1.78E-03,1.95E-02,-1.26E-01,-3.41E-02
,,4.24E+00,2.47E+00,9.96E-01,1.73E-02,-1.11E-02,6.11E-02,3.68E-01,5.38E-02,4.94E-03,8.14E-02,-2.12E-01,-1.68E-01,4.28E+00,2.44E+00,9.98E-01,-1.08E-02,-8.60E-03,1.24E-02,2.78E-01,3.84E-02,1.75E-03,2.59E-02,-1.29E-01,-3.20E-02
,,4.27E+00,2.48E+00,9.96E-01,1.56E-02,-1.31E-02,6.28E-02,3.77E-01,5.41E-02,4.90E-03,6.45E-02,-2.06E-01,-1.70E-01,4.28E+00,2.44E+00,9.98E-01,-1.08E-02,-8.60E-03,1.24E-02,2.75E-01,3.92E-02,1.72E-03,2.94E-02,-1.29E-01,-3.21E-02
,,4.27E+00,2.48E+00,9.96E-01,1.56E-02,-1.31E-02,6.28E-02,3.69E-01,5.03E-02,4.79E-03,5.63E-02,-2.04E-01,-1.72E-01,4.29E+00,2.46E+00,9.99E-01,-9.82E-03,-8.13E-03,1.44E-02,2.73E-01,5.34E-02,1.68E-03,3.91E-02,-1.25E-01,-3.11E-02
,,4.30E+00,2.52E+00,9.96E-01,1.66E-02,-1.25E-02,6.42E-02,3.87E-01,8.10E-02,4.66E-03,7.89E-02,-2.11E-01,-1.69E-01,4.29E+00,2.46E+00,9.99E-01,-9.82E-03,-8.13E-03,1.44E-02,2.71E-01,5.40E-02,1.65E-03,5.19E-02,-1.26E-01,-3.11E-02
,,4.30E+00,2.52E+00,9.96E-01,1.66E-02,-1.25E-02,6.42E-02,3.79E-01,7.66E-02,4.47E-03,1.21E-01,-2.26E-01,-1.66E-01,4.35E+00,2.43E+00,9.99E-01,-9.36E-03,-8.75E-03,1.33E-02,3.05E-01,3.66E-02,1.58E-03,6.11E-02,-1.28E-01,-3.48E-02
,,4.29E+00,2.49E+00,9.96E-01,1.64E-02,-1.21E-02,6.29E-02,3.61E-01,4.50E-02,4.33E-03,1.51E-01,-2.37E-01,-1.66E-01,4.31E+00,2.45E+00,9.99E-01,-9.50E-03,-7.56E-03,1.24E-02,2.71E-01,4.87E-02,1.56E-03,3.97E-02,-1.28E-01,-3.86E-02
,,4.29E+00,2.49E+00,9.96E-01,1.64E-02,-1.21E-02,6.29E-02,3.54E-01,4.08E-02,4.24E-03,1.22E-01,-2.36E-01,-1.71E-01,4.31E+00,2.45E+00,9.99E-01,-9.50E-03,-7.56E-03,1.24E-02,2.65E-01,4.99E-02,1.63E-03,4.43E-02,-1.04E-01,-3.65E-02
,,4.29E+00,2.49E+00,9.96E-01,1.64E-02,-1.21E-02,6.29E-02,3.49E-01,3.72E-02,4.16E-03,9.87E-02,-2.32E-01,-1.74E-01,4.35E+00,2.49E+00,9.99E-01,-7.07E-03,-8.99E-03,1.51E-02,2.91E-01,8.15E-02,1.64E-03,7.52E-02,-9.68E-02,-3.16E-02
,,4.25E+00,2.43E+00,9.96E-01,1.81E-02,-1.16E-02,6.45E-02,3.15E-01,-7.84E-03,4.18E-03,4.35E-02,-2.19E-01,-1.81E-01,4.35E+00,2.49E+00,9.99E-01,-7.07E-03,-8.99E-03,1.51E-02,2.89E-01,8.16E-02,1.60E-03,9.94E-02,-9.96E-02,-3.01E-02
,,4.25E+00,2.43E+00,9.96E-01,1.81E-02,-1.16E-02,6.45E-02,3.08E-01,-1.13E-02,4.21E-03,-3.43E-02,-1.96E-01,-1.89E-01,4.33E+00,2.45E+00,9.99E-01,-3.03E-03,-9.65E-03,1.54E-02,2.61E-01,5.32E-02,1.55E-03,1.29E-01,-9.75E-02,-3.22E-02
,,4.26E+00,2.46E+00,9.96E-01,1.68E-02,-1.25E-02,6.32E-02,3.06E-01,6.34E-03,4.24E-03,-7.32E-02,-1.78E-01,-1.91E-01,4.33E+00,2.45E+00,9.99E-01,-3.03E-03,-9.65E-03,1.54E-02,2.59E-01,5.31E-02,1.57E-03,1.15E-01,-9.04E-02,-3.53E-02
,,4.26E+00,2.46E+00,9.96E-01,1.68E-02,-1.25E-02,6.32E-02,3.00E-01,3.02E-03,4.23E-03,-8.36E-02,-1.63E-01,-1.88E-01,4.34E+00,2.45E+00,9.99E-01,-1.28E-03,-1.03E-02,1.43E-02,2.57E-01,5.38E-02,1.59E-03,8.59E-02,-7.39E-02,-4.11E-02
,,4.29E+00,2.51E+00,9.96E-01,1.62E-02,-1.30E-02,6.45E-02,3.13E-01,3.46E-02,4.22E-03,-9.43E-02,-1.51E-01,-1.85E-01,4.34E+00,2.47E+00,9.99E-01,9.28E-04,-9.50E-03,1.62E-02,2.54E-01,6.16E-02,1.57E-03,7.41E-02,-6.65E-02,-3.99E-02
,,4.29E+00,2.51E+00,9.96E-01,1.62E-02,-1.30E-02,6.45E-02,3.06E-01,3.14E-02,4.12E-03,-4.08E-02,-1.55E-01,-1.78E-01,4.34E+00,2.47E+00,9.99E-01,9.29E-04,-9.50E-03,1.62E-02,2.48E-01,6.06E-02,1.56E-03,7.51E-02,-6.26E-02,-4.09E-02
,,4.29E+00,2.51E+00,9.96E-01,1.62E-02,-1.30E-02,6.45E-02,3.03E-01,2.96E-02,4.08E-03,-2.05E-02,-1.55E-01,-1.76E-01,4.36E+00,2.46E+00,9.98E-01,1.04E-03,-8.48E-03,1.51E-02,2.54E-01,5.40E-02,1.52E-03,7.59E-02,-5.72E-02,-4.24E-02
,,4.35E+00,2.52E+00,9.96E-01,1.21E-02,-1.03E-02,6.49E-02,3.35E-01,3.29E-02,3.86E-03,3.17E-02,-1.73E-01,-1.72E-01,4.36E+00,2.46E+00,9.98E-01,1.04E-03,-8.48E-03,1.51E-02,2.48E-01,5.30E-02,1.48E-03,6.58E-02,-6.23E-02,-4.27E-02
,,4.31E+00,2.50E+00,9.96E-01,8.93E-03,-1.05E-02,6.53E-02,3.01E-01,1.80E-02,3.62E-03,6.33E-02,-2.06E-01,-1.70E-01,4.41E+00,2.48E+00,9.98E-01,-8.60E-05,-8.02E-03,1.65E-02,2.79E-01,6.61E-02,1.42E-03,6.82E-02,-6.15E-02,-4.13E-02
,,4.31E+00,2.50E+00,9.96E-01,8.93E-03,-1.05E-02,6.53E-02,2.94E-01,1.57E-02,3.56E-03,7.00E-02,-2.06E-01,-1.73E-01,4.41E+00,2.44E+00,9.98E-01,5.24E-03,-4.23E-03,1.39E-02,2.76E-01,3.67E-02,1.38E-03,8.51E-02,-5.65E-02,-4.26E-02
,,4.41E+00,2.53E+00,9.96E-01,1.21E-02,-1.02E-02,6.44E-02,3.57E-01,3.32E-02,3.54E-03,7.53E-02,-2.02E-01,-1.76E-01,4.41E+00,2.44E+00,9.98E-01,5.24E-03,-4.23E-03,1.39E-02,2.71E-01,3.48E-02,1.37E-03,3.51E-02,-5.89E-02,-4.63E-02
,,4.41E+00,2.53E+00,9.96E-01,1.21E-02,-1.02E-02,6.44E-02,3.51E-01,3.07E-02,3.38E-03,9.96E-02,-2.25E-01,-1.73E-01,4.39E+00,2.47E+00,9.98E-01,6.48E-03,-6.53E-03,1.50E-02,2.55E-01,5.93E-02,1.32E-03,-1.82E-03,-6.17E-02,-4.70E-02
,,4.40E+00,2.51E+00,9.96E-01,8.68E-03,-1.02E-02,6.64E-02,3.35E-01,1.79E-02,3.27E-03,1.17E-01,-2.42E-01,-1.72E-01,4.39E+00,2.47E+00,9.98E-01,6.48E-03,-6.53E-03,1.50E-02,2.50E-01,5.74E-02,1.39E-03,1.37E-02,-4.92E-02,-4.33E-02
,,4.40E+00,2.51E+00,9.96E-01,8.68E-03,-1.02E-02,6.64E-02,3.28E-01,1.57E-02,3.21E-03,1.15E-01,-2.46E-01,-1.75E-01,4.43E+00,2.50E+00,9.98E-01,6.85E-03,-5.91E-03,1.58E-02,2.74E-01,7.01E-02,1.41E-03,2.49E-02,-3.63E-02,-4.05E-02
,,4.43E+00,2.53E+00,9.96E-01,1.05E-02,-1.01E-02,6.59E-02,3.40E-01,2.65E-02,3.15E-03,1.23E-01,-2.55E-01,-1.76E-01,4.43E+00,2.50E+00,9.98E-01,6.85E-03,-5.91E-03,1.58E-02,2.71E-01,6.89E-02,1.37E-03,4.19E-02,-4.42E-02,-3.87E-02
,,4.43E+00,2.53E+00,9.96E-01,1.08E-02,-1.21E-02,6.48E-02,3.34E-01,2.41E-02,3.03E-03,1.37E-01,-2.70E-01,-1.77E-01,4.40E+00,2.47E+00,9.98E-01,6.77E-03,-2.06E-03,1.80E-02,2.42E-01,4.62E-02,1.28E-03,6.16E-02,-5.24E-02,-3.86E-02
,,4.38E+00,2.49E+00,9.96E-01,1.08E-02,-1.21E-02,6.48E-02,2.97E-01,-8.59E-03,3.05E-03,1.18E-01,-2.66E-01,-1.79E-01,4.41E+00,2.47E+00,9.98E-01,1.01E-02,-3.39E-03,1.66E-02,2.44E-01,4.53E-02,1.29E-03,4.92E-02,-4.69E-02,-4.49E-02
,,4.38E+00,2.49E+00,9.96E-01,1.08E-02,-1.21E-02,6.48E-02,2.90E-01,-1.06E-02,3.10E-03,7.83E-02,-2.49E-01,-1.83E-01,4.41E+00,2.47E+00,9.98E-01,1.01E-02,-3.39E-03,1.66E-02,2.40E-01,4.27E-02,1.33E-03,3.41E-02,-4.49E-02,-4.65E-02
,,4.47E+00,2.55E+00,9.96E-01,1.42E-02,-1.17E-02,6.46E-02,3.44E-01,2.79E-02,3.15E-03,8.16E-02,-2.39E-01,-1.80E-01,4.41E+00,2.47E+00,9.98E-01,1.01E-02,-3.39E-03,1.66E-02,2.36E-01,4.01E-02,1.37E-03,2.20E-02,-4.23E-02,-4.73E-02
,,4.47E+00,2.55E+00,9.96E-01,1.42E-02,-1.17E-02,6.46E-02,3.37E-01,2.47E-02,3.09E-03,1.10E-01,-2.40E-01,-1.76E-01,4.42E+00,2.47E+00,9.98E-01,1.07E-02,-1.18E-03,1.68E-02,2.39E-01,3.87E-02,1.35E-03,1.21E-02,-3.76E-02,-4.77E-02
,,4.48E+00,2.55E+00,9.96E-01,1.45E-02,-1.33E-02,6.65E-02,3.35E-01,2.18E-02,3.05E-03,1.30E-01,-2.41E-01,-1.72E-01,4.42E+00,2.47E+00,9.98E-01,1.07E-02,-1.18E-03,1.68E-02,2.35E-01,3.61E-02,1.36E-03,4.89E-03,-4.18E-02,-4.80E-02
,,4.45E+00,2.52E+00,9.96E-01,1.45E-02,-1.33E-02,6.66E-02,3.06E-01,2.76E-04,3.09E-03,1.26E-01,-2.32E-01,-1.76E-01,4.50E+00,2.51E+00,9.98E-01,1.23E-02,1.91E-04,1.67E-02,2.90E-01,5.70E-02,1.32E-03,-1.15E-03,-4.13E-02,-4.82E-02
,,4.45E+00,2.52E+00,9.96E-01,1.45E-02,-1.33E-02,6.66E-02,2.99E-01,-2.62E-03,3.14E-03,1.06E-01,-2.14E-01,-1.80E-01,4.50E+00,2.51E+00,9.98E-01,1.23E-02,1.91E-04,1.67E-02,2.86E-01,5.40E-02,1.27E-03,2.72E-02,-5.79E-02,-4.39E-02
,,4.45E+00,2.52E+00,9.96E-01,1.57E-02,-1.20E-02,6.70E-02,2.94E-01,-8.80E-03,3.21E-03,9.10E-02,-1.98E-01,-1.82E-01,4.44E+00,2.52E+00,9.98E-01,1.28E-02,3.44E-03,1.81E-02,2.40E-01,6.17E-02,1.18E-03,4.56E-02,-7.13E-02,-4.20E-02
,,4.45E+00,2.52E+00,9.96E-01,1.57E-02,-1.20E-02,6.70E-02,2.88E-01,-1.18E-02,3.22E-03,7.07E-02,-1.86E-01,-1.85E-01,4.44E+00,2.52E+00,9.98E-01,1.28E-02,3.44E-03,1.81E-02,2.39E-01,6.01E-02,1.26E-03,6.22E-02,-5.92E-02,-4.10E-02
,,4.49E+00,2.58E+00,9.97E-01,1.36E-02,-1.16E-02,6.68E-02,3.13E-01,2.79E-02,3.25E-03,5.18E-02,-1.74E-01,-1.87E-01,4.45E+00,2.48E+00,9.98E-01,1.17E-02,3.68E-03,1.73E-02,2.38E-01,2.37E-02,1.44E-03,7.01E-02,-2.91E-02,-4.39E-02
,,4.50E+00,2.58E+00,9.97E-01,1.36E-02,-1.16E-02,6.68E-02,3.07E-01,2.57E-02,3.12E-03,1.16E-01,-1.91E-01,-1.78E-01,4.45E+00,2.48E+00,9.98E-01,1.17E-02,3.68E-03,1.73E-02,2.36E-01,2.24E-02,1.50E-03,5.29E-02,-2.22E-02,-4.64E-02
,,4.46E+00,2.52E+00,9.96E-01,1.50E-02,-1.22E-02,6.63E-02,2.74E-01,-1.99E-02,3.02E-03,1.63E-01,-2.04E-01,-1.74E-01,4.43E+00,2.44E+00,9.98E-01,1.70E-02,4.30E-03,1.65E-02,2.19E-01,-6.50E-03,1.62E-03,-1.09E-02,1.51E-03,-5.45E-02
,,4.46E+00,2.52E+00,9.96E-01,1.50E-02,-1.22E-02,6.63E-02,2.67E-01,-2.36E-02,3.06E-03,1.19E-01,-1.90E-01,-1.81E-01,4.48E+00,2.49E+00,9.98E-01,1.90E-02,7.01E-03,1.86E-02,2.54E-01,2.67E-02,1.68E-03,-7.68E-02,2.46E-02,-5.84E-02
,,4.49E+00,2.53E+00,9.97E-01,1.76E-02,-1.31E-02,6.79E-02,2.82E-01,-1.90E-02,3.11E-03,8.43E-02,-1.76E-01,-1.85E-01,4.48E+00,2.49E+00,9.98E-01,1.90E-02,7.01E-03,1.86E-02,2.52E-01,2.26E-02,1.65E-03,-6.16E-02,6.89E-03,-5.49E-02
,,4.49E+00,2.53E+00,9.97E-01,1.76E-02,-1.31E-02,6.79E-02,2.76E-01,-2.20E-02,3.05E-03,6.79E-02,-1.81E-01,-1.87E-01,4.47E+00,2.48E+00,9.97E-01,1.67E-02,9.94E-03,1.77E-02,2.46E-01,8.42E-03,1.52E-03,-5.27E-02,-5.64E-03,-5.35E-02
,,4.53E+00,2.54E+00,9.96E-01,1.67E-02,-1.16E-02,6.86E-02,2.98E-01,-1.57E-02,2.99E-03,5.45E-02,-1.83E-01,-1.88E-01,4.47E+00,2.48E+00,9.97E-01,1.67E-02,9.94E-03,1.77E-02,2.45E-01,6.74E-03,1.53E-03,-5.78E-02,-1.11E-02,-5.36E-02
,,4.53E+00,2.54E+00,9.96E-01,1.67E-02,-1.16E-02,6.86E-02,2.92E-01,-1.85E-02,3.01E-03,5.73E-02,-1.75E-01,-1.88E-01,4.48E+00,2.48E+00,9.97E-01,1.49E-02,1.15E-02,1.90E-02,2.50E-01,2.52E-03,1.46E-03,-7.29E-02,-2.34E-02,-5.28E-02
,,4.54E+00,2.53E+00,9.96E-01,1.54E-02,-9.16E-03,6.72E-02,2.95E-01,-3.20E-02,3.01E-03,5.87E-02,-1.66E-01,-1.88E-01,4.48E+00,2.48E+00,9.97E-01,1.49E-02,1.15E-02,1.90E-02,2.49E-01,-3.85E-04,1.47E-03,-7.66E-02,-3.62E-02,-5.41E-02
,,4.54E+00,2.53E+00,9.96E-01,1.54E-02,-9.16E-03,6.72E-02,2.89E-01,-3.48E-02,2.98E-03,4.15E-02,-1.68E-01,-1.89E-01,4.48E+00,2.48E+00,9.97E-01,1.37E-02,1.42E-02,1.73E-02,2.44E-01,-5.73E-03,1.42E-03,-8.27E-02,-4.43E-02,-5.52E-02
,,4.54E+00,2.53E+00,9.96E-01,1.54E-02,-9.16E-03,6.72E-02,2.86E-01,-3.60E-02,2.97E-03,3.41E-02,-1.68E-01,-1.89E-01,4.48E+00,2.48E+00,9.97E-01,1.37E-02,1.42E-02,1.73E-02,2.44E-01,-7.01E-03,1.44E-03,-8.59E-02,-4.83E-02,-5.47E-02
,,4.54E+00,2.53E+00,9.96E-01,1.65E-02,-8.94E-03,6.81E-02,2.77E-01,-3.62E-02,2.92E-03,1.60E-02,-1.68E-01,-1.89E-01,4.50E+00,2.48E+00,9.97E-01,1.20E-02,1.58E-02,1.92E-02,2.60E-01,-7.04E-03,1.40E-03,-9.14E-02,-6.48E-02,-5.31E-02
,,4.54E+00,2.53E+00,9.96E-01,1.65E-02,-8.94E-03,6.81E-02,2.71E-01,-3.89E-02,2.92E-03,1.14E-02,-1.65E-01,-1.90E-01,4.50E+00,2.48E+00,9.97E-01,1.20E-02,1.58E-02,1.92E-02,2.60E-01,-8.14E-03,1.39E-03,-9.00E-02,-7.46E-02,-5.36E-02
,,4.55E+00,2.53E+00,9.96E-01,1.65E-02,-8.94E-03,6.81E-02,2.67E-01,-4.19E-02,2.93E-03,6.79E-03,-1.61E-01,-1.90E-01,4.54E+00,2.50E+00,9.97E-01,9.90E-03,1.92E-02,1.74E-02,2.88E-01,1.32E-03,1.24E-03,-7.59E-02,-1.11E-01,-5.31E-02
,,4.51E+00,2.53E+00,9.96E-01,1.69E-02,-1.11E-02,6.83E-02,2.40E-01,-4.52E-02,2.97E-03,1.02E-03,-1.49E-01,-1.91E-01,4.53E+00,2.51E+00,9.97E-01,7.66E-03,1.89E-02,1.89E-02,2.78E-01,4.33E-03,1.10E-03,-5.52E-02,-1.49E-01,-4.82E-02
,,4.51E+00,2.53E+00,9.96E-01,1.69E-02,-1.11E-02,6.83E-02,2.34E-01,-4.79E-02,3.07E-03,-5.47E-03,-1.27E-01,-1.91E-01,4.53E+00,2.51E+00,9.97E-01,7.66E-03,1.89E-02,1.89E-02,2.77E-01,2.84E-03,1.08E-03,-2.97E-02,-1.69E-01,-4.74E-02
,,4.56E+00,2.51E+00,9.96E-01,1.48E-02,-8.05E-03,6.75E-02,2.58E-01,-6.16E-02,3.06E-03,-2.10E-02,-1.19E-01,-1.93E-01,4.52E+00,2.46E+00,9.97E-01,7.26E-03,1.93E-02,1.91E-02,2.67E-01,-3.21E-02,1.11E-03,-4.19E-02,-1.81E-01,-5.16E-02
,,4.56E+00,2.51E+00,9.96E-01,1.48E-02,-8.05E-03,6.75E-02,2.53E-01,-6.36E-02,3.02E-03,-4.02E-02,-1.27E-01,-1.94E-01,4.52E+00,2.46E+00,9.97E-01,7.26E-03,1.93E-02,1.91E-02,2.67E-01,-3.31E-02,1.15E-03,-8.13E-02,-1.87E-01,-5.81E-02
,,4.56E+00,2.53E+00,9.96E-01,1.25E-02,-6.61E-03,6.96E-02,2.52E-01,-5.26E-02,2.93E-03,-5.53E-02,-1.33E-01,-1.94E-01,4.56E+00,2.51E+00,9.97E-01,6.30E-03,1.76E-02,1.77E-02,2.95E-01,1.66E-03,1.23E-03,-1.11E-01,-1.92E-01,-6.20E-02
,,4.56E+00,2.53E+00,9.96E-01,1.25E-02,-6.61E-03,6.96E-02,2.47E-01,-5.42E-02,2.89E-03,-4.02E-02,-1.41E-01,-1.93E-01,4.55E+00,2.48E+00,9.97E-01,3.96E-03,1.59E-02,2.06E-02,2.92E-01,-1.80E-02,1.20E-03,-6.38E-02,-2.19E-01,-5.01E-02
,,4.59E+00,2.52E+00,9.96E-01,9.83E-03,-5.86E-03,6.91E-02,2.65E-01,-6.43E-02,2.82E-03,-3.29E-02,-1.44E-01,-1.93E-01,4.55E+00,2.48E+00,9.97E-01,3.96E-03,1.59E-02,2.06E-02,2.91E-01,-1.86E-02,1.15E-03,-4.55E-02,-2.38E-01,-4.93E-02
,,4.59E+00,2.52E+00,9.96E-01,9.83E-03,-5.86E-03,6.91E-02,2.61E-01,-6.55E-02,2.90E-03,-4.03E-02,-1.33E-01,-1.94E-01,4.55E+00,2.49E+00,9.97E-01,4.18E-03,1.49E-02,1.72E-02,2.85E-01,-1.45E-02,1.21E-03,-4.88E-02,-2.52E-01,-5.61E-02
,,4.56E+00,2.57E+00,9.96E-01,1.01E-02,-4.30E-03,7.12E-02,2.29E-01,-3.42E-02,2.98E-03,-1.79E-02,-1.11E-01,-1.91E-01,4.55E+00,2.49E+00,9.97E-01,4.18E-03,1.49E-02,1.72E-02,2.83E-01,-1.51E-02,1.22E-03,-4.34E-02,-2.56E-01,-5.32E-02
,,4.56E+00,2.57E+00,9.96E-01,1.01E-02,-4.30E-03,7.12E-02,2.25E-01,-3.57E-02,3.14E-03,2.44E-02,-8.30E-02,-1.89E-01,4.57E+00,2.48E+00,9.97E-01,6.12E-03,1.36E-02,1.84E-02,3.02E-01,-2.06E-02,1.37E-03,-4.57E-02,-2.49E-01,-5.22E-02
,,4.61E+00,2.51E+00,9.96E-01,6.03E-03,-1.22E-03,6.90E-02,2.59E-01,-7.54E-02,3.21E-03,5.61E-02,-5.83E-02,-1.88E-01,4.57E+00,2.48E+00,9.97E-01,6.12E-03,1.36E-02,1.84E-02,3.00E-01,-2.15E-02,1.46E-03,-5.61E-02,-2.34E-01,-5.38E-02
,,4.61E+00,2.51E+00,9.96E-01,6.03E-03,-1.22E-03,6.90E-02,2.56E-01,-7.60E-02,3.16E-03,1.58E-02,-7.30E-02,-1.94E-01,4.59E+00,2.48E+00,9.97E-01,5.50E-03,9.74E-03,2.02E-02,3.06E-01,-2.25E-02,1.64E-03,-6.44E-02,-2.24E-01,-5.33E-02
,,4.61E+00,2.51E+00,9.96E-01,5.82E-03,-1.90E-03,6.85E-02,2.54E-01,-7.66E-02,3.13E-03,-1.38E-02,-8.44E-02,-1.97E-01,4.59E+00,2.48E+00,9.97E-01,5.50E-03,9.74E-03,2.02E-02,3.04E-01,-2.32E-02,1.67E-03,-6.99E-02,-2.16E-01,-5.63E-02
,,4.65E+00,2.59E+00,9.96E-01,5.82E-03,-1.90E-03,6.85E-02,2.79E-01,-2.20E-02,2.96E-03,1.35E-02,-1.05E-01,-1.91E-01,4.59E+00,2.48E+00,9.97E-01,5.50E-03,9.74E-03,2.02E-02,3.01E-01,-2.39E-02,1.70E-03,-7.39E-02,-2.09E-01,-5.78E-02
,,4.65E+00,2.59E+00,9.96E-01,5.82E-03,-1.90E-03,6.85E-02,2.74E-01,-2.28E-02,2.85E-03,7.84E-02,-1.32E-01,-1.83E-01,4.60E+00,2.48E+00,9.98E-01,6.89E-03,9.48E-03,1.80E-02,3.07E-01,-2.49E-02,1.79E-03,-7.75E-02,-2.06E-01,-5.89E-02
,,4.64E+00,2.53E+00,9.96E-01,2.52E-03,2.96E-03,6.74E-02,2.61E-01,-6.29E-02,2.72E-03,9.03E-02,-1.49E-01,-1.84E-01,4.60E+00,2.48E+00,9.98E-01,6.89E-03,9.48E-03,1.80E-02,3.04E-01,-2.59E-02,1.77E-03,-8.23E-02,-2.06E-01,-5.74E-02
,,4.64E+00,2.53E+00,9.96E-01,5.21E-03,5.37E-03,7.02E-02,2.58E-01,-6.26E-02,2.70E-03,7.18E-02,-1.60E-01,-1.85E-01,4.60E+00,2.48E+00,9.98E-01,6.89E-03,9.48E-03,1.80E-02,3.04E-01,-2.59E-02,1.77E-03,-8.23E-02,-2.06E-01,-5.74E-02
,,4.64E+00,2.53E+00,9.96E-01,5.21E-03,5.37E-03,7.02E-02,2.57E-01,-6.59E-02,2.63E-03,5.07E-02,-1.72E-01,-1.89E-01,4.62E+00,2.48E+00,9.98E-01,4.30E-03,6.55E-03,1.90E-02,3.14E-01,-2.80E-02,1.88E-03,-1.04E-01,-2.10E-01,-5.73E-02
,,4.64E+00,2.53E+00,9.96E-01,5.21E-03,5.37E-03,7.02E-02,2.55E-01,-6.60E-02,2.62E-03,3.19E-02,-1.83E-01,-1.93E-01,4.62E+00,2.48E+00,9.98E-01,4.30E-03,6.55E-03,1.90E-02,3.10E-01,-2.86E-02,1.80E-03,-1.00E-01,-2.18E-01,-5.66E-02
,,4.65E+00,2.53E+00,9.96E-01,5.21E-03,5.37E-03,7.02E-02,2.56E-01,-6.70E-02,2.62E-03,1.79E-02,-1.92E-01,-1.96E-01,4.64E+00,2.49E+00,9.98E-01,4.08E-03,2.25E-03,1.97E-02,3.21E-01,-2.01E-02,1.82E-03,-9.75E-02,-2.25E-01,-5.57E-02
,,4.62E+00,2.50E+00,9.96E-01,4.05E-03,5.19E-03,6.97E-02,2.30E-01,-8.17E-02,2.65E-03,-6.40E-03,-1.91E-01,-1.99E-01,4.64E+00,2.49E+00,9.98E-01,4.08E-03,2.25E-03,1.97E-02,3.17E-01,-2.05E-02,1.71E-03,-8.01E-02,-2.36E-01,-5.47E-02
,,4.62E+00,2.50E+00,9.96E-01,4.05E-03,5.19E-03,6.97E-02,2.28E-01,-8.13E-02,2.75E-03,-3.45E-02,-1.80E-01,-2.01E-01,4.63E+00,2.48E+00,9.98E-01,3.14E-03,3.83E-04,1.87E-02,3.03E-01,-2.94E-02,1.71E-03,-6.71E-02,-2.47E-01,-5.50E-02
,,4.62E+00,2.50E+00,9.96E-01,4.05E-03,5.19E-03,6.97E-02,2.29E-01,-8.21E-02,2.83E-03,-5.50E-02,-1.71E-01,-2.02E-01,4.62E+00,2.48E+00,9.98E-01,3.14E-03,3.83E-04,1.87E-02,2.98E-01,-2.97E-02,1.67E-03,-7.17E-02,-2.42E-01,-5.55E-02
,,4.63E+00,2.50E+00,9.96E-01,4.05E-03,5.19E-03,6.97E-02,2.30E-01,-8.29E-02,2.89E-03,-7.16E-02,-1.66E-01,-2.02E-01,4.65E+00,2.48E+00,9.98E-01,2.12E-04,1.19E-04,1.95E-02,3.13E-01,-3.03E-02,1.79E-03,-7.69E-02,-2.26E-01,-5.57E-02
,,4.68E+00,2.50E+00,9.96E-01,4.04E-03,5.02E-03,7.28E-02,2.69E-01,-8.47E-02,2.92E-03,-8.53E-02,-1.63E-01,-2.00E-01,4.65E+00,2.48E+00,9.98E-01,2.12E-04,1.19E-04,1.95E-02,3.09E-01,-2.99E-02,1.84E-03,-7.86E-02,-2.02E-01,-5.68E-02
,,4.69E+00,2.50E+00,9.96E-01,4.04E-03,5.02E-03,7.28E-02,2.66E-01,-8.43E-02,2.97E-03,-1.01E-01,-1.61E-01,-2.05E-01,4.66E+00,2.48E+00,9.98E-01,8.47E-04,-3.23E-03,1.82E-02,3.12E-01,-2.99E-02,1.97E-03,-7.90E-02,-1.85E-01,-5.82E-02
,,4.65E+00,2.54E+00,9.96E-01,2.99E-03,8.06E-03,7.02E-02,2.37E-01,-5.68E-02,3.00E-03,-1.14E-01,-1.57E-01,-2.09E-01,4.66E+00,2.48E+00,9.98E-01,8.47E-04,-3.23E-03,1.82E-02,3.06E-01,-2.96E-02,1.96E-03,-8.09E-02,-1.72E-01,-5.70E-02
,,4.65E+00,2.54E+00,9.96E-01,2.99E-03,8.06E-03,7.02E-02,2.35E-01,-5.59E-02,3.15E-03,-7.23E-02,-1.35E-01,-2.01E-01,4.66E+00,2.48E+00,9.98E-01,8.47E-04,-3.23E-03,1.82E-02,3.04E-01,-2.94E-02,1.95E-03,-8.16E-02,-1.66E-01,-5.65E-02
,,4.65E+00,2.54E+00,9.96E-01,2.99E-03,8.06E-03,7.02E-02,2.34E-01,-5.61E-02,3.28E-03,-4.21E-02,-1.16E-01,-1.96E-01,4.67E+00,2.48E+00,9.99E-01,-2.85E-04,-8.47E-03,1.99E-02,3.04E-01,-2.91E-02,2.00E-03,-8.38E-02,-1.53E-01,-5.43E-02
,,4.67E+00,2.53E+00,9.96E-01,9.00E-04,8.17E-03,6.91E-02,2.50E-01,-5.76E-02,3.36E-03,-2.07E-02,-1.01E-01,-1.95E-01,4.67E+00,2.48E+00,9.99E-01,-2.85E-04,-8.47E-03,1.99E-02,2.98E-01,-2.86E-02,1.96E-03,-8.28E-02,-1.45E-01,-5.59E-02
,,4.67E+00,2.53E+00,9.96E-01,8.99E-04,8.17E-03,6.91E-02,2.49E-01,-5.70E-02,3.38E-03,-5.28E-03,-1.05E-01,-1.93E-01,4.67E+00,2.48E+00,9.99E-01,-2.85E-04,-8.47E-03,1.99E-02,2.95E-01,-2.84E-02,1.94E-03,-8.22E-02,-1.41E-01,-5.65E-02
,,4.68E+00,2.53E+00,9.96E-01,-8.23E-05,1.05E-02,7.22E-02,2.48E-01,-5.67E-02,3.35E-03,5.42E-03,-1.06E-01,-1.90E-01,4.66E+00,2.45E+00,9.99E-01,-1.36E-03,-7.79E-03,1.83E-02,2.79E-01,-4.76E-02,1.96E-03,-9.87E-02,-1.25E-01,-6.03E-02
,,4.72E+00,2.53E+00,9.96E-01,-8.24E-05,1.05E-02,7.22E-02,2.74E-01,-5.89E-02,3.31E-03,1.23E-02,-1.21E-01,-1.91E-01,4.66E+00,2.45E+00,9.99E-01,-1.36E-03,-7.79E-03,1.83E-02,2.76E-01,-4.71E-02,1.95E-03,-1.13E-01,-1.19E-01,-6.13E-02
,,4.72E+00,2.53E+00,9.96E-01,-8.24E-05,1.05E-02,7.22E-02,2.72E-01,-5.81E-02,3.21E-03,1.49E-02,-1.45E-01,-1.95E-01,4.70E+00,2.44E+00,9.99E-01,-3.87E-03,-8.58E-03,1.60E-02,2.95E-01,-5.43E-02,1.92E-03,-1.54E-01,-1.12E-01,-6.33E-02
,,4.71E+00,2.52E+00,9.96E-01,-2.16E-03,1.22E-02,7.12E-02,2.63E-01,-6.06E-02,3.13E-03,1.45E-02,-1.61E-01,-1.97E-01,4.70E+00,2.50E+00,9.99E-01,-7.63E-03,-1.02E-02,1.97E-02,2.89E-01,-1.08E-02,1.82E-03,-1.83E-01,-1.24E-01,-5.92E-02
,,4.71E+00,2.52E+00,9.96E-01,-2.16E-03,1.22E-02,7.12E-02,2.61E-01,-5.93E-02,3.11E-03,1.45E-02,-1.72E-01,-1.98E-01,4.70E+00,2.50E+00,9.99E-01,-7.63E-03,-1.02E-02,1.97E-02,2.83E-01,-8.72E-03,1.72E-03,-1.19E-01,-1.28E-01,-5.27E-02
,,4.74E+00,2.54E+00,9.96E-01,-6.16E-04,1.32E-02,7.13E-02,2.84E-01,-4.90E-02,3.03E-03,2.30E-02,-1.89E-01,-1.97E-01,4.75E+00,2.52E+00,9.99E-01,-1.14E-02,-1.08E-02,2.00E-02,3.10E-01,1.33E-02,1.67E-03,-7.18E-02,-1.30E-01,-4.88E-02
,,4.74E+00,2.54E+00,9.96E-01,-6.16E-04,1.32E-02,7.13E-02,2.82E-01,-4.82E-02,2.94E-03,3.53E-02,-2.14E-01,-1.96E-01,4.75E+00,2.52E+00,9.99E-01,-1.14E-02,-1.08E-02,2.00E-02,3.07E-01,1.43E-02,1.65E-03,-3.26E-02,-1.26E-01,-4.57E-02
,,4.71E+00,2.52E+00,9.96E-01,-2.41E-03,1.35E-02,7.15E-02,2.60E-01,-5.76E-02,2.86E-03,4.43E-02,-2.36E-01,-1.96E-01,4.73E+00,2.48E+00,9.99E-01,-1.33E-02,-1.08E-02,1.89E-02,2.82E-01,-1.55E-02,1.64E-03,6.71E-02,-1.15E-01,-4.05E-02
,,4.71E+00,2.52E+00,9.96E-01,-2.41E-03,1.35E-02,7.15E-02,2.58E-01,-5.64E-02,2.91E-03,3.63E-02,-2.33E-01,-1.98E-01,4.73E+00,2.48E+00,9.99E-01,-1.33E-02,-1.08E-02,1.89E-02,2.76E-01,-1.27E-02,1.68E-03,4.72E-02,-9.43E-02,-4.76E-02
,,4.73E+00,2.53E+00,9.96E-01,-1.19E-03,1.35E-02,7.18E-02,2.71E-01,-5.25E-02,2.96E-03,3.06E-02,-2.36E-01,-1.99E-01,4.70E+00,2.44E+00,9.99E-01,-1.20E-02,-1.23E-02,1.84E-02,2.49E-01,-3.59E-02,1.74E-03,3.66E-02,-7.79E-02,-5.16E-02
,,4.73E+00,2.53E+00,9.96E-01,-1.19E-03,1.35E-02,7.18E-02,2.70E-01,-5.21E-02,2.95E-03,3.01E-02,-2.41E-01,-2.00E-01,4.70E+00,2.44E+00,9.99E-01,-1.20E-02,-1.23E-02,1.84E-02,2.46E-01,-3.45E-02,1.75E-03,3.05E-02,-6.89E-02,-5.34E-02
,,4.80E+00,2.54E+00,9.96E-01,-2.95E-03,1.28E-02,7.10E-02,3.16E-01,-4.09E-02,2.95E-03,3.80E-02,-2.49E-01,-1.99E-01,4.79E+00,2.49E+00,9.99E-01,-1.12E-02,-1.08E-02,1.81E-02,3.00E-01,3.47E-03,1.91E-03,-4.42E-02,-1.67E-02,-6.15E-02
,,4.80E+00,2.54E+00,9.96E-01,-2.95E-03,1.28E-02,7.10E-02,3.14E-01,-3.97E-02,2.92E-03,5.40E-02,-2.58E-01,-1.96E-01,4.79E+00,2.49E+00,9.99E-01,-1.12E-02,-1.08E-02,1.81E-02,2.94E-01,5.97E-03,1.84E-03,-4.39E-02,-1.86E-02,-5.85E-02
,,4.80E+00,2.54E+00,9.96E-01,-2.95E-03,1.28E-02,7.10E-02,3.15E-01,-3.95E-02,2.91E-03,6.04E-02,-2.61E-01,-1.96E-01,4.79E+00,2.49E+00,9.99E-01,-1.12E-02,-1.08E-02,1.81E-02,2.91E-01,7.04E-03,1.74E-03,-2.77E-02,-3.28E-02,-5.53E-02
,,4.76E+00,2.53E+00,9.96E-01,-3.40E-03,1.45E-02,7.07E-02,2.83E-01,-4.26E-02,2.97E-03,7.08E-02,-2.60E-01,-1.95E-01,4.79E+00,2.49E+00,9.99E-01,-1.12E-02,-1.08E-02,1.81E-02,2.91E-01,7.04E-03,1.74E-03,-2.77E-02,-3.28E-02,-5.53E-02
,,4.81E+00,2.54E+00,9.96E-01,-3.29E-03,1.35E-02,7.25E-02,3.16E-01,-3.32E-02,3.11E-03,7.09E-02,-2.44E-01,-1.94E-01,4.79E+00,2.49E+00,9.99E-01,-1.12E-02,-1.08E-02,1.81E-02,2.91E-01,7.04E-03,1.74E-03,-2.77E-02,-3.28E-02,-5.53E-02
,,4.81E+00,2.54E+00,9.96E-01,-3.29E-03,1.35E-02,7.25E-02,3.15E-01,-3.19E-02,3.11E-03,7.92E-02,-2.45E-01,-1.94E-01,4.77E+00,2.48E+00,9.99E-01,-1.48E-02,-1.09E-02,2.07E-02,2.69E-01,3.27E-03,1.45E-03,6.20E-03,-6.28E-02,-4.94E-02
,,4.81E+00,2.54E+00,9.96E-01,-3.29E-03,1.35E-02,7.25E-02,3.13E-01,-3.09E-02,3.03E-03,9.22E-02,-2.60E-01,-1.95E-01,4.77E+00,2.48E+00,9.99E-01,-1.48E-02,-1.09E-02,2.07E-02,2.69E-01,3.27E-03,1.45E-03,6.20E-03,-6.28E-02,-4.94E-02
,,4.82E+00,2.51E+00,9.96E-01,-3.06E-03,1.36E-02,7.05E-02,3.17E-01,-5.58E-02,2.99E-03,7.92E-02,-2.74E-01,-1.99E-01,4.76E+00,2.52E+00,9.99E-01,-1.12E-02,-1.18E-02,1.97E-02,2.51E-01,3.81E-02,1.37E-03,2.39E-02,-7.04E-02,-5.36E-02
,,4.82E+00,2.51E+00,9.96E-01,-3.06E-03,1.36E-02,7.05E-02,3.16E-01,-5.44E-02,2.91E-03,4.84E-02,-2.88E-01,-2.01E-01,4.76E+00,2.52E+00,9.99E-01,-1.12E-02,-1.18E-02,1.97E-02,2.48E-01,3.89E-02,1.38E-03,5.38E-02,-6.65E-02,-4.99E-02
,,4.82E+00,2.51E+00,9.96E-01,-3.06E-03,1.36E-02,7.05E-02,3.18E-01,-5.39E-02,2.95E-03,2.58E-02,-2.80E-01,-2.02E-01,4.79E+00,2.47E+00,9.99E-01,-1.00E-02,-1.16E-02,2.03E-02,2.63E-01,4.31E-03,1.34E-03,9.63E-02,-6.47E-02,-4.69E-02
,,4.83E+00,2.54E+00,9.96E-01,-3.17E-03,1.57E-02,7.29E-02,3.24E-01,-3.05E-02,3.11E-03,4.66E-03,-2.56E-01,-2.01E-01,4.84E+00,2.49E+00,9.99E-01,-7.45E-03,-1.19E-02,2.07E-02,2.94E-01,2.05E-02,1.25E-03,6.64E-02,-7.50E-02,-5.37E-02
,,4.83E+00,2.54E+00,9.96E-01,-3.17E-03,1.57E-02,7.29E-02,3.22E-01,-2.95E-02,3.14E-03,3.20E-02,-2.48E-01,-1.99E-01,4.84E+00,2.49E+00,9.99E-01,-7.45E-03,-1.19E-02,2.07E-02,2.87E-01,2.18E-02,1.20E-03,5.56E-02,-7.99E-02,-5.61E-02
,,4.83E+00,2.54E+00,9.96E-01,-3.31E-03,1.47E-02,7.22E-02,3.17E-01,-2.63E-02,3.19E-03,5.41E-02,-2.41E-01,-1.98E-01,4.81E+00,2.48E+00,9.99E-01,-2.28E-03,-1.26E-02,1.93E-02,2.55E-01,1.54E-02,1.22E-03,5.36E-02,-6.95E-02,-5.72E-02
,,4.90E+00,2.54E+00,9.96E-01,-2.32E-03,1.53E-02,7.28E-02,3.68E-01,-2.69E-02,3.24E-03,7.32E-02,-2.29E-01,-1.96E-01,4.81E+00,2.48E+00,9.99E-01,-2.28E-03,-1.26E-02,1.93E-02,2.55E-01,1.54E-02,1.22E-03,5.36E-02,-6.95E-02,-5.72E-02
,,4.90E+00,2.54E+00,9.96E-01,-2.32E-03,1.53E-02,7.28E-02,3.67E-01,-2.62E-02,3.03E-03,8.24E-02,-2.67E-01,-1.97E-01,4.81E+00,2.52E+00,9.99E-01,-3.31E-04,-1.31E-02,2.14E-02,2.45E-01,3.97E-02,1.39E-03,2.40E-02,-2.91E-02,-5.62E-02
,,4.91E+00,2.54E+00,9.96E-01,-2.32E-03,1.53E-02,7.28E-02,3.67E-01,-2.56E-02,2.87E-03,8.94E-02,-2.97E-01,-1.97E-01,4.81E+00,2.52E+00,9.99E-01,-3.31E-04,-1.31E-02,2.14E-02,2.42E-01,3.94E-02,1.42E-03,4.14E-02,-2.19E-02,-5.45E-02
,,4.92E+00,2.54E+00,9.96E-01,-2.32E-03,1.53E-02,7.28E-02,3.70E-01,-2.52E-02,2.72E-03,9.44E-02,-3.23E-01,-1.98E-01,4.81E+00,2.52E+00,9.99E-01,-3.30E-04,-1.31E-02,2.14E-02,2.36E-01,3.89E-02,1.46E-03,7.07E-02,-8.44E-03,-5.22E-02
,,4.85E+00,2.54E+00,9.96E-01,-9.73E-05,1.78E-02,7.30E-02,3.25E-01,-2.14E-02,2.68E-03,1.00E-01,-3.29E-01,-1.98E-01,4.87E+00,2.46E+00,9.99E-01,2.30E-03,-1.53E-02,2.19E-02,2.68E-01,5.97E-04,1.40E-03,5.52E-02,-1.24E-02,-5.68E-02
,,4.85E+00,2.54E+00,9.96E-01,-9.73E-05,1.78E-02,7.30E-02,3.24E-01,-2.11E-02,2.73E-03,1.05E-01,-3.18E-01,-1.99E-01,4.87E+00,2.46E+00,9.99E-01,2.30E-03,-1.53E-02,2.19E-02,2.61E-01,1.19E-04,1.29E-03,5.76E-03,-2.94E-02,-6.44E-02
,,4.88E+00,2.52E+00,9.96E-01,2.43E-03,1.88E-02,7.35E-02,3.41E-01,-3.36E-02,2.76E-03,9.64E-02,-3.16E-01,-2.01E-01,4.84E+00,2.48E+00,9.99E-01,4.55E-03,-1.24E-02,2.23E-02,2.32E-01,1.34E-02,1.19E-03,-2.86E-02,-3.61E-02,-6.68E-02
,,4.88E+00,2.52E+00,9.96E-01,2.43E-03,1.88E-02,7.35E-02,3.40E-01,-3.36E-02,2.71E-03,7.68E-02,-3.23E-01,-2.04E-01,4.84E+00,2.48E+00,9.99E-01,4.55E-03,-1.24E-02,2.23E-02,2.32E-01,1.34E-02,1.19E-03,-2.86E-02,-3.61E-02,-6.68E-02
,,4.91E+00,2.56E+00,9.96E-01,4.94E-03,1.90E-02,7.36E-02,3.58E-01,-9.99E-03,2.69E-03,6.25E-02,-3.28E-01,-2.05E-01,4.90E+00,2.51E+00,9.99E-01,7.21E-03,-1.12E-02,2.34E-02,2.61E-01,2.64E-02,1.12E-03,-1.81E-02,-3.78E-02,-6.33E-02
,,4.91E+00,2.56E+00,9.96E-01,3.85E-03,1.70E-02,7.40E-02,3.57E-01,-1.08E-02,2.58E-03,8.90E-02,-3.49E-01,-2.01E-01,4.90E+00,2.51E+00,9.99E-01,7.21E-03,-1.12E-02,2.34E-02,2.61E-01,2.64E-02,1.12E-03,-1.81E-02,-3.78E-02,-6.33E-02
,,4.85E+00,2.54E+00,9.96E-01,3.85E-03,1.70E-02,7.40E-02,3.12E-01,-2.30E-02,2.62E-03,9.98E-02,-3.46E-01,-2.01E-01,4.86E+00,2.48E+00,9.99E-01,6.43E-03,-1.13E-02,2.06E-02,2.22E-01,8.12E-03,9.70E-04,-1.16E-02,-6.10E-02,-6.29E-02
,,4.90E+00,2.53E+00,9.96E-01,6.12E-03,1.64E-02,7.46E-02,3.46E-01,-3.09E-02,2.76E-03,9.95E-02,-3.24E-01,-2.02E-01,4.87E+00,2.48E+00,9.99E-01,1.23E-02,-9.99E-03,2.27E-02,2.23E-01,6.38E-03,9.93E-04,-1.87E-02,-5.38E-02,-6.09E-02
,,4.90E+00,2.53E+00,9.96E-01,6.12E-03,1.64E-02,7.46E-02,3.45E-01,-3.19E-02,2.69E-03,8.09E-02,-3.35E-01,-2.05E-01,4.87E+00,2.48E+00,9.99E-01,1.23E-02,-9.99E-03,2.27E-02,2.18E-01,3.92E-03,1.01E-03,-3.38E-02,-5.13E-02,-6.26E-02
,,4.93E+00,2.52E+00,9.96E-01,1.07E-02,1.78E-02,7.46E-02,3.65E-01,-4.21E-02,2.64E-03,6.96E-02,-3.43E-01,-2.07E-01,4.92E+00,2.48E+00,9.99E-01,1.24E-02,-1.16E-02,2.16E-02,2.55E-01,5.18E-04,9.92E-04,-4.15E-02,-5.11E-02,-6.48E-02
,,4.93E+00,2.52E+00,9.96E-01,1.07E-02,1.78E-02,7.46E-02,3.64E-01,-4.38E-02,2.66E-03,3.43E-02,-3.35E-01,-2.11E-01,4.92E+00,2.48E+00,9.99E-01,1.24E-02,-1.16E-02,2.16E-02,2.50E-01,-1.90E-03,1.01E-03,-5.82E-02,-4.89E-02,-6.65E-02
,,4.93E+00,2.52E+00,9.96E-01,1.07E-02,1.92E-02,7.57E-02,3.62E-01,-4.73E-02,2.71E-03,7.99E-03,-3.27E-01,-2.12E-01,4.89E+00,2.49E+00,9.99E-01,1.51E-02,-1.07E-02,2.38E-02,2.14E-01,-3.40E-03,1.10E-03,-7.83E-02,-2.99E-02,-6.68E-02
,,4.93E+00,2.52E+00,9.96E-01,1.07E-02,1.92E-02,7.57E-02,3.60E-01,-4.88E-02,2.72E-03,-1.52E-02,-3.22E-01,-2.15E-01,4.89E+00,2.49E+00,9.99E-01,1.51E-02,-1.07E-02,2.38E-02,2.14E-01,-3.40E-03,1.10E-03,-7.83E-02,-2.99E-02,-6.68E-02
,,4.95E+00,2.53E+00,9.96E-01,1.23E-02,1.85E-02,7.60E-02,3.77E-01,-3.66E-02,2.74E-03,-3.18E-02,-3.18E-01,-2.16E-01,4.89E+00,2.49E+00,9.99E-01,1.51E-02,-1.07E-02,2.38E-02,2.14E-01,-3.40E-03,1.10E-03,-7.83E-02,-2.99E-02,-6.68E-02
,,4.96E+00,2.53E+00,9.96E-01,1.23E-02,1.85E-02,7.60E-02,3.75E-01,-3.82E-02,2.66E-03,-2.42E-02,-3.29E-01,-2.14E-01,4.89E+00,2.49E+00,9.99E-01,1.32E-02,-1.04E-02,2.33E-02,2.13E-01,-7.33E-03,1.27E-03,-9.37E-02,4.97E-03,-6.96E-02
,,4.98E+00,2.53E+00,9.96E-01,9.69E-03,2.12E-02,7.64E-02,3.91E-01,-4.63E-02,2.61E-03,-1.86E-02,-3.36E-01,-2.13E-01,4.89E+00,2.49E+00,9.99E-01,1.32E-02,-1.04E-02,2.33E-02,2.10E-01,-8.54E-03,1.31E-03,-9.64E-02,1.26E-02,-6.96E-02
,,4.98E+00,2.53E+00,9.96E-01,9.69E-03,2.12E-02,7.64E-02,3.89E-01,-4.76E-02,2.47E-03,-2.35E-02,-3.59E-01,-2.14E-01,4.90E+00,2.49E+00,9.98E-01,1.32E-02,-1.20E-02,2.25E-02,2.08E-01,-1.21E-02,1.37E-03,-1.04E-01,3.07E-02,-6.98E-02
,,4.98E+00,2.52E+00,9.96E-01,9.69E-03,2.12E-02,7.64E-02,3.91E-01,-4.92E-02,2.36E-03,-2.77E-02,-3.77E-01,-2.15E-01,4.90E+00,2.49E+00,9.98E-01,1.32E-02,-1.20E-02,2.25E-02,2.06E-01,-1.33E-02,1.41E-03,-1.06E-01,3.50E-02,-6.94E-02
,,4.95E+00,2.49E+00,9.96E-01,1.12E-02,2.20E-02,7.56E-02,3.69E-01,-7.45E-02,2.33E-03,-5.36E-02,-3.85E-01,-2.18E-01,4.91E+00,2.49E+00,9.98E-01,1.40E-02,-1.05E-02,2.18E-02,2.07E-01,-1.58E-02,1.38E-03,-1.10E-01,4.46E-02,-6.93E-02
,,4.95E+00,2.49E+00,9.96E-01,1.12E-02,2.20E-02,7.56E-02,3.67E-01,-7.56E-02,2.32E-03,-9.47E-02,-3.83E-01,-2.21E-01,4.91E+00,2.49E+00,9.98E-01,1.40E-02,-1.05E-02,2.18E-02,1.99E-01,-1.94E-02,1.45E-03,-1.18E-01,4.98E-02,-6.81E-02
,,5.01E+00,2.51E+00,9.96E-01,9.83E-03,1.92E-02,7.52E-02,4.04E-01,-6.12E-02,2.37E-03,-1.11E-01,-3.78E-01,-2.21E-01,4.93E+00,2.47E+00,9.98E-01,1.22E-02,-6.16E-03,2.42E-02,2.05E-01,-3.21E-02,1.39E-03,-1.25E-01,5.50E-02,-6.58E-02
,,5.01E+00,2.51E+00,9.96E-01,9.83E-03,1.92E-02,7.52E-02,4.02E-01,-6.22E-02,2.39E-03,-1.10E-01,-3.70E-01,-2.18E-01,4.93E+00,2.47E+00,9.98E-01,1.22E-02,-6.16E-03,2.42E-02,2.01E-01,-3.40E-02,1.39E-03,-1.45E-01,4.46E-02,-7.05E-02
,,5.02E+00,2.51E+00,9.96E-01,8.59E-03,1.97E-02,7.60E-02,4.08E-01,-6.66E-02,2.44E-03,-1.10E-01,-3.64E-01,-2.16E-01,4.92E+00,2.45E+00,9.98E-01,1.21E-02,-4.79E-03,2.26E-02,1.97E-01,-5.19E-02,1.28E-03,-1.62E-01,3.69E-02,-7.51E-02
,,5.02E+00,2.51E+00,9.96E-01,8.59E-03,1.97E-02,7.60E-02,4.06E-01,-6.73E-02,2.40E-03,-1.14E-01,-3.66E-01,-2.17E-01,4.92E+00,2.45E+00,9.98E-01,1.21E-02,-4.79E-03,2.26E-02,1.95E-01,-5.27E-02,1.30E-03,-1.83E-01,3.40E-02,-7.67E-02
,,4.99E+00,2.50E+00,9.96E-01,6.02E-03,1.95E-02,7.67E-02,3.80E-01,-7.66E-02,2.41E-03,-1.19E-01,-3.68E-01,-2.17E-01,4.94E+00,2.48E+00,9.98E-01,1.11E-02,-2.19E-03,2.32E-02,1.98E-01,-2.85E-02,1.23E-03,-2.10E-01,2.44E-02,-7.59E-02
,,4.99E+00,2.49E+00,9.96E-01,6.02E-03,1.95E-02,7.67E-02,3.78E-01,-7.69E-02,2.48E-03,-1.32E-01,-3.47E-01,-2.19E-01,4.94E+00,2.48E+00,9.98E-01,1.11E-02,-2.19E-03,2.32E-02,1.97E-01,-2.93E-02,1.24E-03,-1.99E-01,1.88E-02,-7.37E-02
,,5.05E+00,2.51E+00,9.96E-01,4.82E-03,1.84E-02,7.65E-02,4.18E-01,-6.52E-02,2.58E-03,-1.44E-01,-3.29E-01,-2.21E-01,4.90E+00,2.48E+00,9.98E-01,7.03E-03,-2.36E-03,2.52E-02,1.64E-01,-3.60E-02,1.16E-03,-1.73E-01,2.45E-03,-6.71E-02
,,5.05E+00,2.51E+00,9.96E-01,4.82E-03,1.84E-02,7.65E-02,4.17E-01,-6.49E-02,2.44E-03,-1.28E-01,-3.50E-01,-2.19E-01,4.95E+00,2.48E+00,9.98E-01,2.28E-03,-1.73E-03,2.23E-02,2.02E-01,-3.24E-02,1.17E-03,-1.73E-01,1.42E-02,-7.07E-02
,,5.09E+00,2.53E+00,9.96E-01,-1.56E-03,1.65E-02,7.58E-02,4.41E-01,-5.43E-02,2.33E-03,-1.21E-01,-3.68E-01,-2.18E-01,4.95E+00,2.48E+00,9.98E-01,2.28E-03,-1.73E-03,2.23E-02,1.99E-01,-3.23E-02,1.17E-03,-1.52E-01,-3.18E-03,-6.73E-02
,,5.09E+00,2.53E+00,9.96E-01,-1.56E-03,1.65E-02,7.58E-02,4.38E-01,-5.32E-02,2.31E-03,-8.28E-02,-3.66E-01,-2.12E-01,4.95E+00,2.48E+00,9.98E-01,2.28E-03,-1.73E-03,2.23E-02,1.98E-01,-3.22E-02,1.17E-03,-1.45E-01,-9.84E-03,-6.65E-02
,,5.09E+00,2.53E+00,9.96E-01,-1.26E-03,2.03E-02,7.68E-02,4.38E-01,-5.25E-02,2.30E-03,-5.55E-02,-3.60E-01,-2.09E-01,4.94E+00,2.45E+00,9.97E-01,-5.70E-04,4.05E-03,2.30E-02,1.85E-01,-5.56E-02,1.14E-03,-1.62E-01,-2.48E-02,-7.03E-02
,,5.08E+00,2.49E+00,9.97E-01,-1.26E-03,2.03E-02,7.68E-02,4.30E-01,-7.93E-02,2.29E-03,-3.64E-02,-3.64E-01,-2.10E-01,4.94E+00,2.45E+00,9.97E-01,-5.70E-04,4.05E-03,2.30E-02,1.83E-01,-5.46E-02,1.20E-03,-1.83E-01,-2.94E-02,-7.32E-02
,,5.08E+00,2.49E+00,9.97E-01,-1.26E-03,2.03E-02,7.68E-02,4.28E-01,-7.80E-02,2.27E-03,-7.54E-02,-3.62E-01,-2.18E-01,4.97E+00,2.48E+00,9.97E-01,-3.06E-03,4.86E-03,2.13E-02,2.02E-01,-2.95E-02,1.17E-03,-2.02E-01,-3.18E-02,-7.61E-02
,,5.10E+00,2.54E+00,9.97E-01,-4.61E-03,1.73E-02,7.58E-02,4.37E-01,-3.51E-02,2.29E-03,-1.06E-01,-3.61E-01,-2.23E-01,4.97E+00,2.48E+00,9.97E-01,-3.06E-03,4.86E-03,2.13E-02,2.00E-01,-2.83E-02,1.15E-03,-1.66E-01,-5.17E-02,-6.87E-02
,,5.10E+00,2.54E+00,9.97E-01,-4.61E-03,1.73E-02,7.58E-02,4.34E-01,-3.32E-02,2.24E-03,-4.47E-02,-3.65E-01,-2.13E-01,4.98E+00,2.48E+00,9.97E-01,-3.78E-03,6.81E-03,2.48E-02,2.05E-01,-2.82E-02,1.07E-03,-1.52E-01,-5.84E-02,-6.39E-02
,,5.10E+00,2.54E+00,9.97E-01,-8.04E-03,2.01E-02,7.64E-02,4.35E-01,-3.20E-02,2.19E-03,1.14E-03,-3.66E-01,-2.07E-01,4.98E+00,2.48E+00,9.97E-01,-3.78E-03,6.81E-03,2.48E-02,2.03E-01,-2.70E-02,1.06E-03,-1.27E-01,-7.66E-02,-6.29E-02
,,5.11E+00,2.51E+00,9.97E-01,-8.04E-03,2.01E-02,7.64E-02,4.39E-01,-5.52E-02,2.14E-03,1.60E-02,-3.76E-01,-2.08E-01,4.98E+00,2.47E+00,9.97E-01,-6.78E-03,8.49E-03,2.25E-02,2.04E-01,-3.30E-02,1.00E-03,-1.04E-01,-1.01E-01,-6.80E-02
,,5.07E+00,2.48E+00,9.97E-01,-8.19E-03,1.84E-02,7.60E-02,4.09E-01,-7.05E-02,2.09E-03,6.16E-03,-3.88E-01,-2.12E-01,4.98E+00,2.47E+00,9.97E-01,-6.78E-03,8.49E-03,2.25E-02,2.03E-01,-3.21E-02,1.01E-03,-1.03E-01,-1.08E-01,-6.78E-02
,,5.07E+00,2.48E+00,9.97E-01,-8.19E-03,1.84E-02,7.60E-02,4.06E-01,-6.83E-02,2.15E-03,-3.24E-02,-3.71E-01,-2.18E-01,5.01E+00,2.49E+00,9.97E-01,-6.63E-03,9.80E-03,2.28E-02,2.20E-01,-1.48E-02,1.05E-03,-8.74E-02,-1.18E-01,-6.57E-02
,,5.07E+00,2.48E+00,9.97E-01,-8.19E-03,1.84E-02,7.60E-02,4.05E-01,-6.70E-02,2.17E-03,-4.55E-02,-3.63E-01,-2.19E-01,5.01E+00,2.49E+00,9.97E-01,-6.63E-03,9.80E-03,2.28E-02,2.20E-01,-1.48E-02,1.05E-03,-8.74E-02,-1.18E-01,-6.57E-02
,,5.14E+00,2.53E+00,9.97E-01,-9.29E-03,1.92E-02,7.55E-02,4.49E-01,-2.65E-02,2.28E-03,-8.20E-02,-3.40E-01,-2.22E-01,5.00E+00,2.48E+00,9.97E-01,-1.16E-02,1.00E-02,2.24E-02,2.15E-01,-1.95E-02,1.22E-03,-5.54E-02,-1.06E-01,-6.29E-02
,,5.14E+00,2.53E+00,9.97E-01,-1.24E-02,1.72E-02,7.53E-02,4.46E-01,-2.42E-02,2.07E-03,-2.29E-02,-3.74E-01,-2.12E-01,5.00E+00,2.48E+00,9.97E-01,-1.16E-02,1.00E-02,2.24E-02,2.15E-01,-1.82E-02,1.29E-03,-5.03E-02,-1.02E-01,-6.28E-02
,,5.14E+00,2.53E+00,9.97E-01,-1.24E-02,1.72E-02,7.53E-02,4.40E-01,-2.68E-02,1.95E-03,2.67E-02,-3.96E-01,-2.05E-01,5.08E+00,2.49E+00,9.97E-01,-1.05E-02,1.17E-02,2.38E-02,2.66E-01,-5.77E-03,1.46E-03,-2.69E-02,-9.07E-02,-6.20E-02
,,5.16E+00,2.52E+00,9.97E-01,-1.25E-02,1.96E-02,7.62E-02,4.55E-01,-3.13E-02,1.91E-03,5.28E-02,-4.08E-01,-2.04E-01,5.08E+00,2.49E+00,9.97E-01,-1.05E-02,1.17E-02,2.38E-02,2.66E-01,-5.77E-03,1.46E-03,-2.69E-02,-9.07E-02,-6.20E-02
,,5.16E+00,2.52E+00,9.97E-01,-1.25E-02,1.96E-02,7.62E-02,4.52E-01,-2.84E-02,1.91E-03,5.83E-02,-4.00E-01,-2.07E-01,5.02E+00,2.48E+00,9.97E-01,-1.27E-02,1.19E-02,2.23E-02,2.23E-01,-1.01E-02,1.50E-03,-3.60E-03,-1.00E-01,-6.38E-02
,,5.17E+00,2.52E+00,9.97E-01,-1.10E-02,1.56E-02,7.65E-02,4.53E-01,-2.58E-02,1.91E-03,6.47E-02,-3.96E-01,-2.08E-01,5.02E+00,2.48E+00,9.97E-01,-1.27E-02,1.19E-02,2.23E-02,2.22E-01,-8.79E-03,1.62E-03,-3.67E-03,-8.37E-02,-6.38E-02
,,5.19E+00,2.51E+00,9.97E-01,-1.10E-02,1.56E-02,7.65E-02,4.64E-01,-2.68E-02,1.96E-03,6.38E-02,-3.94E-01,-2.10E-01,5.03E+00,2.48E+00,9.97E-01,-1.01E-02,1.23E-02,2.21E-02,2.27E-01,-4.29E-03,2.03E-03,-2.05E-04,-2.71E-02,-6.37E-02
,,5.19E+00,2.51E+00,9.97E-01,-1.10E-02,1.56E-02,7.65E-02,4.61E-01,-2.43E-02,1.89E-03,6.15E-02,-3.99E-01,-2.11E-01,5.03E+00,2.48E+00,9.97E-01,-1.01E-02,1.23E-02,2.21E-02,2.26E-01,-2.25E-03,2.15E-03,-2.13E-03,-1.54E-02,-6.37E-02
,,5.17E+00,2.52E+00,9.97E-01,-7.14E-03,1.38E-02,7.82E-02,4.46E-01,-1.68E-02,1.90E-03,6.31E-02,-4.03E-01,-2.11E-01,5.03E+00,2.48E+00,9.97E-01,-1.01E-02,1.23E-02,2.21E-02,2.26E-01,-2.25E-03,2.15E-03,-2.13E-03,-1.54E-02,-6.37E-02
,,5.17E+00,2.52E+00,9.97E-01,-7.14E-03,1.38E-02,7.82E-02,4.42E-01,-1.51E-02,1.90E-03,6.64E-02,-3.93E-01,-2.13E-01,5.04E+00,2.48E+00,9.97E-01,-8.04E-03,1.49E-02,2.36E-02,2.32E-01,2.56E-04,2.26E-03,-1.77E-03,1.72E-03,-6.24E-02
,,5.18E+00,2.52E+00,9.97E-01,-7.14E-03,1.38E-02,7.82E-02,4.41E-01,-1.37E-02,1.90E-03,6.96E-02,-3.84E-01,-2.14E-01,5.04E+00,2.48E+00,9.97E-01,-8.04E-03,1.49E-02,2.36E-02,2.32E-01,1.82E-03,2.32E-03,-4.36E-03,3.48E-04,-6.45E-02
,,5.27E+00,2.52E+00,9.97E-01,-7.02E-03,1.45E-02,7.84E-02,5.00E-01,-7.96E-03,1.91E-03,7.60E-02,-3.85E-01,-2.15E-01,5.05E+00,2.48E+00,9.97E-01,-9.05E-03,1.71E-02,2.33E-02,2.38E-01,3.52E-03,2.30E-03,-6.48E-03,1.01E-03,-6.60E-02
,,5.27E+00,2.52E+00,9.97E-01,-7.02E-03,1.45E-02,7.84E-02,4.96E-01,-6.51E-03,1.80E-03,8.43E-02,-3.95E-01,-2.15E-01,5.06E+00,2.48E+00,9.97E-01,-9.05E-03,2.05E-02,2.37E-02,2.45E-01,6.17E-03,2.26E-03,-3.61E-03,-8.85E-03,-6.57E-02
,,5.20E+00,2.50E+00,9.97E-01,-5.42E-03,1.05E-02,7.85E-02,4.42E-01,-2.31E-02,1.89E-03,7.50E-02,-3.84E-01,-2.17E-01,5.06E+00,2.48E+00,9.97E-01,-9.05E-03,2.05E-02,2.37E-02,2.46E-01,7.85E-03,2.26E-03,-1.18E-03,-2.39E-02,-6.61E-02
,,5.24E+00,2.51E+00,9.97E-01,-2.54E-03,1.13E-02,7.77E-02,4.70E-01,-1.26E-02,2.09E-03,5.35E-02,-3.47E-01,-2.21E-01,5.01E+00,2.46E+00,9.97E-01,-6.79E-03,2.33E-02,2.31E-02,2.15E-01,-2.48E-03,2.20E-03,3.33E-03,-3.57E-02,-6.68E-02
,,5.24E+00,2.51E+00,9.97E-01,-2.54E-03,1.13E-02,7.77E-02,4.66E-01,-1.18E-02,2.03E-03,4.87E-02,-3.46E-01,-2.20E-01,5.01E+00,2.46E+00,9.97E-01,-6.79E-03,2.33E-02,2.31E-02,2.16E-01,-1.13E-03,2.35E-03,-1.83E-02,-2.21E-02,-6.90E-02
,,5.29E+00,2.53E+00,9.97E-01,-2.54E-03,1.13E-02,7.77E-02,4.94E-01,3.50E-03,2.01E-03,4.52E-02,-3.43E-01,-2.19E-01,5.11E+00,2.47E+00,9.96E-01,-5.92E-03,2.32E-02,2.34E-02,2.82E-01,3.36E-03,2.29E-03,-3.04E-02,-3.72E-02,-6.96E-02
,,5.29E+00,2.53E+00,9.97E-01,-1.66E-03,9.31E-03,7.94E-02,4.89E-01,4.13E-03,1.89E-03,5.67E-02,-3.55E-01,-2.17E-01,5.11E+00,2.47E+00,9.96E-01,-5.92E-03,2.32E-02,2.34E-02,2.82E-01,3.92E-03,2.22E-03,-3.41E-02,-5.80E-02,-6.97E-02
,,5.29E+00,2.53E+00,9.97E-01,-1.66E-03,9.31E-03,7.94E-02,4.84E-01,4.37E-03,1.73E-03,7.61E-02,-3.74E-01,-2.16E-01,5.09E+00,2.48E+00,9.96E-01,-5.48E-03,2.68E-02,2.27E-02,2.72E-01,1.40E-02,2.04E-03,-4.00E-02,-9.31E-02,-7.02E-02
,,5.32E+00,2.51E+00,9.97E-01,-1.48E-03,1.04E-02,7.65E-02,5.02E-01,-1.09E-02,1.57E-03,7.75E-02,-3.99E-01,-2.17E-01,5.09E+00,2.48E+00,9.96E-01,-5.48E-03,2.68E-02,2.27E-02,2.73E-01,1.49E-02,2.00E-03,-2.82E-02,-1.16E-01,-6.72E-02
,,5.35E+00,2.53E+00,9.98E-01,1.38E-03,8.31E-03,7.80E-02,5.19E-01,1.33E-04,1.42E-03,6.60E-02,-4.27E-01,-2.16E-01,5.10E+00,2.48E+00,9.96E-01,-6.25E-03,2.83E-02,2.37E-02,2.82E-01,1.62E-02,1.95E-03,-1.90E-02,-1.37E-01,-6.54E-02
,,5.35E+00,2.53E+00,9.98E-01,1.38E-03,8.31E-03,7.80E-02,5.14E-01,6.77E-05,1.30E-03,6.32E-02,-4.40E-01,-2.15E-01,5.11E+00,2.48E+00,9.96E-01,-6.42E-03,2.83E-02,2.27E-02,2.91E-01,1.81E-02,1.90E-03,-5.84E-03,-1.70E-01,-6.58E-02
,,5.35E+00,2.53E+00,9.98E-01,1.38E-03,8.31E-03,7.80E-02,5.08E-01,-2.33E-04,1.24E-03,6.86E-02,-4.39E-01,-2.15E-01,5.11E+00,2.48E+00,9.96E-01,-6.42E-03,2.83E-02,2.27E-02,2.93E-01,1.91E-02,1.85E-03,4.75E-04,-1.92E-01,-6.47E-02
,,5.37E+00,2.53E+00,9.98E-01,3.30E-03,6.27E-03,7.99E-02,5.09E-01,-5.85E-04,1.28E-03,7.32E-02,-4.40E-01,-2.14E-01,5.12E+00,2.48E+00,9.96E-01,-5.68E-03,2.95E-02,2.60E-02,3.02E-01,2.04E-02,1.86E-03,6.24E-03,-2.10E-01,-6.16E-02
,,5.37E+00,2.53E+00,9.98E-01,3.30E-03,6.27E-03,7.99E-02,5.08E-01,2.65E-03,1.21E-03,7.73E-02,-4.42E-01,-2.15E-01,5.12E+00,2.48E+00,9.96E-01,-5.68E-03,2.95E-02,2.60E-02,3.03E-01,2.12E-02,1.80E-03,9.59E-03,-2.33E-01,-6.59E-02
,,5.37E+00,2.53E+00,9.98E-01,3.30E-03,6.27E-03,7.99E-02,5.02E-01,1.93E-03,1.13E-03,8.14E-02,-4.44E-01,-2.17E-01,5.10E+00,2.50E+00,9.96E-01,-4.26E-03,2.38E-02,2.48E-02,2.88E-01,3.29E-02,1.82E-03,1.30E-02,-2.56E-01,-6.93E-02
,,5.40E+00,2.56E+00,9.98E-01,3.65E-03,3.05E-03,8.08E-02,5.15E-01,1.76E-02,1.12E-03,9.85E-02,-4.53E-01,-2.16E-01,5.10E+00,2.50E+00,9.96E-01,-4.26E-03,2.38E-02,2.48E-02,2.89E-01,3.32E-02,1.88E-03,3.20E-02,-2.51E-01,-6.72E-02
,,5.36E+00,2.53E+00,9.98E-01,5.02E-03,-3.87E-04,7.86E-02,4.81E-01,-4.07E-03,1.09E-03,1.25E-01,-4.67E-01,-2.17E-01,5.14E+00,2.48E+00,9.97E-01,-3.73E-03,2.40E-02,2.39E-02,3.21E-01,2.33E-02,1.94E-03,3.66E-02,-2.60E-01,-6.75E-02
,,5.36E+00,2.53E+00,9.98E-01,5.02E-03,-3.88E-04,7.86E-02,4.73E-01,-5.50E-03,1.11E-03,1.05E-01,-4.47E-01,-2.19E-01,5.13E+00,2.51E+00,9.97E-01,-1.49E-03,2.15E-02,2.53E-02,3.12E-01,4.01E-02,1.94E-03,3.20E-02,-2.83E-01,-6.68E-02
,,5.36E+00,2.53E+00,9.98E-01,5.02E-03,-3.88E-04,7.86E-02,4.66E-01,-6.45E-03,1.13E-03,8.93E-02,-4.29E-01,-2.20E-01,5.13E+00,2.51E+00,9.97E-01,-1.49E-03,2.15E-02,2.53E-02,3.12E-01,4.00E-02,1.91E-03,5.27E-02,-2.90E-01,-6.54E-02
,,5.44E+00,2.51E+00,9.98E-01,8.20E-03,-3.22E-03,8.01E-02,5.13E-01,-1.86E-02,1.22E-03,6.71E-02,-4.17E-01,-2.22E-01,5.17E+00,2.48E+00,9.97E-01,-2.55E-04,2.20E-02,2.40E-02,3.37E-01,2.39E-02,1.93E-03,2.69E-02,-3.06E-01,-7.06E-02
,,5.41E+00,2.51E+00,9.98E-01,1.19E-02,-2.80E-03,8.10E-02,4.83E-01,-2.32E-02,1.26E-03,3.78E-02,-4.10E-01,-2.25E-01,5.17E+00,2.48E+00,9.97E-01,-2.55E-04,2.20E-02,2.40E-02,3.36E-01,2.39E-02,1.98E-03,1.95E-02,-2.94E-01,-7.01E-02
,,5.41E+00,2.51E+00,9.98E-01,1.19E-02,-2.80E-03,8.10E-02,4.75E-01,-2.52E-02,1.31E-03,4.89E-03,-3.83E-01,-2.29E-01,5.18E+00,2.48E+00,9.97E-01,1.75E-04,1.79E-02,2.57E-02,3.43E-01,2.40E-02,2.12E-03,1.45E-02,-2.89E-01,-6.96E-02
,,5.46E+00,2.51E+00,9.98E-01,1.29E-02,-6.66E-03,8.17E-02,5.06E-01,-2.15E-02,1.42E-03,-2.10E-02,-3.61E-01,-2.31E-01,5.17E+00,2.51E+00,9.97E-01,2.85E-03,1.53E-02,2.37E-02,3.33E-01,3.80E-02,2.23E-03,1.20E-02,-2.86E-01,-7.23E-02
,,5.46E+00,2.52E+00,9.98E-01,1.29E-02,-6.66E-03,8.17E-02,4.98E-01,-2.35E-02,1.28E-03,-3.14E-02,-3.69E-01,-2.32E-01,5.17E+00,2.51E+00,9.97E-01,2.85E-03,1.53E-02,2.37E-02,3.31E-01,3.70E-02,2.26E-03,2.95E-02,-2.71E-01,-6.79E-02
,,5.45E+00,2.55E+00,9.98E-01,1.18E-02,-6.48E-03,8.11E-02,4.84E-01,-2.79E-03,1.21E-03,-4.11E-02,-3.75E-01,-2.32E-01,5.21E+00,2.48E+00,9.97E-01,6.30E-03,1.24E-02,2.64E-02,3.56E-01,2.04E-02,2.31E-03,2.73E-02,-2.70E-01,-6.78E-02
,,5.45E+00,2.55E+00,9.98E-01,1.18E-02,-6.48E-03,8.11E-02,4.76E-01,-4.53E-03,1.14E-03,-5.94E-03,-3.72E-01,-2.26E-01,5.24E+00,2.49E+00,9.97E-01,8.18E-03,1.16E-02,2.56E-02,3.80E-01,2.14E-02,2.30E-03,9.21E-03,-2.78E-01,-7.26E-02
,,5.48E+00,2.52E+00,9.98E-01,9.55E-03,-7.71E-03,8.08E-02,4.85E-01,-3.01E-02,1.12E-03,1.79E-02,-3.68E-01,-2.24E-01,5.24E+00,2.49E+00,9.97E-01,8.18E-03,1.16E-02,2.56E-02,3.80E-01,2.14E-02,2.30E-03,9.21E-03,-2.78E-01,-7.26E-02
,,5.48E+00,2.51E+00,9.98E-01,9.55E-03,-7.71E-03,8.08E-02,4.77E-01,-3.20E-02,9.99E-04,-2.38E-03,-3.76E-01,-2.27E-01,5.24E+00,2.49E+00,9.97E-01,8.18E-03,1.16E-02,2.56E-02,3.76E-01,1.86E-02,2.27E-03,-1.11E-02,-2.65E-01,-7.43E-02
,,5.48E+00,2.51E+00,9.98E-01,9.55E-03,-7.71E-03,8.08E-02,4.72E-01,-3.37E-02,9.00E-04,-1.80E-02,-3.80E-01,-2.28E-01,5.23E+00,2.49E+00,9.98E-01,9.44E-03,9.34E-03,2.75E-02,3.60E-01,1.54E-02,2.35E-03,-2.51E-02,-2.51E-01,-7.49E-02
,,5.48E+00,2.48E+00,9.98E-01,1.01E-02,-9.12E-03,8.05E-02,4.59E-01,-5.61E-02,8.36E-04,-3.00E-02,-3.86E-01,-2.30E-01,5.23E+00,2.49E+00,9.98E-01,9.44E-03,9.34E-03,2.75E-02,3.57E-01,1.34E-02,2.36E-03,-3.44E-02,-2.35E-01,-7.71E-02
,,5.48E+00,2.48E+00,9.98E-01,1.01E-02,-9.12E-03,8.05E-02,4.51E-01,-5.74E-02,7.83E-04,-7.67E-02,-3.82E-01,-2.34E-01,5.21E+00,2.48E+00,9.98E-01,1.05E-02,8.89E-03,2.68E-02,3.39E-01,7.86E-03,2.48E-03,-4.53E-02,-2.16E-01,-7.89E-02
,,5.48E+00,2.48E+00,9.98E-01,7.87E-03,-1.10E-02,8.09E-02,4.45E-01,-5.88E-02,7.41E-04,-1.12E-01,-3.79E-01,-2.36E-01,5.21E+00,2.48E+00,9.98E-01,1.05E-02,8.89E-03,2.68E-02,3.38E-01,6.80E-03,2.51E-03,-5.21E-02,-2.04E-01,-7.93E-02
,,5.53E+00,2.54E+00,9.99E-01,7.87E-03,-1.10E-02,8.09E-02,4.70E-01,-2.23E-02,7.64E-04,-1.01E-01,-3.68E-01,-2.32E-01,5.24E+00,2.52E+00,9.98E-01,9.98E-03,6.14E-03,2.67E-02,3.57E-01,3.35E-02,2.56E-03,-3.78E-02,-1.93E-01,-7.61E-02
,,5.53E+00,2.54E+00,9.99E-01,7.87E-03,-1.10E-02,8.09E-02,4.61E-01,-2.35E-02,7.67E-04,-5.97E-02,-3.54E-01,-2.26E-01,5.24E+00,2.52E+00,9.98E-01,8.83E-03,7.04E-03,2.68E-02,3.53E-01,3.11E-02,2.49E-03,-4.97E-03,-1.90E-01,-7.16E-02
,,5.54E+00,2.51E+00,9.99E-01,6.53E-03,-1.17E-02,8.13E-02,4.63E-01,-3.96E-02,7.76E-04,-4.67E-02,-3.46E-01,-2.25E-01,5.23E+00,2.52E+00,9.98E-01,8.83E-03,7.04E-03,2.68E-02,3.41E-01,2.37E-02,2.48E-03,1.54E-02,-1.84E-01,-7.04E-02
,,5.54E+00,2.51E+00,9.99E-01,6.84E-03,-1.20E-02,7.95E-02,4.54E-01,-4.03E-02,7.36E-04,-4.86E-02,-3.42E-01,-2.28E-01,5.28E+00,2.49E+00,9.98E-01,1.13E-02,4.47E-03,2.72E-02,3.73E-01,2.46E-03,2.48E-03,2.81E-02,-1.76E-01,-7.02E-02
,,5.57E+00,2.52E+00,9.99E-01,6.84E-03,-1.20E-02,7.95E-02,4.60E-01,-3.43E-02,6.86E-04,-4.48E-02,-3.42E-01,-2.26E-01,5.28E+00,2.49E+00,9.98E-01,1.13E-02,4.47E-03,2.72E-02,3.69E-01,2.34E-05,2.31E-03,-3.89E-03,-1.95E-01,-7.58E-02
,,5.57E+00,2.52E+00,9.99E-01,6.84E-03,-1.20E-02,7.95E-02,4.51E-01,-3.51E-02,6.07E-04,-3.68E-02,-3.46E-01,-2.25E-01,5.29E+00,2.49E+00,9.98E-01,1.28E-02,4.53E-03,2.59E-02,3.74E-01,-2.32E-03,2.17E-03,-2.87E-02,-2.10E-01,-8.02E-02
,,5.57E+00,2.54E+00,9.99E-01,6.60E-03,-1.29E-02,8.31E-02,4.46E-01,-2.82E-02,5.48E-04,-3.13E-02,-3.49E-01,-2.21E-01,5.29E+00,2.49E+00,9.98E-01,1.28E-02,4.53E-03,2.59E-02,3.69E-01,-4.76E-03,2.01E-03,-4.91E-02,-2.28E-01,-8.01E-02
,,5.57E+00,2.54E+00,9.99E-01,6.60E-03,-1.29E-02,8.31E-02,4.37E-01,-2.91E-02,4.91E-04,-1.44E-02,-3.50E-01,-2.23E-01,5.36E+00,2.49E+00,9.98E-01,1.29E-02,4.78E-03,2.62E-02,4.08E-01,-9.18E-03,1.91E-03,-6.71E-02,-2.40E-01,-8.00E-02
,,5.60E+00,2.51E+00,9.99E-01,4.63E-03,-1.59E-02,7.95E-02,4.47E-01,-4.57E-02,5.16E-04,-1.53E-02,-3.38E-01,-2.27E-01,5.36E+00,2.49E+00,9.98E-01,1.29E-02,4.78E-03,2.62E-02,4.03E-01,-1.15E-02,1.79E-03,-8.32E-02,-2.51E-01,-8.03E-02
,,5.60E+00,2.51E+00,9.99E-01,4.63E-03,-1.59E-02,7.95E-02,4.37E-01,-4.59E-02,5.92E-04,-2.81E-02,-3.14E-01,-2.28E-01,5.32E+00,2.49E+00,9.98E-01,1.29E-02,2.36E-03,2.72E-02,3.73E-01,-1.20E-02,1.74E-03,-9.66E-02,-2.62E-01,-7.96E-02
,,5.56E+00,2.50E+00,9.99E-01,5.47E-03,-1.48E-02,8.00E-02,4.05E-01,-5.22E-02,7.13E-04,-4.29E-02,-2.83E-01,-2.28E-01,5.33E+00,2.49E+00,9.98E-01,1.19E-02,1.51E-03,2.64E-02,3.78E-01,-1.45E-02,1.83E-03,-1.04E-01,-2.43E-01,-8.10E-02
,,5.56E+00,2.50E+00,9.99E-01,5.47E-03,-1.48E-02,8.00E-02,3.96E-01,-5.25E-02,8.60E-04,-6.10E-02,-2.46E-01,-2.30E-01,5.33E+00,2.49E+00,9.98E-01,1.19E-02,1.51E-03,2.64E-02,3.70E-01,-1.75E-02,1.80E-03,-1.11E-01,-2.29E-01,-8.00E-02
,,5.57E+00,2.50E+00,9.99E-01,4.11E-03,-1.47E-02,8.06E-02,3.93E-01,-5.35E-02,9.70E-04,-7.42E-02,-2.17E-01,-2.29E-01,5.35E+00,2.49E+00,9.98E-01,1.00E-02,1.20E-03,2.68E-02,3.74E-01,-1.98E-02,1.82E-03,-1.17E-01,-2.20E-01,-7.93E-02
,,5.59E+00,2.52E+00,9.99E-01,4.11E-03,-1.47E-02,8.06E-02,3.97E-01,-4.02E-02,9.93E-04,-6.97E-02,-2.00E-01,-2.28E-01,5.35E+00,2.49E+00,9.98E-01,1.00E-02,1.20E-03,2.68E-02,3.69E-01,-2.14E-02,1.76E-03,-1.18E-01,-2.20E-01,-7.94E-02
,,5.59E+00,2.52E+00,9.99E-01,4.11E-03,-1.47E-02,8.06E-02,3.89E-01,-4.04E-02,1.01E-03,-5.55E-02,-1.90E-01,-2.27E-01,5.39E+00,2.47E+00,9.98E-01,1.00E-02,1.72E-03,2.73E-02,3.91E-01,-3.65E-02,1.73E-03,-1.19E-01,-2.17E-01,-7.92E-02
,,5.66E+00,2.49E+00,9.98E-01,4.73E-03,-1.21E-02,8.03E-02,4.27E-01,-6.21E-02,8.67E-04,-6.45E-02,-1.98E-01,-2.29E-01,5.39E+00,2.47E+00,9.98E-01,1.00E-02,1.72E-03,2.73E-02,3.89E-01,-3.74E-02,1.64E-03,-1.33E-01,-2.28E-01,-8.13E-02
,,5.66E+00,2.49E+00,9.98E-01,4.73E-03,-1.21E-02,8.03E-02,4.19E-01,-6.22E-02,7.07E-04,-8.98E-02,-2.26E-01,-2.31E-01,5.37E+00,2.49E+00,9.98E-01,8.78E-03,8.19E-04,2.76E-02,3.72E-01,-2.64E-02,1.45E-03,-1.64E-01,-2.54E-01,-8.47E-02
,,5.64E+00,2.50E+00,9.98E-01,4.51E-03,-1.30E-02,8.20E-02,3.96E-01,-5.32E-02,5.50E-04,-1.00E-01,-2.40E-01,-2.31E-01,5.37E+00,2.49E+00,9.98E-01,8.78E-03,8.19E-04,2.76E-02,3.67E-01,-2.75E-02,1.38E-03,-1.53E-01,-2.57E-01,-8.27E-02
,,5.64E+00,2.50E+00,9.98E-01,4.51E-03,-1.30E-02,8.20E-02,3.88E-01,-5.33E-02,5.31E-04,-9.99E-02,-2.43E-01,-2.32E-01,5.36E+00,2.50E+00,9.98E-01,4.67E-03,5.22E-04,2.71E-02,3.55E-01,-2.03E-02,1.37E-03,-1.39E-01,-2.56E-01,-8.05E-02
,,5.65E+00,2.50E+00,9.98E-01,8.47E-04,-1.31E-02,8.18E-02,3.92E-01,-5.57E-02,4.56E-04,-1.01E-01,-2.48E-01,-2.33E-01,5.36E+00,2.50E+00,9.98E-01,4.67E-03,5.22E-04,2.71E-02,3.55E-01,-2.03E-02,1.37E-03,-1.39E-01,-2.56E-01,-8.05E-02
,,5.65E+00,2.50E+00,9.98E-01,7.83E-04,-1.08E-02,8.16E-02,3.84E-01,-5.50E-02,4.23E-04,-9.99E-02,-2.53E-01,-2.33E-01,5.40E+00,2.49E+00,9.98E-01,1.04E-03,7.13E-04,2.66E-02,3.73E-01,-2.96E-02,1.38E-03,-1.05E-01,-2.46E-01,-7.65E-02
,,5.65E+00,2.52E+00,9.98E-01,7.83E-04,-1.08E-02,8.16E-02,3.72E-01,-4.40E-02,3.44E-04,-9.87E-02,-2.60E-01,-2.33E-01,5.40E+00,2.49E+00,9.98E-01,1.04E-03,7.13E-04,2.66E-02,3.73E-01,-2.96E-02,1.38E-03,-1.05E-01,-2.46E-01,-7.65E-02
,,5.65E+00,2.52E+00,9.98E-01,7.83E-04,-1.08E-02,8.16E-02,3.65E-01,-4.35E-02,3.59E-04,-7.94E-02,-2.59E-01,-2.30E-01,5.41E+00,2.48E+00,9.98E-01,-8.78E-05,-4.46E-03,2.73E-02,3.71E-01,-2.92E-02,1.14E-03,-1.01E-01,-2.80E-01,-7.75E-02
,,5.64E+00,2.51E+00,9.98E-01,-5.75E-04,-1.07E-02,8.26E-02,3.54E-01,-4.75E-02,3.49E-04,-6.91E-02,-2.55E-01,-2.30E-01,5.41E+00,2.48E+00,9.98E-01,-8.78E-05,-4.46E-03,2.73E-02,3.64E-01,-2.88E-02,1.04E-03,-9.80E-02,-2.89E-01,-7.83E-02
,,5.64E+00,2.51E+00,9.98E-01,-5.75E-04,-1.07E-02,8.26E-02,3.47E-01,-4.67E-02,3.93E-04,-6.36E-02,-2.50E-01,-2.31E-01,5.40E+00,2.46E+00,9.98E-01,-1.65E-03,-3.83E-03,2.66E-02,3.46E-01,-4.25E-02,1.04E-03,-1.09E-01,-2.90E-01,-8.05E-02
,,5.71E+00,2.49E+00,9.98E-01,-2.70E-03,-1.03E-02,8.19E-02,3.83E-01,-5.53E-02,3.99E-04,-6.72E-02,-2.42E-01,-2.33E-01,5.40E+00,2.46E+00,9.98E-01,-1.65E-03,-3.83E-03,2.66E-02,3.41E-01,-4.16E-02,1.01E-03,-1.26E-01,-2.85E-01,-8.21E-02
,,5.71E+00,2.49E+00,9.98E-01,-2.70E-03,-1.03E-02,8.19E-02,3.75E-01,-5.40E-02,4.51E-04,-7.48E-02,-2.36E-01,-2.34E-01,5.46E+00,2.48E+00,9.99E-01,-2.02E-03,-4.07E-03,2.64E-02,3.74E-01,-2.83E-02,1.03E-03,-1.33E-01,-2.75E-01,-8.15E-02
,,5.71E+00,2.49E+00,9.98E-01,-2.70E-03,-1.03E-02,8.19E-02,3.73E-01,-5.34E-02,4.97E-04,-7.99E-02,-2.30E-01,-2.34E-01,5.46E+00,2.48E+00,9.99E-01,-2.02E-03,-4.07E-03,2.64E-02,3.68E-01,-2.74E-02,1.01E-03,-1.22E-01,-2.69E-01,-7.94E-02
,,5.76E+00,2.49E+00,9.98E-01,-3.62E-03,-1.06E-02,8.31E-02,4.01E-01,-5.14E-02,5.02E-04,-8.34E-02,-2.23E-01,-2.34E-01,5.49E+00,2.51E+00,9.99E-01,-8.37E-03,-7.11E-03,2.59E-02,3.86E-01,-5.26E-03,9.99E-04,-9.33E-02,-2.73E-01,-7.50E-02
,,5.76E+00,2.49E+00,9.98E-01,-3.62E-03,-1.06E-02,8.31E-02,3.93E-01,-5.00E-02,5.78E-04,-8.36E-02,-2.13E-01,-2.35E-01,5.49E+00,2.51E+00,9.99E-01,-8.37E-03,-7.11E-03,2.59E-02,3.79E-01,-3.52E-03,8.98E-04,-4.68E-02,-2.82E-01,-6.99E-02
,,5.72E+00,2.48E+00,9.98E-01,-2.70E-03,-7.96E-03,8.20E-02,3.54E-01,-5.70E-02,5.82E-04,-8.33E-02,-2.05E-01,-2.36E-01,5.50E+00,2.45E+00,9.99E-01,-8.48E-03,-9.69E-03,2.50E-02,3.82E-01,-4.30E-02,8.44E-04,-4.94E-02,-2.91E-01,-7.27E-02
,,5.72E+00,2.48E+00,9.98E-01,-2.70E-03,-7.96E-03,8.20E-02,3.47E-01,-5.57E-02,7.87E-04,-9.80E-02,-1.71E-01,-2.37E-01,5.50E+00,2.45E+00,9.99E-01,-8.48E-03,-9.69E-03,2.50E-02,3.78E-01,-4.19E-02,7.94E-04,-6.85E-02,-2.96E-01,-7.53E-02
,,5.75E+00,2.53E+00,9.98E-01,-4.48E-03,-7.68E-03,8.21E-02,3.63E-01,-2.07E-02,8.94E-04,-1.10E-01,-1.41E-01,-2.37E-01,5.41E+00,2.49E+00,9.99E-01,-7.73E-03,-1.10E-02,2.56E-02,2.99E-01,-1.10E-02,8.77E-04,-8.60E-02,-2.77E-01,-7.61E-02
,,5.75E+00,2.53E+00,9.98E-01,-4.48E-03,-7.68E-03,8.21E-02,3.57E-01,-1.88E-02,9.57E-04,-5.54E-02,-1.36E-01,-2.29E-01,5.41E+00,2.49E+00,9.99E-01,-7.73E-03,-1.10E-02,2.56E-02,2.99E-01,-1.10E-02,8.77E-04,-8.60E-02,-2.77E-01,-7.61E-02
,,5.74E+00,2.49E+00,9.98E-01,-6.88E-03,-5.55E-03,8.10E-02,3.41E-01,-4.63E-02,9.12E-04,-1.54E-02,-1.30E-01,-2.26E-01,5.49E+00,2.48E+00,9.99E-01,-1.04E-02,-1.18E-02,2.43E-02,3.47E-01,-1.48E-02,1.26E-03,-4.97E-02,-1.97E-01,-7.18E-02
,,5.74E+00,2.49E+00,9.98E-01,-6.88E-03,-5.55E-03,8.10E-02,3.35E-01,-4.50E-02,1.02E-03,-3.15E-02,-1.18E-01,-2.29E-01,5.52E+00,2.52E+00,9.99E-01,-1.13E-02,-1.39E-02,2.63E-02,3.56E-01,1.34E-02,1.07E-03,-3.97E-02,-2.14E-01,-6.85E-02
,,5.82E+00,2.52E+00,9.98E-01,-6.64E-03,-2.19E-03,8.17E-02,3.88E-01,-1.97E-02,1.01E-03,-4.45E-02,-1.03E-01,-2.30E-01,5.52E+00,2.52E+00,9.99E-01,-1.13E-02,-1.39E-02,2.63E-02,3.48E-01,1.57E-02,1.10E-03,1.03E-02,-1.97E-01,-6.51E-02
,,5.82E+00,2.52E+00,9.98E-01,-6.64E-03,-2.19E-03,8.17E-02,3.82E-01,-1.81E-02,8.54E-04,-1.13E-02,-1.45E-01,-2.27E-01,5.54E+00,2.48E+00,9.99E-01,-1.13E-02,-1.48E-02,2.63E-02,3.54E-01,-5.07E-03,1.13E-03,5.08E-02,-1.83E-01,-6.34E-02
,,5.81E+00,2.50E+00,9.97E-01,-7.64E-03,-1.51E-03,8.24E-02,3.66E-01,-3.20E-02,6.09E-04,1.31E-02,-1.78E-01,-2.24E-01,5.54E+00,2.48E+00,9.99E-01,-1.13E-02,-1.48E-02,2.63E-02,3.54E-01,-5.07E-03,1.13E-03,5.08E-02,-1.83E-01,-6.34E-02
,,5.81E+00,2.50E+00,9.97E-01,-7.64E-03,-1.51E-03,8.24E-02,3.61E-01,-3.02E-02,6.00E-04,6.40E-03,-1.95E-01,-2.28E-01,5.53E+00,2.48E+00,9.99E-01,-1.02E-02,-1.42E-02,2.52E-02,3.35E-01,-4.36E-03,1.15E-03,1.10E-01,-1.60E-01,-6.17E-02
,,5.83E+00,2.49E+00,9.97E-01,-4.52E-03,9.40E-04,8.13E-02,3.71E-01,-3.82E-02,5.23E-04,4.91E-03,-2.04E-01,-2.30E-01,5.53E+00,2.48E+00,9.99E-01,-1.02E-02,-1.42E-02,2.52E-02,3.27E-01,-2.36E-03,1.17E-03,1.49E-01,-1.45E-01,-6.01E-02
,,5.83E+00,2.49E+00,9.97E-01,-4.52E-03,9.40E-04,8.13E-02,3.67E-01,-3.70E-02,4.73E-04,-2.15E-02,-2.30E-01,-2.33E-01,5.53E+00,2.46E+00,9.99E-01,-7.07E-03,-1.34E-02,2.80E-02,3.19E-01,-1.38E-02,1.18E-03,2.08E-01,-1.23E-01,-5.58E-02
,,5.83E+00,2.49E+00,9.97E-01,-4.52E-03,9.40E-04,8.13E-02,3.64E-01,-3.59E-02,4.57E-04,-3.80E-02,-2.48E-01,-2.34E-01,5.53E+00,2.46E+00,9.99E-01,-7.07E-03,-1.34E-02,2.80E-02,3.12E-01,-1.23E-02,1.20E-03,2.45E-01,-1.09E-01,-5.43E-02
,,5.88E+00,2.49E+00,9.97E-01,-7.45E-03,3.07E-03,8.35E-02,3.88E-01,-3.33E-02,3.73E-04,-5.21E-02,-2.62E-01,-2.33E-01,5.53E+00,2.46E+00,9.99E-01,-7.07E-03,-1.34E-02,2.80E-02,3.09E-01,-1.16E-02,1.21E-03,2.63E-01,-1.02E-01,-5.36E-02
,,5.88E+00,2.49E+00,9.97E-01,-7.45E-03,3.07E-03,8.35E-02,3.84E-01,-3.14E-02,4.43E-04,-5.30E-02,-2.64E-01,-2.34E-01,5.58E+00,2.46E+00,9.99E-01,-2.56E-03,-1.42E-02,2.74E-02,3.34E-01,-1.26E-02,1.13E-03,1.74E-01,-9.60E-02,-7.43E-02
,,5.87E+00,2.50E+00,9.97E-01,-6.41E-03,2.85E-03,8.39E-02,3.72E-01,-2.29E-02,4.67E-04,-5.22E-02,-2.65E-01,-2.35E-01,5.58E+00,2.46E+00,9.99E-01,-2.56E-03,-1.42E-02,2.74E-02,3.30E-01,-1.23E-02,1.05E-03,1.27E-01,-1.11E-01,-7.99E-02
,,5.87E+00,2.50E+00,9.97E-01,-6.41E-03,2.85E-03,8.39E-02,3.67E-01,-2.11E-02,5.80E-04,-4.09E-02,-2.58E-01,-2.35E-01,5.58E+00,2.46E+00,9.99E-01,-2.56E-03,-1.42E-02,2.74E-02,3.26E-01,-1.20E-02,9.68E-04,8.66E-02,-1.24E-01,-8.38E-02
,,5.94E+00,2.48E+00,9.97E-01,-8.04E-03,2.60E-03,8.10E-02,4.13E-01,-3.33E-02,6.88E-04,-3.26E-02,-2.50E-01,-2.37E-01,5.57E+00,2.48E+00,9.99E-01,4.19E-03,-1.14E-02,2.83E-02,3.05E-01,1.44E-04,7.38E-04,5.54E-03,-1.50E-01,-8.87E-02
,,5.94E+00,2.48E+00,9.97E-01,-8.04E-03,2.60E-03,8.10E-02,4.08E-01,-3.15E-02,7.12E-04,-4.69E-02,-2.50E-01,-2.36E-01,5.57E+00,2.48E+00,9.99E-01,4.19E-03,-1.14E-02,2.83E-02,3.02E-01,-2.67E-04,7.17E-04,-9.73E-03,-1.54E-01,-8.88E-02
,,5.94E+00,2.48E+00,9.97E-01,-5.65E-03,5.48E-03,8.17E-02,4.06E-01,-2.97E-02,7.33E-04,-5.47E-02,-2.47E-01,-2.34E-01,5.50E+00,2.48E+00,9.99E-01,9.72E-03,-1.16E-02,2.80E-02,2.43E-01,2.95E-03,7.42E-04,-4.17E-02,-1.41E-01,-8.83E-02
,,5.91E+00,2.49E+00,9.97E-01,-5.65E-03,5.48E-03,8.17E-02,3.81E-01,-1.83E-02,8.45E-04,-5.50E-02,-2.41E-01,-2.33E-01,5.50E+00,2.48E+00,9.99E-01,9.72E-03,-1.16E-02,2.80E-02,2.40E-01,1.99E-03,8.39E-04,-5.01E-02,-1.23E-01,-8.77E-02
,,5.91E+00,2.49E+00,9.97E-01,-7.43E-03,7.71E-03,8.29E-02,3.76E-01,-1.68E-02,9.88E-04,-4.84E-02,-2.25E-01,-2.31E-01,5.59E+00,2.48E+00,9.98E-01,1.28E-02,-9.10E-03,2.96E-02,2.95E-01,-3.33E-03,9.98E-04,-7.30E-02,-8.18E-02,-8.67E-02
,,5.94E+00,2.47E+00,9.97E-01,-7.43E-03,7.71E-03,8.29E-02,3.94E-01,-2.79E-02,1.08E-03,-4.01E-02,-2.11E-01,-2.29E-01,5.60E+00,2.48E+00,9.98E-01,1.34E-02,-1.03E-02,2.83E-02,2.94E-01,-7.21E-03,9.84E-04,-9.98E-02,-7.20E-02,-9.02E-02
,,5.94E+00,2.47E+00,9.97E-01,-7.43E-03,7.71E-03,8.29E-02,3.89E-01,-2.61E-02,1.22E-03,-3.25E-02,-1.98E-01,-2.28E-01,5.60E+00,2.48E+00,9.98E-01,1.34E-02,-1.03E-02,2.83E-02,2.94E-01,-7.21E-03,9.84E-04,-9.98E-02,-7.20E-02,-9.02E-02
,,5.89E+00,2.50E+00,9.97E-01,-7.01E-03,9.94E-03,8.01E-02,3.47E-01,-3.52E-03,1.35E-03,-2.16E-02,-1.78E-01,-2.28E-01,5.58E+00,2.48E+00,9.98E-01,1.36E-02,-8.33E-03,2.84E-02,2.71E-01,-1.23E-02,9.47E-04,-1.25E-01,-6.83E-02,-8.77E-02
,,5.89E+00,2.50E+00,9.97E-01,-7.01E-03,9.94E-03,8.01E-02,3.46E-01,-2.80E-03,1.42E-03,-1.79E-02,-1.72E-01,-2.28E-01,5.58E+00,2.48E+00,9.98E-01,1.36E-02,-8.33E-03,2.84E-02,2.68E-01,-1.35E-02,9.93E-04,-1.29E-01,-6.26E-02,-8.75E-02
,,6.02E+00,2.51E+00,9.97E-01,-1.02E-02,1.03E-02,8.10E-02,4.32E-01,7.68E-03,1.47E-03,-1.30E-02,-1.56E-01,-2.26E-01,5.62E+00,2.46E+00,9.98E-01,1.46E-02,-7.08E-03,3.20E-02,2.84E-01,-3.40E-02,9.76E-04,-1.56E-01,-5.61E-02,-8.93E-02
,,6.02E+00,2.51E+00,9.97E-01,-1.02E-02,1.03E-02,8.10E-02,4.28E-01,9.56E-03,1.41E-03,2.17E-02,-1.84E-01,-2.22E-01,5.62E+00,2.46E+00,9.98E-01,1.46E-02,-7.08E-03,3.20E-02,2.84E-01,-3.40E-02,9.76E-04,-1.56E-01,-5.61E-02,-8.93E-02
,,6.03E+00,2.51E+00,9.97E-01,-1.02E-02,1.03E-02,8.10E-02,4.30E-01,1.15E-02,1.36E-03,4.75E-02,-2.06E-01,-2.21E-01,5.64E+00,2.48E+00,9.98E-01,1.57E-02,-3.96E-03,2.73E-02,2.86E-01,-2.30E-02,8.31E-04,-2.05E-01,-7.85E-02,-9.86E-02
,,6.00E+00,2.50E+00,9.96E-01,-8.63E-03,1.28E-02,8.23E-02,4.05E-01,3.37E-03,1.22E-03,7.00E-02,-2.28E-01,-2.20E-01,5.64E+00,2.48E+00,9.98E-01,1.57E-02,-3.96E-03,2.73E-02,2.84E-01,-2.44E-02,8.18E-04,-2.02E-01,-8.67E-02,-9.52E-02
,,6.00E+00,2.50E+00,9.96E-01,-8.63E-03,1.28E-02,8.23E-02,4.01E-01,4.92E-03,1.30E-03,6.48E-02,-2.28E-01,-2.24E-01,5.64E+00,2.48E+00,9.98E-01,1.57E-02,-3.96E-03,2.73E-02,2.79E-01,-2.70E-02,8.01E-04,-1.99E-01,-1.01E-01,-9.00E-02
,,6.00E+00,2.50E+00,9.96E-01,-6.52E-03,1.50E-02,8.20E-02,3.98E-01,8.30E-03,1.31E-03,6.28E-02,-2.26E-01,-2.27E-01,5.65E+00,2.48E+00,9.98E-01,1.09E-02,-3.97E-03,2.82E-02,2.80E-01,-3.04E-02,7.00E-04,-1.97E-01,-1.17E-01,-8.60E-02
,,6.00E+00,2.50E+00,9.96E-01,-6.52E-03,1.50E-02,8.20E-02,3.95E-01,9.46E-03,1.38E-03,6.12E-02,-2.27E-01,-2.28E-01,5.65E+00,2.48E+00,9.98E-01,1.09E-02,-3.97E-03,2.82E-02,2.77E-01,-3.12E-02,7.02E-04,-1.94E-01,-1.23E-01,-8.56E-02
,,6.00E+00,2.50E+00,9.96E-01,-6.52E-03,1.50E-02,8.20E-02,3.94E-01,1.00E-02,1.42E-03,6.08E-02,-2.27E-01,-2.28E-01,5.65E+00,2.48E+00,9.98E-01,1.15E-02,3.41E-04,2.81E-02,2.75E-01,-3.31E-02,6.30E-04,-1.87E-01,-1.34E-01,-8.49E-02
,,5.97E+00,2.51E+00,9.96E-01,-5.33E-03,1.66E-02,8.25E-02,3.74E-01,1.84E-02,1.51E-03,6.66E-02,-2.20E-01,-2.27E-01,5.65E+00,2.48E+00,9.98E-01,1.15E-02,3.41E-04,2.81E-02,2.73E-01,-3.39E-02,6.33E-04,-1.86E-01,-1.41E-01,-8.49E-02
,,5.97E+00,2.51E+00,9.96E-01,-5.33E-03,1.66E-02,8.25E-02,3.72E-01,1.92E-02,1.65E-03,7.57E-02,-2.08E-01,-2.27E-01,5.68E+00,2.46E+00,9.98E-01,8.59E-03,6.54E-04,2.97E-02,2.85E-01,-4.61E-02,5.46E-04,-1.94E-01,-1.63E-01,-8.61E-02
,,5.99E+00,2.52E+00,9.96E-01,-2.87E-03,1.79E-02,8.19E-02,3.84E-01,2.27E-02,1.73E-03,8.79E-02,-1.99E-01,-2.27E-01,5.68E+00,2.46E+00,9.98E-01,8.59E-03,6.54E-04,2.97E-02,2.83E-01,-4.66E-02,5.28E-04,-2.00E-01,-1.73E-01,-8.78E-02
,,5.99E+00,2.52E+00,9.96E-01,-2.87E-03,1.79E-02,8.19E-02,3.83E-01,2.28E-02,1.76E-03,9.08E-02,-2.02E-01,-2.26E-01,5.68E+00,2.47E+00,9.97E-01,6.10E-03,3.46E-03,2.81E-02,2.82E-01,-4.01E-02,4.46E-04,-2.13E-01,-1.90E-01,-9.14E-02
,,6.03E+00,2.49E+00,9.96E-01,-2.24E-03,2.08E-02,8.34E-02,4.05E-01,2.81E-03,1.67E-03,7.73E-02,-2.14E-01,-2.29E-01,5.68E+00,2.47E+00,9.97E-01,6.10E-03,3.46E-03,2.81E-02,2.80E-01,-4.03E-02,5.34E-04,-2.08E-01,-1.80E-01,-8.98E-02
,,6.03E+00,2.49E+00,9.96E-01,-2.24E-03,2.08E-02,8.34E-02,4.03E-01,3.17E-03,1.64E-03,5.00E-02,-2.37E-01,-2.33E-01,5.69E+00,2.47E+00,9.97E-01,5.05E-03,4.20E-03,3.01E-02,2.83E-01,-4.17E-02,7.20E-04,-1.97E-01,-1.59E-01,-8.66E-02
,,6.07E+00,2.47E+00,9.96E-01,-1.91E-03,2.46E-02,8.38E-02,4.32E-01,-7.60E-03,1.48E-03,2.07E-02,-2.67E-01,-2.37E-01,5.69E+00,2.47E+00,9.97E-01,5.05E-03,4.20E-03,3.01E-02,2.82E-01,-4.19E-02,7.73E-04,-1.94E-01,-1.56E-01,-8.74E-02
,,6.07E+00,2.47E+00,9.96E-01,-1.91E-03,2.46E-02,8.38E-02,4.30E-01,-7.13E-03,1.36E-03,-9.98E-03,-3.07E-01,-2.40E-01,5.74E+00,2.45E+00,9.97E-01,1.72E-03,4.15E-03,2.89E-02,3.09E-01,-5.85E-02,8.04E-04,-2.03E-01,-1.60E-01,-9.08E-02
,,6.03E+00,2.47E+00,9.96E-01,7.03E-04,2.52E-02,8.35E-02,3.98E-01,-1.17E-02,1.22E-03,-3.22E-02,-3.41E-01,-2.42E-01,5.73E+00,2.45E+00,9.97E-01,-5.29E-04,5.76E-03,2.77E-02,2.98E-01,-5.31E-02,7.24E-04,-2.24E-01,-1.85E-01,-9.23E-02
,,6.03E+00,2.47E+00,9.96E-01,7.03E-04,2.52E-02,8.35E-02,3.97E-01,-1.17E-02,1.31E-03,-5.99E-02,-3.40E-01,-2.43E-01,5.73E+00,2.45E+00,9.97E-01,-5.29E-04,5.76E-03,2.77E-02,2.98E-01,-5.31E-02,7.24E-04,-2.24E-01,-1.85E-01,-9.23E-02
,,6.03E+00,2.47E+00,9.96E-01,7.03E-04,2.52E-02,8.35E-02,3.98E-01,-1.18E-02,1.39E-03,-7.98E-02,-3.39E-01,-2.43E-01,5.70E+00,2.47E+00,9.97E-01,-3.20E-03,5.39E-03,2.89E-02,2.73E-01,-4.12E-02,7.93E-04,-2.16E-01,-1.95E-01,-8.71E-02
,,6.04E+00,2.51E+00,9.96E-01,4.60E-05,2.53E-02,8.33E-02,4.08E-01,2.25E-02,1.46E-03,-9.70E-02,-3.40E-01,-2.43E-01,5.70E+00,2.47E+00,9.97E-01,-3.20E-03,5.39E-03,2.89E-02,2.73E-01,-4.12E-02,7.93E-04,-2.16E-01,-1.95E-01,-8.71E-02
,,6.04E+00,2.51E+00,9.96E-01,4.60E-05,2.53E-02,8.33E-02,4.07E-01,2.22E-02,1.48E-03,-4.67E-02,-3.49E-01,-2.35E-01,5.74E+00,2.47E+00,9.97E-01,-7.53E-03,5.42E-03,2.64E-02,2.95E-01,-3.96E-02,9.03E-04,-1.99E-01,-1.84E-01,-8.74E-02
,,6.10E+00,2.50E+00,9.96E-01,-3.85E-03,2.62E-02,8.35E-02,4.42E-01,1.53E-02,1.51E-03,-1.03E-02,-3.54E-01,-2.30E-01,5.74E+00,2.47E+00,9.97E-01,-7.53E-03,5.42E-03,2.64E-02,2.92E-01,-3.75E-02,9.09E-04,-1.78E-01,-1.96E-01,-8.30E-02
,,6.10E+00,2.50E+00,9.96E-01,-3.85E-03,2.62E-02,8.35E-02,4.41E-01,1.57E-02,1.38E-03,9.13E-03,-3.91E-01,-2.30E-01,5.72E+00,2.46E+00,9.97E-01,-1.00E-02,6.24E-03,2.72E-02,2.73E-01,-4.06E-02,8.94E-04,-1.71E-01,-2.00E-01,-8.10E-02
,,6.10E+00,2.50E+00,9.96E-01,-3.85E-03,2.62E-02,8.35E-02,4.40E-01,1.60E-02,1.33E-03,1.68E-02,-4.07E-01,-2.30E-01,5.72E+00,2.46E+00,9.97E-01,-1.00E-02,6.24E-03,2.72E-02,2.71E-01,-3.80E-02,9.52E-04,-1.57E-01,-2.01E-01,-7.98E-02
,,6.19E+00,2.50E+00,9.96E-01,-2.21E-03,2.53E-02,8.48E-02,5.07E-01,1.03E-02,1.26E-03,2.94E-02,-4.37E-01,-2.31E-01,5.72E+00,2.46E+00,9.97E-01,-1.00E-02,6.24E-03,2.72E-02,2.69E-01,-3.67E-02,1.00E-03,-1.52E-01,-1.98E-01,-7.99E-02
,,6.19E+00,2.50E+00,9.96E-01,-2.21E-03,2.53E-02,8.48E-02,5.07E-01,1.03E-02,1.26E-03,2.94E-02,-4.37E-01,-2.31E-01,5.74E+00,2.46E+00,9.97E-01,-1.40E-02,5.77E-03,2.72E-02,2.85E-01,-3.54E-02,1.08E-03,-1.42E-01,-1.97E-01,-8.01E-02
,,6.14E+00,2.50E+00,9.96E-01,-1.24E-03,2.62E-02,8.23E-02,4.62E-01,1.31E-02,1.46E-03,2.33E-02,-4.30E-01,-2.36E-01,5.74E+00,2.46E+00,9.97E-01,-1.40E-02,5.77E-03,2.72E-02,2.84E-01,-3.38E-02,1.08E-03,-1.38E-01,-2.02E-01,-8.02E-02
,,6.14E+00,2.50E+00,9.96E-01,-1.24E-03,2.62E-02,8.23E-02,4.65E-01,1.32E-02,1.55E-03,2.36E-02,-4.15E-01,-2.35E-01,5.78E+00,2.46E+00,9.97E-01,-1.51E-02,7.99E-03,2.58E-02,3.04E-01,-2.80E-02,1.09E-03,-1.23E-01,-2.16E-01,-8.11E-02
,,6.15E+00,2.50E+00,9.96E-01,-4.19E-04,2.36E-02,8.34E-02,4.70E-01,1.47E-02,1.82E-03,2.58E-02,-3.86E-01,-2.32E-01,5.78E+00,2.46E+00,9.97E-01,-1.51E-02,7.99E-03,2.58E-02,3.04E-01,-2.80E-02,1.09E-03,-1.23E-01,-2.16E-01,-8.11E-02
,,6.15E+00,2.50E+00,9.96E-01,-4.19E-04,2.36E-02,8.34E-02,4.68E-01,1.45E-02,1.91E-03,2.72E-02,-3.74E-01,-2.33E-01,5.79E+00,2.46E+00,9.97E-01,-1.73E-02,6.28E-03,2.80E-02,3.03E-01,-1.70E-02,1.10E-03,-1.13E-01,-2.30E-01,-7.96E-02
,,6.15E+00,2.51E+00,9.96E-01,5.51E-04,2.23E-02,8.39E-02,4.62E-01,2.05E-02,2.03E-03,2.89E-02,-3.63E-01,-2.32E-01,5.79E+00,2.46E+00,9.97E-01,-1.73E-02,6.28E-03,2.80E-02,3.03E-01,-1.70E-02,1.10E-03,-1.13E-01,-2.30E-01,-7.96E-02
,,6.15E+00,2.51E+00,9.96E-01,5.51E-04,2.23E-02,8.39E-02,4.59E-01,2.00E-02,2.11E-03,3.84E-02,-3.49E-01,-2.32E-01,5.77E+00,2.49E+00,9.97E-01,-1.58E-02,9.33E-03,2.68E-02,2.85E-01,6.90E-03,1.28E-03,-7.17E-02,-2.08E-01,-7.91E-02
,,6.21E+00,2.51E+00,9.96E-01,4.86E-04,2.13E-02,8.43E-02,5.03E-01,1.65E-02,2.20E-03,4.57E-02,-3.37E-01,-2.32E-01,5.81E+00,2.46E+00,9.97E-01,-1.89E-02,6.19E-03,2.64E-02,3.10E-01,-5.58E-03,1.33E-03,-4.48E-02,-2.08E-01,-7.62E-02
,,6.21E+00,2.51E+00,9.96E-01,4.86E-04,2.13E-02,8.43E-02,5.01E-01,1.61E-02,2.16E-03,4.82E-02,-3.47E-01,-2.32E-01,5.81E+00,2.46E+00,9.97E-01,-1.89E-02,6.19E-03,2.64E-02,3.08E-01,-3.68E-03,1.34E-03,-4.11E-02,-2.11E-01,-7.60E-02
,,6.22E+00,2.51E+00,9.96E-01,4.86E-04,2.13E-02,8.43E-02,5.01E-01,1.59E-02,2.04E-03,4.64E-02,-3.73E-01,-2.34E-01,5.82E+00,2.46E+00,9.97E-01,-1.68E-02,8.50E-03,2.81E-02,3.15E-01,-2.06E-03,1.31E-03,-3.59E-02,-2.11E-01,-7.46E-02
,,6.25E+00,2.50E+00,9.96E-01,2.87E-03,2.22E-02,8.47E-02,5.21E-01,1.14E-02,1.93E-03,4.66E-02,-3.95E-01,-2.34E-01,5.82E+00,2.46E+00,9.97E-01,-1.68E-02,8.50E-03,2.81E-02,3.11E-01,2.91E-03,1.30E-03,-2.94E-02,-2.26E-01,-7.67E-02
,,6.25E+00,2.50E+00,9.96E-01,2.87E-03,2.22E-02,8.47E-02,5.18E-01,1.06E-02,1.74E-03,3.46E-02,-4.33E-01,-2.36E-01,5.82E+00,2.46E+00,9.97E-01,-1.68E-02,8.50E-03,2.81E-02,3.08E-01,6.17E-03,1.29E-03,-2.58E-02,-2.34E-01,-7.81E-02
,,6.26E+00,2.50E+00,9.96E-01,2.87E-03,2.22E-02,8.47E-02,5.20E-01,1.03E-02,1.67E-03,2.99E-02,-4.48E-01,-2.37E-01,5.79E+00,2.49E+00,9.97E-01,-1.49E-02,9.81E-03,2.78E-02,2.85E-01,2.99E-02,1.31E-03,-2.36E-03,-2.35E-01,-7.69E-02
,,6.33E+00,2.50E+00,9.96E-01,4.31E-03,2.42E-02,8.35E-02,5.65E-01,6.37E-03,1.47E-03,1.61E-02,-4.92E-01,-2.39E-01,5.79E+00,2.49E+00,9.97E-01,-1.49E-02,9.81E-03,2.78E-02,2.84E-01,3.11E-02,1.36E-03,1.38E-02,-2.30E-01,-7.53E-02
,,6.33E+00,2.50E+00,9.96E-01,4.31E-03,2.42E-02,8.35E-02,5.63E-01,5.90E-03,1.40E-03,1.02E-02,-5.06E-01,-2.38E-01,5.86E+00,2.46E+00,9.97E-01,-1.29E-02,1.01E-02,2.66E-02,3.29E-01,8.61E-03,1.43E-03,4.41E-02,-2.18E-01,-7.38E-02
,,6.35E+00,2.50E+00,9.96E-01,4.31E-03,2.42E-02,8.35E-02,5.70E-01,4.63E-03,1.29E-03,-5.10E-03,-5.43E-01,-2.38E-01,5.86E+00,2.46E+00,9.97E-01,-1.29E-02,1.01E-02,2.66E-02,3.26E-01,1.10E-02,1.30E-03,1.74E-02,-2.51E-01,-7.73E-02
,,6.25E+00,2.51E+00,9.96E-01,2.40E-03,2.11E-02,8.30E-02,5.01E-01,1.02E-02,1.31E-03,-4.82E-03,-5.42E-01,-2.36E-01,5.83E+00,2.48E+00,9.97E-01,-9.83E-03,9.39E-03,2.92E-02,3.02E-01,3.06E-02,1.23E-03,1.44E-02,-2.67E-01,-7.70E-02
,,6.25E+00,2.51E+00,9.96E-01,2.40E-03,2.11E-02,8.30E-02,4.98E-01,9.58E-03,1.48E-03,3.36E-03,-5.08E-01,-2.34E-01,5.83E+00,2.48E+00,9.97E-01,-9.83E-03,9.39E-03,2.92E-02,3.02E-01,3.06E-02,1.23E-03,1.44E-02,-2.67E-01,-7.70E-02
,,6.26E+00,2.49E+00,9.96E-01,3.20E-03,1.89E-02,8.21E-02,5.03E-01,-6.04E-04,1.71E-03,8.63E-04,-4.82E-01,-2.34E-01,5.87E+00,2.46E+00,9.97E-01,-7.42E-03,1.12E-02,2.91E-02,3.25E-01,2.08E-02,1.28E-03,3.59E-02,-2.71E-01,-7.88E-02
,,6.26E+00,2.49E+00,9.96E-01,3.20E-03,1.89E-02,8.21E-02,5.01E-01,-9.17E-04,1.75E-03,-5.72E-03,-4.73E-01,-2.34E-01,5.87E+00,2.46E+00,9.97E-01,-7.42E-03,1.12E-02,2.91E-02,3.24E-01,2.14E-02,1.32E-03,2.48E-02,-2.66E-01,-8.08E-02
,,6.31E+00,2.50E+00,9.97E-01,5.07E-03,1.65E-02,8.47E-02,5.26E-01,4.49E-03,1.84E-03,-1.70E-02,-4.61E-01,-2.34E-01,5.88E+00,2.46E+00,9.97E-01,-4.62E-03,1.29E-02,2.74E-02,3.29E-01,2.26E-02,1.43E-03,-3.46E-04,-2.55E-01,-8.46E-02
,,6.31E+00,2.50E+00,9.97E-01,5.07E-03,1.65E-02,8.47E-02,5.24E-01,3.97E-03,1.80E-03,-1.65E-02,-4.66E-01,-2.35E-01,5.83E+00,2.48E+00,9.97E-01,-4.27E-03,1.13E-02,2.82E-02,2.91E-01,3.12E-02,1.55E-03,-1.38E-02,-2.43E-01,-8.23E-02
,,6.32E+00,2.51E+00,9.97E-01,4.46E-03,1.82E-02,8.49E-02,5.27E-01,8.01E-03,1.72E-03,-1.11E-02,-4.79E-01,-2.36E-01,5.83E+00,2.48E+00,9.97E-01,-4.27E-03,1.13E-02,2.82E-02,2.91E-01,3.12E-02,1.55E-03,-1.38E-02,-2.43E-01,-8.23E-02
,,6.32E+00,2.51E+00,9.97E-01,4.46E-03,1.82E-02,8.49E-02,5.25E-01,7.52E-03,1.67E-03,-6.41E-03,-4.86E-01,-2.36E-01,5.91E+00,2.46E+00,9.97E-01,-4.58E-03,8.96E-03,2.89E-02,3.39E-01,2.46E-02,1.70E-03,-1.46E-02,-2.22E-01,-8.14E-02
,,6.43E+00,2.48E+00,9.97E-01,7.25E-03,1.48E-02,8.46E-02,5.96E-01,-1.61E-02,1.52E-03,-1.67E-02,-5.14E-01,-2.39E-01,5.91E+00,2.46E+00,9.97E-01,-4.58E-03,8.96E-03,2.89E-02,3.38E-01,2.49E-02,1.67E-03,-1.89E-02,-2.31E-01,-8.22E-02
,,6.43E+00,2.48E+00,9.97E-01,7.25E-03,1.48E-02,8.46E-02,5.90E-01,-1.73E-02,1.34E-03,-4.94E-02,-5.44E-01,-2.42E-01,5.92E+00,2.46E+00,9.97E-01,-3.59E-03,1.23E-02,3.08E-02,3.43E-01,2.47E-02,1.52E-03,-2.98E-02,-2.56E-01,-8.39E-02
,,6.44E+00,2.48E+00,9.97E-01,7.25E-03,1.48E-02,8.46E-02,5.93E-01,-1.87E-02,1.18E-03,-7.36E-02,-5.67E-01,-2.44E-01,5.92E+00,2.46E+00,9.97E-01,-3.59E-03,1.23E-02,3.08E-02,3.40E-01,2.51E-02,1.45E-03,-3.58E-02,-2.75E-01,-8.63E-02
,,6.38E+00,2.51E+00,9.97E-01,4.59E-03,1.52E-02,8.40E-02,5.44E-01,6.10E-04,1.09E-03,-9.57E-02,-5.93E-01,-2.45E-01,5.98E+00,2.42E+00,9.97E-01,8.36E-04,1.10E-02,2.80E-02,3.77E-01,-7.21E-03,1.31E-03,-6.96E-02,-3.06E-01,-9.21E-02
,,6.38E+00,2.51E+00,9.97E-01,4.59E-03,1.52E-02,8.40E-02,5.39E-01,-1.39E-04,1.33E-03,-6.90E-02,-5.38E-01,-2.40E-01,5.98E+00,2.42E+00,9.97E-01,8.36E-04,1.10E-02,2.80E-02,3.75E-01,-7.22E-03,1.31E-03,-1.00E-01,-3.08E-01,-9.42E-02
,,6.39E+00,2.51E+00,9.97E-01,4.59E-03,1.52E-02,8.40E-02,5.38E-01,-1.01E-03,1.53E-03,-5.02E-02,-4.93E-01,-2.37E-01,5.95E+00,2.47E+00,9.97E-01,-1.20E-03,1.41E-02,2.99E-02,3.50E-01,2.70E-02,1.37E-03,-1.63E-01,-3.04E-01,-9.55E-02
,,6.34E+00,2.50E+00,9.97E-01,2.23E-03,1.01E-02,8.40E-02,4.98E-01,-6.77E-03,1.78E-03,-3.74E-02,-4.62E-01,-2.35E-01,6.01E+00,2.47E+00,9.97E-01,-3.00E-03,1.24E-02,3.01E-02,3.92E-01,2.83E-02,1.52E-03,-1.17E-01,-2.85E-01,-8.67E-02
,,6.34E+00,2.50E+00,9.97E-01,2.23E-03,1.01E-02,8.40E-02,4.93E-01,-7.09E-03,2.04E-03,-3.35E-02,-4.00E-01,-2.36E-01,6.01E+00,2.47E+00,9.97E-01,-3.00E-03,1.24E-02,3.01E-02,3.90E-01,2.84E-02,1.45E-03,-1.04E-01,-3.00E-01,-8.57E-02
,,6.39E+00,2.49E+00,9.97E-01,3.19E-03,1.35E-02,8.29E-02,5.26E-01,-1.78E-02,2.29E-03,-3.08E-02,-3.49E-01,-2.36E-01,5.97E+00,2.47E+00,9.97E-01,-2.43E-03,1.27E-02,3.01E-02,3.59E-01,2.82E-02,1.36E-03,-7.68E-02,-3.24E-01,-8.42E-02
,,6.39E+00,2.49E+00,9.97E-01,3.19E-03,1.35E-02,8.29E-02,5.22E-01,-1.82E-02,2.28E-03,-4.82E-02,-3.42E-01,-2.37E-01,5.97E+00,2.47E+00,9.97E-01,-2.43E-03,1.27E-02,3.01E-02,3.59E-01,2.82E-02,1.36E-03,-7.68E-02,-3.24E-01,-8.42E-02
,,6.39E+00,2.52E+00,9.97E-01,7.40E-04,1.07E-02,8.26E-02,5.17E-01,6.01E-03,2.25E-03,-6.35E-02,-3.37E-01,-2.38E-01,6.00E+00,2.47E+00,9.97E-01,-2.71E-03,1.31E-02,2.98E-02,3.76E-01,3.00E-02,1.45E-03,-6.09E-02,-3.17E-01,-8.47E-02
,,6.39E+00,2.52E+00,9.97E-01,7.40E-04,1.07E-02,8.26E-02,5.12E-01,6.35E-03,2.24E-03,-2.60E-02,-3.28E-01,-2.32E-01,6.00E+00,2.47E+00,9.97E-01,-2.71E-03,1.31E-02,2.98E-02,3.73E-01,3.02E-02,1.38E-03,-5.19E-02,-3.31E-01,-8.43E-02
,,6.48E+00,2.51E+00,9.97E-01,2.13E-03,1.19E-02,8.46E-02,5.65E-01,-2.88E-03,2.22E-03,4.81E-03,-3.16E-01,-2.27E-01,6.02E+00,2.44E+00,9.97E-01,-1.34E-03,1.19E-02,2.93E-02,3.79E-01,1.23E-02,1.31E-03,-5.84E-02,-3.52E-01,-8.65E-02
,,6.48E+00,2.51E+00,9.97E-01,2.13E-03,1.19E-02,8.46E-02,5.60E-01,-3.46E-03,1.97E-03,5.65E-03,-3.59E-01,-2.31E-01,6.02E+00,2.44E+00,9.97E-01,-1.34E-03,1.19E-02,2.93E-02,3.79E-01,1.23E-02,1.31E-03,-5.84E-02,-3.52E-01,-8.65E-02
,,6.47E+00,2.51E+00,9.97E-01,2.93E-03,1.42E-02,8.42E-02,5.45E-01,-3.07E-03,1.73E-03,6.48E-03,-3.90E-01,-2.33E-01,6.01E+00,2.47E+00,9.97E-01,-7.25E-04,1.03E-02,3.07E-02,3.70E-01,2.96E-02,1.25E-03,-9.82E-02,-3.75E-01,-9.00E-02
,,6.47E+00,2.51E+00,9.97E-01,2.93E-03,1.42E-02,8.42E-02,5.40E-01,-3.58E-03,1.60E-03,6.53E-03,-4.10E-01,-2.34E-01,6.01E+00,2.47E+00,9.97E-01,-7.25E-04,1.03E-02,3.07E-02,3.68E-01,2.95E-02,1.33E-03,-8.98E-02,-3.58E-01,-8.89E-02
,,6.47E+00,2.48E+00,9.97E-01,4.09E-03,1.29E-02,8.28E-02,5.34E-01,-2.57E-02,1.51E-03,7.93E-03,-4.26E-01,-2.36E-01,6.03E+00,2.48E+00,9.97E-01,8.85E-05,1.20E-02,2.98E-02,3.75E-01,3.60E-02,1.59E-03,-6.34E-02,-3.18E-01,-8.62E-02
,,6.47E+00,2.48E+00,9.97E-01,4.09E-03,1.29E-02,8.28E-02,5.29E-01,-2.66E-02,1.44E-03,-3.17E-02,-4.34E-01,-2.39E-01,6.03E+00,2.48E+00,9.97E-01,8.85E-05,1.20E-02,2.98E-02,3.75E-01,3.60E-02,1.59E-03,-6.34E-02,-3.18E-01,-8.62E-02
,,6.47E+00,2.48E+00,9.97E-01,4.09E-03,1.29E-02,8.28E-02,5.28E-01,-2.72E-02,1.39E-03,-6.09E-02,-4.39E-01,-2.41E-01,6.04E+00,2.47E+00,9.97E-01,-7.07E-04,8.16E-03,2.92E-02,3.74E-01,2.90E-02,1.69E-03,-3.78E-02,-2.95E-01,-8.35E-02
,,6.44E+00,2.52E+00,9.97E-01,4.96E-03,1.03E-02,8.44E-02,5.00E-01,-1.37E-03,1.42E-03,-6.04E-02,-4.36E-01,-2.38E-01,6.04E+00,2.47E+00,9.97E-01,-7.07E-04,8.16E-03,2.92E-02,3.72E-01,2.89E-02,1.69E-03,-3.81E-02,-2.92E-01,-8.36E-02
,,6.44E+00,2.52E+00,9.97E-01,4.96E-03,1.03E-02,8.44E-02,4.95E-01,-2.28E-03,1.47E-03,-3.83E-02,-4.21E-01,-2.36E-01,6.06E+00,2.47E+00,9.98E-01,-2.01E-04,8.11E-03,2.92E-02,3.76E-01,2.88E-02,1.70E-03,-3.87E-02,-2.87E-01,-8.38E-02
,,6.55E+00,2.50E+00,9.97E-01,3.96E-03,9.98E-03,8.41E-02,5.67E-01,-1.30E-02,1.55E-03,-2.19E-02,-4.05E-01,-2.35E-01,6.06E+00,2.47E+00,9.98E-01,-2.01E-04,8.11E-03,2.92E-02,3.72E-01,2.85E-02,1.66E-03,-3.94E-02,-2.89E-01,-8.40E-02
,,6.55E+00,2.50E+00,9.97E-01,3.96E-03,9.98E-03,8.41E-02,5.61E-01,-1.35E-02,1.44E-03,-2.69E-02,-4.22E-01,-2.36E-01,6.03E+00,2.48E+00,9.98E-01,9.12E-04,7.36E-03,2.79E-02,3.48E-01,3.80E-02,1.70E-03,-3.13E-02,-2.82E-01,-8.29E-02
,,6.66E+00,2.44E+00,9.97E-01,9.00E-04,9.58E-03,8.52E-02,6.36E-01,-5.36E-02,1.19E-03,-6.55E-02,-4.66E-01,-2.42E-01,6.03E+00,2.48E+00,9.98E-01,9.12E-04,7.36E-03,2.79E-02,3.44E-01,3.73E-02,1.75E-03,-1.88E-02,-2.65E-01,-8.03E-02
,,6.66E+00,2.44E+00,9.97E-01,9.00E-04,9.58E-03,8.52E-02,6.28E-01,-5.30E-02,9.91E-04,-1.23E-01,-4.99E-01,-2.49E-01,6.08E+00,2.47E+00,9.98E-01,3.04E-03,6.23E-03,2.98E-02,3.80E-01,2.72E-02,1.73E-03,-1.90E-02,-2.68E-01,-8.03E-02
,,6.57E+00,2.51E+00,9.97E-01,2.25E-03,9.87E-03,8.28E-02,5.55E-01,-4.70E-03,1.03E-03,-1.21E-01,-4.97E-01,-2.46E-01,6.08E+00,2.47E+00,9.98E-01,3.04E-03,6.23E-03,2.98E-02,3.78E-01,2.67E-02,1.67E-03,-2.48E-02,-2.77E-01,-8.20E-02
,,6.57E+00,2.51E+00,9.97E-01,2.25E-03,9.87E-03,8.28E-02,5.49E-01,-5.00E-03,1.16E-03,-7.88E-02,-4.65E-01,-2.37E-01,6.10E+00,2.47E+00,9.98E-01,3.18E-03,7.32E-03,2.87E-02,3.84E-01,2.61E-02,1.57E-03,-3.49E-02,-2.91E-01,-8.53E-02
,,6.70E+00,2.51E+00,9.97E-01,-9.48E-05,5.72E-03,8.46E-02,6.31E-01,-3.75E-03,1.36E-03,-5.10E-02,-4.37E-01,-2.31E-01,6.10E+00,2.47E+00,9.98E-01,3.18E-03,7.32E-03,2.87E-02,3.80E-01,2.51E-02,1.43E-03,-4.15E-02,-3.11E-01,-8.50E-02
,,6.70E+00,2.51E+00,9.97E-01,-9.47E-05,5.72E-03,8.46E-02,6.24E-01,-3.64E-03,1.07E-03,-2.59E-02,-4.85E-01,-2.31E-01,6.06E+00,2.49E+00,9.98E-01,4.00E-03,5.75E-03,2.97E-02,3.50E-01,3.45E-02,1.38E-03,-4.98E-02,-3.20E-01,-8.46E-02
,,6.66E+00,2.50E+00,9.97E-01,-4.87E-03,7.30E-03,8.32E-02,5.92E-01,-1.14E-02,8.28E-04,-9.38E-03,-5.24E-01,-2.32E-01,6.06E+00,2.49E+00,9.98E-01,4.00E-03,5.75E-03,2.97E-02,3.50E-01,3.45E-02,1.38E-03,-4.98E-02,-3.20E-01,-8.46E-02
,,6.66E+00,2.50E+00,9.97E-01,-4.87E-03,7.30E-03,8.32E-02,5.85E-01,-1.04E-02,7.96E-04,-2.80E-03,-5.33E-01,-2.32E-01,6.08E+00,2.48E+00,9.98E-01,5.24E-03,6.73E-03,3.15E-02,3.56E-01,2.51E-02,1.69E-03,-3.65E-02,-2.59E-01,-8.36E-02
,,6.64E+00,2.53E+00,9.97E-01,-4.87E-03,7.30E-03,8.32E-02,5.59E-01,9.72E-03,7.28E-04,1.91E-03,-5.39E-01,-2.32E-01,6.14E+00,2.47E+00,9.98E-01,5.90E-03,5.56E-03,2.95E-02,3.92E-01,2.03E-02,1.73E-03,-4.72E-02,-2.40E-01,-8.85E-02
,,6.64E+00,2.53E+00,9.97E-01,-3.62E-03,2.77E-03,8.22E-02,5.52E-01,1.04E-02,8.67E-04,3.88E-02,-5.26E-01,-2.28E-01,6.14E+00,2.47E+00,9.98E-01,5.90E-03,5.56E-03,2.95E-02,3.87E-01,1.89E-02,1.62E-03,-5.60E-02,-2.53E-01,-8.82E-02
,,6.71E+00,2.49E+00,9.98E-01,-5.02E-03,8.54E-05,8.25E-02,5.99E-01,-1.45E-02,1.01E-03,6.39E-02,-5.09E-01,-2.26E-01,6.14E+00,2.47E+00,9.98E-01,5.90E-03,5.56E-03,2.95E-02,3.87E-01,1.89E-02,1.62E-03,-5.60E-02,-2.53E-01,-8.82E-02
,,6.72E+00,2.49E+00,9.98E-01,-5.02E-03,8.51E-05,8.25E-02,5.91E-01,-1.39E-02,1.01E-03,6.08E-02,-4.98E-01,-2.27E-01,6.19E+00,2.44E+00,9.98E-01,7.85E-03,7.64E-03,3.07E-02,4.14E-01,-5.00E-03,1.47E-03,-6.50E-02,-2.64E-01,-8.70E-02
,,6.72E+00,2.49E+00,9.98E-01,-5.02E-03,8.51E-05,8.25E-02,5.87E-01,-1.29E-02,9.87E-04,3.82E-02,-4.91E-01,-2.31E-01,6.19E+00,2.44E+00,9.98E-01,7.85E-03,7.64E-03,3.07E-02,4.09E-01,-6.42E-03,1.27E-03,-1.11E-01,-2.99E-01,-9.32E-02
,,6.67E+00,2.51E+00,9.98E-01,-2.68E-03,-3.32E-03,8.46E-02,5.44E-01,-1.52E-03,1.12E-03,3.13E-02,-4.74E-01,-2.32E-01,6.17E+00,2.47E+00,9.98E-01,8.39E-03,9.41E-03,2.94E-02,3.90E-01,1.33E-02,1.04E-03,-1.40E-01,-3.32E-01,-9.48E-02
,,6.67E+00,2.51E+00,9.98E-01,-2.68E-03,-3.32E-03,8.46E-02,5.36E-01,-9.86E-04,1.22E-03,3.23E-02,-4.40E-01,-2.33E-01,6.17E+00,2.47E+00,9.98E-01,8.39E-03,9.41E-03,2.94E-02,3.88E-01,1.24E-02,1.01E-03,-1.34E-01,-3.37E-01,-9.26E-02
,,6.73E+00,2.52E+00,9.98E-01,-3.71E-03,-5.33E-03,8.41E-02,5.68E-01,1.15E-02,1.30E-03,4.41E-02,-4.28E-01,-2.33E-01,6.21E+00,2.45E+00,9.98E-01,4.83E-03,8.73E-03,3.00E-02,4.13E-01,-3.54E-03,9.39E-04,-1.23E-01,-3.48E-01,-8.77E-02
,,6.73E+00,2.52E+00,9.98E-01,-3.71E-03,-5.33E-03,8.41E-02,5.64E-01,1.18E-02,1.25E-03,5.49E-02,-4.30E-01,-2.32E-01,6.21E+00,2.45E+00,9.98E-01,4.83E-03,8.73E-03,3.00E-02,4.13E-01,-3.54E-03,9.39E-04,-1.23E-01,-3.48E-01,-8.77E-02
,,6.73E+00,2.52E+00,9.98E-01,-3.79E-03,-5.28E-03,8.18E-02,5.52E-01,6.37E-03,1.16E-03,7.42E-02,-4.34E-01,-2.31E-01,6.16E+00,2.47E+00,9.98E-01,6.10E-03,8.72E-03,3.06E-02,3.67E-01,2.37E-03,1.09E-03,-1.43E-01,-3.19E-01,-9.08E-02
,,6.73E+00,2.52E+00,9.98E-01,-3.79E-03,-5.28E-03,8.18E-02,5.47E-01,6.68E-03,1.12E-03,7.50E-02,-4.34E-01,-2.30E-01,6.16E+00,2.47E+00,9.98E-01,6.10E-03,8.72E-03,3.06E-02,3.67E-01,2.37E-03,1.09E-03,-1.43E-01,-3.19E-01,-9.08E-02
,,6.80E+00,2.51E+00,9.98E-01,-3.40E-03,-7.85E-03,8.40E-02,5.79E-01,1.13E-03,1.06E-03,7.15E-02,-4.33E-01,-2.27E-01,6.21E+00,2.48E+00,9.98E-01,2.95E-03,8.56E-03,2.94E-02,4.00E-01,7.40E-03,1.36E-03,-1.41E-01,-2.64E-01,-9.15E-02
,,6.80E+00,2.51E+00,9.98E-01,-1.96E-03,-8.27E-03,8.26E-02,5.69E-01,1.71E-03,1.02E-03,6.35E-02,-4.29E-01,-2.32E-01,6.21E+00,2.48E+00,9.98E-01,2.95E-03,8.56E-03,2.94E-02,3.96E-01,6.79E-03,1.31E-03,-1.24E-01,-2.71E-01,-8.82E-02
,,6.72E+00,2.53E+00,9.98E-01,-1.96E-03,-8.27E-03,8.26E-02,5.02E-01,2.10E-02,1.15E-03,7.22E-02,-4.00E-01,-2.31E-01,6.24E+00,2.46E+00,9.98E-01,1.29E-03,9.04E-03,3.09E-02,4.09E-01,-2.39E-03,1.23E-03,-1.11E-01,-2.76E-01,-8.48E-02
,,6.87E+00,2.48E+00,9.98E-01,-1.80E-03,-9.96E-03,8.22E-02,6.00E-01,-1.32E-02,1.38E-03,9.52E-02,-3.47E-01,-2.28E-01,6.24E+00,2.46E+00,9.98E-01,1.29E-03,9.04E-03,3.09E-02,4.06E-01,-2.47E-03,1.18E-03,-1.13E-01,-2.85E-01,-8.64E-02
,,6.87E+00,2.48E+00,9.98E-01,-1.80E-03,-9.96E-03,8.22E-02,5.92E-01,-1.35E-02,1.07E-03,5.09E-02,-3.93E-01,-2.33E-01,6.24E+00,2.48E+00,9.98E-01,7.89E-04,1.02E-02,3.11E-02,4.05E-01,6.34E-03,1.02E-03,-1.11E-01,-3.08E-01,-8.85E-02
,,6.89E+00,2.47E+00,9.98E-01,-9.64E-04,-9.21E-03,8.23E-02,5.91E-01,-2.49E-02,7.84E-04,1.71E-02,-4.30E-01,-2.36E-01,6.28E+00,2.48E+00,9.98E-01,-1.70E-03,9.16E-03,2.87E-02,4.24E-01,1.20E-02,9.49E-04,-1.00E-01,-3.22E-01,-9.00E-02
,,6.89E+00,2.47E+00,9.98E-01,-9.64E-04,-9.21E-03,8.23E-02,5.81E-01,-2.46E-02,7.35E-04,-2.72E-02,-4.28E-01,-2.40E-01,6.28E+00,2.48E+00,9.98E-01,-1.70E-03,9.16E-03,2.87E-02,4.20E-01,1.23E-02,9.30E-04,-8.39E-02,-3.24E-01,-8.73E-02
,,6.86E+00,2.51E+00,9.98E-01,-2.27E-03,-1.16E-02,8.38E-02,5.51E-01,3.64E-03,7.18E-04,-6.09E-02,-4.27E-01,-2.40E-01,6.27E+00,2.48E+00,9.98E-01,-3.49E-03,9.23E-03,3.04E-02,4.14E-01,7.11E-03,9.96E-04,-6.58E-02,-3.15E-01,-8.22E-02
,,6.86E+00,2.51E+00,9.98E-01,-2.27E-03,-1.16E-02,8.38E-02,5.41E-01,4.66E-03,7.89E-04,-3.32E-02,-4.03E-01,-2.36E-01,6.27E+00,2.48E+00,9.98E-01,-3.49E-03,9.23E-03,3.04E-02,4.10E-01,7.71E-03,1.03E-03,-5.45E-02,-3.05E-01,-8.17E-02
,,6.86E+00,2.51E+00,9.98E-01,-2.27E-03,-1.16E-02,8.38E-02,5.34E-01,5.08E-03,8.51E-04,-1.26E-02,-3.81E-01,-2.34E-01,6.27E+00,2.48E+00,9.98E-01,-3.49E-03,9.23E-03,3.04E-02,4.08E-01,8.01E-03,1.05E-03,-5.29E-02,-3.01E-01,-8.27E-02
,,6.88E+00,2.51E+00,9.98E-01,-2.96E-03,-1.13E-02,8.28E-02,5.36E-01,5.83E-03,9.04E-04,3.05E-03,-3.63E-01,-2.33E-01,6.29E+00,2.48E+00,9.98E-01,-2.37E-03,9.96E-03,2.95E-02,4.12E-01,8.77E-03,1.11E-03,-4.78E-02,-2.87E-01,-8.60E-02
,,6.88E+00,2.51E+00,9.98E-01,-2.96E-03,-1.13E-02,8.28E-02,5.26E-01,6.32E-03,8.86E-04,1.55E-02,-3.57E-01,-2.31E-01,6.29E+00,2.48E+00,9.98E-01,-2.37E-03,9.96E-03,2.95E-02,4.08E-01,9.13E-03,1.08E-03,-4.76E-02,-2.90E-01,-8.56E-02
,,6.86E+00,2.51E+00,9.98E-01,-4.46E-03,-1.17E-02,8.27E-02,5.03E-01,7.44E-03,8.68E-04,2.43E-02,-3.51E-01,-2.31E-01,6.30E+00,2.48E+00,9.98E-01,-2.12E-03,1.21E-02,3.02E-02,4.15E-01,9.58E-03,1.07E-03,-4.72E-02,-2.89E-01,-8.49E-02
,,6.86E+00,2.51E+00,9.98E-01,-4.46E-03,-1.17E-02,8.27E-02,4.93E-01,8.20E-03,9.30E-04,3.45E-02,-3.31E-01,-2.30E-01,6.30E+00,2.48E+00,9.98E-01,-2.12E-03,1.21E-02,3.02E-02,4.12E-01,9.89E-03,1.00E-03,-4.70E-02,-3.00E-01,-8.56E-02
,,6.92E+00,2.51E+00,9.98E-01,-4.87E-03,-1.15E-02,8.21E-02,5.28E-01,9.00E-03,9.69E-04,4.20E-02,-3.12E-01,-2.30E-01,6.34E+00,2.45E+00,9.98E-01,-3.61E-03,1.03E-02,3.03E-02,4.35E-01,-9.43E-03,9.02E-04,-6.42E-02,-3.20E-01,-8.85E-02
,,6.92E+00,2.51E+00,9.98E-01,-4.87E-03,-1.15E-02,8.21E-02,5.19E-01,9.80E-03,8.31E-04,4.87E-02,-3.32E-01,-2.29E-01,6.34E+00,2.48E+00,9.98E-01,-2.70E-03,8.98E-03,2.98E-02,4.23E-01,1.19E-02,7.21E-04,-1.05E-01,-3.57E-01,-9.38E-02
,,6.95E+00,2.51E+00,9.98E-01,-7.46E-03,-1.03E-02,8.18E-02,5.24E-01,1.10E-02,6.86E-04,5.21E-02,-3.44E-01,-2.29E-01,6.34E+00,2.48E+00,9.98E-01,-2.70E-03,8.98E-03,2.98E-02,4.19E-01,1.23E-02,6.53E-04,-8.62E-02,-3.66E-01,-8.95E-02
,,6.95E+00,2.51E+00,9.98E-01,-7.46E-03,-1.03E-02,8.18E-02,5.15E-01,1.23E-02,5.69E-04,5.93E-02,-3.62E-01,-2.28E-01,6.35E+00,2.48E+00,9.98E-01,-3.43E-03,6.09E-03,2.84E-02,4.25E-01,1.30E-02,6.43E-04,-7.21E-02,-3.78E-01,-8.70E-02
,,6.97E+00,2.51E+00,9.98E-01,-6.05E-03,-1.18E-02,8.31E-02,5.20E-01,1.38E-02,4.30E-04,6.85E-02,-3.81E-01,-2.26E-01,6.35E+00,2.48E+00,9.98E-01,-3.43E-03,6.09E-03,2.84E-02,4.20E-01,1.35E-02,5.61E-04,-5.98E-02,-3.88E-01,-8.38E-02
,,6.97E+00,2.51E+00,9.98E-01,-6.05E-03,-1.18E-02,8.31E-02,5.11E-01,1.47E-02,4.82E-04,7.29E-02,-3.68E-01,-2.27E-01,6.37E+00,2.48E+00,9.98E-01,-5.43E-03,5.42E-03,2.88E-02,4.26E-01,1.45E-02,5.74E-04,-5.24E-02,-3.95E-01,-8.20E-02
,,6.97E+00,2.51E+00,9.98E-01,-6.05E-03,-1.18E-02,8.31E-02,5.05E-01,1.58E-02,5.34E-04,7.64E-02,-3.55E-01,-2.28E-01,6.37E+00,2.48E+00,9.98E-01,-5.43E-03,5.42E-03,2.88E-02,4.26E-01,1.45E-02,5.74E-04,-5.24E-02,-3.95E-01,-8.20E-02
,,6.98E+00,2.51E+00,9.98E-01,-6.05E-03,-1.18E-02,8.31E-02,5.03E-01,1.64E-02,5.51E-04,7.81E-02,-3.50E-01,-2.28E-01,6.38E+00,2.48E+00,9.98E-01,-6.71E-03,4.42E-03,2.96E-02,4.27E-01,1.69E-02,7.94E-04,-3.24E-02,-3.55E-01,-8.12E-02
,,6.99E+00,2.51E+00,9.98E-01,-5.39E-03,-1.24E-02,8.30E-02,4.97E-01,1.78E-02,5.69E-04,8.28E-02,-3.43E-01,-2.29E-01,6.38E+00,2.48E+00,9.98E-01,-6.71E-03,4.42E-03,2.96E-02,4.27E-01,1.69E-02,7.94E-04,-3.24E-02,-3.55E-01,-8.12E-02
,,7.01E+00,2.51E+00,9.98E-01,-5.54E-03,-1.12E-02,8.29E-02,5.02E-01,1.90E-02,5.63E-04,8.44E-02,-3.39E-01,-2.29E-01,6.37E+00,2.47E+00,9.98E-01,-4.46E-03,4.80E-03,2.95E-02,4.07E-01,1.50E-02,8.76E-04,-2.34E-02,-3.33E-01,-8.30E-02
,,7.01E+00,2.51E+00,9.98E-01,-5.54E-03,-1.12E-02,8.29E-02,4.93E-01,1.98E-02,5.06E-04,8.72E-02,-3.48E-01,-2.29E-01,6.37E+00,2.47E+00,9.98E-01,-4.46E-03,4.80E-03,2.95E-02,4.04E-01,1.53E-02,8.92E-04,-2.53E-02,-3.25E-01,-8.35E-02
,,7.02E+00,2.51E+00,9.98E-01,-5.54E-03,-1.12E-02,8.29E-02,4.87E-01,2.07E-02,4.70E-04,8.95E-02,-3.53E-01,-2.29E-01,6.29E+00,2.49E+00,9.98E-01,-5.52E-03,2.96E-03,2.98E-02,3.41E-01,2.76E-02,9.68E-04,-2.91E-02,-3.14E-01,-8.39E-02
,,7.03E+00,2.51E+00,9.98E-01,-5.54E-03,-1.12E-02,8.29E-02,4.89E-01,2.18E-02,4.32E-04,9.19E-02,-3.58E-01,-2.29E-01,6.29E+00,2.49E+00,9.98E-01,-5.52E-03,2.96E-03,2.98E-02,3.36E-01,2.84E-02,1.12E-03,-1.90E-02,-2.74E-01,-8.30E-02
,,7.03E+00,2.51E+00,9.98E-01,-4.89E-03,-1.24E-02,8.10E-02,4.80E-01,2.25E-02,3.76E-04,9.42E-02,-3.66E-01,-2.29E-01,6.45E+00,2.49E+00,9.98E-01,-5.53E-03,1.86E-03,3.15E-02,4.45E-01,3.26E-02,1.51E-03,7.01E-03,-1.88E-01,-7.99E-02
,,7.06E+00,2.49E+00,9.98E-01,-4.34E-03,-1.29E-02,8.11E-02,4.89E-01,9.44E-03,3.34E-04,9.64E-02,-3.72E-01,-2.27E-01,6.45E+00,2.49E+00,9.98E-01,-5.53E-03,1.86E-03,3.15E-02,4.39E-01,3.32E-02,1.36E-03,2.35E-02,-2.07E-01,-8.11E-02
,,7.06E+00,2.49E+00,9.98E-01,-4.34E-03,-1.29E-02,8.11E-02,4.80E-01,9.81E-03,4.20E-04,7.31E-02,-3.54E-01,-2.29E-01,6.45E+00,2.48E+00,9.98E-01,-4.78E-03,3.21E-03,3.04E-02,4.30E-01,2.36E-02,1.20E-03,3.74E-02,-2.21E-01,-8.29E-02
,,7.07E+00,2.48E+00,9.98E-01,-4.77E-03,-1.28E-02,8.14E-02,4.78E-01,4.18E-03,4.86E-04,5.08E-02,-3.41E-01,-2.31E-01,6.45E+00,2.48E+00,9.98E-01,-4.78E-03,3.21E-03,3.04E-02,4.28E-01,2.39E-02,1.16E-03,3.20E-02,-2.25E-01,-8.40E-02
,,7.07E+00,2.48E+00,9.98E-01,-4.77E-03,-1.28E-02,8.14E-02,4.68E-01,5.03E-03,5.32E-04,3.03E-02,-3.31E-01,-2.32E-01,6.53E+00,2.49E+00,9.98E-01,-4.14E-03,4.62E-03,2.94E-02,4.78E-01,3.19E-02,1.07E-03,2.32E-02,-2.30E-01,-8.62E-02
,,7.08E+00,2.48E+00,9.98E-01,-4.77E-03,-1.28E-02,8.14E-02,4.66E-01,5.96E-03,5.71E-04,1.61E-02,-3.22E-01,-2.32E-01,6.53E+00,2.49E+00,9.98E-01,-2.29E-03,5.66E-03,2.91E-02,4.72E-01,3.22E-02,7.75E-04,3.10E-02,-2.80E-01,-8.42E-02
,,7.13E+00,2.52E+00,9.98E-01,-5.21E-03,-1.33E-02,7.99E-02,4.90E-01,3.58E-02,5.68E-04,5.07E-03,-3.17E-01,-2.33E-01,6.48E+00,2.48E+00,9.98E-01,-2.29E-03,5.66E-03,2.91E-02,4.33E-01,2.56E-02,5.03E-04,3.50E-02,-3.27E-01,-8.25E-02
,,7.06E+00,2.53E+00,9.98E-01,-5.15E-03,-1.37E-02,8.11E-02,4.36E-01,4.17E-02,4.32E-04,4.96E-02,-3.40E-01,-2.24E-01,6.48E+00,2.48E+00,9.98E-01,-2.29E-03,5.66E-03,2.91E-02,4.31E-01,2.56E-02,4.82E-04,2.90E-02,-3.29E-01,-8.30E-02
,,7.06E+00,2.53E+00,9.98E-01,-5.15E-03,-1.37E-02,8.11E-02,4.26E-01,4.22E-02,4.54E-04,8.94E-02,-3.36E-01,-2.19E-01,6.47E+00,2.47E+00,9.98E-01,-6.12E-04,3.42E-03,3.18E-02,4.20E-01,1.64E-02,4.94E-04,7.03E-03,-3.31E-01,-8.50E-02
,,7.06E+00,2.53E+00,9.98E-01,-5.15E-03,-1.37E-02,8.11E-02,4.17E-01,4.25E-02,5.85E-04,1.20E-01,-3.11E-01,-2.17E-01,6.47E+00,2.47E+00,9.98E-01,-6.12E-04,3.42E-03,3.18E-02,4.17E-01,1.64E-02,4.91E-04,-4.43E-03,-3.29E-01,-8.74E-02
,,7.10E+00,2.49E+00,9.98E-01,-5.93E-03,-1.52E-02,8.24E-02,4.34E-01,1.54E-02,6.46E-04,1.18E-01,-2.99E-01,-2.20E-01,6.51E+00,2.48E+00,9.99E-01,3.89E-04,2.11E-03,2.98E-02,4.34E-01,2.58E-02,4.83E-04,-2.34E-02,-3.32E-01,-9.12E-02
,,7.10E+00,2.49E+00,9.98E-01,-5.93E-03,-1.52E-02,8.24E-02,4.25E-01,1.62E-02,6.54E-04,9.41E-02,-2.98E-01,-2.26E-01,6.51E+00,2.48E+00,9.99E-01,3.89E-04,2.11E-03,2.98E-02,4.31E-01,2.55E-02,4.31E-04,-2.19E-02,-3.38E-01,-8.97E-02
,,7.15E+00,2.53E+00,9.98E-01,-3.88E-03,-1.35E-02,8.13E-02,4.52E-01,4.65E-02,6.40E-04,7.66E-02,-2.92E-01,-2.30E-01,6.51E+00,2.49E+00,9.99E-01,3.19E-04,1.64E-03,3.17E-02,4.22E-01,3.17E-02,3.48E-04,-1.26E-02,-3.54E-01,-8.58E-02
,,7.15E+00,2.53E+00,9.98E-01,-3.88E-03,-1.35E-02,8.13E-02,4.43E-01,4.66E-02,6.90E-04,1.13E-01,-2.83E-01,-2.24E-01,6.51E+00,2.49E+00,9.99E-01,3.19E-04,1.64E-03,3.17E-02,4.16E-01,3.12E-02,2.87E-04,-1.73E-03,-3.59E-01,-8.59E-02
,,7.18E+00,2.52E+00,9.98E-01,-1.99E-03,-1.61E-02,8.33E-02,4.52E-01,3.46E-02,7.02E-04,1.42E-01,-2.77E-01,-2.19E-01,6.54E+00,2.48E+00,9.99E-01,6.03E-05,-2.44E-04,2.95E-02,4.36E-01,2.51E-02,3.33E-04,2.43E-03,-3.60E-01,-8.76E-02
,,7.18E+00,2.52E+00,9.98E-01,-1.99E-03,-1.61E-02,8.33E-02,4.43E-01,3.43E-02,6.96E-04,1.37E-01,-2.80E-01,-2.23E-01,6.54E+00,2.48E+00,9.99E-01,6.03E-05,-2.44E-04,2.95E-02,4.36E-01,2.51E-02,3.33E-04,2.43E-03,-3.60E-01,-8.76E-02
,,7.20E+00,2.52E+00,9.98E-01,2.84E-03,-1.42E-02,8.34E-02,4.47E-01,3.46E-02,6.61E-04,1.36E-01,-2.78E-01,-2.26E-01,6.58E+00,2.48E+00,9.99E-01,2.87E-04,-3.18E-03,2.83E-02,4.24E-01,2.36E-02,4.26E-04,-5.61E-03,-3.20E-01,-8.84E-02
,,7.20E+00,2.52E+00,9.98E-01,2.84E-03,-1.42E-02,8.34E-02,4.38E-01,3.36E-02,6.17E-04,1.26E-01,-2.89E-01,-2.28E-01,6.59E+00,2.49E+00,9.99E-01,-1.78E-04,-5.44E-03,3.01E-02,4.27E-01,2.37E-02,4.16E-04,-6.78E-03,-3.21E-01,-8.37E-02
,,7.22E+00,2.52E+00,9.98E-01,5.30E-03,-1.46E-02,8.24E-02,4.43E-01,3.31E-02,5.52E-04,1.20E-01,-2.96E-01,-2.30E-01,6.59E+00,2.49E+00,9.99E-01,-1.78E-04,-5.44E-03,3.01E-02,4.20E-01,2.34E-02,3.40E-04,-6.02E-03,-3.25E-01,-8.42E-02
,,7.22E+00,2.52E+00,9.98E-01,5.30E-03,-1.46E-02,8.24E-02,4.34E-01,3.15E-02,4.96E-04,1.11E-01,-3.10E-01,-2.30E-01,6.70E+00,2.48E+00,9.99E-01,-3.63E-04,-5.36E-03,3.06E-02,4.88E-01,1.99E-02,3.16E-04,-5.54E-03,-3.24E-01,-8.42E-02
,,7.24E+00,2.52E+00,9.98E-01,4.42E-03,-1.24E-02,8.28E-02,4.39E-01,3.07E-02,4.95E-04,1.05E-01,-3.06E-01,-2.30E-01,6.70E+00,2.48E+00,9.99E-01,-3.63E-04,-5.36E-03,3.06E-02,4.80E-01,1.97E-02,1.23E-04,-1.07E-02,-3.51E-01,-8.56E-02
,,7.24E+00,2.52E+00,9.98E-01,4.42E-03,-1.24E-02,8.28E-02,4.30E-01,2.94E-02,5.89E-04,1.01E-01,-2.93E-01,-2.30E-01,6.61E+00,2.47E+00,9.99E-01,3.38E-04,-4.20E-03,2.83E-02,4.13E-01,1.42E-02,1.42E-04,-1.92E-02,-3.47E-01,-8.71E-02
,,7.29E+00,2.54E+00,9.98E-01,7.27E-03,-1.28E-02,8.29E-02,4.61E-01,4.34E-02,5.74E-04,1.11E-01,-2.95E-01,-2.28E-01,6.61E+00,2.47E+00,9.99E-01,3.38E-04,-4.20E-03,2.83E-02,4.10E-01,1.41E-02,1.94E-04,-2.53E-02,-3.32E-01,-8.66E-02
,,7.28E+00,2.52E+00,9.98E-01,8.92E-03,-1.35E-02,8.23E-02,4.40E-01,2.70E-02,4.77E-04,1.28E-01,-3.12E-01,-2.26E-01,6.59E+00,2.51E+00,9.99E-01,-1.12E-03,-7.11E-03,2.88E-02,3.82E-01,4.21E-02,4.37E-04,-1.36E-02,-2.85E-01,-8.16E-02
,,7.28E+00,2.52E+00,9.98E-01,8.92E-03,-1.35E-02,8.23E-02,4.31E-01,2.45E-02,5.02E-04,1.11E-01,-3.13E-01,-2.28E-01,6.71E+00,2.49E+00,9.99E-01,-3.84E-03,-1.09E-02,3.07E-02,4.61E-01,2.57E-02,5.44E-04,5.43E-03,-2.65E-01,-7.76E-02
,,7.29E+00,2.52E+00,9.98E-01,9.48E-03,-1.31E-02,8.30E-02,4.36E-01,2.28E-02,5.19E-04,9.74E-02,-3.10E-01,-2.29E-01,6.71E+00,2.49E+00,9.99E-01,-3.84E-03,-1.09E-02,3.07E-02,4.48E-01,2.61E-02,5.66E-04,3.07E-02,-2.43E-01,-7.79E-02
,,7.29E+00,2.52E+00,9.98E-01,9.48E-03,-1.31E-02,8.30E-02,4.27E-01,2.06E-02,5.03E-04,8.63E-02,-3.19E-01,-2.30E-01,6.71E+00,2.49E+00,9.99E-01,-3.84E-03,-1.09E-02,3.07E-02,4.44E-01,2.62E-02,5.43E-04,3.13E-02,-2.42E-01,-7.93E-02
,,7.29E+00,2.52E+00,9.98E-01,9.48E-03,-1.31E-02,8.30E-02,4.27E-01,2.06E-02,5.03E-04,8.63E-02,-3.19E-01,-2.30E-01,6.70E+00,2.51E+00,9.99E-01,-2.39E-03,-8.47E-03,3.05E-02,4.25E-01,4.23E-02,4.69E-04,3.22E-02,-2.36E-01,-8.27E-02
,,7.29E+00,2.52E+00,9.98E-01,9.48E-03,-1.31E-02,8.30E-02,4.27E-01,2.06E-02,5.03E-04,8.63E-02,-3.19E-01,-2.30E-01,6.70E+00,2.51E+00,9.99E-01,-2.39E-03,-8.47E-03,3.05E-02,4.21E-01,4.22E-02,4.68E-04,4.63E-02,-2.32E-01,-8.12E-02
,,7.36E+00,2.54E+00,9.97E-01,1.37E-02,-1.43E-02,8.33E-02,4.27E-01,1.94E-02,8.72E-04,5.09E-02,-2.56E-01,-2.31E-01,6.69E+00,2.49E+00,9.99E-01,-1.21E-03,-7.92E-03,3.05E-02,4.02E-01,2.55E-02,4.70E-04,6.36E-02,-2.15E-01,-8.10E-02
,,7.36E+00,2.54E+00,9.97E-01,1.37E-02,-1.43E-02,8.33E-02,4.19E-01,1.64E-02,8.70E-04,6.00E-02,-2.62E-01,-2.30E-01,6.69E+00,2.49E+00,9.99E-01,-1.21E-03,-7.92E-03,3.05E-02,3.98E-01,2.54E-02,4.88E-04,5.67E-02,-2.07E-01,-8.25E-02
,,7.41E+00,2.51E+00,9.97E-01,1.56E-02,-1.35E-02,8.20E-02,4.47E-01,-5.81E-03,8.57E-04,4.80E-02,-2.60E-01,-2.32E-01,6.73E+00,2.51E+00,9.99E-01,2.50E-03,-8.05E-03,2.89E-02,4.18E-01,3.97E-02,4.40E-04,5.40E-02,-1.99E-01,-8.35E-02
,,7.41E+00,2.51E+00,9.97E-01,1.59E-02,-1.38E-02,8.19E-02,4.38E-01,-8.81E-03,9.06E-04,1.97E-02,-2.57E-01,-2.34E-01,6.72E+00,2.49E+00,9.99E-01,1.44E-03,-6.38E-03,3.03E-02,4.02E-01,2.43E-02,3.06E-04,6.41E-02,-2.09E-01,-7.96E-02
,,7.44E+00,2.53E+00,9.97E-01,1.59E-02,-1.38E-02,8.19E-02,4.52E-01,2.14E-03,8.76E-04,9.51E-03,-2.61E-01,-2.33E-01,6.72E+00,2.49E+00,9.99E-01,1.44E-03,-6.38E-03,3.03E-02,3.94E-01,2.35E-02,2.81E-04,4.79E-02,-2.10E-01,-8.27E-02
,,7.35E+00,2.49E+00,9.97E-01,1.52E-02,-1.46E-02,8.50E-02,3.78E-01,-3.09E-02,8.09E-04,1.29E-02,-2.75E-01,-2.29E-01,6.72E+00,2.49E+00,9.99E-01,1.44E-03,-6.38E-03,3.03E-02,3.91E-01,2.32E-02,2.72E-04,4.14E-02,-2.09E-01,-8.36E-02
,,7.35E+00,2.49E+00,9.97E-01,1.52E-02,-1.46E-02,8.50E-02,3.69E-01,-3.40E-02,1.10E-03,-3.74E-02,-2.27E-01,-2.38E-01,6.73E+00,2.49E+00,9.99E-01,3.46E-03,-5.99E-03,2.97E-02,3.92E-01,2.22E-02,1.99E-04,2.63E-02,-2.11E-01,-8.55E-02
,,7.41E+00,2.50E+00,9.97E-01,1.62E-02,-1.29E-02,8.39E-02,4.03E-01,-3.18E-02,1.22E-03,-7.13E-02,-2.02E-01,-2.43E-01,6.67E+00,2.51E+00,9.99E-01,5.63E-03,-7.42E-03,3.08E-02,3.40E-01,3.44E-02,1.20E-04,1.78E-02,-2.19E-01,-8.48E-02
,,7.41E+00,2.50E+00,9.97E-01,1.62E-02,-1.29E-02,8.39E-02,3.95E-01,-3.45E-02,1.26E-03,-9.41E-02,-2.00E-01,-2.43E-01,6.67E+00,2.51E+00,9.99E-01,5.63E-03,-7.42E-03,3.08E-02,3.37E-01,3.36E-02,2.17E-04,2.47E-02,-2.00E-01,-8.40E-02
,,7.40E+00,2.49E+00,9.97E-01,1.36E-02,-1.01E-02,8.37E-02,3.83E-01,-3.98E-02,1.24E-03,-1.15E-01,-1.95E-01,-2.44E-01,6.73E+00,2.49E+00,9.99E-01,6.05E-03,-4.15E-03,3.10E-02,3.69E-01,1.50E-02,4.47E-04,4.24E-02,-1.43E-01,-8.24E-02
,,7.40E+00,2.49E+00,9.97E-01,1.36E-02,-1.01E-02,8.37E-02,3.75E-01,-4.19E-02,1.31E-03,-1.29E-01,-1.90E-01,-2.44E-01,6.73E+00,2.49E+00,9.99E-01,6.05E-03,-4.15E-03,3.10E-02,3.69E-01,1.50E-02,4.47E-04,4.24E-02,-1.43E-01,-8.24E-02
,,7.53E+00,2.57E+00,9.97E-01,1.04E-02,-9.67E-03,8.12E-02,4.57E-01,8.65E-03,1.30E-03,-1.45E-01,-1.80E-01,-2.45E-01,6.77E+00,2.48E+00,9.99E-01,9.03E-03,-3.26E-03,3.13E-02,3.85E-01,8.99E-03,1.42E-04,-1.00E-02,-1.88E-01,-9.04E-02
,,7.53E+00,2.57E+00,9.97E-01,1.04E-02,-9.67E-03,8.12E-02,4.48E-01,6.57E-03,1.18E-03,-5.77E-02,-2.13E-01,-2.30E-01,6.77E+00,2.48E+00,9.99E-01,9.03E-03,-3.26E-03,3.13E-02,3.79E-01,7.11E-03,2.86E-05,-3.00E-02,-2.13E-01,-9.19E-02
,,7.44E+00,2.48E+00,9.97E-01,6.39E-03,-9.96E-03,8.06E-02,3.78E-01,-5.46E-02,1.01E-03,8.23E-03,-2.41E-01,-2.21E-01,6.77E+00,2.51E+00,9.99E-01,9.74E-03,4.77E-04,3.05E-02,3.71E-01,2.04E-02,-1.20E-04,-4.62E-02,-2.30E-01,-9.32E-02
,,7.44E+00,2.48E+00,9.97E-01,6.39E-03,-9.96E-03,8.06E-02,3.71E-01,-5.51E-02,1.25E-03,-4.58E-02,-2.06E-01,-2.29E-01,6.77E+00,2.51E+00,9.99E-01,9.74E-03,4.77E-04,3.05E-02,3.66E-01,1.83E-02,-1.74E-04,-3.26E-02,-2.44E-01,-8.92E-02
,,7.44E+00,2.48E+00,9.97E-01,6.39E-03,-9.96E-03,8.06E-02,3.70E-01,-5.57E-02,1.36E-03,-6.69E-02,-1.91E-01,-2.32E-01,6.84E+00,2.48E+00,9.99E-01,7.84E-03,5.28E-04,3.17E-02,4.11E-01,-5.01E-03,-2.48E-04,-2.35E-02,-2.54E-01,-8.59E-02
,,7.46E+00,2.52E+00,9.97E-01,6.91E-03,-7.15E-03,8.14E-02,3.71E-01,-2.67E-02,1.56E-03,-9.18E-02,-1.55E-01,-2.33E-01,6.84E+00,2.48E+00,9.99E-01,7.84E-03,5.28E-04,3.17E-02,4.08E-01,-5.73E-03,-2.72E-04,-3.90E-02,-2.61E-01,-8.87E-02
,,7.46E+00,2.52E+00,9.97E-01,6.91E-03,-7.15E-03,8.14E-02,3.67E-01,-2.71E-02,1.61E-03,-7.91E-02,-1.50E-01,-2.31E-01,6.77E+00,2.52E+00,9.99E-01,7.05E-03,-5.04E-04,3.20E-02,3.50E-01,2.09E-02,-3.43E-04,-7.83E-02,-2.81E-01,-9.41E-02
,,7.54E+00,2.57E+00,9.97E-01,3.37E-03,-4.94E-03,7.93E-02,4.13E-01,4.42E-03,1.54E-03,-2.05E-02,-1.59E-01,-2.23E-01,6.77E+00,2.52E+00,9.99E-01,7.05E-03,-5.04E-04,3.20E-02,3.47E-01,2.01E-02,-2.32E-04,-5.87E-02,-2.62E-01,-9.11E-02
,,7.54E+00,2.57E+00,9.97E-01,3.37E-03,-4.94E-03,7.93E-02,4.09E-01,4.06E-03,1.48E-03,1.41E-02,-1.78E-01,-2.18E-01,6.84E+00,2.50E+00,9.99E-01,6.06E-03,-8.74E-04,3.08E-02,3.91E-01,2.74E-03,-5.56E-05,-2.61E-02,-2.33E-01,-8.73E-02
,,7.54E+00,2.53E+00,9.96E-01,1.39E-03,-1.98E-03,8.08E-02,4.02E-01,-2.36E-02,1.24E-03,6.85E-02,-2.22E-01,-2.14E-01,6.84E+00,2.50E+00,9.99E-01,6.06E-03,-8.74E-04,3.08E-02,3.88E-01,2.14E-03,-8.25E-05,-2.86E-02,-2.40E-01,-8.76E-02
,,7.52E+00,2.54E+00,9.96E-01,1.67E-04,-6.54E-04,8.08E-02,3.82E-01,-1.89E-02,1.13E-03,6.20E-02,-2.45E-01,-2.18E-01,6.86E+00,2.50E+00,9.99E-01,5.06E-03,1.46E-03,3.23E-02,3.91E-01,6.70E-04,-2.33E-04,-3.40E-02,-2.66E-01,-8.88E-02
,,7.52E+00,2.54E+00,9.96E-01,1.67E-04,-6.54E-04,8.08E-02,3.76E-01,-1.85E-02,1.17E-03,6.84E-02,-2.52E-01,-2.20E-01,6.87E+00,2.50E+00,9.99E-01,7.89E-03,3.58E-03,3.06E-02,3.97E-01,-6.00E-04,-3.39E-04,-3.65E-02,-2.85E-01,-9.03E-02
,,7.55E+00,2.53E+00,9.96E-01,3.69E-03,2.48E-04,8.02E-02,3.89E-01,-2.38E-02,1.19E-03,7.63E-02,-2.56E-01,-2.21E-01,6.87E+00,2.50E+00,9.99E-01,7.89E-03,3.58E-03,3.06E-02,3.94E-01,-1.36E-03,-3.81E-04,-3.97E-02,-2.97E-01,-9.00E-02
,,7.55E+00,2.53E+00,9.96E-01,3.69E-03,2.48E-04,8.02E-02,3.83E-01,-2.42E-02,1.18E-03,6.49E-02,-2.74E-01,-2.23E-01,6.88E+00,2.52E+00,9.99E-01,7.39E-03,2.97E-03,2.88E-02,3.91E-01,1.21E-02,-3.94E-04,-3.37E-02,-3.08E-01,-8.73E-02
,,7.58E+00,2.54E+00,9.96E-01,2.68E-03,-6.03E-04,8.17E-02,4.02E-01,-2.00E-02,1.21E-03,6.07E-02,-2.78E-01,-2.23E-01,6.86E+00,2.52E+00,9.99E-01,5.27E-03,-1.10E-03,2.86E-02,3.70E-01,9.02E-03,-2.50E-04,-1.55E-02,-2.93E-01,-8.30E-02
,,7.58E+00,2.54E+00,9.96E-01,2.68E-03,-6.03E-04,8.17E-02,3.99E-01,-2.02E-02,1.26E-03,6.18E-02,-2.75E-01,-2.23E-01,6.85E+00,2.52E+00,9.99E-01,5.27E-03,-1.10E-03,2.86E-02,3.67E-01,8.42E-03,-1.49E-04,-7.72E-03,-2.76E-01,-8.15E-02
,,7.63E+00,2.47E+00,9.96E-01,4.18E-03,1.53E-03,7.96E-02,4.22E-01,-6.61E-02,1.32E-03,2.27E-02,-2.79E-01,-2.31E-01,6.90E+00,2.50E+00,9.99E-01,7.38E-03,3.99E-03,2.95E-02,3.91E-01,-7.86E-03,1.26E-04,1.23E-02,-2.24E-01,-7.79E-02
,,7.64E+00,2.45E+00,9.96E-01,2.73E-03,1.33E-03,7.89E-02,4.28E-01,-8.38E-02,1.27E-03,-5.11E-02,-3.00E-01,-2.38E-01,6.90E+00,2.50E+00,9.99E-01,7.38E-03,3.99E-03,2.95E-02,3.86E-01,-9.19E-03,1.00E-04,-1.03E-02,-2.33E-01,-8.21E-02
,,7.64E+00,2.45E+00,9.96E-01,2.73E-03,1.33E-03,7.89E-02,4.22E-01,-8.35E-02,1.22E-03,-1.27E-01,-3.24E-01,-2.42E-01,6.90E+00,2.50E+00,9.99E-01,7.38E-03,3.99E-03,2.95E-02,3.84E-01,-9.85E-03,9.31E-05,-1.94E-02,-2.36E-01,-8.34E-02
,,7.65E+00,2.45E+00,9.96E-01,2.73E-03,1.33E-03,7.89E-02,4.19E-01,-8.34E-02,1.19E-03,-1.82E-01,-3.41E-01,-2.43E-01,6.94E+00,2.49E+00,9.99E-01,4.95E-03,1.22E-03,3.02E-02,4.04E-01,-1.23E-02,-8.51E-07,-4.12E-02,-2.54E-01,-8.56E-02
,,7.61E+00,2.54E+00,9.96E-01,-8.54E-04,-1.30E-03,7.92E-02,3.84E-01,-1.59E-02,1.18E-03,-2.30E-01,-3.60E-01,-2.43E-01,6.94E+00,2.49E+00,9.99E-01,4.95E-03,1.22E-03,3.02E-02,4.01E-01,-1.26E-02,-4.47E-05,-4.52E-02,-2.65E-01,-8.63E-02
,,7.61E+00,2.54E+00,9.96E-01,-8.54E-04,-1.30E-03,7.92E-02,3.78E-01,-1.54E-02,1.32E-03,-1.36E-01,-3.43E-01,-2.27E-01,6.97E+00,2.48E+00,9.98E-01,7.47E-03,2.48E-03,3.03E-02,4.12E-01,-2.12E-02,-1.16E-04,-6.14E-02,-2.78E-01,-8.85E-02
,,7.71E+00,2.47E+00,9.96E-01,-4.11E-03,-1.93E-03,7.94E-02,4.44E-01,-6.67E-02,1.42E-03,-1.14E-01,-3.38E-01,-2.25E-01,6.98E+00,2.49E+00,9.98E-01,7.10E-03,2.54E-03,3.02E-02,4.15E-01,-1.62E-02,-6.40E-05,-8.02E-02,-2.72E-01,-9.04E-02
,,7.71E+00,2.48E+00,9.96E-01,-5.68E-03,-2.60E-03,7.83E-02,4.38E-01,-5.19E-02,1.44E-03,-1.37E-01,-3.46E-01,-2.29E-01,6.98E+00,2.49E+00,9.98E-01,7.10E-03,2.54E-03,3.02E-02,4.09E-01,-1.72E-02,-4.63E-05,-8.27E-02,-2.73E-01,-8.95E-02
,,7.71E+00,2.48E+00,9.96E-01,-5.68E-03,-2.60E-03,7.83E-02,4.32E-01,-4.97E-02,1.44E-03,-1.28E-01,-3.52E-01,-2.26E-01,6.98E+00,2.49E+00,9.98E-01,6.09E-03,-6.67E-04,3.02E-02,4.03E-01,-1.73E-02,-2.88E-05,-8.57E-02,-2.75E-01,-8.89E-02
,,7.70E+00,2.50E+00,9.96E-01,-1.09E-02,-2.60E-03,8.07E-02,4.20E-01,-3.45E-02,1.49E-03,-1.24E-01,-3.55E-01,-2.23E-01,6.98E+00,2.49E+00,9.98E-01,6.09E-03,-6.67E-04,3.02E-02,4.00E-01,-1.77E-02,-5.17E-06,-8.50E-02,-2.72E-01,-8.86E-02
,,7.70E+00,2.50E+00,9.96E-01,-1.09E-02,-2.60E-03,8.07E-02,4.14E-01,-3.15E-02,1.53E-03,-8.62E-02,-3.52E-01,-2.22E-01,6.99E+00,2.49E+00,9.98E-01,5.89E-03,3.20E-03,3.05E-02,4.03E-01,-1.93E-02,2.68E-05,-8.40E-02,-2.67E-01,-8.80E-02
,,7.78E+00,2.52E+00,9.97E-01,-1.35E-02,-4.50E-03,7.92E-02,4.61E-01,-1.78E-02,1.62E-03,-5.99E-02,-3.47E-01,-2.23E-01,6.99E+00,2.49E+00,9.98E-01,5.89E-03,3.20E-03,3.05E-02,4.01E-01,-1.97E-02,2.01E-05,-8.41E-02,-2.70E-01,-8.81E-02
,,7.78E+00,2.52E+00,9.97E-01,-1.35E-02,-4.50E-03,7.92E-02,4.55E-01,-1.47E-02,1.61E-03,-1.41E-02,-3.50E-01,-2.18E-01,7.01E+00,2.49E+00,9.98E-01,8.04E-03,2.93E-03,3.17E-02,4.04E-01,-2.18E-02,-1.83E-05,-8.57E-02,-2.81E-01,-8.87E-02
,,7.71E+00,2.51E+00,9.97E-01,-1.20E-02,-6.53E-03,7.59E-02,3.95E-01,-2.15E-02,1.78E-03,1.18E-02,-3.31E-01,-2.17E-01,7.02E+00,2.50E+00,9.98E-01,2.00E-03,3.53E-03,2.97E-02,4.04E-01,-1.84E-02,-5.29E-05,-9.50E-02,-2.90E-01,-9.20E-02
,,7.71E+00,2.51E+00,9.97E-01,-1.20E-02,-6.53E-03,7.59E-02,3.88E-01,-1.88E-02,2.00E-03,2.19E-02,-2.90E-01,-2.15E-01,7.02E+00,2.50E+00,9.98E-01,2.00E-03,3.53E-03,2.97E-02,4.02E-01,-1.85E-02,-7.59E-05,-8.77E-02,-2.96E-01,-9.00E-02
,,7.72E+00,2.54E+00,9.97E-01,-1.35E-02,-7.09E-03,7.70E-02,3.89E-01,9.00E-03,2.21E-03,5.28E-02,-2.58E-01,-2.10E-01,7.04E+00,2.49E+00,9.98E-01,2.00E-03,2.68E-03,3.00E-02,4.10E-01,-2.32E-02,-1.44E-04,-7.53E-02,-3.17E-01,-8.69E-02
,,7.76E+00,2.51E+00,9.97E-01,-1.50E-02,-4.34E-03,8.02E-02,4.08E-01,-1.08E-02,2.33E-03,9.89E-02,-2.31E-01,-2.04E-01,7.06E+00,2.47E+00,9.98E-01,7.53E-04,2.18E-03,2.99E-02,4.15E-01,-3.99E-02,-1.84E-04,-7.57E-02,-3.32E-01,-8.70E-02
,,7.76E+00,2.51E+00,9.97E-01,-1.50E-02,-4.34E-03,8.02E-02,4.02E-01,-8.28E-03,2.30E-03,9.71E-02,-2.34E-01,-2.11E-01,7.06E+00,2.47E+00,9.98E-01,7.53E-04,2.18E-03,2.99E-02,4.10E-01,-3.96E-02,-9.69E-05,-1.02E-01,-3.17E-01,-9.03E-02
,,7.80E+00,2.56E+00,9.97E-01,-1.15E-02,-5.28E-03,7.67E-02,4.22E-01,2.89E-02,2.26E-03,9.78E-02,-2.36E-01,-2.18E-01,7.06E+00,2.47E+00,9.98E-01,7.53E-04,2.18E-03,2.99E-02,4.07E-01,-3.93E-02,-5.73E-05,-1.13E-01,-3.11E-01,-9.13E-02
,,7.80E+00,2.56E+00,9.97E-01,-1.15E-02,-5.28E-03,7.67E-02,4.15E-01,3.07E-02,2.14E-03,1.57E-01,-2.59E-01,-2.08E-01,7.15E+00,2.41E+00,9.99E-01,8.01E-04,3.95E-04,2.89E-02,4.66E-01,-7.93E-02,-5.41E-05,-1.73E-01,-3.20E-01,-9.78E-02
,,7.80E+00,2.56E+00,9.97E-01,-1.15E-02,-5.28E-03,7.67E-02,4.11E-01,3.26E-02,2.06E-03,1.96E-01,-2.73E-01,-2.04E-01,7.15E+00,2.41E+00,9.99E-01,8.01E-04,3.95E-04,2.89E-02,4.63E-01,-7.88E-02,-1.60E-04,-2.11E-01,-3.40E-01,-1.01E-01
,,7.80E+00,2.56E+00,9.97E-01,-9.22E-03,-4.38E-03,7.70E-02,4.11E-01,3.36E-02,2.03E-03,2.13E-01,-2.79E-01,-2.02E-01,7.05E+00,2.49E+00,9.99E-01,-2.80E-03,-2.97E-04,2.93E-02,3.85E-01,-2.35E-02,-3.08E-04,-2.78E-01,-3.79E-01,-1.05E-01
,,7.76E+00,2.50E+00,9.97E-01,-9.22E-03,-4.38E-03,7.70E-02,3.73E-01,-1.73E-03,1.97E-03,2.18E-01,-2.87E-01,-2.05E-01,7.05E+00,2.49E+00,9.99E-01,-2.80E-03,-2.97E-04,2.93E-02,3.79E-01,-2.20E-02,-1.25E-04,-2.15E-01,-3.42E-01,-9.16E-02
,,7.76E+00,2.50E+00,9.97E-01,-9.22E-03,-4.38E-03,7.70E-02,3.70E-01,-8.76E-04,2.01E-03,1.94E-01,-2.80E-01,-2.09E-01,7.11E+00,2.47E+00,9.99E-01,-8.86E-03,-4.41E-03,2.85E-02,4.08E-01,-2.79E-02,8.97E-05,-1.60E-01,-3.15E-01,-8.44E-02
,,7.86E+00,2.50E+00,9.97E-01,-3.85E-03,-3.57E-03,7.94E-02,4.25E-01,-4.15E-03,2.05E-03,1.36E-01,-2.69E-01,-2.17E-01,7.12E+00,2.49E+00,9.99E-01,-1.33E-02,-4.95E-03,2.80E-02,4.08E-01,-1.47E-02,1.03E-04,-1.39E-01,-3.17E-01,-8.26E-02
,,7.86E+00,2.50E+00,9.97E-01,-3.85E-03,-3.57E-03,7.94E-02,4.22E-01,-3.77E-03,2.03E-03,1.17E-01,-2.73E-01,-2.19E-01,7.12E+00,2.49E+00,9.99E-01,-1.33E-02,-4.95E-03,2.80E-02,4.05E-01,-1.31E-02,7.44E-05,-1.17E-01,-3.20E-01,-8.00E-02
,,7.85E+00,2.51E+00,9.97E-01,-2.72E-03,-6.83E-04,7.84E-02,4.05E-01,5.49E-03,1.99E-03,8.15E-02,-2.76E-01,-2.23E-01,7.18E+00,2.46E+00,9.99E-01,-1.28E-02,-5.90E-03,2.86E-02,4.37E-01,-2.59E-02,5.55E-05,-5.91E-02,-3.25E-01,-7.47E-02
,,7.85E+00,2.51E+00,9.97E-01,-2.72E-03,-6.83E-04,7.84E-02,4.02E-01,5.70E-03,2.00E-03,7.80E-02,-2.76E-01,-2.23E-01,7.18E+00,2.46E+00,9.99E-01,-1.28E-02,-5.90E-03,2.86E-02,4.34E-01,-2.45E-02,4.08E-05,-6.32E-02,-3.25E-01,-7.71E-02
,,7.84E+00,2.47E+00,9.97E-01,-4.20E-04,-1.02E-03,7.71E-02,3.90E-01,-2.15E-02,2.02E-03,4.45E-02,-2.71E-01,-2.24E-01,7.10E+00,2.52E+00,9.99E-01,-1.46E-02,-7.80E-03,2.83E-02,3.69E-01,1.78E-02,1.91E-04,-3.61E-02,-3.01E-01,-7.66E-02
,,7.84E+00,2.47E+00,9.97E-01,-4.20E-04,-1.02E-03,7.71E-02,3.87E-01,-2.13E-02,2.04E-03,1.94E-02,-2.68E-01,-2.26E-01,7.10E+00,2.52E+00,9.99E-01,-1.46E-02,-7.80E-03,2.83E-02,3.66E-01,1.91E-02,2.94E-04,-5.39E-03,-2.78E-01,-7.35E-02
,,7.90E+00,2.49E+00,9.96E-01,1.26E-03,1.25E-03,7.70E-02,4.17E-01,-7.33E-03,2.00E-03,-2.57E-02,-2.73E-01,-2.26E-01,7.16E+00,2.49E+00,9.99E-01,-1.64E-02,-7.05E-03,2.85E-02,4.02E-01,4.52E-04,5.57E-04,5.48E-02,-2.29E-01,-6.73E-02
,,7.90E+00,2.49E+00,9.96E-01,1.26E-03,1.25E-03,7.70E-02,4.14E-01,-7.39E-03,1.94E-03,-2.86E-02,-2.86E-01,-2.25E-01,7.23E+00,2.48E+00,9.99E-01,-1.31E-02,-8.57E-03,2.80E-02,4.36E-01,-3.23E-03,4.69E-04,5.63E-02,-2.33E-01,-7.46E-02
,,7.93E+00,2.53E+00,9.96E-01,-8.42E-04,2.38E-03,7.68E-02,4.28E-01,1.82E-02,1.82E-03,-1.16E-02,-3.07E-01,-2.18E-01,7.23E+00,2.48E+00,9.99E-01,-1.31E-02,-8.57E-03,2.80E-02,4.32E-01,-1.94E-03,4.49E-04,4.66E-02,-2.33E-01,-7.65E-02
,,7.90E+00,2.49E+00,9.96E-01,-2.82E-03,2.65E-03,7.66E-02,4.04E-01,-8.04E-03,1.85E-03,2.89E-02,-3.07E-01,-2.12E-01,7.19E+00,2.49E+00,9.99E-01,-1.04E-02,-8.29E-03,2.85E-02,3.97E-01,9.26E-03,4.58E-04,3.12E-02,-2.22E-01,-7.94E-02
,,7.90E+00,2.49E+00,9.96E-01,-2.82E-03,2.65E-03,7.66E-02,3.98E-01,-7.96E-03,1.95E-03,1.31E-02,-2.89E-01,-2.15E-01,7.19E+00,2.49E+00,9.99E-01,-1.04E-02,-8.29E-03,2.85E-02,3.90E-01,1.11E-02,5.32E-04,3.25E-02,-2.01E-01,-7.93E-02
,,7.91E+00,2.49E+00,9.96E-01,-2.82E-03,2.65E-03,7.66E-02,3.96E-01,-7.36E-03,2.05E-03,1.64E-03,-2.74E-01,-2.16E-01,7.19E+00,2.49E+00,9.99E-01,-1.04E-02,-8.29E-03,2.85E-02,3.86E-01,1.21E-02,5.65E-04,3.34E-02,-1.92E-01,-7.93E-02
,,7.92E+00,2.56E+00,9.96E-01,-2.99E-03,2.19E-03,7.72E-02,4.00E-01,4.31E-02,2.12E-03,-8.94E-03,-2.63E-01,-2.17E-01,7.17E+00,2.50E+00,9.99E-01,-1.12E-02,-6.59E-03,3.04E-02,3.58E-01,2.44E-02,6.89E-04,4.53E-02,-1.58E-01,-7.78E-02
,,7.92E+00,2.56E+00,9.96E-01,-2.99E-03,2.19E-03,7.72E-02,3.94E-01,4.31E-02,2.15E-03,7.25E-02,-2.60E-01,-2.07E-01,7.17E+00,2.50E+00,9.99E-01,-1.12E-02,-6.59E-03,3.04E-02,3.58E-01,2.44E-02,6.89E-04,4.53E-02,-1.58E-01,-7.78E-02
,,7.87E+00,2.49E+00,9.96E-01,-1.68E-03,1.40E-03,7.70E-02,3.56E-01,-4.31E-03,2.17E-03,1.38E-01,-2.58E-01,-2.01E-01,7.22E+00,2.49E+00,9.99E-01,-8.00E-03,-9.56E-03,3.09E-02,3.83E-01,1.82E-02,7.95E-04,6.88E-02,-1.24E-01,-8.00E-02
,,7.87E+00,2.49E+00,9.96E-01,-1.68E-03,1.40E-03,7.70E-02,3.52E-01,-4.00E-03,2.35E-03,9.49E-02,-2.25E-01,-2.10E-01,7.22E+00,2.49E+00,9.99E-01,-8.00E-03,-9.56E-03,3.09E-02,3.79E-01,1.89E-02,7.63E-04,6.42E-02,-1.28E-01,-8.16E-02
,,7.90E+00,2.50E+00,9.96E-01,2.12E-03,3.75E-03,7.52E-02,3.69E-01,-4.75E-04,2.44E-03,6.65E-02,-2.06E-01,-2.15E-01,7.17E+00,2.48E+00,9.99E-01,-7.89E-03,-7.06E-03,2.77E-02,3.35E-01,1.81E-02,7.12E-04,5.23E-02,-1.20E-01,-8.49E-02
,,7.90E+00,2.50E+00,9.96E-01,2.12E-03,3.75E-03,7.52E-02,3.67E-01,-6.93E-04,2.45E-03,5.44E-02,-2.04E-01,-2.15E-01,7.17E+00,2.48E+00,9.99E-01,-7.89E-03,-7.06E-03,2.77E-02,3.32E-01,1.87E-02,7.67E-04,4.84E-02,-1.09E-01,-8.37E-02
,,8.02E+00,2.51E+00,9.96E-01,2.34E-03,7.40E-03,7.65E-02,4.44E-01,9.88E-03,2.36E-03,3.67E-02,-2.12E-01,-2.14E-01,7.26E+00,2.48E+00,9.99E-01,-5.13E-03,-5.87E-03,2.85E-02,3.81E-01,1.52E-02,7.25E-04,3.52E-02,-1.01E-01,-8.20E-02
,,8.02E+00,2.51E+00,9.96E-01,1.32E-03,8.64E-03,7.53E-02,4.34E-01,3.03E-03,2.16E-03,4.16E-02,-2.43E-01,-2.14E-01,7.23E+00,2.47E+00,9.99E-01,-2.59E-03,-3.97E-03,2.96E-02,3.55E-01,9.99E-03,4.90E-04,2.21E-02,-1.30E-01,-8.21E-02
,,8.02E+00,2.51E+00,9.96E-01,1.32E-03,8.64E-03,7.53E-02,4.29E-01,2.58E-03,2.09E-03,3.57E-02,-2.62E-01,-2.13E-01,7.23E+00,2.47E+00,9.99E-01,-2.59E-03,-3.97E-03,2.96E-02,3.52E-01,1.01E-02,4.79E-04,9.16E-03,-1.34E-01,-8.40E-02
,,8.02E+00,2.49E+00,9.96E-01,2.64E-03,9.34E-03,7.64E-02,4.31E-01,-6.17E-03,2.03E-03,3.20E-02,-2.76E-01,-2.12E-01,7.28E+00,2.49E+00,9.99E-01,-1.50E-03,-1.18E-03,2.95E-02,3.81E-01,2.51E-02,4.14E-04,-2.16E-02,-1.37E-01,-8.77E-02
,,8.02E+00,2.49E+00,9.96E-01,2.64E-03,9.34E-03,7.64E-02,4.27E-01,-6.61E-03,1.98E-03,1.19E-02,-2.92E-01,-2.15E-01,7.28E+00,2.49E+00,9.99E-01,-1.50E-03,-1.18E-03,2.95E-02,3.78E-01,2.51E-02,3.27E-04,-1.51E-02,-1.56E-01,-8.61E-02
,,8.10E+00,2.53E+00,9.96E-01,3.20E-03,1.02E-02,7.60E-02,4.73E-01,1.86E-02,1.94E-03,-4.27E-03,-3.03E-01,-2.17E-01,7.34E+00,2.45E+00,9.99E-01,-2.22E-03,-1.77E-03,2.72E-02,4.11E-01,-3.59E-03,-7.99E-06,-2.61E-02,-2.18E-01,-8.66E-02
,,8.10E+00,2.53E+00,9.96E-01,3.20E-03,1.02E-02,7.60E-02,4.68E-01,1.77E-02,1.89E-03,2.93E-02,-3.19E-01,-2.11E-01,7.34E+00,2.45E+00,9.99E-01,-2.22E-03,-1.77E-03,2.72E-02,4.11E-01,-3.59E-03,-7.99E-06,-2.61E-02,-2.18E-01,-8.66E-02
,,8.08E+00,2.51E+00,9.96E-01,3.97E-03,1.40E-02,7.62E-02,4.55E-01,3.09E-03,1.88E-03,4.07E-02,-3.26E-01,-2.10E-01,7.31E+00,2.49E+00,9.99E-01,-1.84E-04,-1.71E-03,2.99E-02,3.77E-01,2.65E-02,-3.02E-04,-6.45E-02,-2.85E-01,-8.49E-02
,,8.08E+00,2.51E+00,9.96E-01,3.97E-03,1.40E-02,7.62E-02,4.51E-01,2.25E-03,1.88E-03,3.61E-02,-3.31E-01,-2.12E-01,7.31E+00,2.49E+00,9.99E-01,-1.84E-04,-1.71E-03,2.99E-02,3.72E-01,2.61E-02,-1.81E-04,-4.08E-02,-2.66E-01,-8.26E-02
,,8.12E+00,2.50E+00,9.96E-01,5.24E-03,9.44E-03,7.52E-02,4.75E-01,-4.78E-03,1.92E-03,3.35E-02,-3.38E-01,-2.13E-01,7.36E+00,2.50E+00,9.99E-01,-4.34E-03,-7.83E-03,3.02E-02,3.99E-01,3.25E-02,-3.88E-06,-2.57E-02,-2.52E-01,-8.12E-02
,,8.12E+00,2.50E+00,9.96E-01,5.24E-03,9.44E-03,7.52E-02,4.70E-01,-5.82E-03,1.82E-03,1.76E-02,-3.58E-01,-2.14E-01,7.36E+00,2.50E+00,9.99E-01,-4.34E-03,-7.83E-03,3.02E-02,3.92E-01,3.29E-02,-3.45E-05,4.38E-03,-2.59E-01,-7.93E-02
,,8.13E+00,2.47E+00,9.96E-01,3.39E-03,9.17E-03,7.43E-02,4.72E-01,-3.03E-02,1.81E-03,5.14E-03,-3.73E-01,-2.15E-01,7.36E+00,2.50E+00,9.99E-01,-4.34E-03,-7.83E-03,3.02E-02,3.88E-01,3.31E-02,-4.40E-05,1.62E-02,-2.62E-01,-7.89E-02
,,8.13E+00,2.47E+00,9.96E-01,3.39E-03,9.17E-03,7.43E-02,4.67E-01,-3.11E-02,1.73E-03,-4.18E-02,-3.89E-01,-2.18E-01,7.30E+00,2.53E+00,9.99E-01,-2.87E-03,-4.81E-03,2.91E-02,3.38E-01,5.62E-02,7.15E-05,6.52E-02,-2.49E-01,-7.58E-02
,,8.13E+00,2.50E+00,9.97E-01,5.96E-03,9.23E-03,7.45E-02,4.61E-01,-6.79E-03,1.74E-03,-7.52E-02,-4.00E-01,-2.19E-01,7.36E+00,2.47E+00,9.99E-01,-4.21E-03,-8.48E-03,2.96E-02,3.72E-01,1.28E-02,2.72E-04,1.08E-01,-2.22E-01,-7.16E-02
,,8.13E+00,2.50E+00,9.97E-01,5.96E-03,9.23E-03,7.45E-02,4.56E-01,-7.29E-03,1.69E-03,-6.16E-02,-4.07E-01,-2.15E-01,7.36E+00,2.47E+00,9.99E-01,-4.21E-03,-8.48E-03,2.96E-02,3.66E-01,1.30E-02,2.30E-04,6.61E-02,-2.28E-01,-7.97E-02
,,8.14E+00,2.52E+00,9.97E-01,1.41E-03,6.92E-03,7.36E-02,4.58E-01,5.94E-03,1.75E-03,-5.57E-02,-4.14E-01,-2.13E-01,7.37E+00,2.49E+00,9.99E-01,1.02E-04,-8.55E-03,2.88E-02,3.66E-01,2.89E-02,2.25E-04,3.59E-02,-2.31E-01,-8.52E-02
,,8.14E+00,2.52E+00,9.97E-01,1.41E-03,6.92E-03,7.36E-02,4.53E-01,5.91E-03,1.69E-03,-1.68E-02,-4.20E-01,-2.07E-01,7.37E+00,2.49E+00,9.99E-01,1.02E-04,-8.55E-03,2.88E-02,3.59E-01,2.86E-02,1.74E-04,3.44E-02,-2.38E-01,-8.34E-02
,,8.14E+00,2.52E+00,9.97E-01,3.77E-04,5.56E-03,7.18E-02,4.45E-01,1.07E-03,1.73E-03,1.95E-02,-4.26E-01,-2.04E-01,7.38E+00,2.49E+00,9.99E-01,-6.20E-04,-1.06E-02,2.77E-02,3.62E-01,2.87E-02,1.50E-04,3.38E-02,-2.47E-01,-8.21E-02
,,8.14E+00,2.52E+00,9.97E-01,3.77E-04,5.56E-03,7.18E-02,4.43E-01,1.01E-03,1.71E-03,2.59E-02,-4.26E-01,-2.02E-01,7.38E+00,2.49E+00,9.99E-01,-6.20E-04,-1.06E-02,2.77E-02,3.59E-01,2.86E-02,1.20E-04,3.42E-02,-2.51E-01,-8.10E-02
,,8.12E+00,2.51E+00,9.97E-01,1.13E-03,3.71E-03,7.32E-02,4.21E-01,-5.17E-03,1.79E-03,3.74E-02,-4.27E-01,-1.99E-01,7.45E+00,2.54E+00,9.99E-01,-1.33E-04,-1.06E-02,2.74E-02,3.92E-01,5.74E-02,8.34E-05,6.17E-02,-2.58E-01,-7.49E-02
,,8.12E+00,2.51E+00,9.97E-01,1.13E-03,3.71E-03,7.32E-02,4.15E-01,-5.47E-03,1.80E-03,3.84E-02,-4.16E-01,-2.00E-01,7.42E+00,2.46E+00,9.99E-01,-1.33E-04,-1.06E-02,2.74E-02,3.64E-01,5.09E-03,4.68E-05,1.10E-01,-2.62E-01,-6.86E-02
,,8.18E+00,2.54E+00,9.97E-01,2.94E-04,3.27E-03,7.33E-02,4.55E-01,1.54E-02,1.95E-03,3.16E-02,-3.98E-01,-2.02E-01,7.41E+00,2.50E+00,9.99E-01,1.51E-03,-1.08E-02,2.75E-02,3.52E-01,2.73E-02,1.66E-04,7.01E-02,-2.43E-01,-7.49E-02
,,8.18E+00,2.54E+00,9.97E-01,2.94E-04,3.27E-03,7.33E-02,4.50E-01,1.56E-02,1.96E-03,6.62E-02,-3.85E-01,-1.99E-01,7.44E+00,2.46E+00,9.99E-01,4.27E-03,-1.35E-02,2.87E-02,3.61E-01,-5.40E-04,2.52E-04,3.34E-02,-2.32E-01,-7.99E-02
,,8.18E+00,2.48E+00,9.97E-01,-2.30E-04,1.99E-03,7.47E-02,4.41E-01,-2.84E-02,2.05E-03,9.69E-02,-3.74E-01,-1.95E-01,7.44E+00,2.46E+00,9.99E-01,4.27E-03,-1.35E-02,2.87E-02,3.53E-01,-1.37E-03,2.56E-04,-1.93E-02,-2.25E-01,-8.62E-02
,,8.18E+00,2.48E+00,9.97E-01,-2.30E-04,1.99E-03,7.47E-02,4.35E-01,-2.80E-02,2.06E-03,3.88E-02,-3.60E-01,-2.06E-01,7.44E+00,2.50E+00,9.99E-01,5.08E-03,-1.27E-02,2.87E-02,3.49E-01,2.54E-02,2.88E-04,-5.79E-02,-2.17E-01,-8.91E-02
,,8.18E+00,2.51E+00,9.97E-01,1.37E-03,2.07E-03,7.46E-02,4.31E-01,-5.43E-03,2.12E-03,-4.05E-03,-3.48E-01,-2.12E-01,7.44E+00,2.50E+00,9.99E-01,5.08E-03,-1.27E-02,2.87E-02,3.41E-01,2.43E-02,2.79E-04,-3.94E-02,-2.12E-01,-8.45E-02
,,8.18E+00,2.51E+00,9.97E-01,1.37E-03,2.07E-03,7.46E-02,4.25E-01,-5.37E-03,2.11E-03,2.74E-03,-3.37E-01,-2.11E-01,7.40E+00,2.47E+00,9.99E-01,6.95E-03,-1.37E-02,2.70E-02,3.02E-01,3.85E-03,2.89E-04,-2.35E-02,-2.09E-01,-8.28E-02
,,8.24E+00,2.54E+00,9.97E-01,1.97E-03,4.94E-04,7.24E-02,4.62E-01,1.67E-02,2.06E-03,2.78E-02,-3.45E-01,-2.07E-01,7.40E+00,2.47E+00,9.99E-01,6.95E-03,-1.37E-02,2.70E-02,2.95E-01,2.45E-03,4.30E-04,-5.12E-02,-1.76E-01,-8.39E-02
,,8.24E+00,2.54E+00,9.97E-01,1.97E-03,4.94E-04,7.24E-02,4.56E-01,1.61E-02,1.88E-03,6.33E-02,-3.67E-01,-2.01E-01,7.45E+00,2.48E+00,9.99E-01,5.13E-03,-1.48E-02,2.91E-02,3.24E-01,5.83E-03,4.76E-04,-6.74E-02,-1.62E-01,-8.35E-02
,,8.21E+00,2.47E+00,9.97E-01,1.63E-03,3.71E-04,7.33E-02,4.26E-01,-3.53E-02,1.77E-03,9.03E-02,-3.85E-01,-1.97E-01,7.45E+00,2.48E+00,9.99E-01,5.13E-03,-1.48E-02,2.91E-02,3.20E-01,5.31E-03,4.56E-04,-7.07E-02,-1.63E-01,-8.40E-02
,,8.21E+00,2.47E+00,9.97E-01,1.63E-03,3.71E-04,7.33E-02,4.23E-01,-3.58E-02,1.69E-03,1.02E-01,-3.94E-01,-1.97E-01,7.48E+00,2.50E+00,9.99E-01,9.00E-03,-1.56E-02,2.80E-02,3.33E-01,1.87E-02,4.29E-04,-6.57E-02,-1.54E-01,-8.36E-02
,,8.21E+00,2.47E+00,9.97E-01,4.22E-04,-1.77E-05,7.15E-02,4.17E-01,-3.56E-02,1.68E-03,-1.74E-02,-3.77E-01,-2.17E-01,7.52E+00,2.48E+00,9.99E-01,7.76E-03,-1.56E-02,2.78E-02,3.54E-01,3.65E-03,4.62E-04,-5.31E-02,-1.36E-01,-8.10E-02
,,8.30E+00,2.51E+00,9.97E-01,4.22E-04,-1.77E-05,7.15E-02,4.71E-01,-4.98E-03,1.73E-03,-5.99E-02,-3.67E-01,-2.16E-01,7.52E+00,2.48E+00,9.99E-01,7.76E-03,-1.56E-02,2.78E-02,3.46E-01,1.98E-03,4.03E-04,-6.53E-02,-1.45E-01,-8.20E-02
,,8.25E+00,2.49E+00,9.98E-01,6.74E-04,4.79E-05,7.50E-02,4.32E-01,-2.12E-02,1.67E-03,-3.04E-02,-3.76E-01,-2.05E-01,7.53E+00,2.51E+00,9.99E-01,6.70E-03,-1.57E-02,2.81E-02,3.42E-01,1.83E-02,3.03E-04,-5.88E-02,-1.52E-01,-8.02E-02
,,8.25E+00,2.49E+00,9.98E-01,6.74E-04,4.79E-05,7.50E-02,4.26E-01,-2.10E-02,1.72E-03,-4.12E-02,-3.53E-01,-2.09E-01,7.53E+00,2.51E+00,9.99E-01,5.40E-03,-1.39E-02,2.78E-02,3.34E-01,1.68E-02,2.73E-04,-3.97E-02,-1.56E-01,-7.81E-02
,,8.34E+00,2.52E+00,9.98E-01,-3.59E-03,-2.17E-03,7.43E-02,4.82E-01,-6.72E-04,1.82E-03,-5.23E-02,-3.33E-01,-2.12E-01,7.52E+00,2.50E+00,9.99E-01,5.40E-03,-1.39E-02,2.78E-02,3.22E-01,1.16E-02,2.14E-04,-2.73E-02,-1.58E-01,-7.71E-02
,,8.34E+00,2.52E+00,9.98E-01,-4.41E-03,-1.42E-03,7.24E-02,4.74E-01,8.41E-05,1.77E-03,-1.51E-02,-3.30E-01,-2.08E-01,7.53E+00,2.50E+00,9.99E-01,5.39E-03,-1.32E-02,2.72E-02,3.24E-01,1.05E-02,1.85E-04,-2.23E-02,-1.55E-01,-7.76E-02
,,8.37E+00,2.52E+00,9.98E-01,-4.41E-03,-1.42E-03,7.24E-02,4.89E-01,4.64E-03,1.70E-03,1.71E-02,-3.36E-01,-2.03E-01,7.53E+00,2.50E+00,9.99E-01,5.39E-03,-1.32E-02,2.72E-02,3.17E-01,9.32E-03,1.72E-04,-1.91E-02,-1.59E-01,-7.70E-02
,,8.37E+00,2.52E+00,9.98E-01,-4.41E-03,-1.42E-03,7.24E-02,4.89E-01,4.64E-03,1.70E-03,1.71E-02,-3.36E-01,-2.03E-01,7.55E+00,2.50E+00,9.99E-01,6.65E-03,-1.00E-02,2.77E-02,3.19E-01,8.06E-03,9.93E-05,-1.75E-02,-1.64E-01,-7.68E-02
,,8.37E+00,2.52E+00,9.98E-01,-5.73E-03,-2.69E-03,7.22E-02,4.72E-01,6.34E-03,1.49E-03,6.84E-02,-3.58E-01,-1.97E-01,7.55E+00,2.50E+00,9.99E-01,6.65E-03,-1.00E-02,2.77E-02,3.12E-01,6.66E-03,6.86E-05,-1.86E-02,-1.74E-01,-7.74E-02
,,8.38E+00,2.52E+00,9.98E-01,-5.73E-03,-2.69E-03,7.22E-02,4.68E-01,7.38E-03,1.43E-03,8.33E-02,-3.60E-01,-1.96E-01,7.56E+00,2.50E+00,9.99E-01,7.19E-03,-1.21E-02,2.69E-02,3.15E-01,5.27E-03,9.10E-06,-1.97E-02,-1.81E-01,-7.84E-02
,,8.40E+00,2.47E+00,9.98E-01,-4.50E-03,-3.09E-03,7.14E-02,4.76E-01,-2.99E-02,1.37E-03,6.02E-02,-3.68E-01,-2.01E-01,7.56E+00,2.50E+00,9.99E-01,7.19E-03,-1.21E-02,2.69E-02,3.08E-01,3.81E-03,1.70E-04,-2.21E-02,-1.54E-01,-7.78E-02
,,8.43E+00,2.49E+00,9.98E-01,-1.77E-03,-2.33E-03,7.01E-02,4.90E-01,-8.68E-03,1.30E-03,1.21E-02,-3.78E-01,-2.07E-01,7.57E+00,2.48E+00,9.99E-01,8.11E-03,-1.10E-02,2.93E-02,3.12E-01,-9.24E-03,2.72E-04,-2.35E-02,-1.30E-01,-7.57E-02
,,8.43E+00,2.50E+00,9.98E-01,-1.77E-03,-2.33E-03,7.01E-02,4.83E-01,-7.77E-03,1.25E-03,-8.53E-03,-3.77E-01,-2.07E-01,7.58E+00,2.48E+00,9.99E-01,8.11E-03,-1.10E-02,2.93E-02,3.06E-01,-1.08E-02,3.49E-04,-4.77E-02,-1.20E-01,-8.13E-02
,,8.41E+00,2.49E+00,9.98E-01,-3.21E-03,-2.97E-03,7.14E-02,4.68E-01,-1.25E-02,1.30E-03,-7.84E-03,-3.73E-01,-2.04E-01,7.61E+00,2.46E+00,9.99E-01,8.58E-03,-7.60E-03,2.93E-02,3.23E-01,-2.98E-02,3.55E-04,-6.50E-02,-1.08E-01,-8.44E-02
,,8.41E+00,2.49E+00,9.98E-01,-3.21E-03,-2.97E-03,7.14E-02,4.56E-01,-1.14E-02,1.35E-03,-1.03E-02,-3.47E-01,-2.02E-01,7.61E+00,2.46E+00,9.99E-01,8.58E-03,-7.60E-03,2.93E-02,3.17E-01,-3.12E-02,3.17E-04,-1.10E-01,-1.22E-01,-8.99E-02
,,8.39E+00,2.47E+00,9.98E-01,-3.29E-03,-2.51E-03,7.19E-02,4.36E-01,-2.20E-02,1.43E-03,-1.29E-02,-3.28E-01,-2.02E-01,7.60E+00,2.50E+00,9.98E-01,7.61E-03,-6.34E-03,2.66E-02,3.03E-01,-3.44E-03,2.19E-04,-1.45E-01,-1.31E-01,-9.44E-02
,,8.39E+00,2.47E+00,9.98E-01,-3.29E-03,-2.51E-03,7.19E-02,4.29E-01,-2.10E-02,1.51E-03,-3.38E-02,-3.01E-01,-2.05E-01,7.60E+00,2.50E+00,9.98E-01,7.61E-03,-6.34E-03,2.66E-02,2.97E-01,-4.52E-03,2.58E-04,-1.17E-01,-1.32E-01,-8.58E-02
,,8.42E+00,2.48E+00,9.98E-01,-2.80E-03,-6.23E-03,7.08E-02,4.40E-01,-1.17E-02,1.59E-03,-4.97E-02,-2.80E-01,-2.07E-01,7.61E+00,2.50E+00,9.98E-01,4.84E-03,-5.32E-03,2.66E-02,3.00E-01,-5.99E-03,2.33E-04,-9.98E-02,-1.30E-01,-8.09E-02
,,8.42E+00,2.48E+00,9.98E-01,-2.80E-03,-6.23E-03,7.08E-02,4.37E-01,-1.13E-02,1.58E-03,-4.75E-02,-2.75E-01,-2.06E-01,7.61E+00,2.50E+00,9.98E-01,4.84E-03,-5.32E-03,2.66E-02,2.95E-01,-6.81E-03,2.49E-04,-8.22E-02,-1.37E-01,-7.77E-02
,,8.53E+00,2.48E+00,9.98E-01,-6.13E-03,-2.34E-03,7.01E-02,5.04E-01,-1.39E-02,1.46E-03,-4.43E-02,-2.75E-01,-2.02E-01,7.62E+00,2.50E+00,9.98E-01,3.75E-03,-5.63E-03,2.76E-02,2.98E-01,-7.71E-03,1.93E-04,-6.99E-02,-1.44E-01,-7.61E-02
,,8.45E+00,2.49E+00,9.98E-01,-9.53E-03,-3.82E-03,7.08E-02,4.40E-01,-4.50E-03,1.26E-03,-4.45E-02,-3.02E-01,-2.00E-01,7.62E+00,2.50E+00,9.98E-01,3.75E-03,-5.63E-03,2.76E-02,2.93E-01,-8.30E-03,2.04E-04,-6.02E-02,-1.52E-01,-7.63E-02
,,8.45E+00,2.49E+00,9.98E-01,-9.53E-03,-3.82E-03,7.08E-02,4.31E-01,-2.38E-03,1.27E-03,-3.12E-02,-2.93E-01,-1.98E-01,7.63E+00,2.50E+00,9.98E-01,3.31E-03,-4.42E-03,2.91E-02,2.96E-01,-9.14E-03,1.66E-04,-5.38E-02,-1.56E-01,-7.56E-02
,,8.51E+00,2.52E+00,9.98E-01,-9.67E-03,-3.83E-03,7.03E-02,4.65E-01,2.17E-02,1.33E-03,9.18E-03,-2.74E-01,-1.94E-01,7.63E+00,2.50E+00,9.98E-01,3.31E-03,-4.42E-03,2.91E-02,2.91E-01,-9.64E-03,1.64E-04,-4.90E-02,-1.67E-01,-7.79E-02
,,8.51E+00,2.52E+00,9.98E-01,-9.67E-03,-3.83E-03,7.03E-02,4.58E-01,2.33E-02,1.28E-03,6.01E-02,-2.77E-01,-1.89E-01,7.63E+00,2.51E+00,9.98E-01,3.30E-03,-1.69E-03,2.81E-02,2.81E-01,-3.83E-03,1.25E-04,-4.60E-02,-1.73E-01,-8.02E-02
,,8.52E+00,2.51E+00,9.98E-01,-1.02E-02,-9.55E-04,6.88E-02,4.57E-01,1.78E-02,1.19E-03,9.64E-02,-2.75E-01,-1.88E-01,7.63E+00,2.51E+00,9.98E-01,3.30E-03,-1.69E-03,2.81E-02,2.77E-01,-4.34E-03,1.64E-04,-3.29E-02,-1.77E-01,-7.86E-02
,,8.52E+00,2.51E+00,9.98E-01,-1.02E-02,-9.55E-04,6.88E-02,4.51E-01,1.95E-02,1.14E-03,1.09E-01,-2.81E-01,-1.87E-01,7.63E+00,2.51E+00,9.98E-01,3.30E-03,-1.69E-03,2.81E-02,2.73E-01,-4.91E-03,2.10E-04,-2.37E-02,-1.79E-01,-7.79E-02
,,8.53E+00,2.51E+00,9.98E-01,-7.75E-03,2.47E-04,7.02E-02,4.50E-01,2.14E-02,1.10E-03,1.22E-01,-2.84E-01,-1.86E-01,7.66E+00,2.50E+00,9.98E-01,3.61E-03,-2.56E-03,2.61E-02,2.90E-01,-1.24E-02,2.20E-04,-1.69E-02,-1.79E-01,-7.91E-02
,,8.52E+00,2.52E+00,9.98E-01,-7.75E-03,2.47E-04,7.02E-02,4.42E-01,2.59E-02,9.89E-04,1.26E-01,-2.92E-01,-1.88E-01,7.66E+00,2.50E+00,9.98E-01,3.61E-03,-2.56E-03,2.61E-02,2.86E-01,-1.30E-02,3.70E-04,-2.49E-02,-1.60E-01,-7.81E-02
,,8.52E+00,2.52E+00,9.98E-01,-7.75E-03,2.47E-04,7.02E-02,4.35E-01,2.70E-02,9.62E-04,1.36E-01,-2.95E-01,-1.89E-01,7.69E+00,2.52E+00,9.98E-01,3.00E-03,5.14E-04,2.80E-02,3.03E-01,1.87E-03,4.66E-04,-3.19E-02,-1.42E-01,-7.59E-02
,,8.59E+00,2.53E+00,9.98E-01,-8.66E-03,2.29E-03,7.01E-02,4.74E-01,3.48E-02,8.09E-04,1.50E-01,-3.13E-01,-1.88E-01,7.69E+00,2.52E+00,9.98E-01,3.00E-03,5.15E-04,2.80E-02,2.99E-01,1.42E-03,4.82E-04,-9.02E-03,-1.49E-01,-7.44E-02
,,8.55E+00,2.51E+00,9.98E-01,-6.44E-03,5.40E-03,6.60E-02,4.43E-01,2.36E-02,5.96E-04,1.68E-01,-3.45E-01,-1.90E-01,7.69E+00,2.52E+00,9.98E-01,3.00E-03,5.15E-04,2.80E-02,2.95E-01,8.20E-04,5.06E-04,7.31E-03,-1.54E-01,-7.40E-02
,,8.55E+00,2.51E+00,9.98E-01,-6.44E-03,5.40E-03,6.60E-02,4.37E-01,2.42E-02,5.51E-04,1.55E-01,-3.55E-01,-1.88E-01,7.68E+00,2.51E+00,9.98E-01,6.78E-04,8.33E-04,2.54E-02,2.86E-01,-3.59E-03,4.99E-04,1.57E-02,-1.55E-01,-7.43E-02
,,8.61E+00,2.50E+00,9.98E-01,1.03E-03,4.29E-03,6.90E-02,4.71E-01,1.87E-02,5.37E-04,1.51E-01,-3.60E-01,-1.84E-01,7.68E+00,2.51E+00,9.98E-01,6.78E-04,8.33E-04,2.54E-02,2.82E-01,-3.68E-03,5.60E-04,2.12E-02,-1.54E-01,-7.23E-02
,,8.61E+00,2.50E+00,9.98E-01,1.03E-03,4.29E-03,6.90E-02,4.65E-01,1.81E-02,5.42E-04,1.23E-01,-3.60E-01,-1.89E-01,7.69E+00,2.50E+00,9.98E-01,4.03E-03,8.46E-04,2.71E-02,2.87E-01,-1.66E-02,5.60E-04,1.32E-02,-1.55E-01,-7.30E-02
,,8.54E+00,2.50E+00,9.98E-01,9.34E-04,4.57E-03,6.70E-02,4.12E-01,1.89E-02,5.76E-04,1.04E-01,-3.59E-01,-1.93E-01,7.71E+00,2.50E+00,9.98E-01,4.49E-03,2.59E-03,2.77E-02,2.91E-01,-1.76E-02,5.48E-04,-7.10E-03,-1.57E-01,-7.59E-02
,,8.54E+00,2.50E+00,9.98E-01,9.34E-04,4.57E-03,6.70E-02,4.06E-01,1.85E-02,7.93E-04,9.33E-02,-3.17E-01,-1.91E-01,7.71E+00,2.50E+00,9.98E-01,4.49E-03,2.59E-03,2.77E-02,2.88E-01,-1.83E-02,5.50E-04,-2.37E-02,-1.67E-01,-7.86E-02
,,8.48E+00,2.50E+00,9.98E-01,2.65E-03,4.85E-03,6.93E-02,3.59E-01,1.58E-02,1.02E-03,8.45E-02,-2.77E-01,-1.88E-01,7.73E+00,2.46E+00,9.98E-01,3.33E-03,2.04E-03,2.87E-02,3.00E-01,-4.69E-02,5.24E-04,-3.58E-02,-1.75E-01,-7.93E-02
,,8.48E+00,2.50E+00,9.98E-01,2.65E-03,4.85E-03,6.93E-02,3.55E-01,1.51E-02,1.34E-03,7.24E-02,-2.14E-01,-1.91E-01,7.73E+00,2.46E+00,9.98E-01,3.33E-03,2.04E-03,2.87E-02,2.96E-01,-4.71E-02,4.89E-04,-9.15E-02,-1.93E-01,-8.71E-02
,,8.52E+00,2.56E+00,9.98E-01,2.83E-03,4.59E-03,6.83E-02,3.76E-01,5.61E-02,1.52E-03,1.00E-01,-1.73E-01,-1.87E-01,7.76E+00,2.51E+00,9.98E-01,3.10E-03,5.10E-03,2.69E-02,3.16E-01,-7.50E-03,5.32E-04,-1.08E-01,-1.87E-01,-8.75E-02
,,8.55E+00,2.50E+00,9.98E-01,5.28E-03,9.44E-03,6.90E-02,3.94E-01,1.40E-02,1.53E-03,1.62E-01,-1.44E-01,-1.79E-01,7.76E+00,2.51E+00,9.98E-01,3.10E-03,5.10E-03,2.69E-02,3.13E-01,-7.83E-03,5.83E-04,-7.47E-02,-1.88E-01,-8.06E-02
,,8.55E+00,2.50E+00,9.98E-01,5.28E-03,9.44E-03,6.90E-02,3.90E-01,1.27E-02,1.53E-03,1.25E-01,-1.48E-01,-1.86E-01,7.76E+00,2.51E+00,9.98E-01,3.10E-03,5.10E-03,2.69E-02,3.10E-01,-8.29E-03,6.36E-04,-5.11E-02,-1.88E-01,-7.68E-02
,,8.55E+00,2.50E+00,9.98E-01,5.28E-03,9.44E-03,6.90E-02,3.89E-01,1.15E-02,1.54E-03,9.60E-02,-1.50E-01,-1.91E-01,7.70E+00,2.50E+00,9.98E-01,4.69E-04,4.06E-03,2.68E-02,2.64E-01,-1.85E-02,7.79E-04,-4.29E-02,-1.70E-01,-7.59E-02
,,8.54E+00,2.48E+00,9.97E-01,8.57E-03,1.22E-02,6.85E-02,3.80E-01,-5.87E-03,1.41E-03,6.17E-02,-1.50E-01,-1.95E-01,7.70E+00,2.50E+00,9.98E-01,4.69E-04,4.06E-03,2.68E-02,2.61E-01,-1.83E-02,1.00E-03,-4.20E-02,-1.36E-01,-7.61E-02
,,8.54E+00,2.48E+00,9.97E-01,9.77E-03,1.75E-02,7.03E-02,3.78E-01,-7.52E-03,1.45E-03,1.98E-02,-1.46E-01,-1.97E-01,7.76E+00,2.49E+00,9.98E-01,2.42E-04,6.39E-03,2.83E-02,2.95E-01,-2.13E-02,1.09E-03,-4.41E-02,-1.22E-01,-7.66E-02
,,8.57E+00,2.49E+00,9.97E-01,9.77E-03,1.75E-02,7.03E-02,3.97E-01,-1.25E-03,1.29E-03,-6.66E-03,-1.59E-01,-2.00E-01,7.76E+00,2.49E+00,9.98E-01,2.42E-04,6.39E-03,2.83E-02,2.92E-01,-2.10E-02,1.10E-03,-4.78E-02,-1.29E-01,-7.87E-02
,,8.60E+00,2.45E+00,9.97E-01,1.06E-02,2.11E-02,6.76E-02,4.12E-01,-2.86E-02,1.10E-03,-1.84E-02,-1.75E-01,-2.02E-01,7.77E+00,2.49E+00,9.98E-01,-3.52E-03,5.44E-03,2.60E-02,2.98E-01,-2.07E-02,1.06E-03,-4.99E-02,-1.37E-01,-7.95E-02
,,8.60E+00,2.45E+00,9.97E-01,1.06E-02,2.11E-02,6.76E-02,4.11E-01,-3.08E-02,1.00E-03,-7.43E-02,-2.08E-01,-2.05E-01,7.77E+00,2.49E+00,9.98E-01,-3.52E-03,5.44E-03,2.60E-02,2.94E-01,-1.97E-02,1.06E-03,-4.65E-02,-1.46E-01,-7.75E-02
,,8.62E+00,2.48E+00,9.97E-01,8.79E-03,2.55E-02,6.74E-02,4.24E-01,-1.14E-02,8.16E-04,-1.18E-01,-2.31E-01,-2.06E-01,7.78E+00,2.49E+00,9.98E-01,-7.04E-03,5.15E-03,2.51E-02,3.00E-01,-1.87E-02,1.02E-03,-4.32E-02,-1.55E-01,-7.59E-02
,,8.62E+00,2.48E+00,9.97E-01,8.79E-03,2.55E-02,6.74E-02,4.23E-01,-1.25E-02,7.09E-04,-1.09E-01,-2.68E-01,-2.00E-01,7.79E+00,2.49E+00,9.98E-01,-7.24E-03,7.77E-03,2.62E-02,3.05E-01,-1.74E-02,9.79E-04,-3.57E-02,-1.64E-01,-7.29E-02
,,8.65E+00,2.50E+00,9.97E-01,7.81E-03,2.63E-02,6.55E-02,4.41E-01,-1.63E-03,5.49E-04,-1.04E-01,-2.97E-01,-1.98E-01,7.79E+00,2.49E+00,9.98E-01,-7.24E-03,7.77E-03,2.62E-02,3.03E-01,-1.58E-02,9.36E-04,-3.01E-02,-1.82E-01,-7.31E-02
,,8.65E+00,2.50E+00,9.97E-01,7.81E-03,2.63E-02,6.55E-02,4.40E-01,-2.82E-03,4.30E-04,-7.74E-02,-3.37E-01,-1.91E-01,7.79E+00,2.49E+00,9.98E-01,-7.24E-03,7.77E-03,2.62E-02,3.00E-01,-1.41E-02,9.11E-04,-2.53E-02,-1.95E-01,-7.33E-02
,,8.67E+00,2.51E+00,9.97E-01,7.27E-03,3.00E-02,6.69E-02,4.54E-01,3.89E-03,2.64E-04,-5.14E-02,-3.75E-01,-1.86E-01,7.81E+00,2.49E+00,9.98E-01,-1.09E-02,1.11E-02,2.65E-02,3.06E-01,-1.24E-02,8.64E-04,-2.06E-02,-2.08E-01,-7.31E-02
,,8.67E+00,2.51E+00,9.97E-01,7.27E-03,3.00E-02,6.69E-02,4.53E-01,3.17E-03,2.01E-04,-3.76E-02,-3.96E-01,-1.85E-01,7.82E+00,2.49E+00,9.98E-01,-1.09E-02,1.11E-02,2.65E-02,3.13E-01,-1.03E-02,8.21E-04,-1.13E-02,-2.25E-01,-7.31E-02
,,8.69E+00,2.54E+00,9.97E-01,4.41E-03,3.00E-02,6.84E-02,4.69E-01,2.08E-02,2.53E-05,1.13E-02,-4.54E-01,-1.80E-01,7.79E+00,2.51E+00,9.98E-01,-1.07E-02,7.69E-03,2.51E-02,2.92E-01,4.62E-03,9.88E-04,7.31E-03,-2.03E-01,-7.16E-02
,,8.69E+00,2.54E+00,9.97E-01,5.82E-03,2.78E-02,6.56E-02,4.68E-01,1.96E-02,-8.80E-05,5.65E-02,-4.93E-01,-1.81E-01,7.78E+00,2.47E+00,9.98E-01,-1.27E-02,8.86E-03,2.39E-02,2.84E-01,-1.73E-02,1.21E-03,3.13E-02,-1.73E-01,-6.93E-02
,,8.71E+00,2.49E+00,9.97E-01,5.82E-03,2.78E-02,6.56E-02,4.79E-01,-1.89E-02,-4.08E-05,5.39E-02,-5.07E-01,-1.82E-01,7.78E+00,2.47E+00,9.98E-01,-1.27E-02,8.86E-03,2.39E-02,2.82E-01,-1.48E-02,1.38E-03,1.19E-02,-1.45E-01,-7.09E-02
,,8.71E+00,2.49E+00,9.97E-01,5.82E-03,2.78E-02,6.56E-02,4.77E-01,-1.98E-02,2.32E-05,2.14E-02,-5.07E-01,-1.86E-01,7.78E+00,2.47E+00,9.98E-01,-1.27E-02,8.86E-03,2.39E-02,2.79E-01,-1.21E-02,1.52E-03,-8.62E-04,-1.23E-01,-7.13E-02
,,8.73E+00,2.51E+00,9.97E-01,7.77E-03,2.69E-02,6.54E-02,4.91E-01,-3.10E-03,1.45E-04,1.30E-02,-5.13E-01,-1.86E-01,7.84E+00,2.49E+00,9.98E-01,-1.30E-02,8.20E-03,2.38E-02,3.18E-01,1.62E-03,1.64E-03,-9.11E-03,-1.03E-01,-7.12E-02
,,8.73E+00,2.51E+00,9.97E-01,7.77E-03,2.69E-02,6.54E-02,4.89E-01,-4.57E-03,1.34E-04,1.89E-02,-5.23E-01,-1.84E-01,7.84E+00,2.49E+00,9.98E-01,-1.30E-02,8.20E-03,2.38E-02,3.16E-01,4.25E-03,1.56E-03,6.08E-03,-1.21E-01,-6.82E-02
,,8.74E+00,2.47E+00,9.97E-01,6.65E-03,2.45E-02,6.58E-02,4.93E-01,-3.93E-02,2.20E-04,-6.98E-03,-5.33E-01,-1.87E-01,7.87E+00,2.47E+00,9.98E-01,-1.31E-02,9.28E-03,2.62E-02,3.32E-01,-7.53E-03,1.48E-03,1.88E-02,-1.34E-01,-6.48E-02
,,8.74E+00,2.47E+00,9.97E-01,6.65E-03,2.45E-02,6.58E-02,4.90E-01,-4.00E-02,2.00E-04,-5.27E-02,-5.41E-01,-1.92E-01,7.87E+00,2.47E+00,9.98E-01,-1.31E-02,9.28E-03,2.62E-02,3.29E-01,-5.02E-03,1.36E-03,3.97E-03,-1.62E-01,-7.00E-02
,,8.78E+00,2.55E+00,9.97E-01,6.25E-03,2.23E-02,6.54E-02,5.13E-01,1.60E-02,2.36E-04,-4.91E-02,-5.60E-01,-1.87E-01,7.88E+00,2.46E+00,9.98E-01,-1.39E-02,1.07E-02,2.61E-02,3.36E-01,-1.03E-02,1.27E-03,-5.80E-03,-1.82E-01,-7.29E-02
,,8.78E+00,2.55E+00,9.97E-01,6.25E-03,2.23E-02,6.54E-02,5.13E-01,1.60E-02,2.36E-04,-4.91E-02,-5.60E-01,-1.87E-01,7.88E+00,2.46E+00,9.98E-01,-1.39E-02,1.07E-02,2.61E-02,3.33E-01,-7.51E-03,1.16E-03,-2.36E-02,-2.08E-01,-7.58E-02
,,8.79E+00,2.53E+00,9.97E-01,6.34E-03,1.85E-02,6.48E-02,5.16E-01,2.33E-03,2.75E-04,3.58E-02,-5.77E-01,-1.76E-01,7.88E+00,2.49E+00,9.98E-01,-1.33E-02,1.24E-02,2.41E-02,3.29E-01,1.77E-02,1.10E-03,-1.50E-02,-2.27E-01,-7.44E-02
,,8.76E+00,2.53E+00,9.98E-01,6.34E-03,1.85E-02,6.48E-02,4.94E-01,1.05E-03,4.88E-04,5.84E-02,-5.64E-01,-1.75E-01,7.87E+00,2.49E+00,9.98E-01,-1.44E-02,1.03E-02,2.32E-02,3.20E-01,1.94E-02,1.08E-03,9.63E-03,-2.45E-01,-7.01E-02
,,8.81E+00,2.51E+00,9.98E-01,1.10E-02,1.41E-02,6.34E-02,5.21E-01,-1.84E-02,5.25E-04,5.74E-02,-5.50E-01,-1.77E-01,7.87E+00,2.49E+00,9.98E-01,-1.44E-02,1.03E-02,2.32E-02,3.18E-01,2.19E-02,1.07E-03,2.95E-02,-2.50E-01,-6.63E-02
,,8.91E+00,2.51E+00,9.98E-01,1.16E-02,1.24E-02,6.40E-02,5.85E-01,-2.03E-02,4.99E-04,3.56E-02,-5.45E-01,-1.78E-01,7.93E+00,2.47E+00,9.98E-01,-1.65E-02,8.98E-03,2.46E-02,3.56E-01,1.05E-02,1.13E-03,4.49E-02,-2.52E-01,-6.28E-02
,,8.96E+00,2.57E+00,9.98E-01,1.16E-02,1.24E-02,6.40E-02,6.19E-01,2.28E-02,4.14E-04,6.14E-02,-5.79E-01,-1.74E-01,7.93E+00,2.47E+00,9.98E-01,-1.65E-02,8.98E-03,2.46E-02,3.55E-01,1.19E-02,1.13E-03,4.02E-02,-2.52E-01,-6.46E-02
,,8.95E+00,2.53E+00,9.98E-01,1.44E-02,7.88E-03,6.35E-02,6.00E-01,-9.30E-03,2.79E-04,1.20E-01,-6.26E-01,-1.68E-01,7.96E+00,2.49E+00,9.98E-01,-1.42E-02,5.93E-03,2.43E-02,3.68E-01,3.01E-02,1.16E-03,4.32E-02,-2.59E-01,-6.65E-02
,,8.95E+00,2.53E+00,9.98E-01,1.44E-02,7.88E-03,6.35E-02,5.93E-01,-1.27E-02,1.10E-04,1.02E-01,-6.43E-01,-1.72E-01,7.94E+00,2.49E+00,9.98E-01,-1.37E-02,6.05E-03,2.52E-02,3.47E-01,3.49E-02,1.18E-03,5.89E-02,-2.69E-01,-6.45E-02
,,8.98E+00,2.50E+00,9.98E-01,2.00E-02,4.28E-03,6.44E-02,6.06E-01,-3.72E-02,1.80E-04,8.71E-02,-6.55E-01,-1.75E-01,7.94E+00,2.49E+00,9.98E-01,-1.37E-02,6.05E-03,2.52E-02,3.43E-01,3.71E-02,1.19E-03,7.46E-02,-2.62E-01,-6.45E-02
,,8.98E+00,2.50E+00,9.98E-01,2.00E-02,4.28E-03,6.44E-02,5.99E-01,-4.11E-02,1.37E-04,3.49E-02,-6.44E-01,-1.82E-01,7.94E+00,2.49E+00,9.98E-01,-1.37E-02,6.05E-03,2.52E-02,3.40E-01,3.92E-02,1.20E-03,8.69E-02,-2.56E-01,-6.47E-02
,,8.98E+00,2.50E+00,9.98E-01,2.00E-02,4.28E-03,6.44E-02,5.95E-01,-4.47E-02,9.84E-05,-4.54E-03,-6.34E-01,-1.85E-01,8.04E+00,2.54E+00,9.98E-01,-1.20E-02,3.56E-03,2.43E-02,4.08E-01,7.26E-02,1.23E-03,1.25E-01,-2.60E-01,-6.11E-02
,,9.06E+00,2.56E+00,9.99E-01,2.25E-02,-1.14E-03,6.39E-02,6.42E-01,-2.09E-03,2.23E-04,9.13E-03,-6.33E-01,-1.81E-01,8.04E+00,2.54E+00,9.98E-01,-1.20E-02,3.56E-03,2.43E-02,4.02E-01,7.39E-02,1.12E-03,1.77E-01,-2.74E-01,-5.59E-02
,,9.06E+00,2.56E+00,9.99E-01,2.25E-02,-1.14E-03,6.39E-02,6.33E-01,-6.43E-03,1.10E-04,5.51E-02,-6.32E-01,-1.74E-01,7.90E+00,2.50E+00,9.98E-01,-1.29E-02,9.52E-04,2.64E-02,2.97E-01,4.63E-02,1.35E-03,1.90E-01,-2.45E-01,-5.71E-02
,,9.00E+00,2.51E+00,9.99E-01,2.37E-02,-6.96E-03,6.40E-02,5.82E-01,-4.67E-02,3.06E-04,5.40E-02,-6.15E-01,-1.75E-01,7.90E+00,2.50E+00,9.98E-01,-1.29E-02,9.52E-04,2.64E-02,2.95E-01,4.72E-02,1.51E-03,1.82E-01,-2.08E-01,-6.02E-02
,,9.00E+00,2.51E+00,9.99E-01,2.37E-02,-6.96E-03,6.40E-02,5.72E-01,-5.07E-02,3.79E-04,1.95E-02,-5.75E-01,-1.79E-01,8.05E+00,2.51E+00,9.98E-01,-6.21E-03,-1.69E-03,2.41E-02,3.94E-01,6.12E-02,1.79E-03,1.77E-01,-1.58E-01,-6.54E-02
,,9.07E+00,2.47E+00,9.99E-01,2.85E-02,-1.32E-02,6.56E-02,6.04E-01,-8.54E-02,5.35E-04,-3.50E-02,-5.59E-01,-1.86E-01,7.99E+00,2.50E+00,9.98E-01,-5.47E-03,-1.29E-03,2.47E-02,3.48E-01,4.97E-02,1.59E-03,1.80E-01,-1.89E-01,-6.32E-02
,,9.07E+00,2.47E+00,9.99E-01,2.85E-02,-1.32E-02,6.56E-02,5.93E-01,-8.97E-02,4.05E-04,-1.08E-01,-5.55E-01,-1.94E-01,7.99E+00,2.50E+00,9.98E-01,-5.47E-03,-1.29E-03,2.47E-02,3.43E-01,4.98E-02,1.59E-03,1.61E-01,-1.79E-01,-6.56E-02
,,9.11E+00,2.56E+00,9.99E-01,2.72E-02,-1.79E-02,6.33E-02,6.12E-01,-2.61E-02,4.50E-04,-1.65E-01,-5.50E-01,-1.98E-01,8.00E+00,2.50E+00,9.98E-01,-1.54E-03,-7.29E-04,2.46E-02,3.47E-01,5.05E-02,1.64E-03,1.48E-01,-1.68E-01,-6.70E-02
,,9.11E+00,2.57E+00,9.99E-01,2.72E-02,-1.79E-02,6.33E-02,6.00E-01,-3.02E-02,2.21E-04,-8.60E-02,-5.64E-01,-1.82E-01,8.00E+00,2.50E+00,9.98E-01,-1.54E-03,-7.29E-04,2.46E-02,3.44E-01,5.03E-02,1.61E-03,1.40E-01,-1.68E-01,-6.74E-02
,,9.10E+00,2.51E+00,1.00E+00,3.20E-02,-2.19E-02,6.26E-02,5.79E-01,-7.75E-02,1.74E-04,-2.64E-02,-5.75E-01,-1.74E-01,7.97E+00,2.49E+00,9.98E-01,1.61E-03,-3.22E-03,2.69E-02,3.15E-01,4.41E-02,1.54E-03,1.22E-01,-1.69E-01,-6.66E-02
,,9.10E+00,2.50E+00,1.00E+00,3.20E-02,-2.19E-02,6.26E-02,5.66E-01,-8.36E-02,1.43E-04,-6.72E-02,-5.50E-01,-1.79E-01,8.02E+00,2.50E+00,9.98E-01,1.61E-03,-3.22E-03,2.69E-02,3.43E-01,4.95E-02,1.61E-03,1.10E-01,-1.56E-01,-6.90E-02
,,9.08E+00,2.44E+00,1.00E+00,3.14E-02,-2.70E-02,6.36E-02,5.40E-01,-1.33E-01,3.39E-04,-9.52E-02,-5.15E-01,-1.81E-01,8.03E+00,2.50E+00,9.99E-01,2.37E-03,-2.86E-03,2.54E-02,3.44E-01,4.82E-02,1.53E-03,9.74E-02,-1.62E-01,-7.18E-02
,,9.08E+00,2.44E+00,1.00E+00,3.14E-02,-2.70E-02,6.36E-02,5.27E-01,-1.38E-01,4.29E-04,-1.95E-01,-4.66E-01,-1.93E-01,8.03E+00,2.50E+00,9.99E-01,2.37E-03,-2.86E-03,2.54E-02,3.41E-01,4.77E-02,1.48E-03,9.41E-02,-1.66E-01,-7.14E-02
,,9.15E+00,2.49E+00,1.00E+00,3.17E-02,-3.10E-02,6.35E-02,5.62E-01,-1.03E-01,5.86E-04,-2.70E-01,-4.24E-01,-1.99E-01,8.04E+00,2.50E+00,9.99E-01,6.57E-03,-3.99E-03,2.67E-02,3.43E-01,4.64E-02,1.37E-03,8.61E-02,-1.81E-01,-7.08E-02
,,9.15E+00,2.50E+00,1.00E+00,3.17E-02,-3.10E-02,6.35E-02,5.49E-01,-1.07E-01,4.31E-04,-2.59E-01,-4.22E-01,-1.92E-01,8.04E+00,2.50E+00,9.99E-01,6.57E-03,-3.99E-03,2.67E-02,3.37E-01,4.44E-02,1.27E-03,7.75E-02,-1.91E-01,-7.21E-02
,,9.15E+00,2.49E+00,1.00E+00,3.17E-02,-3.10E-02,6.35E-02,5.38E-01,-1.13E-01,2.99E-04,-2.52E-01,-4.17E-01,-1.89E-01,8.04E+00,2.50E+00,9.99E-01,7.35E-03,-5.91E-03,2.47E-02,3.34E-01,4.34E-02,1.23E-03,7.43E-02,-1.95E-01,-7.39E-02
,,9.13E+00,2.49E+00,1.00E+00,2.78E-02,-3.16E-02,6.20E-02,5.12E-01,-1.22E-01,2.31E-04,-2.55E-01,-4.09E-01,-1.88E-01,8.06E+00,2.50E+00,9.99E-01,7.35E-03,-5.91E-03,2.47E-02,3.35E-01,4.11E-02,1.14E-03,6.42E-02,-2.06E-01,-7.33E-02
,,9.16E+00,2.55E+00,1.00E+00,2.58E-02,-3.28E-02,6.29E-02,5.16E-01,-8.30E-02,1.88E-04,-2.62E-01,-3.93E-01,-1.85E-01,8.04E+00,2.52E+00,9.99E-01,9.85E-03,-6.26E-03,2.49E-02,3.18E-01,5.33E-02,1.05E-03,6.03E-02,-2.14E-01,-7.11E-02
,,9.16E+00,2.55E+00,1.00E+00,2.58E-02,-3.28E-02,6.29E-02,5.02E-01,-8.58E-02,6.81E-05,-1.88E-01,-3.90E-01,-1.76E-01,8.07E+00,2.50E+00,9.99E-01,9.85E-03,-6.26E-03,2.49E-02,3.32E-01,3.69E-02,1.04E-03,6.40E-02,-2.16E-01,-6.93E-02
,,9.16E+00,2.55E+00,1.00E+00,2.37E-02,-3.62E-02,5.93E-02,4.92E-01,-9.01E-02,-2.96E-05,-1.38E-01,-3.87E-01,-1.74E-01,8.08E+00,2.51E+00,9.99E-01,1.08E-02,-5.96E-03,2.80E-02,3.35E-01,3.52E-02,9.98E-04,5.44E-02,-2.25E-01,-6.75E-02
,,9.21E+00,2.49E+00,1.00E+00,2.37E-02,-3.62E-02,5.93E-02,5.09E-01,-1.36E-01,-1.03E-04,-1.33E-01,-3.74E-01,-1.72E-01,8.08E+00,2.51E+00,9.99E-01,1.08E-02,-5.96E-03,2.80E-02,3.29E-01,3.25E-02,1.06E-03,4.63E-02,-2.03E-01,-7.16E-02
,,9.22E+00,2.46E+00,1.00E+00,2.13E-02,-3.82E-02,6.16E-02,5.01E-01,-1.56E-01,-1.66E-04,-1.63E-01,-3.60E-01,-1.73E-01,8.09E+00,2.51E+00,9.99E-01,1.12E-02,-7.70E-03,2.45E-02,3.32E-01,3.06E-02,1.17E-03,3.93E-02,-1.85E-01,-7.69E-02
,,9.22E+00,2.46E+00,1.00E+00,2.13E-02,-3.82E-02,6.16E-02,4.86E-01,-1.59E-01,-2.00E-04,-2.12E-01,-3.48E-01,-1.80E-01,8.09E+00,2.51E+00,9.99E-01,1.12E-02,-7.70E-03,2.45E-02,3.29E-01,2.93E-02,1.17E-03,3.64E-02,-1.79E-01,-7.52E-02
,,9.21E+00,2.47E+00,1.00E+00,1.76E-02,-3.88E-02,6.03E-02,4.65E-01,-1.53E-01,-2.77E-04,-2.48E-01,-3.35E-01,-1.84E-01,8.12E+00,2.54E+00,9.99E-01,1.07E-02,-8.74E-03,2.70E-02,3.36E-01,4.87E-02,1.17E-03,4.90E-02,-1.71E-01,-6.88E-02
,,9.21E+00,2.47E+00,1.00E+00,1.76E-02,-3.88E-02,6.03E-02,4.51E-01,-1.54E-01,-2.50E-04,-2.56E-01,-3.14E-01,-1.82E-01,8.12E+00,2.54E+00,9.99E-01,1.07E-02,-8.74E-03,2.70E-02,3.32E-01,4.73E-02,1.14E-03,6.53E-02,-1.72E-01,-6.75E-02
,,9.20E+00,2.43E+00,1.00E+00,1.44E-02,-3.87E-02,6.03E-02,4.28E-01,-1.81E-01,-2.80E-04,-2.86E-01,-2.91E-01,-1.84E-01,8.12E+00,2.51E+00,9.99E-01,1.34E-02,-1.15E-02,2.65E-02,3.24E-01,2.05E-02,1.08E-03,8.02E-02,-1.74E-01,-6.89E-02
,,9.20E+00,2.43E+00,1.00E+00,1.44E-02,-3.87E-02,6.03E-02,4.14E-01,-1.82E-01,-2.07E-04,-3.26E-01,-2.66E-01,-1.87E-01,8.16E+00,2.52E+00,9.99E-01,1.16E-02,-1.03E-02,2.62E-02,3.46E-01,2.92E-02,1.06E-03,5.30E-02,-1.69E-01,-7.31E-02
,,9.26E+00,2.48E+00,1.00E+00,8.72E-03,-3.93E-02,6.00E-02,4.49E-01,-1.47E-01,-2.53E-04,-3.55E-01,-2.40E-01,-1.88E-01,8.16E+00,2.52E+00,9.99E-01,1.16E-02,-1.03E-02,2.62E-02,3.43E-01,2.79E-02,9.73E-04,5.58E-02,-1.81E-01,-7.23E-02
,,9.27E+00,2.48E+00,1.00E+00,8.72E-03,-3.93E-02,6.00E-02,4.36E-01,-1.46E-01,-2.20E-04,-2.96E-01,-2.27E-01,-1.78E-01,8.16E+00,2.52E+00,9.99E-01,1.16E-02,-1.03E-02,2.62E-02,3.40E-01,2.66E-02,8.94E-04,5.79E-02,-1.91E-01,-7.16E-02
,,9.28E+00,2.46E+00,9.99E-01,2.76E-03,-3.62E-02,5.86E-02,4.34E-01,-1.61E-01,-3.36E-04,-2.54E-01,-2.12E-01,-1.73E-01,8.16E+00,2.51E+00,9.99E-01,1.08E-02,-1.38E-02,2.49E-02,3.27E-01,1.25E-02,8.48E-04,4.80E-02,-1.86E-01,-7.14E-02
,,9.28E+00,2.46E+00,9.99E-01,2.76E-03,-3.62E-02,5.86E-02,4.21E-01,-1.59E-01,-3.34E-04,-2.41E-01,-2.10E-01,-1.71E-01,8.16E+00,2.51E+00,9.99E-01,1.08E-02,-1.38E-02,2.49E-02,3.23E-01,1.14E-02,8.86E-04,4.21E-02,-1.73E-01,-7.13E-02
,,9.27E+00,2.44E+00,9.99E-01,-4.17E-03,-3.80E-02,5.69E-02,3.98E-01,-1.71E-01,-4.99E-04,-2.36E-01,-2.09E-01,-1.72E-01,8.16E+00,2.51E+00,9.99E-01,1.31E-02,-1.39E-02,2.76E-02,3.08E-01,6.07E-03,1.03E-03,2.56E-02,-1.39E-01,-7.16E-02
,,9.27E+00,2.44E+00,9.99E-01,-4.17E-03,-3.80E-02,5.69E-02,3.85E-01,-1.67E-01,-3.94E-04,-2.39E-01,-1.92E-01,-1.71E-01,8.16E+00,2.51E+00,9.99E-01,1.31E-02,-1.39E-02,2.76E-02,3.04E-01,4.74E-03,1.06E-03,1.87E-02,-1.28E-01,-7.33E-02
,,9.28E+00,2.40E+00,9.99E-01,-9.24E-03,-3.30E-02,5.76E-02,3.79E-01,-1.90E-01,-4.76E-04,-2.43E-01,-1.72E-01,-1.70E-01,8.17E+00,2.51E+00,9.99E-01,1.25E-02,-1.53E-02,2.44E-02,3.02E-01,1.10E-03,1.14E-03,1.72E-03,-1.02E-01,-7.65E-02
,,9.28E+00,2.40E+00,9.99E-01,-9.24E-03,-3.30E-02,5.76E-02,3.67E-01,-1.86E-01,-4.01E-04,-2.79E-01,-1.67E-01,-1.75E-01,8.17E+00,2.51E+00,9.99E-01,1.25E-02,-1.53E-02,2.44E-02,2.99E-01,-1.31E-04,1.15E-03,-2.19E-03,-9.62E-02,-7.52E-02
,,9.34E+00,2.44E+00,9.99E-01,-1.40E-02,-3.45E-02,5.75E-02,3.96E-01,-1.54E-01,-5.30E-04,-3.07E-01,-1.59E-01,-1.77E-01,8.18E+00,2.51E+00,9.99E-01,1.12E-02,-1.47E-02,2.36E-02,2.97E-01,-3.34E-03,1.13E-03,-1.22E-02,-8.30E-02,-7.24E-02
,,9.34E+00,2.44E+00,9.99E-01,-1.40E-02,-3.45E-02,5.75E-02,3.84E-01,-1.48E-01,-4.24E-04,-2.51E-01,-1.53E-01,-1.69E-01,8.18E+00,2.51E+00,9.99E-01,1.12E-02,-1.47E-02,2.36E-02,2.97E-01,-3.34E-03,1.13E-03,-1.22E-02,-8.30E-02,-7.24E-02
,,9.39E+00,2.47E+00,9.98E-01,-2.10E-02,-3.08E-02,5.61E-02,4.07E-01,-1.23E-01,-5.40E-04,-2.13E-01,-1.42E-01,-1.65E-01,8.20E+00,2.51E+00,9.99E-01,9.48E-03,-1.40E-02,2.70E-02,2.91E-01,-7.13E-03,1.03E-03,-1.90E-02,-7.94E-02,-6.86E-02
,,9.39E+00,2.47E+00,9.98E-01,-2.10E-02,-3.08E-02,5.61E-02,3.96E-01,-1.16E-01,-5.64E-04,-1.33E-01,-1.66E-01,-1.56E-01,8.21E+00,2.53E+00,9.99E-01,8.83E-03,-1.11E-02,2.35E-02,2.91E-01,2.75E-03,9.51E-04,-2.07E-02,-7.93E-02,-7.40E-02
,,9.39E+00,2.47E+00,9.98E-01,-2.58E-02,-2.85E-02,5.58E-02,3.87E-01,-1.11E-01,-7.96E-04,-7.09E-02,-1.82E-01,-1.50E-01,8.21E+00,2.53E+00,9.99E-01,8.83E-03,-1.11E-02,2.35E-02,2.85E-01,1.11E-03,9.07E-04,-1.06E-02,-8.38E-02,-7.19E-02
,,9.38E+00,2.49E+00,9.98E-01,-2.58E-02,-2.85E-02,5.58E-02,3.72E-01,-8.73E-02,-7.38E-04,-2.81E-03,-1.96E-01,-1.45E-01,8.21E+00,2.53E+00,9.99E-01,6.39E-03,-1.19E-02,2.46E-02,2.82E-01,3.03E-04,8.82E-04,-3.43E-03,-8.75E-02,-6.86E-02
,,9.40E+00,2.45E+00,9.98E-01,-2.68E-02,-2.67E-02,5.50E-02,3.71E-01,-1.14E-01,-8.64E-04,6.37E-02,-2.00E-01,-1.42E-01,8.22E+00,2.51E+00,9.99E-01,6.39E-03,-1.19E-02,2.46E-02,2.82E-01,-1.32E-02,7.64E-04,1.06E-02,-9.75E-02,-6.61E-02
,,9.40E+00,2.45E+00,9.98E-01,-2.68E-02,-2.67E-02,5.50E-02,3.61E-01,-1.08E-01,-6.41E-04,7.82E-02,-1.85E-01,-1.44E-01,8.23E+00,2.51E+00,9.99E-01,6.65E-03,-1.24E-02,2.40E-02,2.84E-01,-1.44E-02,6.63E-04,2.83E-03,-1.09E-01,-6.78E-02
,,9.40E+00,2.44E+00,9.97E-01,-2.62E-02,-2.47E-02,5.60E-02,3.48E-01,-1.08E-01,-6.36E-04,9.20E-02,-1.69E-01,-1.45E-01,8.23E+00,2.51E+00,9.99E-01,6.65E-03,-1.24E-02,2.40E-02,2.81E-01,-1.50E-02,6.33E-04,-6.41E-04,-1.14E-01,-6.81E-02
,,9.40E+00,2.44E+00,9.97E-01,-2.62E-02,-2.47E-02,5.60E-02,3.38E-01,-1.01E-01,-4.04E-04,9.19E-02,-1.54E-01,-1.49E-01,8.24E+00,2.51E+00,9.99E-01,7.30E-03,-8.92E-03,2.45E-02,2.81E-01,-1.70E-02,5.13E-04,-1.05E-02,-1.29E-01,-6.84E-02
,,9.43E+00,2.42E+00,9.97E-01,-2.62E-02,-2.47E-02,5.60E-02,3.52E-01,-1.05E-01,-4.02E-04,9.46E-02,-1.39E-01,-1.51E-01,8.21E+00,2.51E+00,9.99E-01,7.30E-03,-8.92E-03,2.45E-02,2.52E-01,-1.64E-02,5.01E-04,-1.42E-02,-1.33E-01,-6.89E-02
,,9.43E+00,2.42E+00,9.97E-01,-2.43E-02,-2.08E-02,5.65E-02,3.43E-01,-9.85E-02,-2.73E-04,8.19E-02,-1.45E-01,-1.54E-01,8.26E+00,2.51E+00,9.99E-01,3.69E-03,-1.07E-02,2.32E-02,2.78E-01,-1.95E-02,5.26E-04,-1.85E-02,-1.25E-01,-7.00E-02
,,9.41E+00,2.42E+00,9.97E-01,-1.94E-02,-2.01E-02,5.29E-02,3.22E-01,-9.69E-02,-3.80E-04,7.69E-02,-1.51E-01,-1.59E-01,8.26E+00,2.51E+00,9.99E-01,3.69E-03,-1.07E-02,2.32E-02,2.72E-01,-1.99E-02,6.29E-04,-1.68E-02,-1.06E-01,-6.81E-02
,,9.41E+00,2.42E+00,9.97E-01,-1.94E-02,-2.01E-02,5.29E-02,3.13E-01,-9.19E-02,-1.58E-04,5.78E-02,-1.44E-01,-1.57E-01,8.24E+00,2.49E+00,9.99E-01,8.94E-04,-1.02E-02,2.41E-02,2.52E-01,-3.15E-02,6.88E-04,-1.73E-02,-9.04E-02,-6.64E-02
,,9.47E+00,2.42E+00,9.96E-01,-1.83E-02,-1.54E-02,5.59E-02,3.42E-01,-8.22E-02,-1.71E-04,4.70E-02,-1.32E-01,-1.53E-01,8.24E+00,2.49E+00,9.99E-01,8.94E-04,-1.02E-02,2.41E-02,2.49E-01,-3.15E-02,7.62E-04,-2.50E-02,-7.72E-02,-6.77E-02
,,9.47E+00,2.42E+00,9.96E-01,-1.83E-02,-1.54E-02,5.59E-02,3.35E-01,-7.74E-02,3.09E-05,7.11E-02,-1.32E-01,-1.51E-01,8.24E+00,2.49E+00,9.99E-01,8.94E-04,-1.02E-02,2.41E-02,2.41E-01,-3.11E-02,9.57E-04,-4.25E-02,-4.22E-02,-7.01E-02
,,9.46E+00,2.43E+00,9.96E-01,-2.02E-02,-1.40E-02,5.23E-02,3.25E-01,-6.83E-02,-2.15E-06,9.50E-02,-1.29E-01,-1.49E-01,8.24E+00,2.49E+00,9.99E-01,8.94E-04,-1.02E-02,2.41E-02,2.38E-01,-3.09E-02,1.01E-03,-4.63E-02,-3.26E-02,-7.04E-02
,,9.46E+00,2.43E+00,9.96E-01,-2.02E-02,-1.40E-02,5.23E-02,3.17E-01,-6.35E-02,2.32E-04,1.21E-01,-1.25E-01,-1.44E-01,8.31E+00,2.54E+00,9.99E-01,2.37E-03,-1.14E-02,2.21E-02,2.82E-01,4.79E-03,9.93E-04,-2.29E-02,-2.85E-02,-6.64E-02
,,9.46E+00,2.45E+00,9.96E-01,-1.62E-02,-1.21E-02,5.02E-02,3.08E-01,-4.11E-02,2.27E-04,1.43E-01,-1.19E-01,-1.43E-01,8.31E+00,2.54E+00,9.99E-01,2.37E-03,-1.14E-02,2.21E-02,2.82E-01,4.79E-03,9.93E-04,-2.29E-02,-2.85E-02,-6.64E-02
,,9.46E+00,2.45E+00,9.96E-01,-1.62E-02,-1.21E-02,5.02E-02,3.02E-01,-3.71E-02,4.77E-04,1.85E-01,-1.14E-01,-1.35E-01,8.31E+00,2.50E+00,9.99E-01,-1.89E-04,-8.34E-03,2.46E-02,2.71E-01,-2.48E-02,7.05E-04,4.05E-02,-7.44E-02,-5.67E-02
,,9.39E+00,2.33E+00,9.95E-01,-1.37E-02,-9.19E-03,5.54E-02,2.45E-01,-1.22E-01,4.86E-04,2.21E-01,-1.08E-01,-1.27E-01,8.31E+00,2.50E+00,9.99E-01,-1.89E-04,-8.34E-03,2.46E-02,2.68E-01,-2.46E-02,6.76E-04,3.07E-02,-8.26E-02,-6.01E-02
,,9.39E+00,2.33E+00,9.95E-01,-1.37E-02,-9.19E-03,5.54E-02,2.39E-01,-1.20E-01,9.62E-04,7.76E-02,-6.08E-02,-1.55E-01,8.30E+00,2.51E+00,9.98E-01,1.05E-03,-8.49E-03,2.45E-02,2.53E-01,-2.04E-02,5.92E-04,1.19E-02,-9.84E-02,-6.64E-02
,,9.42E+00,2.43E+00,9.95E-01,-8.50E-03,-5.63E-03,5.43E-02,2.60E-01,-4.54E-02,1.11E-03,4.57E-02,-2.95E-02,-1.57E-01,8.30E+00,2.51E+00,9.98E-01,1.05E-03,-8.49E-03,2.45E-02,2.51E-01,-2.04E-02,6.01E-04,9.26E-03,-9.95E-02,-6.71E-02
,,9.42E+00,2.43E+00,9.95E-01,-8.50E-03,-5.63E-03,5.43E-02,2.55E-01,-4.31E-02,1.39E-03,7.68E-02,-2.15E-02,-1.51E-01,8.31E+00,2.51E+00,9.98E-01,1.14E-03,-6.39E-03,2.33E-02,2.51E-01,-2.06E-02,5.89E-04,3.05E-03,-1.04E-01,-6.85E-02
,,9.46E+00,2.42E+00,9.95E-01,-1.05E-02,-7.93E-04,5.11E-02,2.73E-01,-4.44E-02,1.38E-03,1.00E-01,-9.81E-03,-1.49E-01,8.31E+00,2.51E+00,9.98E-01,1.14E-03,-6.39E-03,2.33E-02,2.51E-01,-2.06E-02,5.89E-04,3.05E-03,-1.04E-01,-6.85E-02
,,9.46E+00,2.42E+00,9.95E-01,-9.21E-03,4.70E-03,5.16E-02,2.74E-01,-4.34E-02,1.54E-03,1.17E-01,-2.32E-02,-1.43E-01,8.32E+00,2.51E+00,9.98E-01,-3.15E-04,-6.81E-03,2.50E-02,2.49E-01,-2.05E-02,5.44E-04,-2.58E-03,-1.19E-01,-6.68E-02
,,9.46E+00,2.42E+00,9.94E-01,-9.21E-03,4.70E-03,5.16E-02,2.71E-01,-4.11E-02,1.42E-03,1.23E-01,-4.45E-02,-1.41E-01,8.32E+00,2.51E+00,9.98E-01,-3.15E-04,-6.81E-03,2.50E-02,2.44E-01,-2.02E-02,5.33E-04,-2.24E-03,-1.27E-01,-6.81E-02
,,9.46E+00,2.42E+00,9.94E-01,-9.21E-03,4.70E-03,5.16E-02,2.68E-01,-3.88E-02,1.60E-03,1.29E-01,-6.08E-02,-1.40E-01,8.39E+00,2.57E+00,9.98E-01,1.04E-03,-7.01E-03,2.21E-02,2.89E-01,2.20E-02,5.20E-04,-2.30E-03,-1.31E-01,-7.09E-02
,,9.47E+00,2.42E+00,9.94E-01,-9.21E-03,4.70E-03,5.16E-02,2.69E-01,-3.70E-02,1.78E-03,1.34E-01,-7.39E-02,-1.40E-01,8.39E+00,2.57E+00,9.98E-01,1.04E-03,-7.01E-03,2.21E-02,2.83E-01,2.15E-02,5.07E-04,6.96E-02,-1.39E-01,-5.86E-02
,,9.48E+00,2.41E+00,9.94E-01,-6.79E-03,8.97E-03,5.47E-02,2.77E-01,-3.84E-02,1.68E-03,1.34E-01,-8.97E-02,-1.40E-01,8.35E+00,2.51E+00,9.98E-01,-9.47E-04,-8.34E-03,2.20E-02,2.44E-01,-2.15E-02,5.79E-04,8.31E-02,-1.31E-01,-5.75E-02
,,9.48E+00,2.41E+00,9.94E-01,-6.79E-03,8.97E-03,5.47E-02,2.75E-01,-3.66E-02,1.82E-03,1.30E-01,-1.11E-01,-1.43E-01,8.35E+00,2.51E+00,9.98E-01,-9.47E-04,-8.34E-03,2.20E-02,2.41E-01,-2.13E-02,6.56E-04,7.06E-02,-1.19E-01,-5.94E-02
,,9.50E+00,2.42E+00,9.94E-01,-4.87E-03,1.14E-02,5.34E-02,2.81E-01,-3.38E-02,1.75E-03,1.28E-01,-1.26E-01,-1.47E-01,8.36E+00,2.50E+00,9.98E-01,3.36E-03,-9.33E-03,2.37E-02,2.41E-01,-2.16E-02,8.70E-04,4.22E-02,-8.52E-02,-6.22E-02
,,9.50E+00,2.42E+00,9.94E-01,-4.87E-03,1.14E-02,5.34E-02,2.80E-01,-3.24E-02,1.90E-03,1.26E-01,-1.48E-01,-1.46E-01,8.36E+00,2.50E+00,9.98E-01,3.36E-03,-9.33E-03,2.37E-02,2.39E-01,-2.18E-02,9.12E-04,3.21E-02,-7.93E-02,-6.40E-02
,,9.51E+00,2.38E+00,9.93E-01,-3.13E-03,1.70E-02,5.28E-02,2.87E-01,-5.87E-02,1.84E-03,1.26E-01,-1.64E-01,-1.46E-01,8.37E+00,2.50E+00,9.98E-01,1.47E-03,-7.21E-03,2.12E-02,2.39E-01,-2.22E-02,9.80E-04,8.92E-03,-6.57E-02,-6.72E-02
,,9.51E+00,2.38E+00,9.93E-01,-3.13E-03,1.70E-02,5.28E-02,2.87E-01,-5.80E-02,1.97E-03,7.52E-02,-1.90E-01,-1.51E-01,8.37E+00,2.50E+00,9.98E-01,1.47E-03,-7.21E-03,2.12E-02,2.39E-01,-2.22E-02,9.80E-04,8.92E-03,-6.57E-02,-6.72E-02
,,9.54E+00,2.36E+00,9.93E-01,9.29E-05,2.02E-02,5.14E-02,3.06E-01,-6.57E-02,1.94E-03,3.85E-02,-2.09E-01,-1.55E-01,8.35E+00,2.52E+00,9.98E-01,4.01E-03,-5.52E-03,2.14E-02,2.20E-01,-1.47E-02,1.03E-03,2.35E-03,-5.72E-02,-6.26E-02
,,9.54E+00,2.36E+00,9.93E-01,9.29E-05,2.02E-02,5.14E-02,3.06E-01,-6.53E-02,2.05E-03,2.90E-02,-2.13E-01,-1.54E-01,8.39E+00,2.50E+00,9.98E-01,5.32E-03,-5.44E-03,2.07E-02,2.41E-01,-2.43E-02,1.00E-03,-1.52E-03,-5.83E-02,-6.22E-02
,,9.54E+00,2.43E+00,9.93E-01,-2.21E-03,2.15E-02,5.11E-02,3.09E-01,-1.69E-02,2.24E-03,5.06E-02,-2.24E-01,-1.44E-01,8.40E+00,2.50E+00,9.98E-01,3.22E-03,-1.76E-03,2.25E-02,2.44E-01,-2.54E-02,9.26E-04,-1.52E-02,-6.58E-02,-6.08E-02
,,9.54E+00,2.43E+00,9.93E-01,-2.21E-03,2.15E-02,5.11E-02,3.08E-01,-1.66E-02,2.34E-03,8.52E-02,-2.28E-01,-1.39E-01,8.34E+00,2.56E+00,9.98E-01,3.22E-03,-1.76E-03,2.25E-02,1.98E-01,1.51E-02,9.74E-04,1.50E-02,-6.61E-02,-5.74E-02
,,9.55E+00,2.39E+00,9.93E-01,-1.63E-03,2.29E-02,5.14E-02,3.16E-01,-4.31E-02,2.53E-03,1.44E-01,-2.38E-01,-1.32E-01,8.41E+00,2.50E+00,9.98E-01,3.78E-03,-3.45E-03,2.38E-02,2.44E-01,-2.70E-02,1.07E-03,7.65E-02,-4.62E-02,-5.04E-02
,,9.58E+00,2.41E+00,9.93E-01,1.83E-03,2.57E-02,5.18E-02,3.39E-01,-3.17E-02,2.61E-03,1.36E-01,-2.49E-01,-1.36E-01,8.41E+00,2.50E+00,9.98E-01,3.78E-03,-3.45E-03,2.38E-02,2.42E-01,-2.76E-02,1.02E-03,5.82E-02,-5.89E-02,-5.54E-02
,,9.58E+00,2.41E+00,9.93E-01,1.83E-03,2.57E-02,5.18E-02,3.39E-01,-3.17E-02,2.68E-03,1.42E-01,-2.82E-01,-1.36E-01,8.42E+00,2.51E+00,9.98E-01,4.22E-03,-9.95E-04,2.11E-02,2.48E-01,-1.99E-02,9.16E-04,4.23E-02,-6.83E-02,-6.12E-02
,,9.58E+00,2.41E+00,9.92E-01,2.69E-03,2.61E-02,5.15E-02,3.40E-01,-2.58E-02,2.69E-03,1.52E-01,-3.09E-01,-1.36E-01,8.42E+00,2.51E+00,9.98E-01,4.22E-03,-9.94E-04,2.11E-02,2.41E-01,-2.09E-02,9.55E-04,6.72E-03,-7.89E-02,-6.60E-02
,,9.58E+00,2.41E+00,9.92E-01,2.69E-03,2.61E-02,5.15E-02,3.40E-01,-2.60E-02,2.80E-03,1.63E-01,-3.30E-01,-1.35E-01,8.42E+00,2.51E+00,9.98E-01,4.22E-03,-9.94E-04,2.11E-02,2.37E-01,-2.15E-02,1.06E-03,5.38E-03,-6.75E-02,-6.34E-02
,,9.59E+00,2.41E+00,9.92E-01,2.69E-03,2.61E-02,5.15E-02,3.42E-01,-2.65E-02,2.92E-03,1.70E-01,-3.47E-01,-1.35E-01,8.43E+00,2.50E+00,9.98E-01,8.25E-03,-4.86E-04,2.07E-02,2.41E-01,-3.15E-02,1.10E-03,-4.80E-03,-6.02E-02,-6.33E-02
,,9.63E+00,2.43E+00,9.92E-01,6.66E-03,2.70E-02,5.16E-02,3.73E-01,-1.37E-02,2.94E-03,1.87E-01,-3.74E-01,-1.34E-01,8.43E+00,2.50E+00,9.98E-01,8.25E-03,-4.86E-04,2.07E-02,2.37E-01,-3.27E-02,1.16E-03,-2.53E-02,-5.71E-02,-6.38E-02
,,9.63E+00,2.43E+00,9.92E-01,6.66E-03,2.70E-02,5.16E-02,3.73E-01,-1.49E-02,2.93E-03,2.06E-01,-4.12E-01,-1.32E-01,8.50E+00,2.45E+00,9.98E-01,8.03E-03,1.42E-03,2.26E-02,2.81E-01,-6.83E-02,1.17E-03,-4.06E-02,-5.09E-02,-6.25E-02
,,9.63E+00,2.38E+00,9.92E-01,6.61E-03,2.34E-02,5.07E-02,3.71E-01,-5.42E-02,3.05E-03,2.00E-01,-4.26E-01,-1.35E-01,8.50E+00,2.45E+00,9.98E-01,8.03E-03,1.42E-03,2.26E-02,2.78E-01,-6.93E-02,1.03E-03,-1.11E-01,-8.89E-02,-7.19E-02
,,9.63E+00,2.38E+00,9.92E-01,6.61E-03,2.34E-02,5.07E-02,3.70E-01,-5.48E-02,3.24E-03,1.78E-01,-4.20E-01,-1.37E-01,8.45E+00,2.50E+00,9.98E-01,8.65E-03,1.96E-03,2.42E-02,2.42E-01,-3.65E-02,8.55E-04,-1.67E-01,-1.21E-01,-7.62E-02
,,9.65E+00,2.37E+00,9.92E-01,9.85E-03,2.44E-02,5.03E-02,3.83E-01,-5.99E-02,3.44E-03,1.58E-01,-4.19E-01,-1.39E-01,8.45E+00,2.50E+00,9.98E-01,8.65E-03,1.96E-03,2.42E-02,2.39E-01,-3.76E-02,8.47E-04,-1.80E-01,-1.33E-01,-7.60E-02
,,9.65E+00,2.38E+00,9.93E-01,1.21E-02,2.37E-02,4.98E-02,3.79E-01,-5.77E-02,3.60E-03,1.36E-01,-4.26E-01,-1.40E-01,8.46E+00,2.50E+00,9.98E-01,6.79E-03,2.68E-03,2.18E-02,2.43E-01,-3.91E-02,9.18E-04,-1.56E-01,-1.25E-01,-7.36E-02
,,9.65E+00,2.38E+00,9.93E-01,1.21E-02,2.37E-02,4.98E-02,3.78E-01,-5.92E-02,3.70E-03,1.19E-01,-4.29E-01,-1.40E-01,8.46E+00,2.50E+00,9.98E-01,6.79E-03,2.68E-03,2.18E-02,2.42E-01,-3.95E-02,9.42E-04,-1.46E-01,-1.25E-01,-7.09E-02
,,9.65E+00,2.38E+00,9.93E-01,1.21E-02,2.37E-02,4.98E-02,3.78E-01,-6.00E-02,3.75E-03,1.13E-01,-4.30E-01,-1.39E-01,8.47E+00,2.50E+00,9.98E-01,3.43E-03,5.03E-03,2.20E-02,2.45E-01,-4.08E-02,9.69E-04,-1.24E-01,-1.28E-01,-6.56E-02
,,9.70E+00,2.43E+00,9.93E-01,1.32E-02,1.94E-02,5.17E-02,4.17E-01,-2.51E-02,3.89E-03,1.33E-01,-4.48E-01,-1.33E-01,8.47E+00,2.50E+00,9.98E-01,3.43E-03,5.03E-03,2.20E-02,2.44E-01,-4.08E-02,9.76E-04,-1.17E-01,-1.31E-01,-6.48E-02
,,9.81E+00,2.41E+00,9.93E-01,1.52E-02,1.87E-02,5.12E-02,4.87E-01,-4.28E-02,3.90E-03,1.86E-01,-4.75E-01,-1.29E-01,8.48E+00,2.43E+00,9.98E-01,3.14E-03,3.54E-03,2.20E-02,2.44E-01,-8.38E-02,9.77E-04,-1.40E-01,-1.41E-01,-6.89E-02
,,9.81E+00,2.41E+00,9.93E-01,1.52E-02,1.87E-02,5.12E-02,4.86E-01,-4.52E-02,3.84E-03,2.56E-01,-5.00E-01,-1.22E-01,8.49E+00,2.49E+00,9.98E-01,9.54E-04,4.43E-03,1.96E-02,2.52E-01,-4.18E-02,9.84E-04,-2.04E-01,-1.45E-01,-7.81E-02
,,9.76E+00,2.39E+00,9.93E-01,1.91E-02,1.59E-02,5.01E-02,4.47E-01,-5.98E-02,3.92E-03,3.12E-01,-5.24E-01,-1.19E-01,8.50E+00,2.49E+00,9.98E-01,9.54E-04,4.43E-03,1.96E-02,2.49E-01,-4.09E-02,9.84E-04,-2.10E-01,-1.54E-01,-7.49E-02
,,9.76E+00,2.39E+00,9.93E-01,1.91E-02,1.59E-02,5.01E-02,4.44E-01,-6.29E-02,4.05E-03,3.18E-01,-5.07E-01,-1.21E-01,8.51E+00,2.49E+00,9.98E-01,1.08E-03,4.18E-03,1.92E-02,2.54E-01,-4.12E-02,9.62E-04,-1.69E-01,-1.66E-01,-6.48E-02
,,9.74E+00,2.36E+00,9.93E-01,2.59E-02,1.11E-02,4.99E-02,4.23E-01,-8.74E-02,4.35E-03,3.02E-01,-4.86E-01,-1.25E-01,8.51E+00,2.49E+00,9.98E-01,1.08E-03,4.18E-03,1.92E-02,2.51E-01,-4.08E-02,1.11E-03,-1.42E-01,-1.45E-01,-5.98E-02
,,9.74E+00,2.36E+00,9.93E-01,2.59E-02,1.11E-02,4.99E-02,4.19E-01,-9.14E-02,4.52E-03,2.61E-01,-4.56E-01,-1.30E-01,8.51E+00,2.49E+00,9.98E-01,1.08E-03,4.18E-03,1.92E-02,2.48E-01,-4.03E-02,1.24E-03,-1.22E-01,-1.27E-01,-5.72E-02
,,9.81E+00,2.36E+00,9.93E-01,2.59E-02,1.11E-02,4.99E-02,4.68E-01,-9.33E-02,4.59E-03,2.45E-01,-4.42E-01,-1.32E-01,8.52E+00,2.49E+00,9.98E-01,-1.06E-03,6.51E-03,2.17E-02,2.53E-01,-4.04E-02,1.34E-03,-1.08E-01,-1.15E-01,-5.58E-02
,,9.74E+00,2.36E+00,9.93E-01,3.07E-02,7.57E-03,5.19E-02,4.15E-01,-1.04E-01,4.69E-03,2.01E-01,-4.53E-01,-1.35E-01,8.52E+00,2.49E+00,9.98E-01,-1.06E-03,6.51E-03,2.17E-02,2.51E-01,-3.96E-02,1.40E-03,-9.58E-02,-1.10E-01,-5.76E-02
,,9.74E+00,2.36E+00,9.93E-01,3.07E-02,7.57E-03,5.19E-02,4.12E-01,-1.06E-01,4.75E-03,1.85E-01,-4.40E-01,-1.37E-01,8.51E+00,2.47E+00,9.98E-01,-2.42E-03,6.38E-03,2.15E-02,2.47E-01,-5.58E-02,1.45E-03,-1.01E-01,-1.05E-01,-6.09E-02
,,9.77E+00,2.40E+00,9.94E-01,3.71E-02,4.72E-03,5.20E-02,4.21E-01,-8.56E-02,5.10E-03,1.41E-01,-4.02E-01,-1.41E-01,8.51E+00,2.47E+00,9.98E-01,-2.42E-03,6.38E-03,2.15E-02,2.45E-01,-5.51E-02,1.48E-03,-1.10E-01,-1.02E-01,-6.28E-02
,,9.77E+00,2.40E+00,9.94E-01,3.71E-02,4.72E-03,5.20E-02,4.19E-01,-8.83E-02,5.10E-03,1.52E-01,-3.99E-01,-1.39E-01,8.54E+00,2.49E+00,9.98E-01,-2.25E-03,5.45E-03,2.05E-02,2.59E-01,-3.76E-02,1.56E-03,-1.31E-01,-9.39E-02,-6.66E-02
,,9.79E+00,2.38E+00,9.94E-01,3.99E-02,1.66E-03,4.94E-02,4.23E-01,-1.14E-01,5.19E-03,1.95E-01,-3.99E-01,-1.32E-01,8.54E+00,2.49E+00,9.98E-01,-2.25E-03,5.45E-03,2.05E-02,2.59E-01,-3.76E-02,1.56E-03,-1.31E-01,-9.39E-02,-6.66E-02
,,9.80E+00,2.33E+00,9.94E-01,4.66E-02,-3.80E-03,5.05E-02,4.27E-01,-1.52E-01,5.41E-03,2.05E-01,-3.74E-01,-1.29E-01,8.52E+00,2.45E+00,9.98E-01,-4.50E-03,6.87E-03,2.19E-02,2.40E-01,-6.31E-02,1.53E-03,-1.15E-01,-1.06E-01,-6.16E-02
,,9.80E+00,2.33E+00,9.94E-01,4.66E-02,-3.80E-03,5.05E-02,4.20E-01,-1.60E-01,5.47E-03,1.69E-01,-3.50E-01,-1.33E-01,8.52E+00,2.45E+00,9.98E-01,-4.50E-03,6.87E-03,2.19E-02,2.39E-01,-6.22E-02,1.56E-03,-1.31E-01,-1.04E-01,-6.47E-02
,,9.80E+00,2.31E+00,9.94E-01,5.16E-02,-8.06E-03,5.18E-02,4.15E-01,-1.84E-01,5.58E-03,1.10E-01,-3.34E-01,-1.39E-01,8.56E+00,2.49E+00,9.98E-01,-7.21E-03,1.01E-02,2.20E-02,2.67E-01,-3.19E-02,1.56E-03,-1.42E-01,-1.08E-01,-6.70E-02
,,9.80E+00,2.31E+00,9.94E-01,5.16E-02,-8.06E-03,5.18E-02,4.08E-01,-1.92E-01,5.59E-03,2.04E-02,-3.15E-01,-1.50E-01,8.56E+00,2.49E+00,9.98E-01,-7.21E-03,1.01E-02,2.20E-02,2.66E-01,-3.09E-02,1.51E-03,-1.25E-01,-1.19E-01,-6.49E-02
,,9.83E+00,2.37E+00,9.94E-01,5.08E-02,-8.06E-03,5.12E-02,4.18E-01,-1.57E-01,5.66E-03,-4.77E-02,-2.98E-01,-1.55E-01,8.56E+00,2.50E+00,9.98E-01,-8.92E-03,7.01E-03,1.98E-02,2.63E-01,-1.55E-02,1.41E-03,-7.38E-02,-1.47E-01,-5.95E-02
,,9.83E+00,2.37E+00,9.94E-01,5.08E-02,-8.06E-03,5.12E-02,4.10E-01,-1.64E-01,5.58E-03,-2.05E-02,-2.97E-01,-1.46E-01,8.60E+00,2.55E+00,9.98E-01,-8.47E-03,1.16E-02,2.07E-02,2.91E-01,2.03E-02,1.39E-03,-3.37E-02,-1.54E-01,-5.31E-02
,,9.87E+00,2.41E+00,9.94E-01,4.97E-02,-1.05E-02,5.00E-02,4.31E-01,-1.40E-01,5.54E-03,-4.30E-03,-2.97E-01,-1.41E-01,8.60E+00,2.55E+00,9.98E-01,-8.47E-03,1.16E-02,2.07E-02,2.90E-01,2.09E-02,1.30E-03,1.24E-02,-1.74E-01,-4.83E-02
,,9.87E+00,2.41E+00,9.94E-01,4.97E-02,-1.05E-02,5.00E-02,4.22E-01,-1.47E-01,5.37E-03,6.08E-02,-3.14E-01,-1.31E-01,8.59E+00,2.48E+00,9.98E-01,-7.14E-03,8.12E-03,1.93E-02,2.81E-01,-2.57E-02,1.17E-03,9.33E-02,-2.11E-01,-4.28E-02
,,9.89E+00,2.45E+00,9.94E-01,5.16E-02,-9.95E-03,5.02E-02,4.26E-01,-1.29E-01,5.22E-03,1.31E-01,-3.32E-01,-1.22E-01,8.59E+00,2.48E+00,9.98E-01,-7.14E-03,8.12E-03,1.93E-02,2.77E-01,-2.36E-02,1.23E-03,8.95E-02,-2.06E-01,-4.84E-02
,,9.89E+00,2.45E+00,9.94E-01,5.16E-02,-9.95E-03,5.02E-02,4.18E-01,-1.38E-01,5.06E-03,1.92E-01,-3.48E-01,-1.17E-01,8.57E+00,2.45E+00,9.98E-01,-8.46E-04,7.65E-03,1.84E-02,2.57E-01,-4.68E-02,1.42E-03,6.22E-02,-1.88E-01,-5.44E-02
,,9.89E+00,2.45E+00,9.94E-01,5.16E-02,-9.95E-03,5.02E-02,4.17E-01,-1.43E-01,5.00E-03,2.15E-01,-3.54E-01,-1.16E-01,8.57E+00,2.45E+00,9.98E-01,-8.45E-04,7.65E-03,1.84E-02,2.54E-01,-4.63E-02,1.58E-03,-1.14E-02,-1.57E-01,-6.17E-02
,,9.89E+00,2.32E+00,9.94E-01,5.27E-02,-1.22E-02,4.77E-02,4.03E-01,-2.44E-01,4.85E-03,1.77E-01,-3.71E-01,-1.27E-01,8.57E+00,2.45E+00,9.98E-01,-8.45E-04,7.65E-03,1.84E-02,2.52E-01,-4.54E-02,1.71E-03,-6.41E-02,-1.32E-01,-6.48E-02
,,9.90E+00,2.32E+00,9.94E-01,5.77E-02,-1.67E-02,4.89E-02,4.06E-01,-2.47E-01,4.81E-03,1.16E-01,-3.75E-01,-1.34E-01,8.62E+00,2.48E+00,9.98E-01,2.37E-03,7.33E-03,2.13E-02,2.84E-01,-2.15E-02,1.79E-03,-8.44E-02,-1.24E-01,-6.34E-02
,,9.90E+00,2.38E+00,9.94E-01,5.77E-02,-1.67E-02,4.89E-02,3.93E-01,-2.23E-01,4.68E-03,-6.38E-02,-3.81E-01,-1.49E-01,8.62E+00,2.48E+00,9.98E-01,2.37E-03,7.33E-03,2.13E-02,2.83E-01,-2.15E-02,1.77E-03,-8.23E-02,-1.28E-01,-6.30E-02
,,9.93E+00,2.33E+00,9.94E-01,5.85E-02,-1.93E-02,4.95E-02,4.03E-01,-2.63E-01,4.69E-03,-6.19E-02,-3.83E-01,-1.45E-01,8.63E+00,2.48E+00,9.98E-01,5.09E-03,5.56E-03,2.16E-02,2.86E-01,-2.29E-02,1.71E-03,-7.88E-02,-1.42E-01,-6.28E-02
,,9.93E+00,2.33E+00,9.94E-01,5.85E-02,-1.93E-02,4.95E-02,3.94E-01,-2.71E-01,4.67E-03,-7.76E-02,-3.74E-01,-1.43E-01,8.64E+00,2.50E+00,9.98E-01,4.88E-03,6.21E-03,2.07E-02,2.94E-01,-1.12E-02,1.69E-03,-8.28E-02,-1.51E-01,-6.41E-02
,,9.94E+00,2.32E+00,9.95E-01,5.69E-02,-2.00E-02,5.00E-02,3.96E-01,-2.83E-01,4.73E-03,-1.06E-01,-3.55E-01,-1.43E-01,8.64E+00,2.50E+00,9.98E-01,4.88E-03,6.21E-03,2.07E-02,2.91E-01,-1.18E-02,1.59E-03,-6.37E-02,-1.66E-01,-6.05E-02
,,9.94E+00,2.32E+00,9.95E-01,5.69E-02,-2.00E-02,5.00E-02,3.87E-01,-2.90E-01,4.71E-03,-1.34E-01,-3.47E-01,-1.44E-01,8.63E+00,2.46E+00,9.98E-01,7.74E-03,7.80E-03,2.16E-02,2.76E-01,-4.06E-02,1.58E-03,-7.56E-02,-1.72E-01,-6.25E-02
,,9.96E+00,2.35E+00,9.95E-01,5.57E-02,-2.21E-02,4.91E-02,3.83E-01,-2.82E-01,4.68E-03,-1.72E-01,-3.35E-01,-1.46E-01,8.63E+00,2.46E+00,9.98E-01,7.74E-03,7.80E-03,2.16E-02,2.75E-01,-4.11E-02,1.57E-03,-9.49E-02,-1.73E-01,-6.52E-02
,,9.96E+00,2.35E+00,9.95E-01,5.57E-02,-2.21E-02,4.91E-02,3.78E-01,-2.86E-01,4.65E-03,-1.64E-01,-3.34E-01,-1.43E-01,8.65E+00,2.44E+00,9.98E-01,7.15E-03,4.58E-03,1.92E-02,2.87E-01,-5.58E-02,1.57E-03,-1.51E-01,-1.81E-01,-7.14E-02
,,9.96E+00,2.31E+00,9.94E-01,5.06E-02,-2.59E-02,4.56E-02,3.68E-01,-3.17E-01,4.59E-03,-1.54E-01,-3.33E-01,-1.41E-01,8.67E+00,2.48E+00,9.98E-01,6.98E-03,4.13E-03,2.21E-02,3.01E-01,-3.02E-02,1.56E-03,-1.90E-01,-1.90E-01,-6.97E-02
,,9.96E+00,2.31E+00,9.94E-01,5.06E-02,-2.59E-02,4.56E-02,3.58E-01,-3.23E-01,4.59E-03,-1.85E-01,-3.24E-01,-1.40E-01,8.67E+00,2.48E+00,9.98E-01,6.98E-03,4.13E-03,2.21E-02,3.00E-01,-3.04E-02,1.58E-03,-1.79E-01,-1.83E-01,-6.80E-02
,,9.99E+00,2.32E+00,9.94E-01,4.74E-02,-2.80E-02,4.65E-02,3.66E-01,-3.21E-01,4.60E-03,-1.83E-01,-3.08E-01,-1.35E-01,8.69E+00,2.48E+00,9.98E-01,7.21E-03,2.07E-03,1.94E-02,3.02E-01,-3.25E-02,1.74E-03,-1.58E-01,-1.58E-01,-6.58E-02
,,9.99E+00,2.32E+00,9.94E-01,4.74E-02,-2.80E-02,4.65E-02,3.55E-01,-3.26E-01,4.68E-03,-1.56E-01,-2.84E-01,-1.30E-01,8.69E+00,2.48E+00,9.98E-01,7.21E-03,2.07E-03,1.94E-02,2.98E-01,-3.33E-02,1.72E-03,-1.49E-01,-1.53E-01,-6.25E-02
,,1.00E+01,2.31E+00,9.94E-01,4.41E-02,-3.06E-02,4.58E-02,3.58E-01,-3.40E-01,4.68E-03,-1.47E-01,-2.68E-01,-1.29E-01,8.69E+00,2.48E+00,9.98E-01,7.21E-03,2.07E-03,1.94E-02,2.97E-01,-3.37E-02,1.72E-03,-1.45E-01,-1.51E-01,-6.15E-02
,,1.00E+01,2.31E+00,9.94E-01,4.41E-02,-3.06E-02,4.58E-02,3.46E-01,-3.44E-01,4.71E-03,-1.46E-01,-2.56E-01,-1.28E-01,8.70E+00,2.48E+00,9.98E-01,4.80E-03,2.59E-03,1.85E-02,2.99E-01,-3.53E-02,1.73E-03,-1.38E-01,-1.48E-01,-5.94E-02
,,1.00E+01,2.25E+00,9.94E-01,4.05E-02,-2.91E-02,4.51E-02,3.44E-01,-3.88E-01,4.67E-03,-1.54E-01,-2.38E-01,-1.29E-01,8.70E+00,2.48E+00,9.98E-01,4.80E-03,2.59E-03,1.85E-02,2.97E-01,-3.55E-02,1.70E-03,-1.35E-01,-1.49E-01,-5.85E-02
,,1.00E+01,2.25E+00,9.94E-01,4.05E-02,-2.91E-02,4.51E-02,3.39E-01,-3.89E-01,4.66E-03,-1.88E-01,-2.38E-01,-1.33E-01,8.73E+00,2.45E+00,9.98E-01,4.08E-03,1.00E-03,2.06E-02,3.17E-01,-5.14E-02,1.66E-03,-1.30E-01,-1.54E-01,-5.70E-02
,,1.00E+01,2.25E+00,9.94E-01,3.58E-02,-3.13E-02,4.52E-02,3.36E-01,-3.91E-01,4.55E-03,-2.50E-01,-2.39E-01,-1.39E-01,8.70E+00,2.47E+00,9.98E-01,2.37E-03,6.18E-04,1.96E-02,2.87E-01,-3.96E-02,1.59E-03,-1.44E-01,-1.65E-01,-6.05E-02
,,1.00E+01,2.26E+00,9.94E-01,3.58E-02,-3.13E-02,4.52E-02,3.23E-01,-3.82E-01,4.55E-03,-2.72E-01,-2.39E-01,-1.39E-01,8.72E+00,2.47E+00,9.98E-01,2.37E-03,6.18E-04,1.96E-02,3.00E-01,-3.75E-02,1.46E-03,-1.61E-01,-1.86E-01,-6.42E-02
,,1.01E+01,2.30E+00,9.94E-01,3.08E-02,-3.08E-02,4.42E-02,3.31E-01,-3.57E-01,4.45E-03,-2.86E-01,-2.36E-01,-1.37E-01,8.73E+00,2.47E+00,9.98E-01,3.25E-05,-1.19E-03,2.06E-02,3.04E-01,-3.81E-02,1.47E-03,-1.50E-01,-1.90E-01,-6.06E-02
,,1.01E+01,2.30E+00,9.94E-01,3.08E-02,-3.08E-02,4.42E-02,3.20E-01,-3.58E-01,4.57E-03,-1.98E-01,-2.18E-01,-1.24E-01,8.73E+00,2.47E+00,9.98E-01,3.22E-05,-1.19E-03,2.06E-02,2.99E-01,-3.75E-02,1.39E-03,-1.39E-01,-1.96E-01,-6.04E-02
,,1.01E+01,2.20E+00,9.94E-01,2.20E-02,-3.22E-02,4.28E-02,3.17E-01,-4.26E-01,4.55E-03,-1.93E-01,-2.05E-01,-1.24E-01,8.76E+00,2.51E+00,9.99E-01,-3.87E-03,-1.15E-03,1.89E-02,3.14E-01,-6.56E-03,1.44E-03,-1.02E-01,-1.90E-01,-5.61E-02
,,1.01E+01,2.20E+00,9.94E-01,2.20E-02,-3.22E-02,4.28E-02,3.12E-01,-4.25E-01,4.60E-03,-2.16E-01,-1.99E-01,-1.27E-01,8.76E+00,2.51E+00,9.99E-01,-3.87E-03,-1.15E-03,1.89E-02,3.14E-01,-6.56E-03,1.44E-03,-1.02E-01,-1.90E-01,-5.61E-02
,,1.02E+01,2.23E+00,9.94E-01,2.04E-02,-3.28E-02,3.89E-02,3.70E-01,-4.04E-01,4.51E-03,-2.33E-01,-1.96E-01,-1.27E-01,8.75E+00,2.49E+00,9.99E-01,-3.83E-03,-4.10E-03,2.03E-02,2.95E-01,-2.32E-02,1.58E-03,-1.08E-02,-1.57E-01,-4.76E-02
,,1.02E+01,2.16E+00,9.93E-01,1.51E-02,-3.38E-02,4.13E-02,3.71E-01,-4.53E-01,4.36E-03,-1.95E-01,-2.12E-01,-1.16E-01,8.75E+00,2.49E+00,9.99E-01,-3.83E-03,-4.10E-03,2.03E-02,2.92E-01,-2.27E-02,1.60E-03,-9.83E-03,-1.47E-01,-4.95E-02
,,1.02E+01,2.16E+00,9.93E-01,1.51E-02,-3.38E-02,4.13E-02,3.65E-01,-4.51E-01,4.41E-03,-1.99E-01,-2.11E-01,-1.17E-01,8.77E+00,2.47E+00,9.99E-01,-2.35E-03,-5.99E-03,1.92E-02,2.98E-01,-3.54E-02,1.68E-03,-2.01E-02,-1.25E-01,-5.52E-02
,,1.03E+01,2.24E+00,9.93E-01,1.16E-02,-3.30E-02,3.87E-02,3.92E-01,-3.84E-01,4.36E-03,-2.08E-01,-2.05E-01,-1.20E-01,8.78E+00,2.47E+00,9.99E-01,-1.81E-03,-6.85E-03,1.89E-02,3.01E-01,-3.53E-02,1.68E-03,-4.06E-02,-1.19E-01,-5.79E-02
,,1.03E+01,2.24E+00,9.93E-01,1.16E-02,-3.30E-02,3.87E-02,3.92E-01,-3.84E-01,4.36E-03,-2.08E-01,-2.05E-01,-1.20E-01,8.78E+00,2.47E+00,9.99E-01,-1.81E-03,-6.85E-03,1.89E-02,2.96E-01,-3.44E-02,1.61E-03,-5.91E-02,-1.19E-01,-5.91E-02
,,1.02E+01,2.22E+00,9.93E-01,6.59E-03,-3.22E-02,3.99E-02,3.40E-01,-3.99E-01,4.31E-03,-5.55E-02,-2.04E-01,-9.70E-02,8.78E+00,2.47E+00,9.99E-01,-1.81E-03,-6.85E-03,1.89E-02,2.90E-01,-3.35E-02,1.55E-03,-7.06E-02,-1.18E-01,-5.93E-02
,,1.02E+01,2.22E+00,9.93E-01,6.59E-03,-3.22E-02,3.99E-02,3.28E-01,-3.95E-01,4.61E-03,3.40E-02,-1.67E-01,-9.04E-02,8.81E+00,2.46E+00,9.99E-01,-1.31E-03,-7.17E-03,2.02E-02,3.02E-01,-3.43E-02,1.53E-03,-7.87E-02,-1.15E-01,-5.82E-02
,,1.01E+01,2.18E+00,9.93E-01,9.01E-03,-3.43E-02,4.02E-02,2.79E-01,-4.18E-01,4.74E-03,1.03E-01,-1.37E-01,-8.77E-02,8.81E+00,2.46E+00,9.99E-01,-1.31E-03,-7.17E-03,2.02E-02,2.96E-01,-3.36E-02,1.41E-03,-8.75E-02,-1.26E-01,-5.99E-02
,,1.01E+01,2.18E+00,9.93E-01,9.01E-03,-3.43E-02,4.02E-02,2.69E-01,-4.14E-01,5.17E-03,1.02E-01,-7.45E-02,-9.38E-02,8.81E+00,2.43E+00,9.99E-01,-2.40E-03,-7.40E-03,1.82E-02,2.91E-01,-5.61E-02,1.34E-03,-9.33E-02,-1.33E-01,-6.22E-02
,,1.02E+01,2.12E+00,9.92E-01,1.60E-02,-3.05E-02,4.20E-02,2.63E-01,-4.51E-01,5.36E-03,6.48E-02,-2.30E-02,-1.03E-01,8.81E+00,2.43E+00,9.99E-01,-2.40E-03,-7.40E-03,1.82E-02,2.86E-01,-5.50E-02,1.26E-03,-1.36E-01,-1.38E-01,-6.48E-02
,,1.02E+01,2.12E+00,9.92E-01,1.60E-02,-3.05E-02,4.20E-02,2.53E-01,-4.48E-01,5.68E-03,-3.01E-03,1.49E-02,-1.14E-01,8.82E+00,2.46E+00,9.99E-01,-1.85E-03,-8.33E-03,1.84E-02,2.86E-01,-3.13E-02,1.21E-03,-1.46E-01,-1.43E-01,-6.28E-02
,,1.02E+01,2.21E+00,9.92E-01,2.32E-02,-2.83E-02,4.07E-02,2.78E-01,-3.86E-01,5.58E-03,-2.58E-02,3.44E-02,-1.18E-01,8.82E+00,2.46E+00,9.99E-01,-1.85E-03,-8.33E-03,1.84E-02,2.81E-01,-3.05E-02,1.13E-03,-1.34E-01,-1.47E-01,-5.95E-02
,,1.02E+01,2.21E+00,9.92E-01,2.32E-02,-2.83E-02,4.07E-02,2.65E-01,-3.84E-01,5.83E-03,5.25E-02,3.93E-02,-1.04E-01,8.82E+00,2.47E+00,9.99E-01,-3.63E-03,-8.88E-03,1.82E-02,2.76E-01,-2.43E-02,1.09E-03,-1.27E-01,-1.50E-01,-5.75E-02
,,1.02E+01,2.10E+00,9.92E-01,2.69E-02,-2.57E-02,4.13E-02,2.52E-01,-4.61E-01,5.73E-03,1.70E-02,4.65E-02,-1.11E-01,8.82E+00,2.47E+00,9.99E-01,-3.63E-03,-8.88E-03,1.82E-02,2.73E-01,-2.37E-02,1.06E-03,-1.17E-01,-1.51E-01,-5.59E-02
,,1.02E+01,2.10E+00,9.92E-01,2.69E-02,-2.57E-02,4.13E-02,2.44E-01,-4.59E-01,5.93E-03,-7.80E-02,5.31E-02,-1.22E-01,8.79E+00,2.38E+00,9.99E-01,-6.30E-03,-8.88E-03,1.98E-02,2.44E-01,-8.32E-02,1.07E-03,-1.50E-01,-1.42E-01,-6.07E-02
,,1.02E+01,2.13E+00,9.91E-01,3.35E-02,-2.11E-02,4.10E-02,2.50E-01,-4.40E-01,5.81E-03,-1.30E-01,5.55E-02,-1.25E-01,8.79E+00,2.38E+00,9.99E-01,-6.30E-03,-8.88E-03,1.98E-02,2.41E-01,-8.19E-02,1.09E-03,-1.91E-01,-1.33E-01,-6.66E-02
,,1.02E+01,2.13E+00,9.91E-01,3.35E-02,-2.11E-02,4.10E-02,2.42E-01,-4.40E-01,5.97E-03,-1.60E-01,4.87E-02,-1.25E-01,8.77E+00,2.42E+00,9.99E-01,-7.22E-03,-8.76E-03,1.82E-02,2.21E-01,-5.15E-02,1.20E-03,-2.60E-01,-1.03E-01,-7.29E-02
,,1.02E+01,2.11E+00,9.91E-01,3.49E-02,-1.52E-02,3.99E-02,2.47E-01,-4.50E-01,5.84E-03,-1.84E-01,5.14E-02,-1.25E-01,8.77E+00,2.42E+00,9.99E-01,-7.22E-03,-8.76E-03,1.82E-02,2.18E-01,-5.04E-02,1.24E-03,-2.58E-01,-9.10E-02,-7.04E-02
,,1.02E+01,2.11E+00,9.91E-01,3.49E-02,-1.52E-02,3.99E-02,2.41E-01,-4.51E-01,5.97E-03,-2.18E-01,3.41E-02,-1.24E-01,8.90E+00,2.49E+00,9.99E-01,-1.15E-02,-9.65E-03,1.80E-02,3.03E-01,3.95E-03,1.21E-03,-2.04E-01,-7.95E-02,-5.83E-02
,,1.02E+01,2.09E+00,9.90E-01,3.71E-02,-9.20E-03,4.17E-02,2.39E-01,-4.67E-01,5.71E-03,-2.40E-01,4.22E-03,-1.23E-01,8.88E+00,2.49E+00,9.99E-01,-1.57E-02,-8.68E-03,1.73E-02,2.79E-01,5.19E-03,1.03E-03,-1.19E-01,-1.01E-01,-4.84E-02
,,1.02E+01,2.09E+00,9.90E-01,3.71E-02,-9.20E-03,4.17E-02,2.34E-01,-4.68E-01,5.88E-03,-2.91E-01,-9.54E-03,-1.28E-01,8.88E+00,2.49E+00,9.99E-01,-1.57E-02,-8.68E-03,1.73E-02,2.73E-01,8.21E-03,9.89E-04,-4.96E-02,-1.03E-01,-4.20E-02
,,1.03E+01,2.08E+00,9.90E-01,3.55E-02,-8.16E-03,4.24E-02,2.47E-01,-4.72E-01,5.78E-03,-3.28E-01,-1.78E-02,-1.30E-01,8.88E+00,2.49E+00,9.99E-01,-1.57E-02,-8.68E-03,1.73E-02,2.68E-01,1.12E-02,9.55E-04,1.61E-03,-1.03E-01,-3.92E-02
,,1.03E+01,2.08E+00,9.90E-01,3.55E-02,-8.16E-03,4.24E-02,2.42E-01,-4.72E-01,5.91E-03,-3.58E-01,-4.04E-02,-1.32E-01,8.92E+00,2.48E+00,9.99E-01,-1.61E-02,-8.74E-03,1.71E-02,2.96E-01,9.55E-03,9.29E-04,4.23E-02,-1.01E-01,-3.81E-02
,,1.03E+01,2.08E+00,9.90E-01,3.55E-02,-8.16E-03,4.24E-02,2.38E-01,-4.76E-01,6.06E-03,-3.80E-01,-5.73E-02,-1.33E-01,8.92E+00,2.48E+00,9.99E-01,-1.61E-02,-8.74E-03,1.71E-02,2.90E-01,1.25E-02,9.41E-04,6.82E-02,-9.25E-02,-3.84E-02
,,1.03E+01,2.07E+00,9.90E-01,3.54E-02,-4.17E-03,4.05E-02,2.43E-01,-4.83E-01,5.96E-03,-4.02E-01,-6.90E-02,-1.35E-01,8.90E+00,2.44E+00,9.99E-01,-1.46E-02,-8.78E-03,1.72E-02,2.66E-01,-1.68E-02,9.52E-04,9.15E-02,-8.55E-02,-3.88E-02
,,1.03E+01,2.07E+00,9.90E-01,3.54E-02,-4.17E-03,4.05E-02,2.39E-01,-4.83E-01,6.10E-03,-4.29E-01,-9.05E-02,-1.34E-01,8.90E+00,2.44E+00,9.99E-01,-1.46E-02,-8.78E-03,1.72E-02,2.60E-01,-1.38E-02,1.05E-03,4.90E-02,-6.21E-02,-4.67E-02
,,1.03E+01,2.07E+00,9.90E-01,3.00E-02,-1.98E-04,4.26E-02,2.45E-01,-4.83E-01,6.17E-03,-4.44E-01,-9.61E-02,-1.32E-01,8.86E+00,2.41E+00,9.99E-01,-1.19E-02,-8.75E-03,1.61E-02,2.31E-01,-2.76E-02,1.12E-03,1.97E-02,-4.22E-02,-5.23E-02
,,1.03E+01,2.05E+00,9.89E-01,3.00E-02,-1.98E-04,4.26E-02,2.43E-01,-4.91E-01,6.14E-03,-4.76E-01,-1.30E-01,-1.34E-01,8.86E+00,2.41E+00,9.99E-01,-1.19E-02,-8.75E-03,1.61E-02,2.26E-01,-2.49E-02,1.28E-03,-3.23E-02,-5.59E-03,-5.63E-02
,,1.03E+01,2.05E+00,9.89E-01,3.00E-02,-1.98E-04,4.26E-02,2.41E-01,-4.91E-01,6.21E-03,-4.84E-01,-1.40E-01,-1.35E-01,8.92E+00,2.48E+00,9.99E-01,-1.09E-02,-7.74E-03,1.84E-02,2.60E-01,2.69E-02,1.29E-03,-2.78E-02,1.07E-02,-5.20E-02
,,1.03E+01,2.04E+00,9.89E-01,2.55E-02,1.19E-03,3.99E-02,2.47E-01,-4.99E-01,6.22E-03,-5.11E-01,-1.68E-01,-1.37E-01,8.89E+00,2.43E+00,9.99E-01,-1.13E-02,-5.35E-03,1.53E-02,2.34E-01,-1.23E-02,1.17E-03,2.01E-02,7.14E-03,-4.91E-02
,,1.03E+01,2.04E+00,9.89E-01,2.55E-02,1.19E-03,3.99E-02,2.45E-01,-4.97E-01,6.29E-03,-5.20E-01,-1.79E-01,-1.36E-01,8.89E+00,2.43E+00,9.99E-01,-1.13E-02,-5.35E-03,1.53E-02,2.30E-01,-1.04E-02,1.23E-03,-1.55E-02,1.97E-02,-5.14E-02
,,1.03E+01,2.02E+00,9.89E-01,1.92E-02,5.64E-03,3.74E-02,2.51E-01,-5.03E-01,6.31E-03,-5.46E-01,-2.08E-01,-1.34E-01,8.94E+00,2.41E+00,9.99E-01,-1.06E-02,-3.10E-03,1.71E-02,2.65E-01,-1.75E-02,1.20E-03,-3.94E-02,3.38E-02,-5.08E-02
,,1.03E+01,2.01E+00,9.89E-01,1.28E-02,6.97E-03,3.80E-02,2.58E-01,-5.12E-01,6.30E-03,-5.62E-01,-2.30E-01,-1.30E-01,8.95E+00,2.41E+00,9.99E-01,-1.06E-02,-3.10E-03,1.71E-02,2.61E-01,-1.53E-02,1.09E-03,-7.39E-02,8.51E-03,-5.50E-02
,,1.03E+01,2.01E+00,9.89E-01,1.28E-02,6.97E-03,3.80E-02,2.56E-01,-5.07E-01,6.55E-03,-5.39E-01,-2.29E-01,-1.25E-01,8.93E+00,2.49E+00,9.99E-01,-1.13E-02,-7.65E-04,1.68E-02,2.47E-01,4.19E-02,9.01E-04,-1.00E-01,-9.56E-03,-5.71E-02
,,1.04E+01,1.99E+00,9.88E-01,6.62E-03,7.06E-03,3.65E-02,2.65E-01,-5.11E-01,6.69E-03,-5.23E-01,-2.27E-01,-1.23E-01,8.93E+00,2.49E+00,9.99E-01,-1.13E-02,-7.65E-04,1.68E-02,2.43E-01,4.41E-02,8.91E-04,-1.99E-02,-1.82E-02,-4.53E-02
,,1.04E+01,1.99E+00,9.88E-01,6.62E-03,7.06E-03,3.65E-02,2.63E-01,-5.05E-01,6.89E-03,-5.12E-01,-2.35E-01,-1.20E-01,9.01E+00,2.49E+00,9.98E-01,-1.34E-02,3.13E-03,1.59E-02,2.99E-01,4.58E-02,7.59E-04,4.26E-02,-2.96E-02,-3.87E-02
,,1.04E+01,1.98E+00,9.88E-01,-1.13E-03,8.10E-03,3.63E-02,2.70E-01,-5.09E-01,6.97E-03,-5.00E-01,-2.43E-01,-1.17E-01,9.01E+00,2.49E+00,9.98E-01,-1.34E-02,3.13E-03,1.59E-02,2.95E-01,4.78E-02,6.94E-04,9.39E-02,-5.12E-02,-3.42E-02
,,1.04E+01,1.98E+00,9.88E-01,-1.13E-03,8.10E-03,3.63E-02,2.68E-01,-5.02E-01,7.12E-03,-4.97E-01,-2.56E-01,-1.17E-01,9.01E+00,2.49E+00,9.98E-01,-1.08E-02,4.55E-03,1.67E-02,2.92E-01,4.96E-02,6.53E-04,1.34E-01,-6.66E-02,-3.18E-02
,,1.04E+01,1.96E+00,9.88E-01,-7.34E-03,8.31E-03,3.59E-02,2.76E-01,-5.05E-01,7.19E-03,-5.00E-01,-2.70E-01,-1.18E-01,8.97E+00,2.46E+00,9.98E-01,-1.08E-02,4.55E-03,1.67E-02,2.56E-01,2.66E-02,6.25E-04,1.35E-01,-6.72E-02,-3.59E-02
,,1.04E+01,1.96E+00,9.88E-01,-7.34E-03,8.31E-03,3.59E-02,2.74E-01,-4.96E-01,7.31E-03,-5.00E-01,-2.85E-01,-1.18E-01,8.98E+00,2.46E+00,9.98E-01,-7.84E-03,5.49E-03,1.71E-02,2.60E-01,2.83E-02,6.90E-04,1.19E-01,-5.20E-02,-4.03E-02
,,1.04E+01,1.95E+00,9.88E-01,-7.34E-03,8.31E-03,3.59E-02,2.75E-01,-4.94E-01,7.44E-03,-4.98E-01,-2.97E-01,-1.18E-01,8.98E+00,2.46E+00,9.98E-01,-7.84E-03,5.49E-03,1.71E-02,2.58E-01,2.94E-02,7.72E-04,1.02E-01,-4.71E-02,-4.38E-02
,,1.04E+01,1.94E+00,9.88E-01,-1.46E-02,6.27E-03,3.48E-02,2.79E-01,-4.89E-01,7.59E-03,-4.80E-01,-2.97E-01,-1.15E-01,8.96E+00,2.41E+00,9.98E-01,-4.46E-03,9.29E-03,1.69E-02,2.41E-01,-2.13E-03,7.73E-04,9.27E-02,-4.03E-02,-4.61E-02
,,1.04E+01,1.94E+00,9.88E-01,-1.46E-02,6.27E-03,3.48E-02,2.76E-01,-4.79E-01,7.83E-03,-4.39E-01,-2.83E-01,-1.09E-01,8.96E+00,2.41E+00,9.98E-01,-4.46E-03,9.29E-03,1.69E-02,2.40E-01,-1.58E-03,8.97E-04,2.30E-02,-2.82E-02,-5.42E-02
,,1.04E+01,1.91E+00,9.88E-01,-2.19E-02,5.76E-03,3.37E-02,2.78E-01,-4.92E-01,8.03E-03,-4.24E-01,-2.73E-01,-1.08E-01,8.99E+00,2.47E+00,9.98E-01,-2.14E-03,8.58E-03,1.65E-02,2.63E-01,4.23E-02,9.27E-04,-2.89E-02,-1.74E-02,-5.82E-02
,,1.04E+01,1.91E+00,9.88E-01,-2.19E-02,5.76E-03,3.37E-02,2.75E-01,-4.81E-01,8.22E-03,-4.19E-01,-2.66E-01,-1.08E-01,8.99E+00,2.47E+00,9.98E-01,-2.14E-03,8.58E-03,1.65E-02,2.61E-01,4.26E-02,9.34E-04,6.99E-03,-2.90E-02,-5.00E-02
,,1.04E+01,1.91E+00,9.88E-01,-3.05E-02,7.43E-03,3.29E-02,2.87E-01,-4.66E-01,8.34E-03,-4.06E-01,-2.65E-01,-1.06E-01,8.99E+00,2.44E+00,9.98E-01,-3.85E-03,1.29E-02,1.70E-02,2.54E-01,1.80E-02,8.63E-04,1.14E-02,-3.50E-02,-4.84E-02
,,1.04E+01,1.91E+00,9.88E-01,-3.05E-02,7.43E-03,3.29E-02,2.85E-01,-4.54E-01,8.44E-03,-3.78E-01,-2.73E-01,-1.03E-01,8.99E+00,2.44E+00,9.98E-01,-6.97E-04,1.47E-02,1.69E-02,2.53E-01,1.84E-02,9.04E-04,-1.22E-03,-4.03E-02,-5.02E-02
,,1.04E+01,1.90E+00,9.88E-01,-3.53E-02,5.30E-03,3.46E-02,2.92E-01,-4.51E-01,8.50E-03,-3.60E-01,-2.82E-01,-1.02E-01,9.07E+00,2.47E+00,9.98E-01,-6.97E-04,1.47E-02,1.69E-02,3.10E-01,4.43E-02,7.31E-04,6.14E-03,-7.04E-02,-4.81E-02
,,1.04E+01,1.90E+00,9.88E-01,-3.53E-02,5.30E-03,3.46E-02,2.90E-01,-4.45E-01,8.54E-03,-3.52E-01,-2.87E-01,-1.03E-01,9.03E+00,2.46E+00,9.98E-01,-5.61E-04,1.84E-02,1.66E-02,2.84E-01,3.32E-02,4.85E-04,3.32E-02,-1.17E-01,-4.48E-02
,,1.05E+01,1.88E+00,9.88E-01,-4.04E-02,6.46E-03,3.23E-02,2.96E-01,-4.34E-01,8.63E-03,-3.34E-01,-3.02E-01,-1.05E-01,9.03E+00,2.46E+00,9.98E-01,-5.61E-04,1.84E-02,1.66E-02,2.83E-01,3.28E-02,4.63E-04,3.37E-02,-1.38E-01,-4.50E-02
,,1.05E+01,1.88E+00,9.88E-01,-4.44E-02,5.79E-03,2.85E-02,3.04E-01,-4.21E-01,8.69E-03,-3.25E-01,-3.15E-01,-1.06E-01,9.04E+00,2.46E+00,9.98E-01,-1.32E-04,1.66E-02,1.59E-02,2.90E-01,3.27E-02,4.29E-04,3.40E-02,-1.59E-01,-4.52E-02
,,1.05E+01,1.88E+00,9.88E-01,-4.44E-02,5.79E-03,2.85E-02,3.01E-01,-4.06E-01,8.83E-03,-2.63E-01,-3.05E-01,-9.34E-02,9.04E+00,2.46E+00,9.98E-01,3.43E-03,1.56E-02,1.75E-02,2.89E-01,3.22E-02,4.19E-04,3.63E-02,-1.77E-01,-4.35E-02
,,1.05E+01,1.88E+00,9.88E-01,-4.85E-02,2.66E-03,3.01E-02,3.08E-01,-3.93E-01,9.00E-03,-2.14E-01,-2.99E-01,-8.49E-02,9.06E+00,2.46E+00,9.98E-01,3.43E-03,1.56E-02,1.75E-02,2.96E-01,3.14E-02,4.15E-04,3.01E-02,-1.94E-01,-4.58E-02
,,1.05E+01,1.88E+00,9.88E-01,-4.85E-02,2.66E-03,3.01E-02,3.04E-01,-3.78E-01,9.09E-03,-1.66E-01,-2.97E-01,-8.22E-02,9.06E+00,2.46E+00,9.98E-01,3.43E-03,1.56E-02,1.75E-02,2.95E-01,3.03E-02,4.02E-04,2.54E-02,-2.10E-01,-4.72E-02
,,1.05E+01,1.84E+00,9.88E-01,-5.01E-02,5.87E-03,2.98E-02,3.07E-01,-3.90E-01,9.19E-03,-1.23E-01,-2.96E-01,-8.04E-02,9.07E+00,2.46E+00,9.98E-01,4.19E-03,1.73E-02,1.58E-02,3.02E-01,2.94E-02,4.05E-04,2.17E-02,-2.25E-01,-4.80E-02
,,1.05E+01,1.84E+00,9.88E-01,-5.01E-02,5.87E-03,2.98E-02,3.04E-01,-3.75E-01,9.23E-03,-1.29E-01,-3.01E-01,-8.45E-02,9.07E+00,2.46E+00,9.98E-01,4.19E-03,1.73E-02,1.58E-02,3.01E-01,2.82E-02,3.73E-04,1.78E-02,-2.43E-01,-4.69E-02
,,1.05E+01,1.83E+00,9.88E-01,-5.31E-02,2.87E-03,2.90E-02,3.10E-01,-3.69E-01,9.26E-03,-1.28E-01,-3.17E-01,-8.67E-02,9.08E+00,2.46E+00,9.98E-01,4.73E-03,1.63E-02,1.66E-02,3.08E-01,2.72E-02,3.84E-04,1.45E-02,-2.60E-01,-4.61E-02
,,1.05E+01,1.83E+00,9.88E-01,-5.31E-02,2.87E-03,2.90E-02,3.06E-01,-3.53E-01,9.29E-03,-1.30E-01,-3.21E-01,-8.75E-02,9.08E+00,2.46E+00,9.98E-01,4.73E-03,1.63E-02,1.66E-02,3.07E-01,2.59E-02,3.47E-04,1.11E-02,-2.76E-01,-4.65E-02
,,1.05E+01,1.81E+00,9.88E-01,-4.90E-02,2.57E-03,2.98E-02,3.11E-01,-3.47E-01,9.36E-03,-1.23E-01,-3.24E-01,-8.67E-02,9.09E+00,2.46E+00,9.98E-01,6.89E-03,1.41E-02,1.73E-02,3.14E-01,2.47E-02,4.63E-04,1.20E-02,-2.75E-01,-4.63E-02
,,1.05E+01,1.81E+00,9.88E-01,-4.90E-02,2.57E-03,2.98E-02,3.07E-01,-3.33E-01,9.36E-03,-1.33E-01,-3.32E-01,-8.93E-02,9.09E+00,2.46E+00,9.98E-01,6.89E-03,1.41E-02,1.73E-02,3.13E-01,2.38E-02,5.19E-04,1.25E-02,-2.67E-01,-4.65E-02
,,1.05E+01,1.80E+00,9.88E-01,-4.94E-02,2.32E-03,3.03E-02,3.12E-01,-3.27E-01,9.46E-03,-1.18E-01,-3.26E-01,-8.78E-02,9.10E+00,2.46E+00,9.98E-01,6.60E-03,1.29E-02,1.40E-02,3.18E-01,2.16E-02,7.31E-04,1.31E-02,-2.50E-01,-4.70E-02
,,1.05E+01,1.80E+00,9.88E-01,-4.94E-02,2.32E-03,3.03E-02,3.08E-01,-3.13E-01,9.57E-03,-8.84E-02,-3.11E-01,-8.53E-02,9.12E+00,2.46E+00,9.98E-01,8.84E-03,9.70E-03,1.48E-02,3.24E-01,2.00E-02,8.42E-04,1.48E-02,-2.46E-01,-4.29E-02
,,1.05E+01,1.79E+00,9.88E-01,-4.97E-02,-6.92E-04,2.89E-02,3.12E-01,-3.07E-01,9.70E-03,-6.72E-02,-3.02E-01,-8.46E-02,9.12E+00,2.46E+00,9.98E-01,8.84E-03,9.70E-03,1.48E-02,3.21E-01,1.80E-02,8.46E-04,1.03E-02,-2.45E-01,-4.26E-02
,,1.05E+01,1.79E+00,9.88E-01,-4.97E-02,-6.92E-04,2.89E-02,3.08E-01,-2.93E-01,9.76E-03,-5.16E-02,-2.95E-01,-8.30E-02,9.16E+00,2.44E+00,9.98E-01,8.84E-03,9.70E-03,1.48E-02,3.51E-01,2.47E-03,9.15E-04,8.66E-03,-2.43E-01,-4.25E-02
,,1.06E+01,1.78E+00,9.89E-01,-4.87E-02,-2.88E-03,2.89E-02,3.12E-01,-2.87E-01,9.83E-03,-4.09E-02,-2.91E-01,-8.26E-02,9.16E+00,2.44E+00,9.98E-01,7.76E-03,8.74E-03,1.63E-02,3.48E-01,6.96E-04,9.20E-04,3.65E-03,-2.43E-01,-4.12E-02
,,1.06E+01,1.78E+00,9.89E-01,-4.87E-02,-2.88E-03,2.89E-02,3.07E-01,-2.73E-01,9.85E-03,-3.44E-02,-2.89E-01,-8.26E-02,9.14E+00,2.46E+00,9.98E-01,9.62E-03,7.70E-03,1.52E-02,3.29E-01,1.31E-02,8.24E-04,-2.30E-02,-2.71E-01,-4.63E-02
,,1.06E+01,1.77E+00,9.89E-01,-4.73E-02,-3.27E-03,2.92E-02,3.11E-01,-2.68E-01,9.90E-03,-2.39E-02,-2.85E-01,-8.19E-02,9.14E+00,2.46E+00,9.98E-01,9.62E-03,7.70E-03,1.52E-02,3.27E-01,1.20E-02,8.03E-04,-2.18E-02,-2.73E-01,-4.55E-02
,,1.06E+01,1.77E+00,9.89E-01,-4.73E-02,-3.27E-03,2.92E-02,3.05E-01,-2.55E-01,9.89E-03,-2.45E-02,-2.89E-01,-8.31E-02,9.15E+00,2.46E+00,9.98E-01,9.56E-03,6.45E-03,1.72E-02,3.31E-01,9.10E-03,8.26E-04,-2.02E-02,-2.81E-01,-4.39E-02
,,1.06E+01,1.76E+00,9.89E-01,-4.60E-02,-4.14E-03,2.98E-02,3.09E-01,-2.49E-01,9.90E-03,-1.89E-02,-2.91E-01,-8.28E-02,9.15E+00,2.46E+00,9.98E-01,9.56E-03,6.45E-03,1.72E-02,3.31E-01,9.10E-03,8.26E-04,-2.02E-02,-2.81E-01,-4.39E-02
,,1.06E+01,1.76E+00,9.89E-01,-4.60E-02,-4.14E-03,2.98E-02,3.04E-01,-2.37E-01,1.00E-02,1.92E-02,-2.69E-01,-7.93E-02,9.16E+00,2.46E+00,9.99E-01,8.58E-03,4.00E-03,1.49E-02,3.32E-01,5.50E-03,9.32E-04,-1.11E-02,-2.66E-01,-4.42E-02
,,1.06E+01,1.75E+00,9.89E-01,-4.39E-02,-7.03E-03,2.88E-02,3.07E-01,-2.31E-01,1.01E-02,5.43E-02,-2.52E-01,-7.79E-02,9.16E+00,2.46E+00,9.99E-01,8.58E-03,4.00E-03,1.49E-02,3.30E-01,4.63E-03,9.63E-04,-7.57E-03,-2.56E-01,-4.32E-02
,,1.06E+01,1.75E+00,9.89E-01,-4.39E-02,-7.03E-03,2.88E-02,3.04E-01,-2.25E-01,1.02E-02,6.14E-02,-2.46E-01,-7.74E-02,9.18E+00,2.46E+00,9.99E-01,7.47E-03,2.32E-03,1.46E-02,3.32E-01,2.25E-03,1.15E-03,-1.11E-04,-2.29E-01,-4.12E-02
,,1.06E+01,1.74E+00,9.89E-01,-4.02E-02,-5.57E-03,2.77E-02,3.04E-01,-2.15E-01,1.03E-02,8.72E-02,-2.28E-01,-7.69E-02,9.18E+00,2.46E+00,9.99E-01,7.47E-03,2.32E-03,1.46E-02,3.28E-01,7.65E-04,1.14E-03,3.17E-03,-2.20E-01,-4.05E-02
,,1.06E+01,1.74E+00,9.89E-01,-4.02E-02,-5.57E-03,2.77E-02,2.99E-01,-2.04E-01,1.03E-02,8.66E-02,-2.26E-01,-7.66E-02,9.19E+00,2.46E+00,9.99E-01,6.99E-03,-1.72E-03,1.46E-02,3.32E-01,-7.22E-04,1.20E-03,4.85E-03,-2.17E-01,-4.02E-02
,,1.06E+01,1.73E+00,9.89E-01,-3.46E-02,-8.89E-03,2.76E-02,3.02E-01,-2.00E-01,1.03E-02,9.54E-02,-2.26E-01,-7.58E-02,9.19E+00,2.46E+00,9.99E-01,6.99E-03,-1.72E-03,1.46E-02,3.32E-01,-7.22E-04,1.20E-03,4.85E-03,-2.17E-01,-4.02E-02
,,1.06E+01,1.73E+00,9.89E-01,-3.46E-02,-8.89E-03,2.76E-02,2.96E-01,-1.90E-01,1.02E-02,8.33E-02,-2.27E-01,-7.69E-02,9.22E+00,2.51E+00,9.99E-01,5.82E-03,-1.15E-03,1.69E-02,3.47E-01,3.03E-02,1.21E-03,4.96E-03,-2.09E-01,-3.82E-02
,,1.06E+01,1.72E+00,9.89E-01,-3.12E-02,-4.93E-03,2.70E-02,2.99E-01,-1.87E-01,1.02E-02,8.00E-02,-2.23E-01,-7.75E-02,9.22E+00,2.51E+00,9.99E-01,5.82E-03,-1.15E-03,1.69E-02,3.42E-01,2.88E-02,1.06E-03,6.83E-02,-2.25E-01,-3.31E-02
,,1.06E+01,1.72E+00,9.89E-01,-3.12E-02,-4.93E-03,2.70E-02,2.96E-01,-1.83E-01,1.02E-02,7.16E-02,-2.28E-01,-7.79E-02,9.21E+00,2.46E+00,9.99E-01,4.72E-03,-2.75E-03,1.73E-02,3.28E-01,-6.36E-03,9.69E-04,9.67E-02,-2.38E-01,-3.59E-02
,,1.06E+01,1.71E+00,9.89E-01,-2.54E-02,-6.06E-03,2.79E-02,2.97E-01,-1.77E-01,1.01E-02,5.45E-02,-2.40E-01,-7.84E-02,9.24E+00,2.46E+00,9.99E-01,6.73E-03,-4.42E-03,1.53E-02,3.38E-01,-5.86E-03,9.81E-04,7.18E-02,-2.39E-01,-4.42E-02
,,1.06E+01,1.71E+00,9.89E-01,-2.54E-02,-6.06E-03,2.79E-02,2.91E-01,-1.70E-01,1.01E-02,3.58E-02,-2.49E-01,-8.02E-02,9.24E+00,2.46E+00,9.99E-01,6.73E-03,-4.42E-03,1.53E-02,3.33E-01,-7.11E-03,8.52E-04,5.38E-02,-2.49E-01,-4.47E-02
,,1.07E+01,1.71E+00,9.89E-01,-2.27E-02,-7.83E-03,2.81E-02,2.94E-01,-1.68E-01,1.01E-02,2.62E-02,-2.57E-01,-8.07E-02,9.26E+00,2.46E+00,9.99E-01,7.89E-03,-9.18E-03,1.56E-02,3.42E-01,-8.12E-03,8.23E-04,4.01E-02,-2.59E-01,-4.45E-02
,,1.07E+01,1.71E+00,9.89E-01,-2.27E-02,-7.83E-03,2.81E-02,2.89E-01,-1.61E-01,1.02E-02,5.08E-02,-2.37E-01,-7.67E-02,9.26E+00,2.46E+00,9.99E-01,7.89E-03,-9.18E-03,1.56E-02,3.39E-01,-8.84E-03,8.32E-04,4.05E-02,-2.49E-01,-4.39E-02
,,1.07E+01,1.70E+00,9.89E-01,-1.75E-02,-9.06E-03,2.77E-02,2.91E-01,-1.61E-01,1.02E-02,6.57E-02,-2.24E-01,-7.55E-02,9.25E+00,2.46E+00,9.99E-01,7.84E-03,-1.07E-02,1.51E-02,3.23E-01,-1.38E-02,9.48E-04,3.78E-02,-2.21E-01,-4.30E-02
,,1.07E+01,1.70E+00,9.89E-01,-1.75E-02,-9.06E-03,2.77E-02,2.85E-01,-1.55E-01,1.03E-02,6.80E-02,-2.14E-01,-7.51E-02,9.25E+00,2.46E+00,9.99E-01,7.84E-03,-1.07E-02,1.51E-02,3.23E-01,-1.38E-02,9.48E-04,3.78E-02,-2.21E-01,-4.30E-02
,,1.07E+01,1.69E+00,9.89E-01,-1.38E-02,-1.05E-02,3.02E-02,2.87E-01,-1.56E-01,1.03E-02,6.68E-02,-2.09E-01,-7.56E-02,9.26E+00,2.46E+00,9.99E-01,6.64E-03,-1.16E-02,1.46E-02,3.18E-01,-1.65E-02,1.03E-03,2.89E-02,-1.84E-01,-4.16E-02
,,1.07E+01,1.69E+00,9.89E-01,-1.38E-02,-1.05E-02,3.02E-02,2.84E-01,-1.53E-01,1.03E-02,6.21E-02,-2.07E-01,-7.75E-02,9.26E+00,2.46E+00,9.99E-01,6.64E-03,-1.16E-02,1.46E-02,3.11E-01,-1.76E-02,9.93E-04,2.63E-02,-1.74E-01,-4.10E-02
,,1.07E+01,1.68E+00,9.89E-01,-7.76E-03,-8.70E-03,2.65E-02,2.84E-01,-1.53E-01,1.03E-02,4.84E-02,-2.03E-01,-8.21E-02,9.21E+00,2.47E+00,1.00E+00,8.29E-03,-1.66E-02,1.52E-02,2.68E-01,-1.04E-02,9.97E-04,2.47E-02,-1.68E-01,-4.01E-02
,,1.07E+01,1.68E+00,9.89E-01,-7.76E-03,-8.70E-03,2.65E-02,2.78E-01,-1.49E-01,1.03E-02,3.16E-02,-2.06E-01,-8.04E-02,9.21E+00,2.47E+00,1.00E+00,8.29E-03,-1.66E-02,1.52E-02,2.61E-01,-1.19E-02,1.14E-03,3.43E-02,-1.24E-01,-3.92E-02
,,1.07E+01,1.67E+00,9.89E-01,-4.99E-03,-8.92E-03,2.68E-02,2.81E-01,-1.51E-01,1.03E-02,2.19E-02,-2.07E-01,-7.86E-02,9.28E+00,2.45E+00,1.00E+00,7.66E-03,-1.55E-02,1.44E-02,2.99E-01,-2.75E-02,1.28E-03,4.12E-02,-8.35E-02,-3.93E-02
,,1.07E+01,1.67E+00,9.89E-01,-4.99E-03,-8.92E-03,2.68E-02,2.75E-01,-1.48E-01,1.03E-02,2.51E-03,-2.14E-01,-7.92E-02,9.28E+00,2.45E+00,1.00E+00,7.66E-03,-1.55E-02,1.44E-02,2.91E-01,-2.86E-02,1.17E-03,2.12E-02,-9.05E-02,-4.12E-02
,,1.07E+01,1.67E+00,9.89E-01,3.60E-04,-8.49E-03,2.81E-02,2.78E-01,-1.51E-01,1.02E-02,-1.58E-02,-2.21E-01,-8.02E-02,9.30E+00,2.46E+00,1.00E+00,8.27E-03,-1.44E-02,1.51E-02,3.01E-01,-2.56E-02,1.00E-03,9.92E-03,-1.01E-01,-4.17E-02
,,1.07E+01,1.67E+00,9.89E-01,3.60E-04,-8.49E-03,2.81E-02,2.73E-01,-1.49E-01,1.02E-02,-3.91E-02,-2.29E-01,-8.24E-02,9.30E+00,2.46E+00,1.00E+00,8.27E-03,-1.44E-02,1.51E-02,2.97E-01,-2.62E-02,9.31E-04,6.75E-03,-1.09E-01,-4.20E-02
,,1.07E+01,1.66E+00,9.89E-01,2.80E-03,-1.07E-02,2.98E-02,2.75E-01,-1.52E-01,1.02E-02,-3.71E-02,-2.23E-01,-8.10E-02,9.31E+00,2.46E+00,9.99E-01,6.90E-03,-1.35E-02,1.41E-02,2.95E-01,-2.84E-02,7.07E-04,-2.65E-03,-1.28E-01,-4.33E-02
,,1.07E+01,1.66E+00,9.89E-01,2.80E-03,-1.07E-02,2.98E-02,2.69E-01,-1.51E-01,1.03E-02,-2.29E-02,-2.05E-01,-8.01E-02,9.31E+00,2.46E+00,9.99E-01,6.90E-03,-1.35E-02,1.41E-02,2.95E-01,-2.84E-02,7.07E-04,-2.65E-03,-1.28E-01,-4.33E-02
,,1.07E+01,1.65E+00,9.89E-01,4.77E-03,-1.03E-02,2.88E-02,2.71E-01,-1.54E-01,1.04E-02,-1.69E-02,-1.92E-01,-8.07E-02,9.29E+00,2.46E+00,9.99E-01,5.79E-03,-1.32E-02,1.48E-02,2.66E-01,-3.04E-02,5.00E-04,-7.55E-03,-1.46E-01,-4.09E-02
,,1.07E+01,1.65E+00,9.89E-01,4.77E-03,-1.03E-02,2.88E-02,2.68E-01,-1.54E-01,1.04E-02,-1.80E-02,-1.88E-01,-8.07E-02,9.30E+00,2.41E+00,9.99E-01,4.25E-03,-1.52E-02,1.51E-02,2.68E-01,-6.45E-02,4.87E-04,-8.32E-03,-1.42E-01,-4.09E-02
,,1.08E+01,1.64E+00,9.89E-01,6.99E-03,-1.03E-02,2.87E-02,2.68E-01,-1.58E-01,1.04E-02,-2.52E-02,-1.80E-01,-8.14E-02,9.30E+00,2.41E+00,9.99E-01,4.25E-03,-1.52E-02,1.51E-02,2.65E-01,-6.45E-02,4.68E-04,-3.89E-02,-1.41E-01,-4.53E-02
,,1.08E+01,1.64E+00,9.89E-01,1.14E-02,-1.07E-02,2.87E-02,2.68E-01,-1.57E-01,1.04E-02,-3.31E-02,-1.79E-01,-8.22E-02,9.35E+00,2.45E+00,9.99E-01,4.59E-03,-1.54E-02,1.49E-02,2.87E-01,-3.25E-02,4.11E-04,-1.17E-01,-1.38E-01,-5.47E-02
,,1.08E+01,1.64E+00,9.89E-01,1.14E-02,-1.07E-02,2.87E-02,2.64E-01,-1.62E-01,1.04E-02,-5.29E-02,-1.82E-01,-8.38E-02,9.35E+00,2.45E+00,9.99E-01,4.59E-03,-1.54E-02,1.49E-02,2.87E-01,-3.25E-02,4.11E-04,-1.17E-01,-1.38E-01,-5.47E-02
,,1.08E+01,1.63E+00,9.89E-01,1.34E-02,-9.71E-03,2.94E-02,2.67E-01,-1.67E-01,1.04E-02,-7.01E-02,-1.83E-01,-8.45E-02,9.37E+00,2.47E+00,9.99E-01,-7.10E-04,-1.56E-02,1.21E-02,2.87E-01,-1.72E-02,3.43E-04,-5.87E-03,-1.36E-01,-3.40E-02
,,1.08E+01,1.63E+00,9.89E-01,1.34E-02,-9.71E-03,2.94E-02,2.61E-01,-1.68E-01,1.04E-02,-9.63E-02,-1.91E-01,-8.71E-02,9.37E+00,2.47E+00,9.99E-01,-7.10E-04,-1.56E-02,1.21E-02,2.87E-01,-1.72E-02,3.43E-04,-5.87E-03,-1.36E-01,-3.40E-02
,,1.08E+01,1.62E+00,9.89E-01,1.51E-02,-9.60E-03,2.87E-02,2.64E-01,-1.73E-01,1.03E-02,-1.14E-01,-1.96E-01,-8.88E-02,9.37E+00,2.45E+00,9.99E-01,-8.87E-04,-1.61E-02,1.30E-02,2.72E-01,-3.28E-02,2.42E-04,8.63E-02,-1.41E-01,-2.19E-02
,,1.08E+01,1.62E+00,9.89E-01,1.51E-02,-9.60E-03,2.87E-02,2.58E-01,-1.74E-01,1.03E-02,-1.40E-01,-2.06E-01,-8.97E-02,9.37E+00,2.45E+00,9.99E-01,-8.87E-04,-1.61E-02,1.30E-02,2.68E-01,-3.25E-02,2.40E-04,8.22E-02,-1.40E-01,-2.46E-02
,,1.08E+01,1.62E+00,9.89E-01,1.51E-02,-9.60E-03,2.87E-02,2.54E-01,-1.76E-01,1.02E-02,-1.59E-01,-2.12E-01,-8.98E-02,9.35E+00,2.45E+00,9.99E-01,-1.76E-04,-1.50E-02,1.29E-02,2.44E-01,-3.21E-02,2.20E-04,7.33E-02,-1.33E-01,-3.05E-02
,,1.08E+01,1.61E+00,9.89E-01,1.63E-02,-8.05E-03,2.93E-02,2.56E-01,-1.80E-01,1.03E-02,-1.56E-01,-2.05E-01,-8.73E-02,9.35E+00,2.45E+00,9.99E-01,-1.76E-04,-1.50E-02,1.29E-02,2.41E-01,-3.19E-02,2.55E-04,7.06E-02,-1.25E-01,-3.14E-02
,,1.08E+01,1.61E+00,9.89E-01,1.63E-02,-8.05E-03,2.93E-02,2.50E-01,-1.81E-01,1.03E-02,-1.40E-01,-1.89E-01,-8.47E-02,9.38E+00,2.44E+00,9.99E-01,1.30E-03,-1.53E-02,1.25E-02,2.59E-01,-3.84E-02,2.61E-04,6.96E-02,-1.17E-01,-3.24E-02
,,1.08E+01,1.61E+00,9.89E-01,1.65E-02,-9.26E-03,2.78E-02,2.53E-01,-1.87E-01,1.04E-02,-1.34E-01,-1.79E-01,-8.41E-02,9.37E+00,2.43E+00,9.99E-01,3.25E-04,-1.43E-02,1.30E-02,2.41E-01,-4.56E-02,2.01E-04,4.09E-02,-1.14E-01,-3.54E-02
,,1.08E+01,1.61E+00,9.89E-01,1.65E-02,-9.26E-03,2.78E-02,2.48E-01,-1.88E-01,1.04E-02,-1.34E-01,-1.71E-01,-8.29E-02,9.37E+00,2.43E+00,9.99E-01,3.25E-04,-1.43E-02,1.30E-02,2.35E-01,-4.51E-02,2.13E-04,1.98E-02,-1.12E-01,-3.77E-02
,,1.08E+01,1.60E+00,9.89E-01,1.62E-02,-8.61E-03,2.52E-02,2.51E-01,-1.94E-01,1.05E-02,-1.40E-01,-1.67E-01,-8.27E-02,9.41E+00,2.45E+00,9.99E-01,2.35E-04,-1.48E-02,1.23E-02,2.56E-01,-3.28E-02,1.85E-04,4.41E-03,-1.08E-01,-3.93E-02
,,1.08E+01,1.60E+00,9.89E-01,1.62E-02,-8.61E-03,2.52E-02,2.45E-01,-1.94E-01,1.04E-02,-1.49E-01,-1.67E-01,-8.05E-02,9.41E+00,2.45E+00,9.99E-01,2.35E-04,-1.48E-02,1.23E-02,2.50E-01,-3.23E-02,2.45E-04,3.33E-02,-9.77E-02,-3.37E-02
,,1.08E+01,1.59E+00,9.89E-01,1.64E-02,-7.78E-03,2.76E-02,2.49E-01,-2.01E-01,1.04E-02,-1.61E-01,-1.68E-01,-7.96E-02,9.42E+00,2.45E+00,9.99E-01,-8.21E-04,-1.45E-02,1.45E-02,2.54E-01,-3.29E-02,2.25E-04,4.39E-02,-9.23E-02,-3.05E-02
,,1.08E+01,1.59E+00,9.89E-01,1.64E-02,-7.78E-03,2.76E-02,2.46E-01,-2.01E-01,1.04E-02,-1.68E-01,-1.71E-01,-8.09E-02,9.42E+00,2.45E+00,9.99E-01,-8.21E-04,-1.45E-02,1.45E-02,2.44E-01,-3.20E-02,2.82E-04,7.05E-02,-8.44E-02,-3.02E-02
,,1.08E+01,1.58E+00,9.89E-01,1.45E-02,-7.51E-03,2.70E-02,2.47E-01,-2.07E-01,1.03E-02,-1.90E-01,-1.79E-01,-8.37E-02,9.43E+00,2.44E+00,9.99E-01,3.47E-04,-1.25E-02,1.16E-02,2.45E-01,-3.23E-02,2.36E-04,8.09E-02,-8.29E-02,-3.17E-02
,,1.08E+01,1.58E+00,9.89E-01,1.45E-02,-7.51E-03,2.70E-02,2.44E-01,-2.07E-01,1.03E-02,-1.97E-01,-1.83E-01,-8.40E-02,9.43E+00,2.44E+00,9.99E-01,3.47E-04,-1.25E-02,1.16E-02,2.42E-01,-3.22E-02,2.39E-04,8.39E-02,-8.44E-02,-3.07E-02
,,1.09E+01,1.57E+00,9.89E-01,1.49E-02,-5.05E-03,2.84E-02,2.45E-01,-2.12E-01,1.02E-02,-2.18E-01,-1.93E-01,-8.39E-02,9.31E+00,2.28E+00,9.99E-01,-1.55E-03,-1.37E-02,1.25E-02,1.53E-01,-1.48E-01,3.81E-04,-1.35E-02,-5.45E-02,-4.33E-02
,,1.09E+01,1.57E+00,9.89E-01,1.49E-02,-5.04E-03,2.84E-02,2.43E-01,-2.12E-01,1.02E-02,-2.27E-01,-1.98E-01,-8.55E-02,9.31E+00,2.28E+00,9.99E-01,-1.55E-03,-1.37E-02,1.25E-02,1.48E-01,-1.45E-01,7.31E-04,-1.80E-01,8.11E-03,-6.11E-02
,,1.09E+01,1.56E+00,9.89E-01,1.18E-02,-6.14E-03,2.62E-02,2.44E-01,-2.17E-01,1.02E-02,-2.28E-01,-2.00E-01,-8.55E-02,9.45E+00,2.44E+00,9.99E-01,-1.16E-03,-1.22E-02,1.17E-02,2.38E-01,-2.72E-02,9.68E-04,-3.11E-01,6.60E-02,-7.12E-02
,,1.09E+01,1.55E+00,9.89E-01,8.21E-03,-8.31E-03,2.67E-02,2.47E-01,-2.23E-01,1.03E-02,-2.07E-01,-1.86E-01,-8.00E-02,9.45E+00,2.44E+00,9.99E-01,-1.16E-03,-1.22E-02,1.17E-02,2.33E-01,-2.64E-02,7.99E-04,-1.93E-01,2.69E-02,-4.70E-02
,,1.09E+01,1.55E+00,9.89E-01,8.21E-03,-8.31E-03,2.67E-02,2.42E-01,-2.21E-01,1.03E-02,-1.90E-01,-1.75E-01,-7.76E-02,9.47E+00,2.50E+00,9.99E-01,-5.63E-03,-7.62E-03,1.12E-02,2.43E-01,1.29E-02,5.32E-04,-1.05E-01,-1.12E-03,-3.23E-02
,,1.09E+01,1.55E+00,9.89E-01,8.21E-03,-8.31E-03,2.67E-02,2.39E-01,-2.21E-01,1.03E-02,-1.81E-01,-1.67E-01,-7.73E-02,9.47E+00,2.50E+00,9.99E-01,-5.63E-03,-7.62E-03,1.12E-02,2.38E-01,1.38E-02,3.76E-04,2.87E-02,-4.14E-02,-1.68E-02
,,1.09E+01,1.55E+00,9.89E-01,6.98E-03,-6.50E-03,2.51E-02,2.40E-01,-2.24E-01,1.04E-02,-1.77E-01,-1.59E-01,-7.87E-02,9.47E+00,2.44E+00,9.98E-01,-7.05E-03,-4.61E-03,1.18E-02,2.32E-01,-2.46E-02,1.73E-04,9.02E-02,-7.10E-02,-1.45E-02
,,1.09E+01,1.55E+00,9.89E-01,6.98E-03,-6.50E-03,2.51E-02,2.35E-01,-2.22E-01,1.03E-02,-1.78E-01,-1.60E-01,-7.76E-02,9.47E+00,2.44E+00,9.98E-01,-7.05E-03,-4.61E-03,1.18E-02,2.30E-01,-2.38E-02,1.36E-04,9.76E-02,-8.43E-02,-1.65E-02
,,1.09E+01,1.54E+00,9.89E-01,5.00E-03,-4.79E-03,2.62E-02,2.39E-01,-2.27E-01,1.03E-02,-1.80E-01,-1.59E-01,-7.61E-02,9.47E+00,2.44E+00,9.98E-01,-2.95E-03,-3.59E-03,1.18E-02,2.26E-01,-2.22E-02,4.94E-06,1.15E-01,-1.17E-01,-2.15E-02
,,1.09E+01,1.54E+00,9.89E-01,5.00E-03,-4.79E-03,2.62E-02,2.35E-01,-2.24E-01,1.03E-02,-1.87E-01,-1.66E-01,-7.78E-02,9.47E+00,2.44E+00,9.98E-01,-2.95E-03,-3.59E-03,1.18E-02,2.24E-01,-2.17E-02,-8.93E-06,1.16E-01,-1.26E-01,-2.27E-02
,,1.09E+01,1.53E+00,9.90E-01,3.56E-03,-7.34E-03,2.43E-02,2.38E-01,-2.28E-01,1.03E-02,-1.93E-01,-1.73E-01,-8.01E-02,9.49E+00,2.44E+00,9.98E-01,-1.83E-03,-3.61E-03,1.22E-02,2.29E-01,-2.22E-02,5.02E-06,1.30E-01,-1.37E-01,-2.38E-02
,,1.09E+01,1.53E+00,9.90E-01,3.56E-03,-7.34E-03,2.43E-02,2.34E-01,-2.26E-01,1.02E-02,-2.03E-01,-1.79E-01,-7.91E-02,9.50E+00,2.44E+00,9.98E-01,2.37E-03,-5.40E-03,1.16E-02,2.32E-01,-2.28E-02,1.08E-04,1.53E-01,-1.29E-01,-2.35E-02
,,1.09E+01,1.52E+00,9.90E-01,2.57E-03,-6.33E-03,2.43E-02,2.37E-01,-2.30E-01,1.02E-02,-2.10E-01,-1.83E-01,-7.80E-02,9.50E+00,2.44E+00,9.98E-01,2.37E-03,-5.40E-03,1.16E-02,2.27E-01,-2.30E-02,1.84E-04,1.57E-01,-1.25E-01,-2.38E-02
,,1.09E+01,1.52E+00,9.90E-01,2.57E-03,-6.33E-03,2.43E-02,2.32E-01,-2.27E-01,1.01E-02,-2.23E-01,-1.93E-01,-7.84E-02,9.51E+00,2.44E+00,9.98E-01,6.57E-03,-5.03E-03,1.34E-02,2.30E-01,-2.45E-02,2.48E-04,1.63E-01,-1.21E-01,-2.29E-02
,,1.09E+01,1.51E+00,9.90E-01,-3.32E-04,-6.74E-03,2.32E-02,2.35E-01,-2.30E-01,1.01E-02,-2.33E-01,-2.00E-01,-7.90E-02,9.51E+00,2.44E+00,9.98E-01,6.57E-03,-5.03E-03,1.34E-02,2.27E-01,-2.50E-02,2.69E-04,1.60E-01,-1.22E-01,-2.49E-02
,,1.09E+01,1.51E+00,9.90E-01,-3.32E-04,-6.74E-03,2.32E-02,2.31E-01,-2.27E-01,1.01E-02,-2.00E-01,-1.82E-01,-7.27E-02,9.54E+00,2.41E+00,9.98E-01,1.30E-02,-4.45E-03,1.36E-02,2.49E-01,-4.70E-02,2.99E-04,1.59E-01,-1.21E-01,-2.76E-02
,,1.10E+01,1.50E+00,9.90E-01,-4.35E-03,-7.40E-03,2.14E-02,2.34E-01,-2.30E-01,1.02E-02,-1.74E-01,-1.69E-01,-6.87E-02,9.54E+00,2.41E+00,9.98E-01,1.30E-02,-4.45E-03,1.36E-02,2.42E-01,-5.01E-02,4.07E-04,1.32E-01,-1.15E-01,-3.25E-02
,,1.10E+01,1.50E+00,9.90E-01,-4.35E-03,-7.40E-03,2.14E-02,2.31E-01,-2.28E-01,1.02E-02,-1.66E-01,-1.65E-01,-6.70E-02,9.54E+00,2.41E+00,9.98E-01,1.30E-02,-4.45E-03,1.36E-02,2.38E-01,-5.20E-02,4.89E-04,1.13E-01,-1.07E-01,-3.47E-02
,,1.10E+01,1.50E+00,9.90E-01,-6.44E-03,-6.37E-03,2.32E-02,2.44E-01,-2.24E-01,1.02E-02,-1.54E-01,-1.56E-01,-6.32E-02,9.53E+00,2.43E+00,9.98E-01,1.61E-02,-5.50E-03,1.02E-02,2.21E-01,-3.50E-02,5.53E-04,9.98E-02,-1.02E-01,-3.80E-02
,,1.10E+01,1.49E+00,9.90E-01,-6.44E-03,-6.37E-03,2.32E-02,2.30E-01,-2.25E-01,1.01E-02,-1.38E-01,-1.65E-01,-6.38E-02,9.53E+00,2.43E+00,9.98E-01,1.61E-02,-5.50E-03,1.02E-02,2.17E-01,-3.77E-02,6.84E-04,1.17E-01,-8.42E-02,-3.03E-02
,,1.10E+01,1.48E+00,9.90E-01,-8.77E-03,-4.58E-03,2.12E-02,2.31E-01,-2.25E-01,1.01E-02,-1.38E-01,-1.59E-01,-6.83E-02,9.51E+00,2.45E+00,9.98E-01,2.21E-02,-5.12E-03,1.22E-02,1.99E-01,-3.26E-02,7.79E-04,1.32E-01,-6.93E-02,-2.44E-02
,,1.10E+01,1.48E+00,9.90E-01,-8.77E-03,-4.58E-03,2.12E-02,2.27E-01,-2.20E-01,1.00E-02,-1.40E-01,-1.64E-01,-6.71E-02,9.51E+00,2.45E+00,9.98E-01,2.21E-02,-5.12E-03,1.22E-02,1.96E-01,-3.64E-02,9.40E-04,1.43E-01,-4.53E-02,-2.38E-02
,,1.10E+01,1.48E+00,9.90E-01,-8.77E-03,-4.58E-03,2.12E-02,2.25E-01,-2.17E-01,9.99E-03,-1.40E-01,-1.66E-01,-6.65E-02,9.55E+00,2.43E+00,9.98E-01,2.52E-02,-5.06E-03,1.32E-02,2.18E-01,-5.08E-02,1.04E-03,1.52E-01,-2.35E-02,-2.31E-02
,,1.10E+01,1.48E+00,9.90E-01,-8.77E-03,-4.58E-03,2.12E-02,2.24E-01,-2.16E-01,9.91E-03,-1.39E-01,-1.68E-01,-6.54E-02,9.55E+00,2.43E+00,9.98E-01,2.52E-02,-5.06E-03,1.32E-02,2.14E-01,-5.51E-02,1.06E-03,1.30E-01,-2.88E-02,-2.76E-02
,,1.10E+01,1.47E+00,9.90E-01,-8.77E-03,-4.58E-03,2.12E-02,2.23E-01,-2.14E-01,9.84E-03,-1.41E-01,-1.72E-01,-6.53E-02,9.55E+00,2.43E+00,9.98E-01,3.13E-02,-1.22E-03,1.24E-02,2.19E-01,-5.87E-02,9.94E-04,1.26E-01,-2.77E-02,-2.96E-02
,,1.10E+01,1.47E+00,9.90E-01,-9.64E-03,-5.46E-03,2.01E-02,2.18E-01,-2.07E-01,9.79E-03,-1.47E-01,-1.78E-01,-6.53E-02,9.55E+00,2.43E+00,9.98E-01,3.13E-02,-1.21E-03,1.24E-02,2.14E-01,-6.66E-02,9.92E-04,8.91E-02,-4.10E-02,-3.32E-02
,,1.10E+01,1.47E+00,9.90E-01,-9.64E-03,-5.46E-03,2.01E-02,2.15E-01,-2.03E-01,9.72E-03,-1.45E-01,-1.80E-01,-6.37E-02,9.50E+00,2.37E+00,9.98E-01,3.31E-02,-1.67E-03,1.46E-02,1.73E-01,-1.14E-01,9.26E-04,6.99E-02,-5.05E-02,-3.25E-02
,,1.10E+01,1.46E+00,9.90E-01,-9.80E-03,-4.92E-03,2.15E-02,2.20E-01,-2.06E-01,9.76E-03,-1.43E-01,-1.80E-01,-6.20E-02,9.50E+00,2.37E+00,9.98E-01,3.31E-02,-1.67E-03,1.46E-02,1.70E-01,-1.19E-01,1.11E-03,-2.43E-02,-2.46E-02,-4.50E-02
,,1.10E+01,1.46E+00,9.90E-01,-9.80E-03,-4.92E-03,2.15E-02,2.16E-01,-2.01E-01,9.81E-03,-1.04E-01,-1.58E-01,-5.81E-02,9.57E+00,2.42E+00,9.98E-01,3.93E-02,8.04E-04,1.43E-02,2.18E-01,-8.59E-02,1.21E-03,-9.64E-02,1.28E-03,-5.28E-02
,,1.10E+01,1.45E+00,9.90E-01,-1.19E-02,-4.27E-03,1.90E-02,2.17E-01,-2.00E-01,9.92E-03,-6.89E-02,-1.33E-01,-5.84E-02,9.57E+00,2.42E+00,9.98E-01,3.93E-02,8.04E-04,1.43E-02,2.15E-01,-9.23E-02,1.13E-03,-9.18E-02,-2.55E-02,-4.75E-02
,,1.10E+01,1.45E+00,9.90E-01,-1.19E-02,-4.27E-03,1.90E-02,2.17E-01,-2.00E-01,9.92E-03,-6.89E-02,-1.33E-01,-5.84E-02,9.57E+00,2.42E+00,9.98E-01,3.93E-02,8.04E-04,1.43E-02,2.14E-01,-9.54E-02,1.10E-03,-9.12E-02,-3.66E-02,-4.58E-02
,,1.10E+01,1.45E+00,9.90E-01,-1.19E-02,-4.27E-03,1.90E-02,2.21E-01,-2.01E-01,9.89E-03,-5.42E-02,-1.25E-01,-5.52E-02,9.58E+00,2.42E+00,9.98E-01,3.80E-02,4.33E-03,1.35E-02,2.17E-01,-1.06E-01,9.28E-04,-9.51E-02,-6.53E-02,-4.30E-02
,,1.10E+01,1.45E+00,9.90E-01,-1.25E-02,-3.41E-03,2.05E-02,2.15E-01,-1.93E-01,9.91E-03,-3.41E-02,-1.14E-01,-5.01E-02,9.58E+00,2.42E+00,9.98E-01,3.80E-02,4.33E-03,1.35E-02,2.14E-01,-1.12E-01,8.86E-04,-1.01E-01,-8.54E-02,-4.18E-02
,,1.10E+01,1.44E+00,9.91E-01,-1.19E-02,-9.16E-04,1.82E-02,2.18E-01,-1.91E-01,9.83E-03,-3.83E-02,-1.18E-01,-5.50E-02,9.59E+00,2.42E+00,9.98E-01,3.62E-02,4.09E-03,1.45E-02,2.19E-01,-1.20E-01,7.86E-04,-1.09E-01,-1.02E-01,-4.04E-02
,,1.10E+01,1.43E+00,9.91E-01,-1.40E-02,1.31E-03,1.93E-02,2.23E-01,-1.92E-01,9.78E-03,-4.64E-02,-1.25E-01,-5.39E-02,9.59E+00,2.42E+00,9.98E-01,3.62E-02,4.09E-03,1.45E-02,2.16E-01,-1.25E-01,7.64E-04,-1.18E-01,-1.19E-01,-4.17E-02
,,1.10E+01,1.43E+00,9.91E-01,-1.40E-02,1.31E-03,1.93E-02,2.20E-01,-1.87E-01,9.64E-03,-5.44E-02,-1.39E-01,-5.56E-02,9.60E+00,2.41E+00,9.98E-01,3.71E-02,2.51E-03,1.21E-02,2.21E-01,-1.33E-01,7.03E-04,-1.26E-01,-1.33E-01,-4.44E-02
,,1.11E+01,1.42E+00,9.91E-01,-1.48E-02,-6.40E-04,1.72E-02,2.25E-01,-1.87E-01,9.59E-03,-5.80E-02,-1.51E-01,-5.77E-02,9.60E+00,2.41E+00,9.98E-01,3.71E-02,2.51E-03,1.21E-02,2.18E-01,-1.38E-01,6.98E-04,-1.40E-01,-1.46E-01,-4.27E-02
,,1.11E+01,1.42E+00,9.91E-01,-1.48E-02,-6.40E-04,1.72E-02,2.23E-01,-1.85E-01,9.53E-03,-5.91E-02,-1.56E-01,-5.79E-02,9.59E+00,2.34E+00,9.98E-01,3.58E-02,5.42E-03,1.28E-02,2.05E-01,-1.93E-01,6.61E-04,-1.53E-01,-1.55E-01,-4.10E-02
,,1.11E+01,1.42E+00,9.91E-01,-1.48E-02,-6.40E-04,1.72E-02,2.20E-01,-1.79E-01,9.41E-03,-6.61E-02,-1.67E-01,-5.60E-02,9.59E+00,2.34E+00,9.98E-01,3.58E-02,5.42E-03,1.28E-02,2.03E-01,-1.97E-01,7.19E-04,-2.48E-01,-1.57E-01,-5.17E-02
,,1.11E+01,1.41E+00,9.91E-01,-1.45E-02,2.31E-03,1.80E-02,2.23E-01,-1.77E-01,9.32E-03,-7.06E-02,-1.78E-01,-5.29E-02,9.62E+00,2.41E+00,9.98E-01,3.52E-02,6.15E-03,1.12E-02,2.25E-01,-1.57E-01,6.93E-04,-2.79E-01,-1.67E-01,-5.13E-02
,,1.11E+01,1.41E+00,9.91E-01,-1.45E-02,2.31E-03,1.80E-02,2.20E-01,-1.71E-01,9.33E-03,-3.37E-02,-1.63E-01,-4.79E-02,9.62E+00,2.41E+00,9.98E-01,3.52E-02,6.15E-03,1.12E-02,2.24E-01,-1.60E-01,6.73E-04,-2.72E-01,-1.77E-01,-4.77E-02
,,1.11E+01,1.40E+00,9.91E-01,-1.49E-02,2.94E-03,1.84E-02,2.25E-01,-1.72E-01,9.41E-03,-1.15E-02,-1.53E-01,-4.65E-02,9.63E+00,2.40E+00,9.97E-01,2.89E-02,5.92E-03,1.29E-02,2.28E-01,-1.69E-01,5.97E-04,-2.60E-01,-2.04E-01,-4.09E-02
,,1.11E+01,1.40E+00,9.91E-01,-1.49E-02,2.94E-03,1.84E-02,2.23E-01,-1.69E-01,9.38E-03,-4.16E-03,-1.51E-01,-4.65E-02,9.63E+00,2.40E+00,9.97E-01,2.89E-02,5.92E-03,1.29E-02,2.26E-01,-1.70E-01,5.84E-04,-2.56E-01,-2.12E-01,-4.07E-02
,,1.11E+01,1.40E+00,9.91E-01,-1.44E-02,1.52E-03,2.02E-02,2.27E-01,-1.67E-01,9.37E-03,1.07E-02,-1.48E-01,-4.74E-02,9.61E+00,2.38E+00,9.97E-01,2.32E-02,4.26E-03,1.10E-02,2.13E-01,-1.92E-01,6.64E-04,-2.47E-01,-2.14E-01,-4.03E-02
,,1.11E+01,1.40E+00,9.91E-01,-1.44E-02,1.52E-03,2.02E-02,2.25E-01,-1.64E-01,9.33E-03,1.17E-02,-1.49E-01,-4.90E-02,9.65E+00,2.39E+00,9.97E-01,1.90E-02,2.81E-03,9.01E-03,2.34E-01,-1.82E-01,8.67E-04,-2.40E-01,-1.87E-01,-3.91E-02
,,1.11E+01,1.39E+00,9.91E-01,-1.46E-02,3.29E-03,1.85E-02,2.29E-01,-1.62E-01,9.27E-03,1.24E-02,-1.51E-01,-5.27E-02,9.65E+00,2.39E+00,9.97E-01,1.90E-02,2.81E-03,9.01E-03,2.31E-01,-1.83E-01,9.28E-04,-2.08E-01,-1.85E-01,-3.23E-02
,,1.11E+01,1.39E+00,9.91E-01,-1.46E-02,3.29E-03,1.85E-02,2.29E-01,-1.62E-01,9.27E-03,1.24E-02,-1.51E-01,-5.27E-02,9.70E+00,2.41E+00,9.97E-01,1.46E-02,3.88E-03,9.28E-03,2.69E-01,-1.69E-01,9.38E-04,-1.99E-01,-1.81E-01,-3.01E-02
,,1.11E+01,1.38E+00,9.91E-01,-1.13E-02,4.64E-03,1.87E-02,2.33E-01,-1.61E-01,9.17E-03,1.05E-02,-1.60E-01,-5.22E-02,9.70E+00,2.41E+00,9.97E-01,1.46E-02,3.88E-03,9.28E-03,2.65E-01,-1.69E-01,7.74E-04,-1.23E-01,-2.26E-01,-2.15E-02
,,1.11E+01,1.37E+00,9.91E-01,-1.00E-02,4.94E-03,1.58E-02,2.37E-01,-1.59E-01,9.06E-03,-6.57E-03,-1.76E-01,-5.62E-02,9.70E+00,2.41E+00,9.97E-01,1.46E-02,3.88E-03,9.28E-03,2.63E-01,-1.70E-01,7.38E-04,-1.07E-01,-2.38E-01,-2.06E-02
,,1.11E+01,1.37E+00,9.91E-01,-1.00E-02,4.94E-03,1.58E-02,2.34E-01,-1.55E-01,8.90E-03,-2.23E-02,-1.90E-01,-5.39E-02,9.67E+00,2.38E+00,9.97E-01,9.05E-03,1.00E-03,1.13E-02,2.32E-01,-1.91E-01,7.09E-04,-8.77E-02,-2.54E-01,-2.19E-02
,,1.11E+01,1.36E+00,9.92E-01,-1.12E-02,3.57E-03,1.52E-02,2.39E-01,-1.56E-01,8.86E-03,-3.36E-02,-2.02E-01,-5.22E-02,9.67E+00,2.38E+00,9.97E-01,9.05E-03,1.00E-03,1.13E-02,2.31E-01,-1.90E-01,7.56E-04,-9.25E-02,-2.49E-01,-2.47E-02
,,1.11E+01,1.36E+00,9.92E-01,-1.12E-02,3.57E-03,1.52E-02,2.36E-01,-1.52E-01,8.85E-03,-2.27E-03,-1.86E-01,-4.51E-02,9.68E+00,2.38E+00,9.97E-01,8.35E-03,2.98E-03,8.72E-03,2.33E-01,-1.93E-01,8.71E-04,-1.06E-01,-2.38E-01,-3.07E-02
,,1.11E+01,1.36E+00,9.92E-01,-8.85E-03,3.77E-03,1.78E-02,2.41E-01,-1.53E-01,8.94E-03,2.19E-02,-1.75E-01,-4.13E-02,9.68E+00,2.38E+00,9.97E-01,8.35E-03,2.98E-03,8.72E-03,2.32E-01,-1.92E-01,8.90E-04,-1.10E-01,-2.37E-01,-3.04E-02
,,1.11E+01,1.36E+00,9.92E-01,-8.85E-03,3.77E-03,1.78E-02,2.38E-01,-1.49E-01,8.87E-03,2.90E-02,-1.69E-01,-4.30E-02,9.69E+00,2.37E+00,9.97E-01,4.68E-03,-5.75E-04,7.92E-03,2.34E-01,-1.93E-01,9.41E-04,-1.22E-01,-2.39E-01,-2.97E-02
,,1.11E+01,1.36E+00,9.92E-01,-8.85E-03,3.77E-03,1.78E-02,2.43E-01,-1.47E-01,8.83E-03,3.25E-02,-1.66E-01,-4.36E-02,9.69E+00,2.37E+00,9.97E-01,4.68E-03,-5.75E-04,7.92E-03,2.34E-01,-1.93E-01,9.41E-04,-1.22E-01,-2.39E-01,-2.97E-02
,,1.11E+01,1.35E+00,9.92E-01,-7.55E-03,3.16E-03,1.78E-02,2.40E-01,-1.47E-01,8.80E-03,4.38E-02,-1.68E-01,-4.50E-02,9.70E+00,2.36E+00,9.97E-01,1.30E-03,1.37E-03,8.04E-03,2.34E-01,-1.93E-01,9.81E-04,-1.30E-01,-2.41E-01,-2.75E-02
,,1.11E+01,1.35E+00,9.92E-01,-7.55E-03,3.16E-03,1.78E-02,2.37E-01,-1.43E-01,8.70E-03,3.92E-02,-1.67E-01,-4.65E-02,9.70E+00,2.36E+00,9.97E-01,1.30E-03,1.37E-03,8.04E-03,2.34E-01,-1.93E-01,9.81E-04,-1.30E-01,-2.41E-01,-2.75E-02
,,1.12E+01,1.34E+00,9.92E-01,-6.33E-03,4.84E-03,1.72E-02,2.42E-01,-1.45E-01,8.72E-03,3.80E-02,-1.65E-01,-4.78E-02,9.71E+00,2.36E+00,9.97E-01,-2.71E-03,-1.75E-03,9.68E-03,2.33E-01,-1.90E-01,9.72E-04,-1.33E-01,-2.55E-01,-2.76E-02
,,1.12E+01,1.34E+00,9.92E-01,-6.33E-03,4.84E-03,1.72E-02,2.40E-01,-1.42E-01,8.58E-03,2.78E-02,-1.72E-01,-4.84E-02,9.63E+00,2.21E+00,9.97E-01,-4.55E-03,-9.88E-04,6.74E-03,1.77E-01,-2.91E-01,1.11E-03,-2.23E-01,-2.37E-01,-4.14E-02
,,1.12E+01,1.34E+00,9.92E-01,-6.33E-03,4.84E-03,1.72E-02,2.40E-01,-1.42E-01,8.58E-03,2.78E-02,-1.72E-01,-4.84E-02,9.63E+00,2.21E+00,9.97E-01,-4.55E-03,-9.88E-04,6.74E-03,1.76E-01,-2.88E-01,1.21E-03,-3.02E-01,-2.18E-01,-4.92E-02
,,1.12E+01,1.34E+00,9.92E-01,-4.90E-03,5.55E-03,1.88E-02,2.42E-01,-1.41E-01,8.43E-03,1.21E-02,-1.83E-01,-4.91E-02,9.70E+00,2.36E+00,9.98E-01,-9.18E-03,-3.65E-03,7.60E-03,2.21E-01,-1.74E-01,1.40E-03,-3.84E-01,-1.90E-01,-4.68E-02
,,1.12E+01,1.33E+00,9.92E-01,-4.20E-03,4.27E-03,1.54E-02,2.47E-01,-1.43E-01,8.41E-03,3.25E-03,-1.92E-01,-5.35E-02,9.70E+00,2.36E+00,9.98E-01,-9.18E-03,-3.65E-03,7.60E-03,2.21E-01,-1.74E-01,1.40E-03,-3.84E-01,-1.90E-01,-4.68E-02
,,1.12E+01,1.33E+00,9.92E-01,-4.20E-03,4.27E-03,1.54E-02,2.45E-01,-1.40E-01,8.24E-03,-1.18E-02,-2.03E-01,-5.13E-02,9.73E+00,2.34E+00,9.97E-01,-2.05E-02,-1.28E-03,4.68E-03,2.36E-01,-1.76E-01,1.34E-03,-1.89E-01,-2.00E-01,-1.50E-02
,,1.12E+01,1.33E+00,9.92E-01,-4.20E-03,4.27E-03,1.54E-02,2.43E-01,-1.39E-01,8.17E-03,-1.72E-02,-2.07E-01,-5.04E-02,9.73E+00,2.34E+00,9.97E-01,-2.05E-02,-1.28E-03,4.68E-03,2.32E-01,-1.69E-01,1.36E-03,-1.18E-01,-1.99E-01,-8.23E-03
,,1.12E+01,1.32E+00,9.93E-01,-1.89E-03,4.39E-03,1.62E-02,2.47E-01,-1.40E-01,8.04E-03,-3.78E-02,-2.22E-01,-4.99E-02,9.70E+00,2.31E+00,9.97E-01,-2.50E-02,-1.41E-03,6.92E-03,2.04E-01,-1.86E-01,1.43E-03,-8.45E-02,-1.88E-01,-7.60E-03
,,1.12E+01,1.31E+00,9.93E-01,-4.04E-03,5.52E-03,1.70E-02,2.52E-01,-1.43E-01,8.02E-03,-5.12E-02,-2.30E-01,-4.94E-02,9.70E+00,2.31E+00,9.97E-01,-2.50E-02,-1.41E-03,6.92E-03,2.01E-01,-1.79E-01,1.54E-03,-7.13E-02,-1.68E-01,-1.17E-02
,,1.12E+01,1.31E+00,9.93E-01,-4.04E-03,5.52E-03,1.70E-02,2.49E-01,-1.40E-01,7.98E-03,-2.08E-02,-2.16E-01,-4.54E-02,9.75E+00,2.33E+00,9.97E-01,-2.96E-02,-1.41E-03,5.66E-03,2.36E-01,-1.54E-01,1.55E-03,-4.18E-02,-1.66E-01,-1.15E-02
,,1.12E+01,1.31E+00,9.93E-01,-4.04E-03,5.52E-03,1.70E-02,2.48E-01,-1.39E-01,7.95E-03,-8.50E-03,-2.10E-01,-4.41E-02,9.75E+00,2.33E+00,9.97E-01,-2.96E-02,-1.41E-03,5.66E-03,2.34E-01,-1.50E-01,1.52E-03,-1.79E-02,-1.73E-01,-9.69E-03
,,1.12E+01,1.31E+00,9.93E-01,-2.96E-03,5.20E-03,1.58E-02,2.51E-01,-1.40E-01,7.98E-03,1.66E-02,-1.98E-01,-4.28E-02,9.79E+00,2.41E+00,9.97E-01,-3.13E-02,-3.12E-03,3.02E-03,2.53E-01,-8.48E-02,1.45E-03,1.09E-01,-1.86E-01,2.83E-03
,,1.12E+01,1.31E+00,9.93E-01,-2.96E-03,5.20E-03,1.58E-02,2.49E-01,-1.37E-01,7.88E-03,2.17E-02,-1.94E-01,-4.21E-02,9.79E+00,2.41E+00,9.97E-01,-3.13E-02,-3.12E-03,3.02E-03,2.50E-01,-8.12E-02,1.46E-03,1.84E-01,-1.86E-01,1.13E-02
,,1.12E+01,1.30E+00,9.93E-01,-3.42E-03,1.97E-03,1.64E-02,2.46E-01,-1.36E-01,7.79E-03,2.53E-02,-1.92E-01,-4.14E-02,9.74E+00,2.29E+00,9.97E-01,-2.89E-02,-4.04E-03,3.61E-03,2.11E-01,-1.55E-01,1.56E-03,2.82E-01,-1.69E-01,1.45E-02
,,1.12E+01,1.30E+00,9.93E-01,-3.42E-03,1.97E-03,1.64E-02,2.50E-01,-1.37E-01,7.82E-03,2.50E-02,-1.88E-01,-4.24E-02,9.76E+00,2.28E+00,9.97E-01,-2.74E-02,-1.65E-03,4.66E-03,2.23E-01,-1.56E-01,1.64E-03,2.55E-01,-1.53E-01,8.51E-03
,,1.12E+01,1.30E+00,9.93E-01,-3.42E-03,1.97E-03,1.64E-02,2.49E-01,-1.36E-01,7.76E-03,2.41E-02,-1.88E-01,-4.28E-02,9.76E+00,2.28E+00,9.97E-01,-2.74E-02,-1.65E-03,4.66E-03,2.18E-01,-1.45E-01,1.79E-03,1.81E-01,-1.27E-01,-7.23E-03
,,1.12E+01,1.29E+00,9.93E-01,-1.14E-03,3.77E-03,1.50E-02,2.52E-01,-1.37E-01,7.69E-03,1.86E-02,-1.89E-01,-4.44E-02,9.79E+00,2.31E+00,9.97E-01,-2.20E-02,-1.94E-03,4.28E-03,2.36E-01,-1.14E-01,1.80E-03,1.55E-01,-1.18E-01,-1.12E-02
,,1.12E+01,1.29E+00,9.93E-01,-1.14E-03,3.77E-03,1.50E-02,2.49E-01,-1.35E-01,7.53E-03,9.45E-03,-1.94E-01,-4.40E-02,9.79E+00,2.31E+00,9.97E-01,-2.20E-02,-1.94E-03,4.28E-03,2.32E-01,-1.08E-01,1.76E-03,1.72E-01,-1.29E-01,-7.36E-03
,,1.12E+01,1.29E+00,9.94E-01,-4.72E-04,2.27E-03,1.45E-02,2.53E-01,-1.38E-01,7.50E-03,-5.95E-04,-2.01E-01,-4.41E-02,9.79E+00,2.27E+00,9.97E-01,-2.14E-02,-1.22E-03,4.10E-03,2.25E-01,-1.37E-01,1.68E-03,1.89E-01,-1.37E-01,-4.76E-03
,,1.13E+01,1.29E+00,9.94E-01,1.67E-03,2.31E-03,1.38E-02,2.55E-01,-1.36E-01,7.34E-03,-1.03E-02,-2.08E-01,-4.44E-02,9.79E+00,2.27E+00,9.97E-01,-2.14E-02,-1.22E-03,4.10E-03,2.22E-01,-1.31E-01,1.69E-03,1.42E-01,-1.39E-01,-1.06E-02
,,1.13E+01,1.28E+00,9.94E-01,1.67E-03,2.31E-03,1.38E-02,2.54E-01,-1.39E-01,7.29E-03,-2.54E-02,-2.18E-01,-4.40E-02,9.81E+00,2.37E+00,9.97E-01,-1.95E-02,-1.34E-03,4.73E-03,2.35E-01,-5.32E-02,1.66E-03,1.07E-01,-1.40E-01,-1.31E-02
,,1.13E+01,1.27E+00,9.94E-01,1.98E-03,5.76E-04,1.42E-02,2.58E-01,-1.42E-01,7.26E-03,-3.92E-02,-2.27E-01,-4.35E-02,9.81E+00,2.37E+00,9.97E-01,-1.95E-02,-1.34E-03,4.73E-03,2.31E-01,-4.87E-02,1.62E-03,2.10E-01,-1.55E-01,1.01E-03
,,1.13E+01,1.27E+00,9.94E-01,1.98E-03,5.75E-04,1.42E-02,2.55E-01,-1.41E-01,7.06E-03,-5.75E-02,-2.37E-01,-4.45E-02,9.81E+00,2.37E+00,9.97E-01,-1.95E-02,-1.34E-03,4.73E-03,2.28E-01,-4.44E-02,1.59E-03,2.86E-01,-1.65E-01,8.15E-03
,,1.13E+01,1.27E+00,9.94E-01,-5.09E-04,1.62E-03,1.58E-02,2.59E-01,-1.44E-01,7.03E-03,-7.16E-02,-2.43E-01,-4.36E-02,9.82E+00,2.30E+00,9.97E-01,-1.57E-02,-2.86E-04,4.10E-03,2.31E-01,-8.57E-02,1.53E-03,3.51E-01,-1.72E-01,1.16E-02
,,1.13E+01,1.27E+00,9.94E-01,-5.09E-04,1.62E-03,1.58E-02,2.55E-01,-1.42E-01,6.97E-03,-4.12E-02,-2.27E-01,-4.06E-02,9.82E+00,2.30E+00,9.97E-01,-1.57E-02,-2.86E-04,4.10E-03,2.28E-01,-8.21E-02,1.50E-03,3.08E-01,-1.84E-01,2.85E-03
,,1.13E+01,1.27E+00,9.94E-01,-5.09E-04,1.62E-03,1.58E-02,2.55E-01,-1.42E-01,6.97E-03,-4.12E-02,-2.27E-01,-4.06E-02,9.85E+00,2.34E+00,9.97E-01,-1.33E-02,1.21E-03,4.89E-03,2.44E-01,-5.58E-02,1.45E-03,2.77E-01,-1.92E-01,-1.92E-03
,,1.13E+01,1.26E+00,9.94E-01,-1.42E-03,-1.67E-04,1.08E-02,2.56E-01,-1.42E-01,6.96E-03,-2.34E-03,-2.06E-01,-4.22E-02,9.85E+00,2.34E+00,9.97E-01,-1.33E-02,1.21E-03,4.89E-03,2.41E-01,-5.26E-02,1.51E-03,3.30E-01,-1.87E-01,4.42E-03
,,1.13E+01,1.25E+00,9.94E-01,-1.42E-03,-1.67E-04,1.08E-02,2.59E-01,-1.45E-01,6.84E-03,5.29E-03,-1.99E-01,-3.61E-02,9.82E+00,2.24E+00,9.97E-01,-9.43E-03,-1.69E-03,3.55E-03,2.19E-01,-1.20E-01,1.54E-03,3.77E-01,-1.86E-01,7.18E-03
,,1.13E+01,1.25E+00,9.95E-01,-1.77E-03,-2.01E-03,1.50E-02,2.55E-01,-1.42E-01,6.84E-03,3.04E-03,-1.99E-01,-3.38E-02,9.82E+00,2.24E+00,9.97E-01,-9.43E-03,-1.69E-03,3.55E-03,2.16E-01,-1.17E-01,1.69E-03,2.78E-01,-1.63E-01,-5.85E-03
,,1.13E+01,1.25E+00,9.95E-01,-1.77E-03,-2.01E-03,1.50E-02,2.53E-01,-1.41E-01,6.70E-03,2.97E-03,-1.96E-01,-3.63E-02,9.87E+00,2.33E+00,9.97E-01,-4.80E-03,-1.11E-03,3.28E-03,2.46E-01,-4.67E-02,1.80E-03,2.09E-01,-1.43E-01,-1.21E-02
,,1.13E+01,1.25E+00,9.95E-01,-2.90E-03,-6.57E-04,1.33E-02,2.55E-01,-1.42E-01,6.56E-03,1.27E-03,-1.94E-01,-3.94E-02,9.87E+00,2.33E+00,9.97E-01,-4.80E-03,-1.11E-03,3.28E-03,2.43E-01,-4.45E-02,1.76E-03,2.69E-01,-1.56E-01,-4.07E-04
,,1.13E+01,1.24E+00,9.95E-01,-2.90E-03,-6.57E-04,1.33E-02,2.51E-01,-1.40E-01,6.53E-03,-2.53E-03,-1.98E-01,-3.88E-02,9.83E+00,2.29E+00,9.97E-01,-2.10E-03,1.35E-03,5.89E-03,2.13E-01,-6.95E-02,1.69E-03,3.19E-01,-1.66E-01,8.81E-03
,,1.13E+01,1.24E+00,9.95E-01,-1.60E-03,-1.30E-03,1.12E-02,2.55E-01,-1.42E-01,6.50E-03,-3.46E-03,-2.00E-01,-3.97E-02,9.83E+00,2.29E+00,9.97E-01,-2.10E-03,1.35E-03,5.89E-03,2.10E-01,-6.83E-02,1.79E-03,3.00E-01,-1.53E-01,2.21E-03
,,1.13E+01,1.24E+00,9.95E-01,-1.60E-03,-1.30E-03,1.12E-02,2.51E-01,-1.40E-01,6.32E-03,-1.37E-02,-2.07E-01,-3.76E-02,9.87E+00,2.29E+00,9.97E-01,1.64E-03,-3.11E-04,6.22E-03,2.31E-01,-7.15E-02,1.86E-03,2.89E-01,-1.42E-01,-1.84E-03
,,1.13E+01,1.23E+00,9.95E-01,-4.14E-03,-3.28E-03,1.22E-02,2.54E-01,-1.42E-01,6.28E-03,-2.16E-02,-2.12E-01,-3.53E-02,9.87E+00,2.29E+00,9.97E-01,1.64E-03,-3.11E-04,6.22E-03,2.30E-01,-7.13E-02,1.85E-03,2.77E-01,-1.47E-01,-4.04E-03
,,1.13E+01,1.23E+00,9.95E-01,-4.14E-03,-3.28E-03,1.22E-02,2.50E-01,-1.40E-01,6.09E-03,-2.90E-02,-2.18E-01,-3.58E-02,9.96E+00,2.35E+00,9.97E-01,6.72E-03,2.21E-03,5.63E-03,2.89E-01,-2.55E-02,1.79E-03,2.49E-01,-1.56E-01,-9.21E-03
,,1.13E+01,1.22E+00,9.95E-01,-1.65E-03,-3.18E-03,1.11E-02,2.53E-01,-1.42E-01,6.06E-03,-3.12E-02,-2.22E-01,-3.66E-02,9.96E+00,2.35E+00,9.97E-01,6.72E-03,2.21E-03,5.63E-03,2.88E-01,-2.60E-02,1.72E-03,3.03E-01,-1.73E-01,-9.90E-04
,,1.13E+01,1.22E+00,9.95E-01,-1.65E-03,-3.18E-03,1.11E-02,2.49E-01,-1.39E-01,5.85E-03,-4.52E-02,-2.31E-01,-3.64E-02,9.89E+00,2.28E+00,9.97E-01,1.02E-02,2.53E-03,4.72E-03,2.32E-01,-7.79E-02,1.64E-03,3.85E-01,-1.95E-01,8.21E-03
,,1.14E+01,1.22E+00,9.96E-01,-5.01E-03,-3.70E-03,1.24E-02,2.52E-01,-1.41E-01,5.81E-03,-5.75E-02,-2.37E-01,-3.50E-02,9.89E+00,2.28E+00,9.97E-01,1.02E-02,2.53E-03,4.72E-03,2.29E-01,-7.90E-02,1.78E-03,3.53E-01,-1.76E-01,2.74E-03
,,1.14E+01,1.22E+00,9.96E-01,-5.01E-03,-3.70E-03,1.24E-02,2.47E-01,-1.38E-01,5.75E-03,-2.22E-02,-2.18E-01,-3.10E-02,9.89E+00,2.28E+00,9.97E-01,1.02E-02,2.53E-03,4.72E-03,2.29E-01,-7.90E-02,1.78E-03,3.53E-01,-1.76E-01,2.74E-03
,,1.14E+01,1.21E+00,9.96E-01,-5.96E-03,-4.18E-03,1.21E-02,2.50E-01,-1.40E-01,5.83E-03,4.10E-03,-2.02E-01,-2.92E-02,9.90E+00,2.28E+00,9.97E-01,1.77E-02,2.29E-03,4.90E-03,2.30E-01,-8.55E-02,2.01E-03,3.04E-01,-1.47E-01,-3.61E-03
,,1.14E+01,1.21E+00,9.96E-01,-5.96E-03,-4.18E-03,1.21E-02,2.46E-01,-1.37E-01,5.71E-03,1.83E-02,-1.93E-01,-2.88E-02,9.91E+00,2.28E+00,9.97E-01,2.49E-02,1.97E-03,8.15E-03,2.33E-01,-9.11E-02,2.06E-03,2.80E-01,-1.40E-01,-3.34E-03
,,1.14E+01,1.20E+00,9.96E-01,-5.59E-03,-5.79E-03,9.40E-03,2.48E-01,-1.39E-01,5.70E-03,2.58E-02,-1.88E-01,-2.92E-02,9.91E+00,2.28E+00,9.97E-01,2.49E-02,1.97E-03,8.15E-03,2.30E-01,-9.49E-02,2.09E-03,2.43E-01,-1.40E-01,-9.80E-03
,,1.14E+01,1.20E+00,9.96E-01,-5.59E-03,-5.79E-03,9.40E-03,2.44E-01,-1.36E-01,5.56E-03,2.82E-02,-1.84E-01,-2.72E-02,9.92E+00,2.27E+00,9.97E-01,3.33E-02,1.06E-03,6.53E-03,2.34E-01,-1.02E-01,2.11E-03,2.19E-01,-1.39E-01,-1.50E-02
,,1.14E+01,1.20E+00,9.96E-01,-2.51E-03,-5.11E-03,1.07E-02,2.46E-01,-1.38E-01,5.52E-03,3.00E-02,-1.82E-01,-2.63E-02,9.92E+00,2.27E+00,9.97E-01,3.33E-02,1.06E-03,6.53E-03,2.33E-01,-1.05E-01,2.11E-03,1.97E-01,-1.41E-01,-1.61E-02
,,1.14E+01,1.20E+00,9.96E-01,-2.51E-03,-5.11E-03,1.07E-02,2.42E-01,-1.35E-01,5.36E-03,2.36E-02,-1.84E-01,-2.77E-02,9.93E+00,2.27E+00,9.97E-01,3.57E-02,2.57E-04,5.90E-03,2.34E-01,-1.15E-01,2.11E-03,1.42E-01,-1.45E-01,-1.84E-02
,,1.14E+01,1.20E+00,9.96E-01,-2.51E-03,-5.11E-03,1.07E-02,2.45E-01,-1.34E-01,5.28E-03,2.03E-02,-1.84E-01,-2.82E-02,9.93E+00,2.27E+00,9.97E-01,3.57E-02,2.57E-04,5.90E-03,2.33E-01,-1.18E-01,2.10E-03,1.25E-01,-1.48E-01,-1.83E-02
,,1.14E+01,1.19E+00,9.96E-01,-3.19E-03,-7.28E-03,9.68E-03,2.40E-01,-1.35E-01,5.14E-03,1.29E-02,-1.92E-01,-2.91E-02,9.94E+00,2.27E+00,9.97E-01,3.83E-02,1.12E-03,5.33E-03,2.37E-01,-1.24E-01,2.07E-03,8.43E-02,-1.57E-01,-1.77E-02
,,1.14E+01,1.19E+00,9.96E-01,-3.19E-03,-7.28E-03,9.68E-03,2.35E-01,-1.33E-01,4.98E-03,5.40E-03,-1.93E-01,-2.88E-02,9.94E+00,2.27E+00,9.97E-01,3.83E-02,1.12E-03,5.33E-03,2.35E-01,-1.27E-01,2.05E-03,7.35E-02,-1.62E-01,-1.70E-02
,,1.14E+01,1.18E+00,9.96E-01,-3.17E-03,-7.42E-03,8.77E-03,2.37E-01,-1.35E-01,4.95E-03,7.09E-04,-1.92E-01,-2.90E-02,9.91E+00,2.23E+00,9.97E-01,3.90E-02,8.70E-04,5.77E-03,2.10E-01,-1.64E-01,2.06E-03,1.97E-02,-1.65E-01,-1.91E-02
,,1.14E+01,1.18E+00,9.96E-01,-3.17E-03,-7.42E-03,8.77E-03,2.32E-01,-1.32E-01,4.78E-03,-8.89E-03,-1.96E-01,-2.83E-02,9.91E+00,2.23E+00,9.97E-01,3.90E-02,8.70E-04,5.77E-03,2.08E-01,-1.66E-01,2.10E-03,-1.12E-02,-1.59E-01,-2.15E-02
,,1.14E+01,1.18E+00,9.97E-01,-3.57E-03,-7.22E-03,1.03E-02,2.35E-01,-1.34E-01,4.72E-03,-1.45E-02,-2.01E-01,-2.75E-02,1.00E+01,2.25E+00,9.97E-01,4.07E-02,-2.20E-03,7.76E-03,2.80E-01,-1.59E-01,2.21E-03,-8.58E-02,-1.42E-01,-2.56E-02
,,1.14E+01,1.18E+00,9.97E-01,-3.57E-03,-7.22E-03,1.03E-02,2.30E-01,-1.32E-01,4.55E-03,-2.47E-02,-2.07E-01,-2.92E-02,1.00E+01,2.25E+00,9.97E-01,4.07E-02,-2.20E-03,7.76E-03,2.78E-01,-1.62E-01,2.16E-03,-6.97E-02,-1.54E-01,-2.23E-02
,,1.14E+01,1.18E+00,9.97E-01,-2.72E-03,-7.47E-03,9.32E-03,2.27E-01,-1.30E-01,4.39E-03,-3.12E-02,-2.11E-01,-3.09E-02,9.98E+00,2.30E+00,9.97E-01,3.78E-02,1.88E-03,5.00E-03,2.44E-01,-1.38E-01,2.06E-03,-6.37E-03,-1.73E-01,-1.24E-02
,,1.14E+01,1.17E+00,9.97E-01,-2.72E-03,-7.47E-03,9.32E-03,2.27E-01,-1.31E-01,4.48E-03,2.20E-03,-1.88E-01,-2.51E-02,9.98E+00,2.30E+00,9.97E-01,3.78E-02,1.88E-03,5.00E-03,2.41E-01,-1.43E-01,2.09E-03,5.51E-02,-1.69E-01,-3.60E-03
,,1.14E+01,1.17E+00,9.97E-01,-2.61E-03,-8.13E-03,8.93E-03,2.30E-01,-1.34E-01,4.54E-03,2.44E-02,-1.73E-01,-2.23E-02,9.98E+00,2.30E+00,9.97E-01,3.78E-02,1.88E-03,5.00E-03,2.41E-01,-1.43E-01,2.09E-03,5.51E-02,-1.69E-01,-3.60E-03
,,1.14E+01,1.16E+00,9.97E-01,-2.61E-03,-8.13E-03,8.93E-03,2.25E-01,-1.31E-01,4.45E-03,3.35E-02,-1.63E-01,-2.15E-02,9.95E+00,2.27E+00,9.97E-01,3.73E-02,-1.07E-03,5.67E-03,2.13E-01,-1.77E-01,2.23E-03,1.12E-01,-1.53E-01,5.81E-04
,,1.14E+01,1.16E+00,9.97E-01,-2.27E-03,-7.89E-03,7.36E-03,2.27E-01,-1.34E-01,4.42E-03,3.70E-02,-1.56E-01,-2.15E-02,9.95E+00,2.27E+00,9.97E-01,3.73E-02,-1.07E-03,5.67E-03,2.12E-01,-1.80E-01,2.30E-03,1.02E-01,-1.42E-01,-2.22E-03
,,1.15E+01,1.15E+00,9.97E-01,-8.33E-04,-7.31E-03,8.21E-03,2.29E-01,-1.36E-01,4.30E-03,3.76E-02,-1.52E-01,-1.98E-02,9.93E+00,2.18E+00,9.97E-01,4.04E-02,-2.64E-03,4.90E-03,1.96E-01,-2.50E-01,2.50E-03,1.71E-02,-1.06E-01,-1.66E-02
,,1.15E+01,1.15E+00,9.97E-01,-8.33E-04,-7.31E-03,8.21E-03,2.25E-01,-1.34E-01,4.24E-03,3.23E-02,-1.52E-01,-2.02E-02,9.93E+00,2.18E+00,9.97E-01,4.04E-02,-2.64E-03,4.90E-03,1.96E-01,-2.50E-01,2.50E-03,1.71E-02,-1.06E-01,-1.66E-02
,,1.15E+01,1.15E+00,9.97E-01,-8.33E-04,-7.31E-03,8.21E-03,2.22E-01,-1.33E-01,4.17E-03,2.82E-02,-1.53E-01,-2.08E-02,9.96E+00,2.24E+00,9.97E-01,3.91E-02,-2.47E-03,5.20E-03,2.11E-01,-2.14E-01,2.69E-03,-1.54E-01,-6.73E-02,-3.00E-02
,,1.15E+01,1.15E+00,9.97E-01,1.61E-04,-9.82E-03,7.18E-03,2.22E-01,-1.34E-01,4.04E-03,1.92E-02,-1.55E-01,-2.20E-02,1.00E+01,2.22E+00,9.97E-01,3.68E-02,-6.80E-04,4.73E-03,2.35E-01,-2.29E-01,2.64E-03,-1.42E-01,-6.48E-02,-2.26E-02
,,1.15E+01,1.15E+00,9.97E-01,1.61E-04,-9.82E-03,7.18E-03,2.17E-01,-1.33E-01,3.90E-03,8.16E-03,-1.58E-01,-2.20E-02,1.00E+01,2.22E+00,9.97E-01,3.68E-02,-6.80E-04,4.73E-03,2.34E-01,-2.31E-01,2.58E-03,-1.46E-01,-7.75E-02,-2.14E-02
,,1.15E+01,1.14E+00,9.97E-01,1.37E-03,-9.05E-03,9.57E-03,2.19E-01,-1.35E-01,3.84E-03,2.06E-03,-1.58E-01,-2.00E-02,1.00E+01,2.22E+00,9.97E-01,3.25E-02,-9.37E-04,5.63E-03,2.35E-01,-2.41E-01,2.37E-03,-1.61E-01,-1.11E-01,-1.80E-02
,,1.15E+01,1.14E+00,9.97E-01,1.37E-03,-9.05E-03,9.57E-03,2.14E-01,-1.34E-01,3.69E-03,-1.21E-02,-1.64E-01,-2.37E-02,1.00E+01,2.22E+00,9.97E-01,3.25E-02,-9.37E-04,5.63E-03,2.33E-01,-2.43E-01,2.34E-03,-1.66E-01,-1.20E-01,-1.85E-02
,,1.15E+01,1.13E+00,9.97E-01,6.51E-04,-7.43E-03,9.37E-03,2.16E-01,-1.37E-01,3.62E-03,-2.20E-02,-1.66E-01,-2.59E-02,1.01E+01,2.20E+00,9.97E-01,2.45E-02,-1.99E-04,3.77E-03,2.72E-01,-2.54E-01,2.20E-03,-1.63E-01,-1.46E-01,-1.68E-02
,,1.15E+01,1.13E+00,9.97E-01,6.51E-04,-7.43E-03,9.37E-03,2.12E-01,-1.35E-01,3.46E-03,-3.45E-02,-1.75E-01,-2.75E-02,1.00E+01,2.20E+00,9.97E-01,1.90E-02,-1.02E-03,4.20E-03,2.37E-01,-2.56E-01,2.11E-03,-1.39E-01,-1.68E-01,-1.11E-02
,,1.15E+01,1.13E+00,9.97E-01,6.51E-04,-7.43E-03,9.37E-03,2.09E-01,-1.34E-01,3.32E-03,-4.28E-02,-1.82E-01,-2.82E-02,1.00E+01,2.20E+00,9.97E-01,1.90E-02,-1.02E-03,4.20E-03,2.34E-01,-2.56E-01,2.21E-03,-1.14E-01,-1.54E-01,-8.78E-03
,,1.15E+01,1.13E+00,9.97E-01,1.07E-03,-8.82E-03,7.58E-03,2.10E-01,-1.36E-01,3.25E-03,-4.98E-02,-1.88E-01,-2.99E-02,1.01E+01,2.18E+00,9.97E-01,1.84E-02,-2.02E-03,2.53E-03,2.72E-01,-2.71E-01,2.26E-03,-1.04E-01,-1.48E-01,-9.34E-03
,,1.15E+01,1.13E+00,9.97E-01,1.07E-03,-8.82E-03,7.58E-03,2.05E-01,-1.34E-01,3.26E-03,-1.77E-02,-1.66E-01,-2.30E-02,1.01E+01,2.18E+00,9.97E-01,1.84E-02,-2.02E-03,2.53E-03,2.66E-01,-2.71E-01,2.22E-03,-1.06E-01,-1.65E-01,-9.57E-03
,,1.15E+01,1.12E+00,9.98E-01,1.67E-03,-8.99E-03,4.21E-03,2.07E-01,-1.37E-01,3.34E-03,8.40E-03,-1.46E-01,-2.09E-02,1.01E+01,2.18E+00,9.97E-01,1.84E-02,-2.02E-03,2.53E-03,2.64E-01,-2.70E-01,2.18E-03,-1.11E-01,-1.74E-01,-9.76E-03
,,1.15E+01,1.12E+00,9.98E-01,1.67E-03,-8.99E-03,4.21E-03,2.02E-01,-1.35E-01,3.29E-03,1.72E-02,-1.36E-01,-1.59E-02,1.00E+01,2.19E+00,9.97E-01,1.44E-02,-3.37E-03,1.62E-03,2.30E-01,-2.65E-01,2.17E-03,-1.17E-01,-1.84E-01,-8.99E-03
,,1.15E+01,1.11E+00,9.98E-01,3.14E-03,-6.13E-03,7.37E-03,2.05E-01,-1.38E-01,3.29E-03,2.57E-02,-1.24E-01,-1.02E-02,1.00E+01,2.19E+00,9.97E-01,1.44E-02,-3.37E-03,1.62E-03,2.28E-01,-2.65E-01,2.21E-03,-1.13E-01,-1.78E-01,-7.77E-03
,,1.15E+01,1.11E+00,9.98E-01,3.14E-03,-6.13E-03,7.37E-03,2.00E-01,-1.37E-01,3.22E-03,2.58E-02,-1.19E-01,-1.11E-02,1.01E+01,2.18E+00,9.97E-01,9.03E-03,-4.45E-03,5.76E-03,2.29E-01,-2.68E-01,2.34E-03,-1.07E-01,-1.64E-01,-5.58E-03
,,1.15E+01,1.11E+00,9.98E-01,3.21E-03,-7.04E-03,6.85E-03,2.03E-01,-1.40E-01,3.16E-03,2.11E-02,-1.20E-01,-1.49E-02,1.01E+01,2.18E+00,9.97E-01,9.03E-03,-4.45E-03,5.76E-03,2.25E-01,-2.66E-01,2.38E-03,-1.03E-01,-1.58E-01,-9.27E-03
,,1.15E+01,1.11E+00,9.98E-01,3.21E-03,-7.04E-03,6.85E-03,1.99E-01,-1.39E-01,3.05E-03,1.08E-02,-1.24E-01,-1.69E-02,1.00E+01,2.20E+00,9.97E-01,7.65E-03,-5.64E-03,7.90E-04,2.07E-01,-2.46E-01,2.46E-03,-8.21E-02,-1.47E-01,-9.22E-03
,,1.15E+01,1.10E+00,9.98E-01,2.78E-03,-4.71E-03,5.73E-03,2.02E-01,-1.42E-01,2.98E-03,3.07E-03,-1.24E-01,-1.89E-02,1.00E+01,2.20E+00,9.97E-01,7.65E-03,-5.64E-03,7.90E-04,2.03E-01,-2.44E-01,2.56E-03,-5.01E-02,-1.31E-01,-2.78E-03
,,1.15E+01,1.10E+00,9.98E-01,2.78E-03,-4.71E-03,5.73E-03,1.98E-01,-1.41E-01,2.87E-03,-6.14E-03,-1.30E-01,-1.92E-02,1.00E+01,2.18E+00,9.97E-01,3.43E-03,-6.74E-03,2.23E-03,1.88E-01,-2.57E-01,2.67E-03,-3.91E-02,-1.13E-01,-7.54E-04
,,1.15E+01,1.10E+00,9.98E-01,2.78E-03,-4.71E-03,5.73E-03,1.96E-01,-1.41E-01,2.76E-03,-1.41E-02,-1.36E-01,-1.86E-02,1.00E+01,2.18E+00,9.97E-01,3.43E-03,-6.74E-03,2.23E-03,1.84E-01,-2.54E-01,2.80E-03,-3.74E-02,-9.09E-02,-2.15E-03
,,1.15E+01,1.09E+00,9.98E-01,5.25E-03,-5.82E-03,5.87E-03,1.98E-01,-1.43E-01,2.68E-03,-2.47E-02,-1.44E-01,-1.89E-02,1.01E+01,2.15E+00,9.97E-01,-1.76E-03,-6.87E-03,7.87E-04,2.24E-01,-2.70E-01,2.79E-03,-5.13E-02,-9.03E-02,-4.83E-03
,,1.15E+01,1.09E+00,9.98E-01,5.25E-03,-5.82E-03,5.87E-03,1.94E-01,-1.42E-01,2.57E-03,-3.81E-02,-1.51E-01,-1.95E-02,1.01E+01,2.15E+00,9.97E-01,-1.76E-03,-6.87E-03,7.87E-04,2.19E-01,-2.66E-01,2.71E-03,-6.90E-02,-1.08E-01,-6.05E-03
,,1.16E+01,1.09E+00,9.98E-01,3.98E-03,-5.32E-03,4.99E-03,1.96E-01,-1.46E-01,2.51E-03,-5.08E-02,-1.56E-01,-2.04E-02,1.01E+01,2.14E+00,9.96E-01,2.31E-04,-7.56E-03,1.44E-04,2.21E-01,-2.68E-01,2.60E-03,-8.55E-02,-1.23E-01,-7.17E-03
,,1.16E+01,1.09E+00,9.98E-01,3.98E-03,-5.32E-03,4.99E-03,1.93E-01,-1.44E-01,2.40E-03,-6.19E-02,-1.65E-01,-1.97E-02,1.01E+01,2.14E+00,9.96E-01,2.31E-04,-7.56E-03,1.44E-04,2.17E-01,-2.64E-01,2.56E-03,-1.03E-01,-1.36E-01,-7.32E-03
,,1.16E+01,1.08E+00,9.98E-01,4.44E-03,-5.26E-03,5.70E-03,1.95E-01,-1.48E-01,2.34E-03,-6.96E-02,-1.71E-01,-1.84E-02,1.01E+01,2.09E+00,9.96E-01,-2.53E-03,-7.95E-03,-8.50E-04,2.21E-01,-2.98E-01,2.56E-03,-1.25E-01,-1.34E-01,-8.33E-03
,,1.16E+01,1.08E+00,9.98E-01,4.44E-03,-5.26E-03,5.70E-03,1.92E-01,-1.47E-01,2.37E-03,-4.03E-02,-1.52E-01,-1.42E-02,1.01E+01,2.09E+00,9.96E-01,-2.53E-03,-7.95E-03,-8.50E-04,2.16E-01,-2.94E-01,2.64E-03,-1.49E-01,-1.22E-01,-8.39E-03
,,1.16E+01,1.07E+00,9.98E-01,2.95E-03,-5.20E-03,3.75E-03,1.94E-01,-1.50E-01,2.44E-03,-1.81E-02,-1.35E-01,-1.31E-02,1.01E+01,2.09E+00,9.96E-01,-4.17E-03,-7.52E-03,-1.34E-04,2.18E-01,-2.91E-01,2.70E-03,-1.65E-01,-1.13E-01,-7.79E-03
,,1.16E+01,1.07E+00,9.98E-01,2.95E-03,-5.20E-03,3.75E-03,1.91E-01,-1.49E-01,2.42E-03,-7.88E-03,-1.27E-01,-1.06E-02,1.01E+01,2.09E+00,9.96E-01,-4.17E-03,-7.52E-03,-1.34E-04,2.13E-01,-2.86E-01,2.74E-03,-1.74E-01,-1.09E-01,-7.62E-03
,,1.16E+01,1.07E+00,9.98E-01,5.25E-03,-4.32E-03,3.85E-03,1.94E-01,-1.52E-01,2.43E-03,2.30E-03,-1.19E-01,-8.82E-03,1.01E+01,2.09E+00,9.96E-01,-4.17E-03,-7.52E-03,-1.34E-04,2.09E-01,-2.81E-01,2.79E-03,-1.78E-01,-1.03E-01,-7.05E-03
,,1.16E+01,1.07E+00,9.98E-01,5.25E-03,-4.32E-03,3.85E-03,1.90E-01,-1.51E-01,2.37E-03,-3.67E-03,-1.19E-01,-9.59E-03,1.01E+01,2.12E+00,9.96E-01,-1.06E-02,-6.67E-03,1.92E-04,2.08E-01,-2.53E-01,2.81E-03,-1.84E-01,-9.76E-02,-6.08E-03
,,1.16E+01,1.06E+00,9.98E-01,5.82E-03,-2.06E-03,3.17E-03,1.94E-01,-1.55E-01,2.31E-03,-1.23E-02,-1.20E-01,-1.06E-02,1.01E+01,2.12E+00,9.96E-01,-1.06E-02,-6.67E-03,1.92E-04,2.04E-01,-2.47E-01,2.83E-03,-1.32E-01,-9.64E-02,2.44E-04
,,1.16E+01,1.06E+00,9.98E-01,5.82E-03,-2.06E-03,3.17E-03,1.91E-01,-1.54E-01,2.23E-03,-2.23E-02,-1.26E-01,-1.08E-02,1.01E+01,2.07E+00,9.96E-01,-1.50E-02,-6.86E-03,-1.36E-04,1.73E-01,-2.74E-01,2.84E-03,-9.17E-02,-9.57E-02,3.88E-03
,,1.16E+01,1.05E+00,9.98E-01,6.20E-03,-1.21E-03,5.45E-03,1.94E-01,-1.58E-01,2.15E-03,-3.34E-02,-1.32E-01,-1.12E-02,1.01E+01,2.07E+00,9.96E-01,-1.50E-02,-6.86E-03,-1.36E-04,1.70E-01,-2.67E-01,2.98E-03,-1.09E-01,-7.09E-02,-4.76E-04
,,1.16E+01,1.05E+00,9.98E-01,6.20E-03,-1.21E-03,5.45E-03,1.91E-01,-1.57E-01,2.06E-03,-4.55E-02,-1.40E-01,-1.40E-02,1.01E+01,2.10E+00,9.96E-01,-1.79E-02,-7.42E-03,-7.01E-04,2.04E-01,-2.39E-01,3.08E-03,-1.20E-01,-4.92E-02,-2.91E-03
,,1.16E+01,1.05E+00,9.98E-01,7.18E-03,7.69E-04,5.29E-03,1.95E-01,-1.61E-01,1.98E-03,-5.82E-02,-1.48E-01,-1.62E-02,1.01E+01,2.10E+00,9.96E-01,-1.79E-02,-7.42E-03,-7.01E-04,2.00E-01,-2.32E-01,3.11E-03,-1.02E-01,-4.79E-02,-5.49E-04
,,1.16E+01,1.05E+00,9.98E-01,7.18E-03,7.69E-04,5.29E-03,1.93E-01,-1.60E-01,1.89E-03,-7.23E-02,-1.59E-01,-1.76E-02,1.01E+01,2.10E+00,9.96E-01,-2.13E-02,-5.36E-03,-3.99E-03,2.03E-01,-2.30E-01,3.00E-03,-6.52E-02,-6.09E-02,3.96E-03
,,1.16E+01,1.04E+00,9.98E-01,7.18E-03,7.69E-04,5.29E-03,1.93E-01,-1.61E-01,1.80E-03,-8.30E-02,-1.67E-01,-1.83E-02,1.01E+01,2.10E+00,9.96E-01,-2.13E-02,-5.36E-03,-3.99E-03,1.99E-01,-2.23E-01,2.94E-03,-4.02E-02,-7.79E-02,8.84E-03
,,1.16E+01,1.04E+00,9.98E-01,6.89E-03,-2.40E-03,2.94E-03,1.94E-01,-1.63E-01,1.74E-03,-9.54E-02,-1.77E-01,-1.91E-02,1.02E+01,2.09E+00,9.96E-01,-2.12E-02,-5.10E-03,-2.32E-03,2.01E-01,-2.21E-01,2.86E-03,-2.37E-02,-9.30E-02,1.12E-02
,,1.16E+01,1.04E+00,9.98E-01,6.89E-03,-2.40E-03,2.94E-03,1.90E-01,-1.62E-01,1.67E-03,-1.06E-01,-1.83E-01,-1.72E-02,1.02E+01,2.08E+00,9.96E-01,-2.09E-02,-5.98E-03,-4.52E-03,2.03E-01,-2.19E-01,2.80E-03,-1.27E-02,-1.07E-01,8.98E-03
,,1.16E+01,1.03E+00,9.98E-01,5.82E-03,3.37E-04,3.22E-03,1.94E-01,-1.66E-01,1.64E-03,-1.16E-01,-1.86E-01,-1.52E-02,1.02E+01,2.08E+00,9.96E-01,-2.09E-02,-5.98E-03,-4.52E-03,1.99E-01,-2.12E-01,2.76E-03,-1.11E-02,-1.22E-01,1.04E-02
,,1.16E+01,1.03E+00,9.98E-01,5.82E-03,3.37E-04,3.22E-03,1.91E-01,-1.64E-01,1.70E-03,-8.34E-02,-1.68E-01,-9.86E-03,1.02E+01,2.08E+00,9.96E-01,-2.09E-02,-5.98E-03,-4.52E-03,1.97E-01,-2.08E-01,2.74E-03,-9.15E-03,-1.28E-01,1.10E-02
,,1.16E+01,1.02E+00,9.98E-01,2.71E-03,1.36E-03,2.48E-03,1.95E-01,-1.68E-01,1.76E-03,-6.18E-02,-1.55E-01,-6.92E-03,1.02E+01,2.07E+00,9.96E-01,-2.36E-02,-8.32E-03,-4.75E-03,1.97E-01,-2.02E-01,2.71E-03,-4.44E-03,-1.43E-01,1.24E-02
,,1.16E+01,1.02E+00,9.98E-01,2.71E-03,1.36E-03,2.48E-03,1.93E-01,-1.66E-01,1.76E-03,-4.73E-02,-1.48E-01,-5.38E-03,1.02E+01,2.05E+00,9.96E-01,-2.21E-02,-8.11E-03,-3.06E-03,1.83E-01,-2.08E-01,2.74E-03,-1.16E-02,-1.47E-01,1.14E-02
,,1.16E+01,1.02E+00,9.98E-01,3.21E-03,-2.77E-04,1.82E-03,1.97E-01,-1.69E-01,1.77E-03,-3.33E-02,-1.42E-01,-4.57E-03,1.02E+01,2.05E+00,9.96E-01,-2.21E-02,-8.11E-03,-3.06E-03,1.79E-01,-2.01E-01,2.76E-03,-2.60E-02,-1.45E-01,8.39E-03
,,1.16E+01,1.02E+00,9.98E-01,3.21E-03,-2.77E-04,1.82E-03,1.94E-01,-1.67E-01,1.74E-03,-3.45E-02,-1.41E-01,-4.74E-03,1.02E+01,2.05E+00,9.96E-01,-2.21E-02,-8.11E-03,-3.06E-03,1.75E-01,-1.94E-01,2.79E-03,-3.29E-02,-1.43E-01,7.15E-03
,,1.17E+01,1.01E+00,9.98E-01,3.85E-03,6.87E-04,2.52E-03,1.98E-01,-1.71E-01,1.73E-03,-3.41E-02,-1.38E-01,-4.27E-03,1.02E+01,2.06E+00,9.96E-01,-2.05E-02,-8.98E-03,-4.20E-03,1.91E-01,-1.84E-01,2.86E-03,-3.45E-02,-1.40E-01,5.94E-03
,,1.17E+01,1.01E+00,9.98E-01,3.85E-03,6.87E-04,2.52E-03,1.95E-01,-1.69E-01,1.67E-03,-4.31E-02,-1.43E-01,-6.24E-03,1.02E+01,2.06E+00,9.96E-01,-2.05E-02,-8.98E-03,-4.20E-03,1.87E-01,-1.77E-01,2.88E-03,-3.71E-02,-1.37E-01,5.55E-03
,,1.17E+01,1.01E+00,9.98E-01,2.40E-03,3.51E-03,1.68E-03,1.94E-01,-1.69E-01,1.62E-03,-4.97E-02,-1.43E-01,-7.82E-03,1.02E+01,2.06E+00,9.96E-01,-1.94E-02,-1.12E-02,-5.58E-03,1.82E-01,-1.71E-01,2.98E-03,1.38E-02,-1.23E-01,1.26E-02
,,1.17E+01,1.00E+00,9.98E-01,2.40E-03,3.51E-03,1.68E-03,1.97E-01,-1.71E-01,1.56E-03,-5.67E-02,-1.50E-01,-8.22E-03,1.02E+01,2.05E+00,9.96E-01,-1.94E-02,-1.12E-02,-5.58E-03,1.83E-01,-1.69E-01,3.08E-03,4.68E-02,-1.09E-01,1.80E-02
,,1.17E+01,1.00E+00,9.98E-01,2.40E-03,3.51E-03,1.68E-03,1.95E-01,-1.69E-01,1.49E-03,-6.34E-02,-1.58E-01,-8.01E-03,1.02E+01,2.05E+00,9.96E-01,-1.94E-02,-1.12E-02,-5.58E-03,1.83E-01,-1.69E-01,3.08E-03,4.68E-02,-1.09E-01,1.80E-02
,,1.17E+01,9.95E-01,9.98E-01,6.38E-03,2.12E-03,2.38E-03,1.99E-01,-1.72E-01,1.44E-03,-6.49E-02,-1.65E-01,-7.15E-03,1.02E+01,2.05E+00,9.96E-01,-1.70E-02,-1.30E-02,-5.83E-03,1.81E-01,-1.65E-01,3.17E-03,8.40E-02,-9.54E-02,2.23E-02
,,1.17E+01,9.95E-01,9.98E-01,6.38E-03,2.12E-03,2.38E-03,1.97E-01,-1.71E-01,1.36E-03,-8.25E-02,-1.74E-01,-9.41E-03,1.02E+01,2.05E+00,9.96E-01,-1.70E-02,-1.30E-02,-5.83E-03,1.74E-01,-1.57E-01,3.22E-03,9.95E-02,-8.53E-02,2.32E-02
,,1.17E+01,9.94E-01,9.98E-01,6.38E-03,2.12E-03,2.38E-03,1.92E-01,-1.71E-01,1.31E-03,-9.46E-02,-1.79E-01,-1.04E-02,1.02E+01,2.04E+00,9.96E-01,-1.28E-02,-1.37E-02,-3.57E-03,1.74E-01,-1.56E-01,3.24E-03,9.92E-02,-8.24E-02,2.18E-02
,,1.17E+01,9.88E-01,9.98E-01,5.04E-03,2.87E-03,-2.96E-04,1.99E-01,-1.74E-01,1.27E-03,-1.08E-01,-1.84E-01,-1.14E-02,1.02E+01,2.04E+00,9.96E-01,-1.28E-02,-1.37E-02,-3.57E-03,1.69E-01,-1.52E-01,3.25E-03,9.22E-02,-8.05E-02,1.82E-02
,,1.17E+01,9.88E-01,9.98E-01,5.04E-03,2.87E-03,-2.96E-04,1.96E-01,-1.72E-01,1.20E-03,-1.18E-01,-1.94E-01,-9.16E-03,1.02E+01,2.03E+00,9.96E-01,-9.55E-03,-1.21E-02,-9.88E-04,1.70E-01,-1.52E-01,3.25E-03,8.88E-02,-7.72E-02,1.60E-02
,,1.17E+01,9.81E-01,9.98E-01,1.62E-03,4.33E-03,-9.60E-04,2.01E-01,-1.75E-01,1.22E-03,-1.06E-01,-1.88E-01,-4.57E-03,1.02E+01,2.03E+00,9.96E-01,-9.55E-03,-1.21E-02,-9.88E-04,1.65E-01,-1.48E-01,3.24E-03,7.63E-02,-8.00E-02,1.12E-02
,,1.17E+01,9.81E-01,9.98E-01,1.62E-03,4.33E-03,-9.60E-04,1.99E-01,-1.73E-01,1.27E-03,-7.64E-02,-1.74E-01,8.50E-04,1.02E+01,2.03E+00,9.96E-01,-3.60E-03,-1.37E-02,-3.18E-03,1.66E-01,-1.49E-01,3.22E-03,6.42E-02,-8.35E-02,7.44E-03
,,1.17E+01,9.73E-01,9.98E-01,4.92E-04,4.62E-03,-6.13E-04,2.03E-01,-1.76E-01,1.32E-03,-5.70E-02,-1.64E-01,3.74E-03,1.02E+01,2.03E+00,9.96E-01,-6.47E-04,-1.35E-02,-3.54E-03,1.61E-01,-1.46E-01,3.20E-03,4.78E-02,-8.58E-02,6.72E-03
,,1.17E+01,9.73E-01,9.98E-01,4.92E-04,4.62E-03,-6.13E-04,2.01E-01,-1.74E-01,1.32E-03,-4.63E-02,-1.60E-01,4.11E-03,1.02E+01,2.02E+00,9.96E-01,-6.47E-04,-1.35E-02,-3.54E-03,1.61E-01,-1.49E-01,3.19E-03,2.69E-02,-8.88E-02,6.37E-03
,,1.17E+01,9.66E-01,9.98E-01,1.24E-03,4.65E-03,-9.44E-04,2.06E-01,-1.77E-01,1.32E-03,-4.19E-02,-1.58E-01,3.58E-03,1.02E+01,2.02E+00,9.96E-01,-6.47E-04,-1.35E-02,-3.54E-03,1.56E-01,-1.46E-01,3.17E-03,9.29E-03,-9.23E-02,6.31E-03
,,1.17E+01,9.58E-01,9.98E-01,3.40E-03,5.99E-03,-3.16E-04,2.11E-01,-1.80E-01,1.30E-03,-4.16E-02,-1.58E-01,3.51E-03,1.02E+01,2.02E+00,9.96E-01,1.23E-03,-1.14E-02,-4.85E-03,1.51E-01,-1.44E-01,3.16E-03,-9.74E-04,-9.25E-02,5.83E-03
,,1.17E+01,9.58E-01,9.98E-01,3.40E-03,5.99E-03,-3.16E-04,2.09E-01,-1.78E-01,1.23E-03,-5.44E-02,-1.66E-01,1.03E-03,1.02E+01,2.01E+00,9.96E-01,1.23E-03,-1.14E-02,-4.85E-03,1.52E-01,-1.47E-01,3.14E-03,-1.53E-02,-9.70E-02,7.29E-03
,,1.17E+01,9.51E-01,9.98E-01,4.26E-03,6.29E-03,-1.66E-03,2.14E-01,-1.81E-01,1.19E-03,-6.19E-02,-1.71E-01,-1.13E-03,1.02E+01,2.01E+00,9.96E-01,1.23E-03,-1.14E-02,-4.85E-03,1.48E-01,-1.45E-01,3.11E-03,-2.83E-02,-1.02E-01,8.23E-03
,,1.17E+01,9.51E-01,9.98E-01,4.26E-03,6.29E-03,-1.66E-03,2.12E-01,-1.80E-01,1.11E-03,-7.75E-02,-1.81E-01,-1.20E-03,1.03E+01,2.01E+00,9.96E-01,1.21E-03,-1.44E-02,-3.12E-03,1.48E-01,-1.47E-01,3.17E-03,-1.84E-02,-9.22E-02,1.17E-02
,,1.17E+01,9.43E-01,9.98E-01,3.44E-03,5.69E-03,-6.84E-04,2.17E-01,-1.83E-01,1.07E-03,-8.94E-02,-1.89E-01,-2.25E-04,1.03E+01,2.01E+00,9.96E-01,1.21E-03,-1.44E-02,-3.12E-03,1.44E-01,-1.45E-01,3.30E-03,6.67E-03,-6.82E-02,1.42E-02
,,1.17E+01,9.43E-01,9.98E-01,3.44E-03,5.69E-03,-6.84E-04,2.15E-01,-1.81E-01,9.82E-04,-1.04E-01,-2.00E-01,-1.86E-03,1.02E+01,1.97E+00,9.96E-01,5.18E-03,-1.48E-02,-1.41E-03,1.15E-01,-1.73E-01,3.46E-03,-2.94E-03,-3.95E-02,1.10E-02
,,1.17E+01,9.41E-01,9.98E-01,2.84E-03,6.88E-03,-5.01E-04,2.16E-01,-1.81E-01,9.47E-04,-1.09E-01,-2.03E-01,-2.14E-03,1.02E+01,1.97E+00,9.96E-01,7.28E-03,-1.44E-02,-2.34E-03,1.11E-01,-1.72E-01,3.63E-03,-3.69E-02,-4.80E-03,4.02E-03
,,1.18E+01,9.36E-01,9.99E-01,2.84E-03,6.88E-03,-5.01E-04,2.18E-01,-1.82E-01,8.59E-04,-1.25E-01,-2.19E-01,-3.66E-03,1.02E+01,2.01E+00,9.96E-01,7.28E-03,-1.44E-02,-2.34E-03,1.12E-01,-1.42E-01,3.75E-03,-3.93E-02,2.14E-02,5.24E-03
,,1.18E+01,9.34E-01,9.99E-01,2.84E-03,6.88E-03,-5.01E-04,2.18E-01,-1.82E-01,7.81E-04,-1.35E-01,-2.29E-01,-4.21E-03,1.03E+01,1.99E+00,9.96E-01,7.83E-03,-1.38E-02,-1.61E-03,1.40E-01,-1.54E-01,3.79E-03,-1.58E-02,4.28E-02,9.22E-03
,,1.18E+01,9.32E-01,9.99E-01,4.02E-03,7.02E-03,-2.56E-03,2.18E-01,-1.82E-01,7.90E-04,-1.38E-01,-2.34E-01,-5.89E-03,1.03E+01,1.99E+00,9.96E-01,7.83E-03,-1.38E-02,-1.61E-03,1.36E-01,-1.54E-01,3.74E-03,-2.25E-02,3.14E-02,7.21E-03
,,1.18E+01,9.28E-01,9.99E-01,4.02E-03,7.02E-03,-2.56E-03,2.19E-01,-1.82E-01,7.51E-04,-1.31E-01,-2.33E-01,-2.13E-03,1.03E+01,1.98E+00,9.96E-01,1.33E-02,-1.02E-02,-3.10E-03,1.37E-01,-1.58E-01,3.62E-03,-2.30E-02,2.59E-02,5.04E-03
,,1.18E+01,9.26E-01,9.99E-01,4.02E-03,7.02E-03,-2.56E-03,2.19E-01,-1.81E-01,8.09E-04,-1.04E-01,-2.16E-01,3.39E-03,1.03E+01,1.98E+00,9.96E-01,1.33E-02,-1.02E-02,-3.10E-03,1.33E-01,-1.58E-01,3.58E-03,-4.30E-02,1.28E-02,4.45E-03
,,1.18E+01,9.20E-01,9.99E-01,8.85E-04,6.11E-03,-3.16E-03,2.22E-01,-1.83E-01,8.93E-04,-8.90E-02,-2.06E-01,6.01E-03,1.03E+01,1.98E+00,9.96E-01,1.41E-02,-9.11E-03,-3.59E-03,1.34E-01,-1.63E-01,3.47E-03,-6.18E-02,1.50E-03,3.81E-03
,,1.18E+01,9.20E-01,9.99E-01,8.85E-04,6.11E-03,-3.16E-03,2.20E-01,-1.81E-01,8.97E-04,-7.66E-02,-1.98E-01,7.93E-03,1.03E+01,1.98E+00,9.96E-01,1.36E-02,-9.68E-03,-2.38E-03,1.30E-01,-1.63E-01,3.44E-03,-8.07E-02,-1.03E-02,4.66E-03
,,1.18E+01,9.13E-01,9.99E-01,-9.32E-04,6.53E-03,-1.08E-03,2.25E-01,-1.83E-01,9.43E-04,-6.71E-02,-1.91E-01,1.06E-02,1.03E+01,1.97E+00,9.96E-01,1.36E-02,-9.68E-03,-2.38E-03,1.31E-01,-1.68E-01,3.36E-03,-9.75E-02,-1.98E-02,2.98E-03
,,1.18E+01,9.13E-01,9.99E-01,-9.32E-04,6.53E-03,-1.08E-03,2.23E-01,-1.81E-01,9.04E-04,-6.50E-02,-1.91E-01,7.74E-03,1.03E+01,1.97E+00,9.96E-01,1.36E-02,-9.68E-03,-2.38E-03,1.27E-01,-1.68E-01,3.35E-03,-1.14E-01,-2.86E-02,1.83E-03
,,1.18E+01,9.13E-01,9.99E-01,-9.32E-04,6.53E-03,-1.08E-03,2.22E-01,-1.79E-01,8.86E-04,-6.36E-02,-1.91E-01,6.75E-03,1.03E+01,1.97E+00,9.96E-01,1.55E-02,-7.24E-03,-4.47E-03,1.24E-01,-1.69E-01,3.35E-03,-1.24E-01,-3.30E-02,-6.59E-05
,,1.18E+01,9.05E-01,9.99E-01,-1.80E-05,5.42E-03,-1.89E-03,2.26E-01,-1.81E-01,8.60E-04,-6.39E-02,-1.94E-01,4.08E-03,1.03E+01,1.95E+00,9.96E-01,1.55E-02,-7.24E-03,-4.47E-03,1.12E-01,-1.80E-01,3.33E-03,-1.45E-01,-3.62E-02,8.64E-04
,,1.18E+01,9.03E-01,9.99E-01,-1.80E-05,5.42E-03,-1.89E-03,2.25E-01,-1.79E-01,8.08E-04,-6.93E-02,-1.97E-01,3.47E-03,1.03E+01,1.95E+00,9.96E-01,1.39E-02,-6.55E-03,-4.67E-03,1.09E-01,-1.81E-01,3.37E-03,-1.71E-01,-3.39E-02,7.45E-04
,,1.18E+01,8.97E-01,9.99E-01,-1.19E-03,6.51E-03,-3.69E-03,2.28E-01,-1.81E-01,7.91E-04,-7.56E-02,-2.00E-01,1.68E-03,1.03E+01,1.96E+00,9.96E-01,1.39E-02,-6.55E-03,-4.67E-03,1.24E-01,-1.79E-01,3.34E-03,-1.85E-01,-3.96E-02,1.95E-03
,,1.18E+01,8.97E-01,9.99E-01,-1.19E-03,6.51E-03,-3.69E-03,2.26E-01,-1.78E-01,7.15E-04,-8.27E-02,-2.07E-01,3.35E-03,1.03E+01,1.96E+00,9.96E-01,1.39E-02,-6.55E-03,-4.67E-03,1.21E-01,-1.79E-01,3.32E-03,-1.94E-01,-5.09E-02,3.14E-03
,,1.18E+01,8.90E-01,9.99E-01,2.16E-03,5.38E-03,-3.70E-03,2.31E-01,-1.81E-01,6.72E-04,-8.82E-02,-2.17E-01,4.23E-03,1.03E+01,1.94E+00,9.96E-01,1.27E-02,-6.52E-03,-3.94E-03,1.09E-01,-1.94E-01,3.38E-03,-1.91E-01,-4.07E-02,5.49E-03
,,1.18E+01,8.90E-01,9.99E-01,2.16E-03,5.38E-03,-3.70E-03,2.29E-01,-1.79E-01,5.93E-04,-1.04E-01,-2.25E-01,3.86E-03,1.03E+01,1.99E+00,9.96E-01,1.06E-02,-5.51E-03,-4.54E-03,9.32E-02,-1.57E-01,3.53E-03,-1.82E-01,-1.45E-02,6.73E-03
,,1.18E+01,8.90E-01,9.99E-01,2.16E-03,5.38E-03,-3.70E-03,2.29E-01,-1.79E-01,5.93E-04,-1.04E-01,-2.25E-01,3.86E-03,1.03E+01,1.99E+00,9.96E-01,1.06E-02,-5.51E-03,-4.54E-03,9.07E-02,-1.56E-01,3.73E-03,-1.07E-01,1.69E-02,1.65E-02
,,1.18E+01,8.82E-01,9.99E-01,-2.13E-03,4.42E-03,-1.68E-03,2.31E-01,-1.78E-01,5.01E-04,-1.26E-01,-2.37E-01,2.89E-03,1.03E+01,1.94E+00,9.96E-01,1.05E-02,-2.27E-03,-5.23E-03,1.24E-01,-1.93E-01,3.85E-03,-5.20E-02,4.63E-02,2.08E-02
,,1.18E+01,8.80E-01,9.99E-01,-2.13E-03,4.42E-03,-1.68E-03,2.30E-01,-1.77E-01,4.26E-04,-1.30E-01,-2.44E-01,1.71E-03,1.03E+01,1.94E+00,9.96E-01,1.05E-02,-2.27E-03,-5.23E-03,1.22E-01,-1.93E-01,3.83E-03,-7.65E-02,3.44E-02,1.57E-02
,,1.18E+01,8.79E-01,9.99E-01,-2.13E-03,4.42E-03,-1.68E-03,2.30E-01,-1.76E-01,4.68E-04,-1.09E-01,-2.33E-01,4.41E-03,1.03E+01,1.93E+00,9.96E-01,1.18E-02,-1.21E-03,-6.30E-03,1.25E-01,-1.97E-01,3.74E-03,-9.90E-02,2.36E-02,1.22E-02
,,1.18E+01,8.74E-01,9.99E-01,-2.51E-03,4.02E-03,-2.32E-03,2.30E-01,-1.75E-01,6.04E-04,-6.45E-02,-2.06E-01,8.40E-03,1.03E+01,1.93E+00,9.96E-01,1.18E-02,-1.21E-03,-6.30E-03,1.23E-01,-1.97E-01,3.73E-03,-1.21E-01,1.24E-02,1.10E-02
,,1.18E+01,8.73E-01,9.99E-01,-2.51E-03,4.02E-03,-2.32E-03,2.29E-01,-1.73E-01,6.25E-04,-4.71E-02,-1.95E-01,9.45E-03,1.03E+01,1.92E+00,9.95E-01,1.07E-02,1.88E-03,-3.69E-03,1.26E-01,-2.01E-01,3.65E-03,-1.41E-01,2.66E-03,1.01E-02
,,1.18E+01,8.67E-01,9.99E-01,-2.45E-03,4.18E-03,-5.35E-03,2.32E-01,-1.74E-01,6.66E-04,-3.46E-02,-1.85E-01,7.60E-03,1.03E+01,1.92E+00,9.95E-01,9.87E-03,3.19E-03,-5.86E-03,1.24E-01,-2.00E-01,3.65E-03,-1.58E-01,-9.00E-03,5.43E-03
,,1.18E+01,8.67E-01,9.99E-01,-2.45E-03,4.18E-03,-5.35E-03,2.29E-01,-1.71E-01,6.40E-04,-3.20E-02,-1.82E-01,1.06E-02,1.04E+01,1.89E+00,9.95E-01,9.87E-03,3.19E-03,-5.86E-03,1.71E-01,-2.22E-01,3.56E-03,-1.66E-01,-2.43E-02,6.97E-03
,,1.19E+01,8.59E-01,9.99E-01,-2.62E-03,5.11E-03,-5.98E-03,2.34E-01,-1.74E-01,6.20E-04,-3.35E-02,-1.82E-01,1.20E-02,1.04E+01,1.89E+00,9.95E-01,9.87E-03,3.19E-03,-5.86E-03,1.69E-01,-2.21E-01,3.53E-03,-1.71E-01,-4.30E-02,8.33E-03
,,1.19E+01,8.59E-01,9.99E-01,-2.62E-03,5.11E-03,-5.98E-03,2.33E-01,-1.72E-01,5.91E-04,-3.58E-02,-1.84E-01,1.26E-02,1.04E+01,1.89E+00,9.95E-01,9.87E-03,3.19E-03,-5.86E-03,1.67E-01,-2.20E-01,3.51E-03,-1.75E-01,-5.76E-02,9.38E-03
,,1.19E+01,8.52E-01,9.99E-01,1.25E-03,4.81E-03,-6.35E-03,2.36E-01,-1.73E-01,5.11E-04,-3.75E-02,-1.93E-01,1.39E-02,1.04E+01,1.91E+00,9.95E-01,9.08E-03,4.55E-03,-5.64E-03,1.27E-01,-2.06E-01,3.55E-03,-1.65E-01,-5.31E-02,1.18E-02
,,1.19E+01,8.52E-01,9.99E-01,1.25E-03,4.81E-03,-6.35E-03,2.35E-01,-1.72E-01,4.76E-04,-4.57E-02,-1.96E-01,1.36E-02,1.04E+01,1.91E+00,9.95E-01,9.08E-03,4.55E-03,-5.64E-03,1.26E-01,-2.05E-01,3.71E-03,-1.46E-01,-3.42E-02,1.41E-02
,,1.19E+01,8.44E-01,9.99E-01,1.70E-04,5.05E-03,-3.48E-03,2.39E-01,-1.74E-01,3.91E-04,-6.79E-02,-2.06E-01,1.30E-02,1.04E+01,1.90E+00,9.95E-01,8.74E-03,5.87E-03,-6.61E-03,1.30E-01,-2.09E-01,3.80E-03,-1.37E-01,-2.05E-02,1.47E-02
,,1.19E+01,8.44E-01,9.99E-01,1.70E-04,5.05E-03,-3.48E-03,2.37E-01,-1.73E-01,3.50E-04,-7.45E-02,-2.10E-01,1.12E-02,1.04E+01,1.90E+00,9.95E-01,8.74E-03,5.87E-03,-6.61E-03,1.29E-01,-2.08E-01,3.90E-03,-1.34E-01,-1.27E-02,1.54E-02
,,1.19E+01,8.36E-01,9.99E-01,1.23E-04,6.57E-03,-4.87E-03,2.41E-01,-1.74E-01,2.54E-04,-9.29E-02,-2.23E-01,7.36E-03,1.04E+01,1.89E+00,9.95E-01,7.63E-03,9.17E-03,-5.87E-03,1.34E-01,-2.12E-01,3.93E-03,-1.36E-01,-7.60E-03,1.53E-02
,,1.19E+01,8.36E-01,9.99E-01,1.23E-04,6.57E-03,-4.87E-03,2.41E-01,-1.74E-01,2.54E-04,-9.29E-02,-2.23E-01,7.36E-03,1.04E+01,1.88E+00,9.95E-01,6.96E-03,1.15E-02,-5.22E-03,1.38E-01,-2.16E-01,3.93E-03,-1.40E-01,-7.08E-03,1.46E-02
,,1.19E+01,8.29E-01,9.99E-01,-8.97E-04,5.68E-03,-4.21E-03,2.43E-01,-1.74E-01,1.78E-04,-9.59E-02,-2.32E-01,1.01E-02,1.04E+01,1.88E+00,9.95E-01,6.96E-03,1.15E-02,-5.22E-03,1.39E-01,-2.14E-01,3.95E-03,-1.50E-01,-1.43E-02,1.22E-02
,,1.19E+01,8.27E-01,9.99E-01,-8.97E-04,5.68E-03,-4.21E-03,2.43E-01,-1.73E-01,2.21E-04,-6.89E-02,-2.16E-01,1.33E-02,1.04E+01,1.87E+00,9.95E-01,5.61E-03,1.14E-02,-3.57E-03,1.44E-01,-2.18E-01,3.93E-03,-1.58E-01,-2.01E-02,1.21E-02
,,1.19E+01,8.21E-01,9.99E-01,-1.01E-03,5.78E-03,-6.91E-03,2.46E-01,-1.74E-01,2.84E-04,-5.39E-02,-2.07E-01,1.41E-02,1.04E+01,1.87E+00,9.95E-01,5.61E-03,1.14E-02,-3.57E-03,1.44E-01,-2.16E-01,3.95E-03,-1.69E-01,-2.88E-02,8.47E-03
,,1.19E+01,8.21E-01,9.99E-01,-1.01E-03,5.78E-03,-6.91E-03,2.43E-01,-1.72E-01,2.73E-04,-4.50E-02,-2.01E-01,1.69E-02,1.03E+01,1.78E+00,9.95E-01,5.17E-03,1.42E-02,-6.39E-03,1.16E-01,-2.80E-01,4.00E-03,-2.35E-01,-2.38E-02,-1.68E-03
,,1.19E+01,8.14E-01,9.99E-01,-1.37E-03,4.06E-03,-6.23E-03,2.48E-01,-1.74E-01,2.88E-04,-4.20E-02,-2.00E-01,1.80E-02,1.03E+01,1.78E+00,9.95E-01,5.17E-03,1.42E-02,-6.39E-03,1.17E-01,-2.76E-01,4.12E-03,-3.35E-01,-1.08E-02,-9.66E-03
,,1.19E+01,8.14E-01,9.99E-01,-1.37E-03,4.06E-03,-6.23E-03,2.45E-01,-1.71E-01,2.51E-04,-4.25E-02,-1.99E-01,1.77E-02,1.04E+01,1.86E+00,9.95E-01,1.82E-03,1.58E-02,-7.71E-03,1.57E-01,-2.19E-01,4.12E-03,-3.56E-01,-1.58E-02,-5.34E-03
,,1.19E+01,8.06E-01,1.00E+00,-2.09E-03,3.04E-03,-5.78E-03,2.49E-01,-1.74E-01,2.36E-04,-4.65E-02,-2.00E-01,1.70E-02,1.04E+01,1.86E+00,9.95E-01,1.82E-03,1.58E-02,-7.71E-03,1.57E-01,-2.17E-01,4.09E-03,-3.36E-01,-2.75E-02,2.01E-04
,,1.19E+01,8.06E-01,1.00E+00,-2.09E-03,3.04E-03,-5.78E-03,2.48E-01,-1.73E-01,2.07E-04,-4.92E-02,-2.02E-01,1.64E-02,1.04E+01,1.85E+00,9.95E-01,-4.10E-03,1.65E-02,-9.81E-03,1.64E-01,-2.17E-01,3.97E-03,-2.94E-01,-5.89E-02,1.08E-02
,,1.19E+01,7.99E-01,1.00E+00,-1.46E-03,3.21E-03,-6.83E-03,2.51E-01,-1.74E-01,1.46E-04,-5.86E-02,-2.08E-01,1.47E-02,1.04E+01,1.85E+00,9.95E-01,-4.10E-03,1.65E-02,-9.81E-03,1.64E-01,-2.13E-01,3.93E-03,-2.73E-01,-7.78E-02,1.57E-02
,,1.19E+01,7.91E-01,1.00E+00,-7.60E-04,2.97E-03,-7.80E-03,2.55E-01,-1.76E-01,1.07E-04,-6.76E-02,-2.14E-01,1.41E-02,1.04E+01,1.85E+00,9.95E-01,-4.10E-03,1.65E-02,-9.81E-03,1.65E-01,-2.11E-01,3.91E-03,-2.64E-01,-8.58E-02,1.74E-02
,,1.19E+01,7.91E-01,1.00E+00,-7.59E-04,2.97E-03,-7.80E-03,2.52E-01,-1.74E-01,1.23E-05,-8.24E-02,-2.24E-01,1.46E-02,1.04E+01,1.84E+00,9.95E-01,-1.00E-02,1.86E-02,-7.05E-03,1.72E-01,-2.09E-01,3.86E-03,-2.45E-01,-1.08E-01,2.05E-02
,,1.20E+01,7.84E-01,1.00E+00,-2.07E-03,2.19E-03,-6.92E-03,2.56E-01,-1.76E-01,-2.10E-05,-9.26E-02,-2.31E-01,1.60E-02,1.04E+01,1.84E+00,9.95E-01,-1.00E-02,1.86E-02,-7.05E-03,1.73E-01,-2.04E-01,3.83E-03,-2.32E-01,-1.24E-01,1.86E-02
,,1.20E+01,7.84E-01,1.00E+00,-2.07E-03,2.19E-03,-6.92E-03,2.53E-01,-1.73E-01,-1.19E-04,-1.05E-01,-2.41E-01,1.48E-02,1.04E+01,1.84E+00,9.95E-01,-1.00E-02,1.86E-02,-7.05E-03,1.73E-01,-2.04E-01,3.83E-03,-2.32E-01,-1.24E-01,1.86E-02
,,1.20E+01,7.76E-01,1.00E+00,-2.59E-03,1.74E-03,-9.03E-03,2.56E-01,-1.75E-01,-7.75E-05,-8.91E-02,-2.35E-01,1.77E-02,1.04E+01,1.84E+00,9.95E-01,-1.00E-02,1.86E-02,-7.05E-03,1.73E-01,-2.04E-01,3.83E-03,-2.32E-01,-1.24E-01,1.86E-02
,,1.20E+01,7.76E-01,1.00E+00,-2.59E-03,1.74E-03,-9.03E-03,2.53E-01,-1.73E-01,-4.74E-05,-6.51E-02,-2.20E-01,2.27E-02,1.04E+01,1.84E+00,9.95E-01,-1.68E-02,2.01E-02,-1.06E-02,1.90E-01,-1.92E-01,4.02E-03,-1.55E-01,-1.19E-01,2.27E-02
,,1.20E+01,7.69E-01,1.00E+00,-4.69E-03,1.18E-03,-9.58E-03,2.57E-01,-1.74E-01,4.07E-05,-4.68E-02,-2.07E-01,2.55E-02,1.04E+01,1.84E+00,9.95E-01,-1.68E-02,2.01E-02,-1.06E-02,1.91E-01,-1.86E-01,4.06E-03,-1.13E-01,-1.18E-01,2.84E-02
,,1.20E+01,7.69E-01,1.00E+00,-4.69E-03,1.18E-03,-9.58E-03,2.53E-01,-1.71E-01,1.80E-05,-3.75E-02,-2.01E-01,2.69E-02,1.05E+01,1.82E+00,9.95E-01,-1.88E-02,1.91E-02,-8.21E-03,2.61E-01,-1.89E-01,3.96E-03,-8.68E-02,-1.45E-01,3.07E-02
,,1.20E+01,7.69E-01,1.00E+00,-4.69E-03,1.18E-03,-9.58E-03,2.51E-01,-1.69E-01,7.11E-06,-3.33E-02,-1.98E-01,2.74E-02,1.05E+01,1.82E+00,9.95E-01,-1.88E-02,1.91E-02,-8.21E-03,2.61E-01,-1.82E-01,3.73E-03,-6.96E-02,-1.95E-01,2.88E-02
,,1.20E+01,7.61E-01,1.00E+00,-4.64E-03,2.06E-03,-8.08E-03,2.53E-01,-1.70E-01,2.61E-05,-2.63E-02,-1.89E-01,2.89E-02,1.04E+01,1.81E+00,9.95E-01,-1.98E-02,2.13E-02,-8.28E-03,2.01E-01,-1.84E-01,3.69E-03,-6.12E-02,-2.11E-01,2.67E-02
,,1.20E+01,7.61E-01,1.00E+00,-4.64E-03,2.06E-03,-8.08E-03,2.50E-01,-1.66E-01,-3.43E-05,-2.71E-02,-1.91E-01,2.66E-02,1.04E+01,1.81E+00,9.95E-01,-1.98E-02,2.13E-02,-8.28E-03,2.02E-01,-1.77E-01,3.77E-03,-5.75E-02,-2.00E-01,2.50E-02
,,1.20E+01,7.54E-01,1.00E+00,-5.79E-03,-3.47E-05,-7.57E-03,2.54E-01,-1.68E-01,-4.60E-05,-2.71E-02,-1.93E-01,2.55E-02,1.04E+01,1.83E+00,9.95E-01,-1.93E-02,1.99E-02,-1.01E-02,1.86E-01,-1.60E-01,3.95E-03,-4.17E-02,-1.85E-01,2.56E-02
,,1.20E+01,7.54E-01,1.00E+00,-5.79E-03,-3.47E-05,-7.57E-03,2.50E-01,-1.65E-01,-1.16E-04,-3.16E-02,-1.97E-01,2.33E-02,1.04E+01,1.83E+00,9.95E-01,-1.93E-02,1.99E-02,-1.01E-02,1.87E-01,-1.54E-01,4.06E-03,-1.85E-02,-1.65E-01,2.88E-02
,,1.20E+01,7.47E-01,1.00E+00,-6.34E-03,-7.41E-04,-8.70E-03,2.54E-01,-1.66E-01,-1.16E-04,-3.34E-02,-1.96E-01,2.15E-02,1.05E+01,1.80E+00,9.95E-01,-1.70E-02,1.94E-02,-1.15E-02,2.17E-01,-1.70E-01,4.15E-03,-1.86E-02,-1.61E-01,2.78E-02
,,1.20E+01,7.47E-01,1.00E+00,-6.34E-03,-7.41E-04,-8.70E-03,2.50E-01,-1.63E-01,-2.01E-04,-4.07E-02,-2.03E-01,2.15E-02,1.05E+01,1.80E+00,9.95E-01,-1.70E-02,1.94E-02,-1.15E-02,2.18E-01,-1.64E-01,4.10E-03,-3.68E-02,-1.69E-01,2.69E-02
,,1.20E+01,7.40E-01,1.00E+00,-7.53E-03,-8.30E-04,-9.72E-03,2.53E-01,-1.64E-01,-2.31E-04,-4.58E-02,-2.07E-01,2.10E-02,1.05E+01,1.80E+00,9.95E-01,-1.62E-02,2.10E-02,-1.10E-02,2.19E-01,-1.58E-01,4.06E-03,-4.66E-02,-1.75E-01,2.74E-02
,,1.20E+01,7.38E-01,1.00E+00,-8.02E-03,-3.06E-03,-1.01E-02,2.47E-01,-1.58E-01,-4.28E-04,-6.29E-02,-2.27E-01,2.26E-02,1.05E+01,1.79E+00,9.95E-01,-1.62E-02,2.10E-02,-1.10E-02,2.26E-01,-1.58E-01,4.05E-03,-5.71E-02,-1.85E-01,2.66E-02
,,1.20E+01,7.38E-01,1.00E+00,-8.02E-03,-3.06E-03,-1.01E-02,2.47E-01,-1.58E-01,-4.28E-04,-6.29E-02,-2.27E-01,2.26E-02,1.05E+01,1.79E+00,9.95E-01,-1.62E-02,2.10E-02,-1.10E-02,2.27E-01,-1.52E-01,3.98E-03,-6.61E-02,-1.96E-01,2.62E-02
,,1.20E+01,7.18E-01,1.00E+00,-7.18E-03,-3.97E-03,-1.06E-02,2.45E-01,-1.53E-01,-2.54E-04,1.96E-02,-1.69E-01,3.51E-02,1.05E+01,1.78E+00,9.95E-01,-1.58E-02,1.78E-02,-9.49E-03,2.33E-01,-1.52E-01,3.98E-03,-7.07E-02,-2.07E-01,2.73E-02
,,1.20E+01,7.17E-01,1.00E+00,-7.18E-03,-3.97E-03,-1.06E-02,2.42E-01,-1.51E-01,-2.81E-04,2.28E-02,-1.64E-01,3.41E-02,1.05E+01,1.78E+00,9.95E-01,-1.58E-02,1.78E-02,-9.49E-03,2.33E-01,-1.47E-01,3.92E-03,-7.96E-02,-2.16E-01,2.49E-02
,,1.20E+01,7.17E-01,1.00E+00,-7.18E-03,-3.97E-03,-1.06E-02,2.42E-01,-1.51E-01,-2.81E-04,2.28E-02,-1.64E-01,3.41E-02,1.05E+01,1.78E+00,9.95E-01,-1.61E-02,1.79E-02,-9.17E-03,2.40E-01,-1.46E-01,3.93E-03,-8.46E-02,-2.23E-01,2.38E-02
,,1.21E+01,7.11E-01,1.00E+00,-5.75E-03,-5.60E-03,-9.26E-03,2.39E-01,-1.48E-01,-3.32E-04,2.18E-02,-1.59E-01,3.13E-02,1.05E+01,1.78E+00,9.95E-01,-1.61E-02,1.79E-02,-9.17E-03,2.40E-01,-1.41E-01,4.00E-03,-5.00E-02,-2.06E-01,2.76E-02
,,1.21E+01,7.11E-01,1.00E+00,-5.75E-03,-5.60E-03,-9.26E-03,2.36E-01,-1.46E-01,-3.52E-04,1.98E-02,-1.58E-01,3.03E-02,1.05E+01,1.77E+00,9.96E-01,-1.65E-02,1.80E-02,-1.02E-02,2.46E-01,-1.40E-01,4.10E-03,-2.66E-02,-1.95E-01,2.91E-02
,,1.21E+01,7.04E-01,1.00E+00,-5.48E-03,-4.18E-03,-1.11E-02,2.37E-01,-1.46E-01,-3.91E-04,1.63E-02,-1.54E-01,2.70E-02,1.05E+01,1.77E+00,9.96E-01,-1.65E-02,1.80E-02,-1.02E-02,2.46E-01,-1.38E-01,4.10E-03,-1.82E-02,-1.92E-01,2.99E-02
,,1.21E+01,7.04E-01,1.00E+00,-5.48E-03,-4.18E-03,-1.11E-02,2.35E-01,-1.45E-01,-4.25E-04,1.21E-02,-1.57E-01,2.75E-02,1.05E+01,1.76E+00,9.96E-01,-1.34E-02,1.89E-02,-9.21E-03,2.53E-01,-1.35E-01,4.16E-03,6.74E-03,-1.83E-01,3.23E-02
,,1.21E+01,6.97E-01,1.00E+00,-8.95E-04,-6.32E-03,-1.07E-02,2.35E-01,-1.46E-01,-5.11E-04,-1.21E-03,-1.65E-01,2.81E-02,1.05E+01,1.76E+00,9.96E-01,-1.10E-02,1.64E-02,-1.12E-02,2.60E-01,-1.35E-01,4.16E-03,7.67E-03,-1.87E-01,2.86E-02
,,1.21E+01,6.97E-01,1.00E+00,-8.95E-04,-6.32E-03,-1.07E-02,2.33E-01,-1.45E-01,-5.44E-04,-9.64E-03,-1.67E-01,2.75E-02,1.05E+01,1.76E+00,9.96E-01,-1.10E-02,1.64E-02,-1.12E-02,2.59E-01,-1.31E-01,4.09E-03,-2.46E-03,-1.92E-01,2.85E-02
,,1.21E+01,6.91E-01,1.00E+00,-2.09E-03,-4.99E-03,-1.12E-02,2.33E-01,-1.46E-01,-6.19E-04,-2.95E-02,-1.72E-01,2.71E-02,1.05E+01,1.76E+00,9.96E-01,-1.10E-02,1.64E-02,-1.12E-02,2.59E-01,-1.29E-01,4.05E-03,-5.67E-03,-1.95E-01,2.87E-02
,,1.21E+01,6.91E-01,1.00E+00,-2.09E-03,-4.99E-03,-1.12E-02,2.31E-01,-1.45E-01,-6.58E-04,-3.59E-02,-1.76E-01,2.71E-02,1.05E+01,1.75E+00,9.96E-01,-8.47E-03,1.74E-02,-1.01E-02,2.65E-01,-1.28E-01,4.00E-03,-1.51E-02,-2.03E-01,2.87E-02
,,1.21E+01,6.84E-01,1.00E+00,-1.01E-03,-6.17E-03,-1.09E-02,2.31E-01,-1.46E-01,-6.75E-04,-3.05E-02,-1.73E-01,3.01E-02,1.05E+01,1.75E+00,9.96E-01,-8.47E-03,1.74E-02,-1.01E-02,2.65E-01,-1.26E-01,3.95E-03,-2.05E-02,-2.07E-01,2.78E-02
,,1.21E+01,6.77E-01,1.00E+00,-3.02E-03,-8.22E-03,-1.10E-02,2.34E-01,-1.49E-01,-5.83E-04,-6.36E-03,-1.55E-01,3.38E-02,1.05E+01,1.75E+00,9.96E-01,-6.18E-03,1.56E-02,-8.33E-03,2.71E-01,-1.25E-01,3.88E-03,-3.52E-02,-2.21E-01,2.58E-02
,,1.21E+01,6.77E-01,1.00E+00,-3.02E-03,-8.22E-03,-1.10E-02,2.29E-01,-1.46E-01,-5.57E-04,6.77E-03,-1.43E-01,3.47E-02,1.05E+01,1.75E+00,9.96E-01,-6.18E-03,1.56E-02,-8.33E-03,2.70E-01,-1.22E-01,3.78E-03,-4.69E-02,-2.30E-01,2.31E-02
,,1.21E+01,6.70E-01,1.00E+00,-1.02E-03,-5.81E-03,-1.35E-02,2.31E-01,-1.48E-01,-5.31E-04,1.94E-02,-1.30E-01,3.35E-02,1.05E+01,1.74E+00,9.96E-01,-6.13E-03,1.47E-02,-9.86E-03,2.76E-01,-1.24E-01,3.78E-03,-5.37E-02,-2.37E-01,2.08E-02
,,1.21E+01,6.70E-01,1.00E+00,-1.02E-03,-5.81E-03,-1.35E-02,2.27E-01,-1.46E-01,-5.56E-04,1.66E-02,-1.28E-01,3.54E-02,1.05E+01,1.74E+00,9.96E-01,-6.13E-03,1.47E-02,-9.86E-03,2.75E-01,-1.21E-01,3.70E-03,-5.96E-02,-2.43E-01,1.98E-02
,,1.21E+01,6.63E-01,1.00E+00,-9.45E-04,-7.62E-03,-1.34E-02,2.29E-01,-1.49E-01,-5.88E-04,1.49E-02,-1.27E-01,3.71E-02,1.05E+01,1.74E+00,9.96E-01,-6.13E-03,1.47E-02,-9.86E-03,2.75E-01,-1.19E-01,3.66E-03,-6.26E-02,-2.46E-01,1.93E-02
,,1.21E+01,6.63E-01,1.00E+00,-9.45E-04,-7.62E-03,-1.34E-02,2.24E-01,-1.46E-01,-6.14E-04,1.02E-02,-1.27E-01,3.77E-02,1.06E+01,1.73E+00,9.96E-01,-2.21E-03,1.39E-02,-1.12E-02,2.81E-01,-1.21E-01,3.67E-03,-6.55E-02,-2.52E-01,1.73E-02
,,1.21E+01,6.62E-01,1.00E+00,-9.45E-04,-7.62E-03,-1.34E-02,2.17E-01,-1.45E-01,-6.30E-04,4.88E-03,-1.25E-01,3.76E-02,1.06E+01,1.73E+00,9.96E-01,-2.21E-03,1.39E-02,-1.12E-02,2.79E-01,-1.19E-01,3.69E-03,-3.88E-02,-2.35E-01,2.60E-02
,,1.21E+01,6.57E-01,1.00E+00,4.03E-05,-7.45E-03,-1.15E-02,2.22E-01,-1.47E-01,-6.72E-04,-3.00E-03,-1.25E-01,3.71E-02,1.06E+01,1.73E+00,9.96E-01,-1.53E-03,1.26E-02,-9.50E-03,2.84E-01,-1.20E-01,3.78E-03,-1.57E-02,-2.18E-01,3.13E-02
,,1.21E+01,6.57E-01,1.00E+00,4.03E-05,-7.45E-03,-1.15E-02,2.17E-01,-1.45E-01,-7.14E-04,-1.23E-02,-1.29E-01,3.47E-02,1.06E+01,1.73E+00,9.96E-01,-1.53E-03,1.26E-02,-9.50E-03,2.82E-01,-1.18E-01,3.74E-03,-1.05E-02,-2.12E-01,3.04E-02
,,1.21E+01,6.50E-01,1.00E+00,2.80E-03,-6.60E-03,-1.28E-02,2.20E-01,-1.47E-01,-7.66E-04,-1.67E-02,-1.31E-01,3.23E-02,1.06E+01,1.72E+00,9.96E-01,-1.26E-03,9.26E-03,-1.11E-02,2.88E-01,-1.20E-01,3.77E-03,-9.50E-03,-2.11E-01,2.93E-02
,,1.21E+01,6.50E-01,1.00E+00,2.80E-03,-6.60E-03,-1.28E-02,2.15E-01,-1.46E-01,-8.18E-04,-3.24E-02,-1.38E-01,3.20E-02,1.06E+01,1.72E+00,9.97E-01,3.64E-03,1.08E-02,-1.05E-02,2.93E-01,-1.22E-01,3.78E-03,-8.43E-03,-2.07E-01,3.04E-02
,,1.22E+01,6.43E-01,1.00E+00,2.98E-03,-6.54E-03,-1.17E-02,2.18E-01,-1.49E-01,-8.74E-04,-4.30E-02,-1.43E-01,3.22E-02,1.06E+01,1.72E+00,9.97E-01,3.64E-03,1.08E-02,-1.05E-02,2.91E-01,-1.21E-01,3.67E-03,-2.45E-02,-2.13E-01,2.84E-02
,,1.22E+01,6.43E-01,1.00E+00,2.98E-03,-6.54E-03,-1.17E-02,2.18E-01,-1.49E-01,-8.74E-04,-4.30E-02,-1.43E-01,3.22E-02,1.06E+01,1.71E+00,9.97E-01,2.90E-03,7.20E-03,-9.75E-03,2.96E-01,-1.24E-01,3.66E-03,-3.53E-02,-2.17E-01,2.76E-02
,,1.22E+01,6.36E-01,1.00E+00,3.67E-03,-5.95E-03,-1.37E-02,2.16E-01,-1.51E-01,-1.00E-03,-7.56E-02,-1.61E-01,2.68E-02,1.06E+01,1.71E+00,9.97E-01,2.90E-03,7.20E-03,-9.75E-03,2.93E-01,-1.23E-01,3.56E-03,-4.62E-02,-2.20E-01,2.60E-02
,,1.22E+01,6.36E-01,1.00E+00,3.67E-03,-5.95E-03,-1.37E-02,2.14E-01,-1.50E-01,-1.03E-03,-8.38E-02,-1.65E-01,2.58E-02,1.06E+01,1.70E+00,9.97E-01,7.10E-03,8.90E-03,-9.13E-03,2.98E-01,-1.26E-01,3.54E-03,-5.31E-02,-2.23E-01,2.55E-02
,,1.22E+01,6.36E-01,1.00E+00,-2.32E-04,-7.94E-03,-1.46E-02,2.14E-01,-1.49E-01,-1.09E-03,-1.03E-01,-1.75E-01,2.32E-02,1.06E+01,1.70E+00,9.97E-01,7.10E-03,8.90E-03,-9.13E-03,2.95E-01,-1.26E-01,3.40E-03,-7.41E-02,-2.34E-01,2.27E-02
,,1.22E+01,6.30E-01,1.00E+00,-2.33E-04,-7.94E-03,-1.46E-02,2.10E-01,-1.50E-01,-1.17E-03,-1.26E-01,-1.89E-01,2.04E-02,1.06E+01,1.70E+00,9.97E-01,7.10E-03,8.90E-03,-9.13E-03,2.94E-01,-1.26E-01,3.34E-03,-8.22E-02,-2.38E-01,2.20E-02
,,1.22E+01,6.30E-01,1.00E+00,-2.33E-04,-7.94E-03,-1.46E-02,2.10E-01,-1.50E-01,-1.17E-03,-1.26E-01,-1.89E-01,2.04E-02,1.06E+01,1.70E+00,9.97E-01,8.78E-03,8.16E-03,-9.46E-03,2.99E-01,-1.30E-01,3.31E-03,-9.45E-02,-2.46E-01,2.07E-02
,,1.22E+01,6.23E-01,1.00E+00,2.90E-03,-6.89E-03,-1.40E-02,2.12E-01,-1.53E-01,-1.21E-03,-1.40E-01,-1.96E-01,1.89E-02,1.06E+01,1.70E+00,9.97E-01,8.78E-03,8.16E-03,-9.46E-03,2.95E-01,-1.29E-01,3.10E-03,-1.22E-01,-2.61E-01,1.94E-02
,,1.22E+01,6.23E-01,1.00E+00,2.90E-03,-6.89E-03,-1.40E-02,2.12E-01,-1.53E-01,-1.21E-03,-1.40E-01,-1.96E-01,1.89E-02,1.06E+01,1.69E+00,9.97E-01,8.80E-03,5.86E-03,-1.04E-02,3.00E-01,-1.34E-01,3.09E-03,-1.33E-01,-2.69E-01,1.88E-02
,,1.22E+01,6.16E-01,1.00E+00,-1.27E-03,-5.98E-03,-1.51E-02,2.11E-01,-1.55E-01,-1.19E-03,-1.39E-01,-1.93E-01,2.22E-02,1.06E+01,1.69E+00,9.97E-01,8.80E-03,5.86E-03,-1.04E-02,2.97E-01,-1.33E-01,3.10E-03,-1.03E-01,-2.48E-01,2.56E-02
,,1.22E+01,6.16E-01,1.00E+00,-1.27E-03,-5.98E-03,-1.51E-02,2.07E-01,-1.52E-01,-1.12E-03,-1.04E-01,-1.78E-01,3.23E-02,1.06E+01,1.69E+00,9.97E-01,7.15E-03,3.09E-03,-1.04E-02,3.01E-01,-1.37E-01,3.22E-03,-8.38E-02,-2.33E-01,2.90E-02
,,1.22E+01,6.09E-01,1.00E+00,-8.15E-04,-8.76E-03,-1.43E-02,2.09E-01,-1.55E-01,-1.06E-03,-7.82E-02,-1.66E-01,3.88E-02,1.06E+01,1.69E+00,9.97E-01,7.15E-03,3.09E-03,-1.04E-02,2.97E-01,-1.37E-01,3.17E-03,-7.50E-02,-2.23E-01,2.96E-02
,,1.22E+01,6.09E-01,1.00E+00,-8.15E-04,-8.76E-03,-1.43E-02,2.05E-01,-1.52E-01,-1.01E-03,-6.22E-02,-1.56E-01,4.13E-02,1.06E+01,1.69E+00,9.97E-01,7.15E-03,3.09E-03,-1.04E-02,2.95E-01,-1.36E-01,3.15E-03,-7.15E-02,-2.18E-01,2.98E-02
,,1.22E+01,6.08E-01,1.00E+00,-8.15E-04,-8.76E-03,-1.43E-02,2.02E-01,-1.51E-01,-9.76E-04,-5.50E-02,-1.47E-01,4.14E-02,1.07E+01,1.68E+00,9.97E-01,8.86E-03,1.64E-03,-9.88E-03,2.97E-01,-1.40E-01,3.15E-03,-6.74E-02,-2.09E-01,2.93E-02
,,1.22E+01,6.02E-01,1.00E+00,-2.11E-03,-8.15E-03,-1.54E-02,2.02E-01,-1.52E-01,-9.78E-04,-5.36E-02,-1.43E-01,4.08E-02,1.07E+01,1.67E+00,9.97E-01,1.07E-02,2.91E-03,-9.01E-03,3.01E-01,-1.44E-01,3.15E-03,-7.12E-02,-2.05E-01,2.84E-02
,,1.22E+01,6.02E-01,1.00E+00,-2.11E-03,-8.15E-03,-1.54E-02,1.98E-01,-1.50E-01,-9.73E-04,-5.28E-02,-1.41E-01,4.14E-02,1.07E+01,1.67E+00,9.97E-01,1.07E-02,2.91E-03,-9.01E-03,2.97E-01,-1.44E-01,3.03E-03,-8.57E-02,-2.09E-01,2.52E-02
,,1.22E+01,5.95E-01,1.00E+00,5.18E-04,-7.92E-03,-1.23E-02,2.00E-01,-1.52E-01,-9.89E-04,-4.92E-02,-1.38E-01,4.41E-02,1.07E+01,1.67E+00,9.98E-01,9.81E-03,-7.30E-04,-1.00E-02,3.01E-01,-1.49E-01,3.00E-03,-9.73E-02,-2.14E-01,2.25E-02
,,1.22E+01,5.95E-01,1.00E+00,5.18E-04,-7.92E-03,-1.23E-02,1.95E-01,-1.50E-01,-1.00E-03,-5.97E-02,-1.41E-01,3.91E-02,1.07E+01,1.67E+00,9.98E-01,1.05E-02,-1.15E-03,-9.35E-03,2.96E-01,-1.49E-01,2.88E-03,-1.10E-01,-2.19E-01,2.27E-02
,,1.22E+01,5.89E-01,1.00E+00,-6.73E-05,-8.48E-03,-1.57E-02,1.97E-01,-1.53E-01,-1.04E-03,-6.73E-02,-1.42E-01,3.36E-02,1.07E+01,1.66E+00,9.98E-01,1.05E-02,-1.15E-03,-9.35E-03,3.00E-01,-1.53E-01,2.83E-03,-1.25E-01,-2.23E-01,2.12E-02
,,1.22E+01,5.89E-01,1.00E+00,-6.73E-05,-8.48E-03,-1.57E-02,1.93E-01,-1.51E-01,-1.06E-03,-7.79E-02,-1.47E-01,3.55E-02,1.07E+01,1.66E+00,9.98E-01,1.05E-02,-1.15E-03,-9.35E-03,2.97E-01,-1.53E-01,2.77E-03,-1.33E-01,-2.27E-01,2.06E-02
,,1.22E+01,5.82E-01,1.00E+00,8.80E-04,-7.40E-03,-1.51E-02,1.95E-01,-1.54E-01,-1.09E-03,-8.46E-02,-1.49E-01,3.76E-02,1.07E+01,1.65E+00,9.98E-01,9.74E-03,-4.37E-03,-1.13E-02,2.98E-01,-1.57E-01,2.66E-03,-1.55E-01,-2.37E-01,1.92E-02
,,1.22E+01,5.82E-01,1.00E+00,8.80E-04,-7.40E-03,-1.51E-02,1.91E-01,-1.52E-01,-9.78E-04,-5.53E-02,-1.28E-01,4.23E-02,1.07E+01,1.65E+00,9.98E-01,8.76E-03,-3.80E-03,-1.19E-02,3.00E-01,-1.61E-01,2.67E-03,-1.49E-01,-2.30E-01,2.34E-02
,,1.22E+01,5.75E-01,1.00E+00,1.17E-03,-7.79E-03,-1.57E-02,1.93E-01,-1.54E-01,-8.95E-04,-3.15E-02,-1.10E-01,4.48E-02,1.07E+01,1.65E+00,9.98E-01,8.76E-03,-3.80E-03,-1.19E-02,2.95E-01,-1.61E-01,2.65E-03,-1.27E-01,-2.13E-01,2.84E-02
,,1.22E+01,5.75E-01,1.00E+00,1.17E-03,-7.79E-03,-1.57E-02,1.89E-01,-1.52E-01,-8.33E-04,-2.37E-02,-9.96E-02,4.57E-02,1.07E+01,1.65E+00,9.98E-01,8.76E-03,-3.80E-03,-1.19E-02,2.93E-01,-1.60E-01,2.64E-03,-1.18E-01,-2.06E-01,3.01E-02
,,1.22E+01,5.75E-01,1.00E+00,1.17E-03,-7.79E-03,-1.57E-02,1.89E-01,-1.52E-01,-8.33E-04,-2.37E-02,-9.96E-02,4.57E-02,1.07E+01,1.64E+00,9.98E-01,4.62E-03,-7.00E-03,-1.06E-02,2.92E-01,-1.63E-01,2.68E-03,-1.02E-01,-1.89E-01,3.28E-02
,,1.23E+01,5.68E-01,1.00E+00,1.06E-03,-7.63E-03,-1.73E-02,1.87E-01,-1.53E-01,-7.78E-04,-1.67E-02,-8.52E-02,4.66E-02,1.07E+01,1.64E+00,9.98E-01,4.62E-03,-7.00E-03,-1.06E-02,2.89E-01,-1.63E-01,2.65E-03,-9.72E-02,-1.84E-01,3.23E-02
,,1.23E+01,5.66E-01,1.00E+00,1.06E-03,-7.63E-03,-1.73E-02,1.84E-01,-1.53E-01,-7.51E-04,-1.86E-02,-8.25E-02,4.74E-02,1.07E+01,1.63E+00,9.98E-01,5.08E-03,-1.03E-02,-1.21E-02,2.88E-01,-1.65E-01,2.64E-03,-9.10E-02,-1.75E-01,3.06E-02
,,1.23E+01,5.61E-01,1.00E+00,4.64E-03,-5.51E-03,-1.60E-02,1.86E-01,-1.55E-01,-7.82E-04,-1.88E-02,-7.90E-02,4.88E-02,1.07E+01,1.63E+00,9.98E-01,5.31E-03,-9.08E-03,-1.22E-02,2.89E-01,-1.69E-01,2.63E-03,-9.30E-02,-1.69E-01,3.09E-02
,,1.23E+01,5.61E-01,1.00E+00,4.64E-03,-5.51E-03,-1.60E-02,1.82E-01,-1.54E-01,-7.71E-04,-2.73E-02,-8.02E-02,4.74E-02,1.07E+01,1.63E+00,9.98E-01,5.31E-03,-9.08E-03,-1.22E-02,2.83E-01,-1.67E-01,2.51E-03,-1.03E-01,-1.70E-01,3.02E-02
,,1.23E+01,5.61E-01,1.00E+00,4.64E-03,-5.51E-03,-1.60E-02,1.80E-01,-1.53E-01,-7.72E-04,-3.43E-02,-8.23E-02,4.58E-02,1.07E+01,1.63E+00,9.98E-01,5.31E-03,-9.08E-03,-1.22E-02,2.80E-01,-1.67E-01,2.46E-03,-1.06E-01,-1.70E-01,3.01E-02
,,1.23E+01,5.54E-01,1.00E+00,5.81E-03,-3.07E-03,-1.63E-02,1.81E-01,-1.56E-01,-8.16E-04,-4.70E-02,-8.39E-02,4.33E-02,1.08E+01,1.62E+00,9.98E-01,1.07E-03,-9.86E-03,-1.28E-02,2.82E-01,-1.70E-01,2.42E-03,-1.15E-01,-1.70E-01,2.95E-02
,,1.23E+01,5.54E-01,1.00E+00,5.81E-03,-3.07E-03,-1.63E-02,1.78E-01,-1.55E-01,-8.34E-04,-6.22E-02,-9.26E-02,4.23E-02,1.08E+01,1.61E+00,9.98E-01,7.43E-04,-1.17E-02,-1.36E-02,2.80E-01,-1.71E-01,2.29E-03,-1.24E-01,-1.78E-01,3.01E-02
,,1.23E+01,5.51E-01,1.00E+00,6.02E-03,-4.21E-03,-1.73E-02,1.84E-01,-1.56E-01,-8.92E-04,-7.21E-02,-9.91E-02,4.15E-02,1.08E+01,1.61E+00,9.98E-01,-1.62E-03,-1.33E-02,-1.23E-02,2.74E-01,-1.69E-01,2.17E-03,-1.33E-01,-1.84E-01,3.19E-02
,,1.23E+01,5.47E-01,1.00E+00,6.02E-03,-4.21E-03,-1.73E-02,1.78E-01,-1.58E-01,-9.07E-04,-8.45E-02,-1.08E-01,4.20E-02,1.08E+01,1.61E+00,9.98E-01,-1.62E-03,-1.33E-02,-1.23E-02,2.75E-01,-1.71E-01,2.12E-03,-1.37E-01,-1.87E-01,3.07E-02
,,1.23E+01,5.40E-01,1.00E+00,7.96E-03,-2.09E-03,-1.64E-02,1.81E-01,-1.62E-01,-9.51E-04,-9.47E-02,-1.12E-01,4.30E-02,1.08E+01,1.61E+00,9.98E-01,-1.62E-03,-1.33E-02,-1.23E-02,2.72E-01,-1.69E-01,2.06E-03,-1.40E-01,-1.89E-01,3.02E-02
,,1.23E+01,5.40E-01,1.00E+00,7.96E-03,-2.09E-03,-1.64E-02,1.78E-01,-1.61E-01,-9.72E-04,-1.14E-01,-1.23E-01,4.11E-02,1.08E+01,1.60E+00,9.99E-01,-5.96E-03,-1.28E-02,-1.36E-02,2.72E-01,-1.71E-01,2.01E-03,-1.48E-01,-1.92E-01,2.86E-02
,,1.23E+01,5.38E-01,1.00E+00,5.47E-03,-2.24E-03,-1.61E-02,1.77E-01,-1.61E-01,-1.02E-03,-1.30E-01,-1.32E-01,4.04E-02,1.08E+01,1.60E+00,9.99E-01,-5.96E-03,-1.28E-02,-1.36E-02,2.66E-01,-1.67E-01,2.02E-03,-1.08E-01,-1.70E-01,3.53E-02
,,1.23E+01,5.33E-01,1.00E+00,5.47E-03,-2.24E-03,-1.61E-02,1.79E-01,-1.64E-01,-9.50E-04,-1.17E-01,-1.25E-01,4.28E-02,1.08E+01,1.59E+00,9.99E-01,-7.87E-03,-1.75E-02,-1.06E-02,2.62E-01,-1.66E-01,2.09E-03,-6.65E-02,-1.47E-01,4.01E-02
,,1.23E+01,5.26E-01,1.00E+00,7.29E-03,-3.20E-03,-1.65E-02,1.82E-01,-1.68E-01,-8.47E-04,-8.66E-02,-1.08E-01,4.62E-02,1.08E+01,1.59E+00,9.99E-01,-7.87E-03,-1.75E-02,-1.06E-02,2.55E-01,-1.62E-01,2.07E-03,-4.99E-02,-1.32E-01,3.78E-02
,,1.23E+01,5.26E-01,1.00E+00,7.29E-03,-3.20E-03,-1.65E-02,1.79E-01,-1.67E-01,-7.61E-04,-7.93E-02,-9.80E-02,4.66E-02,1.08E+01,1.59E+00,9.99E-01,-6.06E-03,-1.86E-02,-1.21E-02,2.55E-01,-1.63E-01,2.09E-03,-3.63E-02,-1.19E-01,3.61E-02
,,1.23E+01,5.18E-01,1.00E+00,6.95E-03,-2.67E-04,-1.65E-02,1.82E-01,-1.71E-01,-7.48E-04,-7.81E-02,-9.13E-02,4.62E-02,1.08E+01,1.59E+00,9.99E-01,-6.06E-03,-1.86E-02,-1.21E-02,2.48E-01,-1.60E-01,2.04E-03,-3.54E-02,-1.11E-01,3.52E-02
,,1.23E+01,5.18E-01,1.00E+00,6.95E-03,-2.67E-04,-1.65E-02,1.79E-01,-1.70E-01,-7.08E-04,-8.05E-02,-9.11E-02,4.56E-02,1.08E+01,1.58E+00,9.99E-01,-8.15E-03,-1.86E-02,-1.26E-02,2.48E-01,-1.61E-01,2.02E-03,-3.46E-02,-1.03E-01,3.45E-02
,,1.23E+01,5.15E-01,1.00E+00,6.00E-03,-1.04E-03,-1.85E-02,1.86E-01,-1.71E-01,-6.71E-04,-8.34E-02,-9.10E-02,4.37E-02,1.08E+01,1.58E+00,9.99E-01,-8.15E-03,-1.86E-02,-1.26E-02,2.41E-01,-1.57E-01,1.95E-03,-3.57E-02,-1.01E-01,3.44E-02
,,1.23E+01,5.11E-01,1.00E+00,6.00E-03,-1.04E-03,-1.85E-02,1.80E-01,-1.72E-01,-7.09E-04,-8.84E-02,-9.55E-02,4.56E-02,1.08E+01,1.57E+00,9.99E-01,-8.72E-03,-1.91E-02,-1.28E-02,2.40E-01,-1.58E-01,1.90E-03,-3.49E-02,-9.78E-02,3.44E-02
,,1.23E+01,5.11E-01,1.00E+00,6.00E-03,-1.04E-03,-1.85E-02,1.71E-01,-1.71E-01,-6.78E-04,-9.36E-02,-9.74E-02,4.67E-02,1.08E+01,1.57E+00,9.99E-01,-8.72E-03,-1.91E-02,-1.28E-02,2.33E-01,-1.54E-01,1.82E-03,-3.93E-02,-9.84E-02,3.41E-02
,,1.23E+01,5.04E-01,1.00E+00,8.79E-03,1.64E-04,-1.85E-02,1.82E-01,-1.75E-01,-6.97E-04,-1.02E-01,-9.75E-02,4.66E-02,1.08E+01,1.57E+00,9.99E-01,-8.76E-03,-1.86E-02,-1.52E-02,2.33E-01,-1.55E-01,1.76E-03,-4.05E-02,-9.70E-02,3.43E-02
,,1.23E+01,5.04E-01,1.00E+00,8.79E-03,1.64E-04,-1.85E-02,1.79E-01,-1.75E-01,-6.87E-04,-1.15E-01,-1.04E-01,4.62E-02,1.08E+01,1.57E+00,9.99E-01,-8.76E-03,-1.86E-02,-1.52E-02,2.26E-01,-1.51E-01,1.68E-03,-4.73E-02,-1.00E-01,3.61E-02
,,1.23E+01,4.96E-01,1.00E+00,7.48E-03,2.00E-03,-1.79E-02,1.83E-01,-1.79E-01,-7.42E-04,-1.29E-01,-1.11E-01,4.57E-02,1.08E+01,1.56E+00,9.99E-01,-9.78E-03,-1.82E-02,-1.44E-02,2.26E-01,-1.51E-01,1.61E-03,-5.18E-02,-1.01E-01,3.81E-02
,,1.23E+01,4.96E-01,1.00E+00,7.48E-03,2.00E-03,-1.79E-02,1.81E-01,-1.78E-01,-7.45E-04,-1.41E-01,-1.20E-01,4.48E-02,1.08E+01,1.56E+00,9.99E-01,-9.78E-03,-1.82E-02,-1.44E-02,2.19E-01,-1.47E-01,1.53E-03,-5.80E-02,-1.06E-01,3.77E-02
,,1.24E+01,4.89E-01,9.99E-01,6.53E-03,2.17E-03,-1.92E-02,1.85E-01,-1.82E-01,-7.89E-04,-1.51E-01,-1.28E-01,4.35E-02,1.08E+01,1.55E+00,9.99E-01,-1.21E-02,-1.83E-02,-1.53E-02,2.19E-01,-1.48E-01,1.52E-03,-4.10E-02,-9.66E-02,4.05E-02
,,1.24E+01,4.89E-01,9.99E-01,6.53E-03,2.17E-03,-1.92E-02,1.83E-01,-1.80E-01,-7.95E-04,-1.63E-01,-1.38E-01,4.43E-02,1.08E+01,1.55E+00,9.99E-01,-1.21E-02,-1.83E-02,-1.53E-02,2.12E-01,-1.43E-01,1.58E-03,-7.81E-03,-7.62E-02,4.51E-02
,,1.24E+01,4.81E-01,9.99E-01,7.25E-03,3.29E-03,-2.08E-02,1.87E-01,-1.84E-01,-8.30E-04,-1.72E-01,-1.46E-01,4.40E-02,1.09E+01,1.55E+00,9.99E-01,-1.20E-02,-1.88E-02,-1.45E-02,2.12E-01,-1.43E-01,1.62E-03,1.42E-02,-6.09E-02,4.70E-02
,,1.24E+01,4.81E-01,9.99E-01,7.25E-03,3.29E-03,-2.08E-02,1.85E-01,-1.83E-01,-6.97E-04,-1.45E-01,-1.30E-01,5.10E-02,1.09E+01,1.55E+00,9.99E-01,-1.20E-02,-1.88E-02,-1.45E-02,2.05E-01,-1.39E-01,1.63E-03,2.84E-02,-4.93E-02,4.68E-02
,,1.24E+01,4.73E-01,9.99E-01,6.08E-03,3.01E-03,-1.92E-02,1.90E-01,-1.87E-01,-6.03E-04,-1.24E-01,-1.16E-01,5.66E-02,1.09E+01,1.54E+00,9.99E-01,-1.09E-02,-2.16E-02,-1.41E-02,2.04E-01,-1.39E-01,1.62E-03,3.66E-02,-4.14E-02,4.60E-02
,,1.24E+01,4.73E-01,9.99E-01,6.08E-03,3.01E-03,-1.92E-02,1.87E-01,-1.86E-01,-5.25E-04,-1.16E-01,-1.10E-01,5.55E-02,1.09E+01,1.54E+00,9.99E-01,-1.09E-02,-2.16E-02,-1.41E-02,1.97E-01,-1.35E-01,1.63E-03,3.96E-02,-3.30E-02,4.47E-02
,,1.24E+01,4.66E-01,9.99E-01,8.77E-04,4.63E-03,-1.99E-02,1.92E-01,-1.89E-01,-5.08E-04,-1.14E-01,-1.07E-01,5.47E-02,1.09E+01,1.54E+00,9.99E-01,-9.71E-03,-1.69E-02,-1.35E-02,1.96E-01,-1.35E-01,1.60E-03,4.46E-02,-2.10E-02,4.45E-02
,,1.24E+01,4.66E-01,9.99E-01,8.77E-04,4.63E-03,-1.99E-02,1.90E-01,-1.86E-01,-4.68E-04,-1.09E-01,-1.08E-01,5.48E-02,1.09E+01,1.54E+00,9.99E-01,-9.71E-03,-1.69E-02,-1.35E-02,1.90E-01,-1.31E-01,1.57E-03,4.02E-02,-2.25E-02,4.24E-02
,,1.24E+01,4.58E-01,9.99E-01,3.99E-03,4.31E-03,-1.98E-02,1.95E-01,-1.90E-01,-4.72E-04,-1.02E-01,-1.09E-01,5.50E-02,1.09E+01,1.54E+00,9.99E-01,-9.71E-03,-1.69E-02,-1.35E-02,1.84E-01,-1.28E-01,1.55E-03,3.88E-02,-2.22E-02,4.14E-02
,,1.24E+01,4.58E-01,9.99E-01,3.99E-03,4.31E-03,-1.98E-02,1.93E-01,-1.88E-01,-4.51E-04,-1.12E-01,-1.15E-01,5.31E-02,1.09E+01,1.53E+00,9.99E-01,-7.47E-03,-1.76E-02,-1.45E-02,1.84E-01,-1.28E-01,1.48E-03,3.54E-02,-2.31E-02,4.02E-02
,,1.24E+01,4.56E-01,9.99E-01,3.99E-03,4.31E-03,-1.98E-02,1.92E-01,-1.87E-01,-4.25E-04,-1.18E-01,-1.18E-01,5.23E-02,1.09E+01,1.53E+00,9.99E-01,-7.47E-03,-1.76E-02,-1.45E-02,1.78E-01,-1.25E-01,1.46E-03,2.82E-02,-2.41E-02,4.03E-02
,,1.24E+01,4.50E-01,9.99E-01,3.73E-03,7.25E-03,-2.13E-02,1.96E-01,-1.89E-01,-4.68E-04,-1.25E-01,-1.25E-01,5.15E-02,1.09E+01,1.52E+00,9.98E-01,-8.12E-03,-1.62E-02,-1.49E-02,1.78E-01,-1.26E-01,1.39E-03,2.11E-02,-2.55E-02,4.02E-02
,,1.24E+01,4.50E-01,9.99E-01,3.73E-03,7.25E-03,-2.13E-02,1.94E-01,-1.87E-01,-4.66E-04,-1.35E-01,-1.34E-01,5.22E-02,1.09E+01,1.52E+00,9.98E-01,-8.12E-03,-1.62E-02,-1.49E-02,1.72E-01,-1.22E-01,1.37E-03,1.51E-02,-2.92E-02,4.04E-02
,,1.24E+01,4.48E-01,9.99E-01,2.38E-03,7.49E-03,-2.04E-02,2.04E-01,-1.87E-01,-4.35E-04,-1.42E-01,-1.36E-01,5.36E-02,1.09E+01,1.52E+00,9.98E-01,-5.16E-03,-1.65E-02,-1.47E-02,1.72E-01,-1.24E-01,1.29E-03,8.09E-03,-3.31E-02,4.01E-02
,,1.24E+01,4.42E-01,9.99E-01,2.38E-03,7.49E-03,-2.04E-02,1.98E-01,-1.89E-01,-4.92E-04,-1.49E-01,-1.49E-01,5.26E-02,1.09E+01,1.52E+00,9.98E-01,-5.16E-03,-1.65E-02,-1.47E-02,1.67E-01,-1.21E-01,1.28E-03,-2.70E-03,-3.70E-02,3.95E-02
,,1.24E+01,4.42E-01,9.99E-01,2.38E-03,7.49E-03,-2.04E-02,1.98E-01,-1.87E-01,-4.93E-04,-1.54E-01,-1.54E-01,5.21E-02,1.09E+01,1.51E+00,9.98E-01,-5.87E-03,-1.29E-02,-1.53E-02,1.67E-01,-1.22E-01,1.21E-03,-1.25E-02,-4.04E-02,3.91E-02
,,1.24E+01,4.35E-01,9.99E-01,2.87E-03,8.40E-03,-2.18E-02,2.02E-01,-1.90E-01,-5.09E-04,-1.67E-01,-1.62E-01,5.00E-02,1.09E+01,1.51E+00,9.98E-01,-5.87E-03,-1.29E-02,-1.53E-02,1.65E-01,-1.21E-01,1.19E-03,-1.71E-02,-4.45E-02,3.92E-02
,,1.24E+01,4.18E-01,9.99E-01,3.99E-03,6.82E-03,-2.07E-02,2.14E-01,-1.99E-01,-5.45E-04,-1.76E-01,-1.75E-01,5.16E-02,1.09E+01,1.51E+00,9.98E-01,-3.81E-03,-1.66E-02,-1.42E-02,1.62E-01,-1.21E-01,1.20E-03,-7.69E-03,-4.19E-02,4.24E-02
,,1.24E+01,4.17E-01,9.99E-01,3.99E-03,6.82E-03,-2.07E-02,2.12E-01,-1.97E-01,-4.47E-04,-1.63E-01,-1.64E-01,5.39E-02,1.09E+01,1.50E+00,9.98E-01,-4.61E-03,-1.42E-02,-1.51E-02,1.62E-01,-1.22E-01,1.29E-03,1.77E-02,-1.78E-02,4.43E-02
,,1.24E+01,4.17E-01,9.99E-01,3.99E-03,6.82E-03,-2.07E-02,2.11E-01,-1.96E-01,-4.03E-04,-1.57E-01,-1.60E-01,5.46E-02,1.09E+01,1.50E+00,9.98E-01,-4.61E-03,-1.42E-02,-1.51E-02,1.57E-01,-1.19E-01,1.38E-03,3.21E-02,-5.48E-03,4.60E-02
,,1.25E+01,5.13E-01,9.99E-01,6.26E-04,6.07E-03,-2.08E-02,2.21E-01,-1.26E-01,-2.83E-04,-1.47E-01,-1.48E-01,5.62E-02,1.09E+01,1.50E+00,9.98E-01,-4.36E-03,-1.06E-02,-1.53E-02,1.57E-01,-1.21E-01,1.40E-03,4.40E-02,8.24E-03,4.67E-02
,,1.25E+01,3.36E-01,9.99E-01,-1.75E-03,7.98E-03,-2.30E-02,2.25E-01,-2.49E-01,-2.64E-04,-1.46E-02,-1.50E-01,7.00E-02,1.09E+01,1.50E+00,9.98E-01,-4.36E-03,-1.06E-02,-1.53E-02,1.53E-01,-1.18E-01,1.45E-03,4.65E-02,1.02E-02,4.66E-02
,,1.25E+01,3.32E-01,9.99E-01,-1.75E-03,7.98E-03,-2.30E-02,2.23E-01,-2.48E-01,-2.70E-04,-3.02E-02,-1.56E-01,6.46E-02,1.09E+01,1.50E+00,9.98E-01,-4.36E-03,-1.06E-02,-1.53E-02,1.49E-01,-1.16E-01,1.50E-03,4.94E-02,1.28E-02,4.67E-02
,,1.25E+01,3.32E-01,9.99E-01,-1.75E-03,7.98E-03,-2.30E-02,2.21E-01,-2.44E-01,-2.75E-04,-1.47E-01,-1.63E-01,5.02E-02,1.09E+01,1.49E+00,9.98E-01,-2.25E-03,-1.32E-02,-1.47E-02,1.50E-01,-1.17E-01,1.46E-03,4.89E-02,1.33E-02,4.61E-02
,,1.25E+01,4.01E-01,9.99E-01,1.92E-03,8.06E-03,-2.18E-02,2.16E-01,-1.94E-01,-2.77E-04,-1.90E-01,-1.66E-01,4.70E-02,1.09E+01,1.49E+00,9.98E-01,-2.25E-03,-1.32E-02,-1.47E-02,1.45E-01,-1.15E-01,1.52E-03,4.36E-02,1.53E-02,4.47E-02
,,1.25E+01,4.03E-01,9.99E-01,1.92E-03,8.06E-03,-2.18E-02,2.13E-01,-1.89E-01,-2.47E-04,-2.17E-01,-1.70E-01,4.88E-02,1.09E+01,1.49E+00,9.98E-01,2.60E-04,-9.03E-03,-1.39E-02,1.46E-01,-1.17E-01,1.48E-03,4.27E-02,2.11E-02,4.47E-02
,,1.25E+01,3.99E-01,9.99E-01,1.92E-03,8.06E-03,-2.18E-02,2.15E-01,-1.89E-01,-2.20E-04,-1.98E-01,-1.70E-01,5.32E-02,1.09E+01,1.49E+00,9.98E-01,2.60E-04,-9.03E-03,-1.39E-02,1.42E-01,-1.16E-01,1.51E-03,3.07E-02,1.58E-02,4.22E-02
,,1.25E+01,4.14E-01,9.99E-01,3.57E-03,9.72E-03,-2.15E-02,2.28E-01,-1.76E-01,-2.02E-04,-1.85E-01,-1.70E-01,5.58E-02,1.10E+01,1.48E+00,9.98E-01,1.33E-03,-6.03E-03,-1.44E-02,1.43E-01,-1.18E-01,1.45E-03,2.37E-02,1.48E-02,4.05E-02
,,1.25E+01,4.14E-01,9.99E-01,3.57E-03,9.72E-03,-2.15E-02,2.26E-01,-1.75E-01,-2.46E-04,-1.61E-01,-1.85E-01,5.85E-02,1.10E+01,1.48E+00,9.98E-01,1.33E-03,-6.03E-03,-1.44E-02,1.40E-01,-1.17E-01,1.47E-03,1.04E-02,5.77E-03,3.96E-02
,,1.25E+01,4.12E-01,9.99E-01,3.57E-03,9.72E-03,-2.15E-02,2.27E-01,-1.74E-01,-2.81E-04,-1.42E-01,-1.96E-01,5.99E-02,1.10E+01,1.47E+00,9.98E-01,3.97E-03,-5.34E-03,-1.55E-02,1.42E-01,-1.19E-01,1.41E-03,3.44E-03,-3.90E-05,3.87E-02
,,1.25E+01,4.11E-01,9.99E-01,3.57E-03,9.72E-03,-2.15E-02,2.28E-01,-1.74E-01,-2.98E-04,-1.36E-01,-2.01E-01,6.01E-02,1.10E+01,1.47E+00,9.98E-01,3.97E-03,-5.34E-03,-1.55E-02,1.39E-01,-1.18E-01,1.43E-03,-1.34E-02,-9.36E-03,3.89E-02
,,1.25E+01,3.87E-01,9.99E-01,7.00E-03,9.16E-03,-2.11E-02,2.18E-01,-1.89E-01,-3.14E-04,-1.39E-01,-2.13E-01,5.75E-02,1.10E+01,1.47E+00,9.97E-01,4.52E-03,-2.47E-03,-1.38E-02,1.41E-01,-1.21E-01,1.37E-03,-2.88E-02,-1.76E-02,3.88E-02
,,1.25E+01,3.87E-01,9.99E-01,7.00E-03,9.16E-03,-2.11E-02,2.17E-01,-1.88E-01,-3.07E-04,-1.51E-01,-2.14E-01,5.54E-02,1.10E+01,1.47E+00,9.97E-01,4.52E-03,-2.47E-03,-1.38E-02,1.39E-01,-1.20E-01,1.38E-03,-4.46E-02,-2.94E-02,3.68E-02
,,1.25E+01,3.37E-01,9.99E-01,3.85E-03,8.43E-03,-2.24E-02,2.39E-01,-2.20E-01,-2.32E-04,-1.87E-01,-2.09E-01,5.11E-02,1.10E+01,1.46E+00,9.97E-01,3.69E-03,-1.85E-03,-1.62E-02,1.41E-01,-1.23E-01,1.33E-03,-5.75E-02,-3.95E-02,3.57E-02
,,1.25E+01,3.37E-01,9.99E-01,3.85E-03,8.43E-03,-2.24E-02,2.38E-01,-2.19E-01,-2.02E-04,-1.98E-01,-2.04E-01,5.08E-02,1.10E+01,1.46E+00,9.97E-01,7.30E-03,-7.08E-04,-1.50E-02,1.44E-01,-1.27E-01,1.30E-03,-6.68E-02,-4.94E-02,3.85E-02
,,1.25E+01,3.71E-01,9.99E-01,5.55E-03,7.55E-03,-2.26E-02,2.24E-01,-1.92E-01,-6.86E-05,-2.01E-01,-1.88E-01,5.39E-02,1.10E+01,1.46E+00,9.97E-01,7.30E-03,-7.08E-04,-1.50E-02,1.42E-01,-1.26E-01,1.46E-03,-4.44E-02,-3.38E-02,4.23E-02
,,1.25E+01,3.71E-01,9.99E-01,5.55E-03,7.55E-03,-2.26E-02,2.23E-01,-1.91E-01,-2.50E-05,-1.89E-01,-1.80E-01,5.63E-02,1.10E+01,1.45E+00,9.97E-01,3.59E-03,1.55E-04,-1.72E-02,1.45E-01,-1.29E-01,1.56E-03,-3.08E-02,-2.27E-02,4.41E-02
,,1.25E+01,3.63E-01,9.99E-01,2.28E-03,6.98E-03,-2.30E-02,2.27E-01,-1.94E-01,9.49E-05,-1.63E-01,-1.63E-01,6.05E-02,1.10E+01,1.45E+00,9.97E-01,3.59E-03,1.55E-04,-1.72E-02,1.43E-01,-1.28E-01,1.66E-03,-1.90E-02,-1.63E-02,4.73E-02
,,1.25E+01,3.63E-01,9.99E-01,2.28E-03,6.98E-03,-2.30E-02,2.26E-01,-1.92E-01,1.11E-04,-1.58E-01,-1.60E-01,6.11E-02,1.10E+01,1.45E+00,9.97E-01,4.67E-03,3.74E-04,-1.44E-02,1.46E-01,-1.31E-01,1.71E-03,-9.08E-03,-1.04E-02,5.11E-02
,,1.25E+01,3.54E-01,9.99E-01,3.06E-03,6.49E-03,-2.44E-02,2.30E-01,-1.95E-01,1.48E-04,-1.50E-01,-1.54E-01,6.14E-02,1.10E+01,1.45E+00,9.97E-01,4.67E-03,3.74E-04,-1.44E-02,1.44E-01,-1.30E-01,1.79E-03,-1.09E-02,-9.73E-03,4.75E-02
,,1.25E+01,3.46E-01,9.99E-01,3.64E-03,4.82E-03,-2.31E-02,2.34E-01,-1.98E-01,1.49E-04,-1.52E-01,-1.55E-01,6.31E-02,1.10E+01,1.44E+00,9.97E-01,4.74E-03,1.55E-03,-1.43E-02,1.47E-01,-1.33E-01,1.81E-03,-1.15E-02,-7.77E-03,4.54E-02
,,1.25E+01,3.46E-01,9.99E-01,3.64E-03,4.82E-03,-2.31E-02,2.32E-01,-1.96E-01,1.30E-04,-1.63E-01,-1.58E-01,6.07E-02,1.10E+01,1.44E+00,9.97E-01,4.74E-03,1.55E-03,-1.43E-02,1.45E-01,-1.32E-01,1.86E-03,-1.86E-02,-1.18E-02,4.30E-02
,,1.25E+01,3.44E-01,9.99E-01,3.64E-03,4.82E-03,-2.31E-02,2.31E-01,-1.95E-01,1.16E-04,-1.71E-01,-1.60E-01,5.96E-02,1.10E+01,1.44E+00,9.97E-01,5.27E-03,4.09E-03,-1.61E-02,1.49E-01,-1.35E-01,1.86E-03,-2.33E-02,-1.30E-02,4.01E-02
,,1.25E+01,3.38E-01,9.99E-01,2.79E-03,6.19E-03,-2.24E-02,2.34E-01,-1.98E-01,8.96E-05,-1.81E-01,-1.65E-01,5.84E-02,1.10E+01,1.44E+00,9.97E-01,5.27E-03,4.09E-03,-1.61E-02,1.47E-01,-1.34E-01,1.88E-03,-3.38E-02,-2.16E-02,4.09E-02
,,1.25E+01,3.38E-01,9.99E-01,2.79E-03,6.19E-03,-2.24E-02,2.32E-01,-1.95E-01,5.39E-05,-1.90E-01,-1.72E-01,5.70E-02,1.10E+01,1.43E+00,9.97E-01,6.11E-03,6.02E-03,-1.66E-02,1.51E-01,-1.38E-01,1.86E-03,-4.48E-02,-2.98E-02,4.11E-02
,,1.25E+01,3.34E-01,9.99E-01,2.97E-03,6.18E-03,-2.46E-02,2.41E-01,-1.96E-01,2.58E-05,-1.96E-01,-1.76E-01,5.47E-02,1.10E+01,1.42E+00,9.97E-01,4.12E-03,5.16E-03,-1.58E-02,1.55E-01,-1.41E-01,1.88E-03,-5.80E-02,-4.07E-02,4.22E-02
,,1.25E+01,2.91E-01,9.99E-01,2.97E-03,6.18E-03,-2.46E-02,2.28E-01,-2.24E-01,-7.91E-06,-2.31E-01,-1.84E-01,5.30E-02,1.10E+01,1.42E+00,9.97E-01,4.12E-03,5.16E-03,-1.58E-02,1.54E-01,-1.40E-01,1.85E-03,-6.98E-02,-5.21E-02,4.12E-02
,,1.26E+01,3.21E-01,9.99E-01,2.05E-03,7.32E-03,-2.35E-02,2.38E-01,-1.98E-01,-7.41E-06,-3.12E-01,-1.85E-01,4.82E-02,1.10E+01,1.42E+00,9.97E-01,2.58E-03,4.15E-03,-1.37E-02,1.53E-01,-1.39E-01,1.87E-03,-7.89E-02,-6.17E-02,4.24E-02
,,1.26E+01,3.21E-01,9.99E-01,2.04E-03,7.32E-03,-2.35E-02,2.37E-01,-1.97E-01,3.37E-05,-2.81E-01,-1.77E-01,5.38E-02,1.10E+01,1.42E+00,9.97E-01,2.58E-03,4.15E-03,-1.37E-02,1.57E-01,-1.41E-01,1.87E-03,-8.69E-02,-7.05E-02,4.05E-02
,,1.26E+01,3.20E-01,9.99E-01,-3.92E-04,6.43E-03,-2.49E-02,2.39E-01,-1.95E-01,1.08E-04,-2.31E-01,-1.63E-01,6.10E-02,1.10E+01,1.41E+00,9.97E-01,2.88E-03,7.95E-03,-1.66E-02,1.61E-01,-1.44E-01,1.87E-03,-9.73E-02,-7.97E-02,3.77E-02
,,1.26E+01,3.13E-01,9.99E-01,-3.92E-04,6.43E-03,-2.49E-02,2.40E-01,-1.97E-01,1.63E-04,-1.97E-01,-1.54E-01,6.56E-02,1.10E+01,1.41E+00,9.97E-01,2.88E-03,7.95E-03,-1.66E-02,1.60E-01,-1.42E-01,1.85E-03,-1.08E-01,-9.31E-02,3.87E-02
,,1.26E+01,3.21E-01,9.99E-01,-2.43E-03,4.91E-03,-2.63E-02,2.50E-01,-1.89E-01,1.76E-04,-1.70E-01,-1.52E-01,6.85E-02,1.10E+01,1.41E+00,9.97E-01,1.60E-03,7.69E-03,-1.73E-02,1.64E-01,-1.45E-01,1.86E-03,-1.15E-01,-1.04E-01,3.91E-02
,,1.26E+01,3.21E-01,9.99E-01,-2.43E-03,4.91E-03,-2.63E-02,2.48E-01,-1.85E-01,1.53E-04,-1.43E-01,-1.55E-01,7.20E-02,1.10E+01,1.41E+00,9.97E-01,1.60E-03,7.69E-03,-1.73E-02,1.63E-01,-1.43E-01,2.00E-03,-8.18E-02,-8.74E-02,4.56E-02
,,1.26E+01,2.97E-01,9.99E-01,-3.09E-03,6.61E-03,-2.65E-02,2.47E-01,-1.99E-01,1.32E-04,-1.20E-01,-1.56E-01,7.40E-02,1.11E+01,1.40E+00,9.97E-01,-5.66E-04,6.21E-03,-1.68E-02,1.68E-01,-1.45E-01,2.13E-03,-5.84E-02,-7.61E-02,4.94E-02
,,1.26E+01,2.97E-01,9.99E-01,-3.09E-03,6.61E-03,-2.65E-02,2.46E-01,-1.97E-01,1.18E-04,-1.26E-01,-1.58E-01,7.25E-02,1.11E+01,1.40E+00,9.97E-01,-5.66E-04,6.21E-03,-1.68E-02,1.66E-01,-1.43E-01,2.21E-03,-4.29E-02,-6.80E-02,5.02E-02
,,1.26E+01,2.89E-01,9.99E-01,-3.87E-03,6.19E-03,-2.54E-02,2.49E-01,-1.98E-01,7.32E-05,-1.43E-01,-1.66E-01,6.95E-02,1.11E+01,1.39E+00,9.97E-01,-1.63E-03,7.79E-03,-1.69E-02,1.70E-01,-1.45E-01,2.29E-03,-3.14E-02,-6.00E-02,5.04E-02
,,1.26E+01,2.89E-01,9.99E-01,-3.87E-03,6.19E-03,-2.54E-02,2.48E-01,-1.96E-01,5.30E-05,-1.49E-01,-1.69E-01,6.82E-02,1.11E+01,1.39E+00,9.97E-01,-1.63E-03,7.79E-03,-1.69E-02,1.70E-01,-1.43E-01,2.32E-03,-2.69E-02,-6.03E-02,4.98E-02
,,1.26E+01,3.27E-01,9.99E-01,-3.72E-03,5.42E-03,-2.80E-02,2.62E-01,-1.64E-01,9.25E-07,-1.63E-01,-1.78E-01,6.38E-02,1.11E+01,1.39E+00,9.97E-01,-7.57E-04,7.25E-03,-1.57E-02,1.74E-01,-1.44E-01,2.36E-03,-2.19E-02,-6.05E-02,5.04E-02
,,1.26E+01,3.27E-01,9.99E-01,-3.72E-03,5.42E-03,-2.80E-02,2.59E-01,-1.61E-01,-8.18E-05,-1.18E-01,-1.95E-01,7.29E-02,1.11E+01,1.39E+00,9.97E-01,-7.57E-04,7.25E-03,-1.57E-02,1.73E-01,-1.42E-01,2.38E-03,-2.24E-02,-6.24E-02,4.87E-02
,,1.26E+01,3.25E-01,9.99E-01,-3.72E-03,5.42E-03,-2.80E-02,2.51E-01,-1.60E-01,-1.19E-04,-9.95E-02,-2.02E-01,7.58E-02,1.11E+01,1.38E+00,9.97E-01,2.52E-05,7.89E-03,-1.65E-02,1.77E-01,-1.44E-01,2.40E-03,-2.50E-02,-6.48E-02,4.62E-02
,,1.26E+01,2.73E-01,9.99E-01,-5.33E-03,7.58E-03,-2.61E-02,2.51E-01,-1.92E-01,-1.65E-04,-5.97E-02,-2.11E-01,8.06E-02,1.11E+01,1.38E+00,9.97E-01,2.52E-05,7.89E-03,-1.65E-02,1.76E-01,-1.42E-01,2.38E-03,-3.48E-02,-7.21E-02,4.51E-02
,,1.26E+01,2.72E-01,9.99E-01,-5.33E-03,7.58E-03,-2.61E-02,2.49E-01,-1.89E-01,-2.09E-04,-1.03E-01,-2.18E-01,7.20E-02,1.11E+01,1.38E+00,9.97E-01,-7.57E-05,7.91E-03,-1.79E-02,1.81E-01,-1.44E-01,2.39E-03,-4.09E-02,-7.75E-02,4.36E-02
,,1.26E+01,2.64E-01,9.99E-01,-2.50E-03,6.64E-03,-2.61E-02,2.54E-01,-1.91E-01,-1.54E-04,-1.14E-01,-2.12E-01,6.99E-02,1.11E+01,1.38E+00,9.97E-01,-7.57E-05,7.91E-03,-1.79E-02,1.80E-01,-1.42E-01,2.36E-03,-5.12E-02,-8.62E-02,4.46E-02
,,1.26E+01,2.64E-01,9.99E-01,-2.50E-03,6.64E-03,-2.61E-02,2.51E-01,-1.88E-01,-7.41E-05,-1.10E-01,-1.95E-01,7.05E-02,1.11E+01,1.37E+00,9.97E-01,-1.37E-04,8.82E-03,-1.66E-02,1.84E-01,-1.44E-01,2.35E-03,-6.15E-02,-9.50E-02,4.50E-02
,,1.26E+01,1.94E-01,9.99E-01,-1.24E-03,5.77E-03,-2.75E-02,2.53E-01,-2.34E-01,3.01E-05,-1.03E-01,-1.81E-01,7.00E-02,1.11E+01,1.37E+00,9.97E-01,-2.14E-03,8.69E-03,-1.69E-02,1.83E-01,-1.42E-01,2.31E-03,-7.26E-02,-1.05E-01,4.38E-02
,,1.26E+01,1.94E-01,9.99E-01,-1.24E-03,5.77E-03,-2.75E-02,2.52E-01,-2.32E-01,4.74E-05,-1.47E-01,-1.76E-01,6.49E-02,1.11E+01,1.36E+00,9.97E-01,-2.14E-03,8.69E-03,-1.69E-02,1.88E-01,-1.44E-01,2.30E-03,-7.89E-02,-1.15E-01,4.36E-02
,,1.26E+01,2.48E-01,9.99E-01,-1.65E-03,4.30E-03,-2.82E-02,2.58E-01,-1.89E-01,9.15E-05,-2.14E-01,-1.68E-01,6.17E-02,1.11E+01,1.36E+00,9.97E-01,-3.40E-03,8.19E-03,-1.98E-02,1.92E-01,-1.46E-01,2.30E-03,-8.64E-02,-1.25E-01,4.13E-02
,,1.26E+01,2.48E-01,9.99E-01,-1.65E-03,4.30E-03,-2.82E-02,2.56E-01,-1.87E-01,8.54E-05,-2.04E-01,-1.67E-01,6.51E-02,1.11E+01,1.36E+00,9.97E-01,-3.40E-03,8.19E-03,-1.98E-02,1.91E-01,-1.43E-01,2.24E-03,-9.48E-02,-1.37E-01,4.45E-02
,,1.27E+01,3.34E-01,9.99E-01,-6.55E-03,3.50E-03,-2.74E-02,2.64E-01,-1.22E-01,7.93E-05,-1.84E-01,-1.66E-01,7.36E-02,1.11E+01,1.35E+00,9.97E-01,-2.48E-03,8.35E-03,-1.84E-02,1.96E-01,-1.44E-01,2.31E-03,-8.05E-02,-1.34E-01,4.94E-02
,,1.27E+01,3.34E-01,9.99E-01,-6.55E-03,3.50E-03,-2.74E-02,2.63E-01,-1.20E-01,4.98E-05,-1.18E-01,-1.70E-01,8.20E-02,1.11E+01,1.35E+00,9.97E-01,-2.48E-03,8.35E-03,-1.84E-02,1.94E-01,-1.42E-01,2.37E-03,-5.39E-02,-1.20E-01,5.28E-02
,,1.27E+01,2.43E-01,9.99E-01,-1.00E-02,4.03E-03,-2.62E-02,2.61E-01,-1.78E-01,-2.14E-05,-1.99E-02,-1.81E-01,8.84E-02,1.11E+01,1.35E+00,9.97E-01,-5.92E-03,6.93E-03,-1.74E-02,1.99E-01,-1.43E-01,2.50E-03,-3.59E-02,-1.10E-01,5.53E-02
,,1.27E+01,2.43E-01,9.99E-01,-1.00E-02,4.03E-03,-2.62E-02,2.60E-01,-1.76E-01,-4.65E-05,-3.25E-02,-1.84E-01,8.37E-02,1.11E+01,1.35E+00,9.97E-01,-5.92E-03,6.93E-03,-1.74E-02,1.97E-01,-1.40E-01,2.53E-03,-1.98E-02,-1.01E-01,5.55E-02
,,1.27E+01,2.24E-01,9.99E-01,-9.94E-03,3.24E-03,-2.77E-02,2.61E-01,-1.83E-01,-9.87E-05,-7.07E-02,-1.94E-01,7.32E-02,1.11E+01,1.34E+00,9.97E-01,-6.50E-03,4.27E-03,-1.85E-02,2.02E-01,-1.41E-01,2.60E-03,-8.42E-03,-9.83E-02,5.37E-02
,,1.27E+01,2.24E-01,9.99E-01,-9.94E-03,3.24E-03,-2.77E-02,2.61E-01,-1.83E-01,-9.87E-05,-7.07E-02,-1.94E-01,7.32E-02,1.11E+01,1.34E+00,9.97E-01,-6.50E-03,4.27E-03,-1.85E-02,2.00E-01,-1.38E-01,2.59E-03,-1.40E-03,-9.50E-02,5.34E-02
,,1.27E+01,2.16E-01,1.00E+00,-7.23E-03,3.02E-03,-2.90E-02,2.62E-01,-1.79E-01,-1.66E-04,-1.28E-01,-2.07E-01,6.77E-02,1.11E+01,1.34E+00,9.98E-01,-6.36E-03,4.16E-03,-1.91E-02,2.03E-01,-1.39E-01,2.63E-03,2.36E-03,-9.29E-02,5.31E-02
,,1.27E+01,2.16E-01,1.00E+00,-7.23E-03,3.02E-03,-2.90E-02,2.59E-01,-1.75E-01,-8.10E-05,-1.06E-01,-1.87E-01,7.39E-02,1.11E+01,1.34E+00,9.98E-01,-6.36E-03,4.16E-03,-1.91E-02,2.01E-01,-1.35E-01,2.58E-03,-6.88E-04,-9.55E-02,5.32E-02
,,1.27E+01,2.03E-01,1.00E+00,-8.25E-03,1.81E-03,-2.74E-02,2.62E-01,-1.79E-01,6.80E-05,-7.87E-02,-1.62E-01,8.15E-02,1.11E+01,1.33E+00,9.98E-01,-8.17E-03,4.16E-03,-1.99E-02,2.05E-01,-1.36E-01,2.60E-03,-8.64E-04,-9.69E-02,5.38E-02
,,1.27E+01,2.03E-01,1.00E+00,-8.25E-03,1.81E-03,-2.74E-02,2.60E-01,-1.77E-01,7.62E-05,-8.00E-02,-1.58E-01,7.99E-02,1.11E+01,1.33E+00,9.98E-01,-8.17E-03,4.16E-03,-1.99E-02,2.03E-01,-1.33E-01,2.53E-03,-4.64E-03,-1.03E-01,5.43E-02
,,1.27E+01,2.01E-01,1.00E+00,-8.26E-03,1.94E-03,-2.95E-02,2.75E-01,-1.74E-01,1.11E-04,-8.05E-02,-1.50E-01,7.63E-02,1.12E+01,1.32E+00,9.98E-01,-7.05E-03,4.35E-03,-2.07E-02,2.07E-01,-1.33E-01,2.51E-03,-8.75E-03,-1.09E-01,5.43E-02
,,1.27E+01,2.01E-01,1.00E+00,-8.26E-03,1.94E-03,-2.95E-02,2.72E-01,-1.70E-01,4.30E-05,-8.09E-02,-1.59E-01,7.77E-02,1.12E+01,1.32E+00,9.98E-01,-6.19E-03,2.90E-03,-1.94E-02,2.10E-01,-1.34E-01,2.50E-03,-1.40E-02,-1.17E-01,5.59E-02
,,1.27E+01,2.01E-01,1.00E+00,-8.26E-03,1.94E-03,-2.95E-02,2.70E-01,-1.68E-01,1.46E-05,-8.03E-02,-1.62E-01,7.83E-02,1.12E+01,1.32E+00,9.98E-01,-6.19E-03,2.90E-03,-1.94E-02,2.08E-01,-1.31E-01,2.40E-03,-2.50E-02,-1.26E-01,5.40E-02
,,1.27E+01,1.38E-01,1.00E+00,-5.43E-03,3.26E-03,-2.92E-02,2.68E-01,-2.06E-01,-5.39E-05,-1.17E-01,-1.70E-01,7.40E-02,1.12E+01,1.31E+00,9.98E-01,-6.15E-03,2.39E-03,-1.95E-02,2.11E-01,-1.31E-01,2.38E-03,-3.49E-02,-1.34E-01,5.27E-02
,,1.27E+01,1.85E-01,1.00E+00,-5.86E-03,4.78E-04,-2.90E-02,2.65E-01,-1.69E-01,-8.50E-05,-1.83E-01,-1.78E-01,6.75E-02,1.12E+01,1.31E+00,9.98E-01,-8.42E-03,1.66E-04,-2.02E-02,2.09E-01,-1.28E-01,2.27E-03,-4.52E-02,-1.44E-01,5.15E-02
,,1.27E+01,1.86E-01,1.00E+00,-5.86E-03,4.77E-04,-2.90E-02,2.61E-01,-1.65E-01,-1.15E-04,-1.70E-01,-1.79E-01,7.19E-02,1.12E+01,1.31E+00,9.98E-01,-8.42E-03,1.66E-04,-2.02E-02,2.11E-01,-1.28E-01,2.34E-03,-2.64E-02,-1.36E-01,5.55E-02
,,1.27E+01,2.03E-01,1.00E+00,-7.58E-03,-6.39E-04,-2.99E-02,2.70E-01,-1.49E-01,-1.11E-04,-1.60E-01,-1.80E-01,7.44E-02,1.12E+01,1.30E+00,9.98E-01,-1.01E-02,-3.38E-04,-1.87E-02,2.14E-01,-1.29E-01,2.47E-03,4.28E-03,-1.17E-01,6.09E-02
,,1.27E+01,2.03E-01,1.00E+00,-7.58E-03,-6.39E-04,-2.99E-02,2.66E-01,-1.45E-01,-1.58E-04,-1.35E-01,-1.85E-01,7.89E-02,1.12E+01,1.30E+00,9.98E-01,-1.01E-02,-3.38E-04,-1.87E-02,2.11E-01,-1.25E-01,2.45E-03,2.53E-02,-1.06E-01,6.07E-02
,,1.27E+01,1.71E-01,1.00E+00,-9.79E-03,-9.99E-04,-2.80E-02,2.64E-01,-1.64E-01,-1.86E-04,-1.06E-01,-1.91E-01,8.40E-02,1.12E+01,1.30E+00,9.98E-01,-1.01E-02,-3.38E-04,-1.87E-02,2.08E-01,-1.21E-01,2.43E-03,4.23E-02,-9.61E-02,6.04E-02
,,1.27E+01,1.71E-01,1.00E+00,-9.79E-03,-9.99E-04,-2.79E-02,2.60E-01,-1.60E-01,-2.42E-04,-1.19E-01,-1.97E-01,7.91E-02,1.12E+01,1.30E+00,9.98E-01,-1.21E-02,-1.59E-03,-2.06E-02,2.11E-01,-1.21E-01,2.46E-03,5.35E-02,-9.01E-02,5.98E-02
,,1.28E+01,1.69E-01,1.00E+00,-9.79E-03,-9.99E-04,-2.79E-02,2.58E-01,-1.57E-01,-2.84E-04,-1.26E-01,-2.00E-01,7.64E-02,1.12E+01,1.30E+00,9.98E-01,-1.00E-02,-3.30E-03,-2.15E-02,2.07E-01,-1.17E-01,2.41E-03,6.46E-02,-8.70E-02,6.06E-02
,,1.28E+01,1.53E-01,1.00E+00,-9.00E-03,-1.91E-03,-3.02E-02,2.64E-01,-1.64E-01,-1.63E-04,-9.89E-02,-1.79E-01,7.88E-02,1.12E+01,1.29E+00,9.98E-01,-1.00E-02,-3.30E-03,-2.15E-02,2.10E-01,-1.17E-01,2.41E-03,6.66E-02,-8.33E-02,6.17E-02
,,1.28E+01,1.53E-01,1.00E+00,-9.00E-03,-1.91E-03,-3.02E-02,2.59E-01,-1.60E-01,-1.17E-04,-8.74E-02,-1.65E-01,8.12E-02,1.12E+01,1.29E+00,9.98E-01,-8.82E-03,-4.32E-03,-1.92E-02,2.12E-01,-1.17E-01,2.40E-03,6.78E-02,-8.25E-02,6.40E-02
,,1.28E+01,1.50E-01,1.00E+00,-9.00E-03,-1.91E-03,-3.02E-02,2.59E-01,-1.58E-01,-8.27E-05,-7.81E-02,-1.53E-01,8.26E-02,1.12E+01,1.29E+00,9.98E-01,-8.82E-03,-4.32E-03,-1.92E-02,2.08E-01,-1.13E-01,2.31E-03,6.15E-02,-8.44E-02,6.06E-02
,,1.28E+01,1.80E-01,1.00E+00,-9.00E-03,-1.91E-03,-3.02E-02,2.54E-01,-1.33E-01,-2.22E-05,-7.32E-02,-1.45E-01,8.32E-02,1.12E+01,1.29E+00,9.98E-01,-6.42E-03,-5.01E-03,-2.00E-02,2.04E-01,-1.10E-01,2.23E-03,6.03E-02,-8.55E-02,5.82E-02
,,1.28E+01,1.80E-01,1.00E+00,-1.24E-02,-2.59E-03,-2.98E-02,2.50E-01,-1.29E-01,-8.52E-06,-2.99E-02,-1.37E-01,8.86E-02,1.12E+01,1.28E+00,9.99E-01,-6.42E-03,-5.01E-03,-2.00E-02,2.06E-01,-1.11E-01,2.20E-03,5.26E-02,-8.67E-02,5.75E-02
,,1.28E+01,1.26E-01,1.00E+00,-1.20E-02,-3.33E-03,-3.13E-02,2.48E-01,-1.63E-01,3.83E-05,9.28E-03,-1.30E-01,9.01E-02,1.12E+01,1.28E+00,9.99E-01,-6.45E-03,-5.70E-03,-1.98E-02,2.08E-01,-1.11E-01,2.16E-03,4.57E-02,-8.95E-02,5.72E-02
,,1.28E+01,1.25E-01,1.00E+00,-1.20E-02,-3.33E-03,-3.13E-02,2.44E-01,-1.59E-01,4.49E-05,3.22E-03,-1.22E-01,8.76E-02,1.12E+01,1.28E+00,9.99E-01,-6.45E-03,-5.70E-03,-1.98E-02,2.04E-01,-1.09E-01,2.06E-03,3.62E-02,-9.46E-02,5.63E-02
,,1.28E+01,1.67E-01,1.00E+00,-1.27E-02,-4.62E-03,-3.23E-02,2.34E-01,-1.25E-01,7.08E-05,-3.34E-02,-1.17E-01,8.27E-02,1.12E+01,1.27E+00,9.99E-01,-3.95E-03,-5.60E-03,-1.99E-02,2.06E-01,-1.10E-01,2.01E-03,2.72E-02,-1.00E-01,5.54E-02
,,1.28E+01,1.68E-01,1.00E+00,-1.27E-02,-4.62E-03,-3.23E-02,2.30E-01,-1.20E-01,8.64E-05,-3.02E-02,-1.08E-01,8.52E-02,1.12E+01,1.27E+00,9.99E-01,-3.95E-03,-5.60E-03,-1.99E-02,2.02E-01,-1.07E-01,1.90E-03,1.60E-02,-1.06E-01,5.48E-02
,,1.28E+01,1.68E-01,1.00E+00,-1.27E-02,-4.62E-03,-3.23E-02,2.28E-01,-1.18E-01,1.00E-04,-1.36E-02,-1.03E-01,8.83E-02,1.12E+01,1.27E+00,9.99E-01,-4.39E-03,-6.54E-03,-2.03E-02,2.03E-01,-1.08E-01,1.85E-03,6.10E-03,-1.12E-01,5.44E-02
,,1.28E+01,1.35E-01,1.00E+00,-1.07E-02,-4.51E-03,-3.13E-02,2.45E-01,-1.35E-01,9.44E-05,5.95E-03,-9.69E-02,9.12E-02,1.13E+01,1.26E+00,9.99E-01,-1.71E-03,-7.45E-03,-2.11E-02,2.05E-01,-1.09E-01,1.81E-03,-7.19E-06,-1.18E-01,5.41E-02
,,1.28E+01,6.55E-02,1.00E+00,-1.23E-02,-5.12E-03,-3.11E-02,2.52E-01,-1.80E-01,1.98E-05,-1.07E-02,-1.06E-01,8.82E-02,1.13E+01,1.26E+00,9.99E-01,-1.71E-03,-7.45E-03,-2.11E-02,2.00E-01,-1.07E-01,1.78E-03,1.22E-02,-1.09E-01,5.76E-02
,,1.28E+01,6.39E-02,1.00E+00,-1.23E-02,-5.12E-03,-3.11E-02,2.48E-01,-1.76E-01,-6.87E-05,-6.79E-02,-1.18E-01,8.02E-02,1.13E+01,1.26E+00,9.99E-01,-1.71E-03,-7.45E-03,-2.11E-02,1.96E-01,-1.05E-01,1.82E-03,3.74E-02,-8.86E-02,6.19E-02
,,1.28E+01,7.99E-02,1.00E+00,-1.08E-02,-5.11E-03,-3.12E-02,2.42E-01,-1.60E-01,-1.49E-04,-1.50E-01,-1.31E-01,7.08E-02,1.13E+01,1.26E+00,9.99E-01,-2.42E-03,-9.05E-03,-2.03E-02,1.97E-01,-1.07E-01,1.90E-03,5.61E-02,-7.22E-02,6.47E-02
,,1.28E+01,8.03E-02,1.00E+00,-1.08E-02,-5.11E-03,-3.12E-02,2.38E-01,-1.56E-01,-2.12E-04,-1.83E-01,-1.38E-01,7.06E-02,1.13E+01,1.26E+00,9.99E-01,-2.42E-03,-9.05E-03,-2.03E-02,1.93E-01,-1.05E-01,1.89E-03,6.63E-02,-6.03E-02,6.43E-02
,,1.28E+01,1.33E-01,1.00E+00,-1.37E-02,-7.39E-03,-3.09E-02,2.38E-01,-1.14E-01,-2.39E-04,-2.10E-01,-1.44E-01,7.15E-02,1.13E+01,1.26E+00,9.99E-01,-2.35E-03,-9.03E-03,-1.96E-02,1.94E-01,-1.06E-01,1.91E-03,7.47E-02,-4.95E-02,6.44E-02
,,1.28E+01,1.33E-01,1.00E+00,-1.37E-02,-7.39E-03,-3.09E-02,2.33E-01,-1.10E-01,-2.89E-04,-1.55E-01,-1.49E-01,8.09E-02,1.13E+01,1.26E+00,9.99E-01,-2.35E-03,-9.03E-03,-1.96E-02,1.89E-01,-1.04E-01,1.87E-03,7.58E-02,-4.46E-02,6.26E-02
,,1.29E+01,1.79E-01,1.00E+00,-1.95E-02,-7.96E-03,-3.17E-02,2.50E-01,-7.27E-02,-2.99E-04,-1.15E-01,-1.51E-01,8.61E-02,1.13E+01,1.25E+00,9.99E-01,-8.00E-04,-1.06E-02,-1.93E-02,1.90E-01,-1.06E-01,1.85E-03,7.88E-02,-4.05E-02,6.18E-02
,,1.29E+01,1.80E-01,1.00E+00,-1.95E-02,-7.96E-03,-3.17E-02,2.45E-01,-6.75E-02,-4.24E-04,-1.69E-02,-1.70E-01,9.76E-02,1.13E+01,1.25E+00,9.99E-01,-7.99E-04,-1.06E-02,-1.93E-02,1.85E-01,-1.04E-01,1.79E-03,7.27E-02,-3.84E-02,5.98E-02
,,1.28E+01,1.79E-01,1.00E+00,-2.16E-02,-1.06E-02,-3.35E-02,2.36E-01,-6.32E-02,-5.22E-04,5.49E-02,-1.85E-01,1.02E-01,1.13E+01,1.25E+00,9.99E-01,6.22E-04,-1.07E-02,-2.12E-02,1.86E-01,-1.06E-01,1.76E-03,7.03E-02,-3.55E-02,5.73E-02
,,1.28E+01,1.94E-01,1.00E+00,-2.16E-02,-1.06E-02,-3.35E-02,2.32E-01,-4.77E-02,-5.39E-04,1.22E-01,-1.90E-01,1.08E-01,1.13E+01,1.25E+00,9.99E-01,6.22E-04,-1.07E-02,-2.12E-02,1.82E-01,-1.04E-01,1.69E-03,6.06E-02,-3.65E-02,5.83E-02
,,1.29E+01,1.31E-01,1.00E+00,-2.09E-02,-1.23E-02,-3.36E-02,2.30E-01,-8.70E-02,-5.31E-04,1.83E-01,-1.93E-01,1.12E-01,1.13E+01,1.24E+00,9.99E-01,4.16E-03,-9.57E-03,-2.05E-02,1.82E-01,-1.07E-01,1.64E-03,5.61E-02,-3.55E-02,5.98E-02
,,1.29E+01,1.30E-01,1.00E+00,-2.09E-02,-1.23E-02,-3.36E-02,2.24E-01,-8.28E-02,-4.31E-04,1.93E-01,-1.67E-01,1.09E-01,1.13E+01,1.24E+00,9.99E-01,4.16E-03,-9.57E-03,-2.05E-02,1.78E-01,-1.06E-01,1.57E-03,4.05E-02,-3.98E-02,5.83E-02
,,1.29E+01,9.23E-02,1.00E+00,-1.99E-02,-1.37E-02,-3.36E-02,2.27E-01,-1.04E-01,-2.93E-04,2.04E-01,-1.45E-01,1.07E-01,1.13E+01,1.24E+00,9.99E-01,2.93E-03,-1.10E-02,-1.99E-02,1.79E-01,-1.08E-01,1.50E-03,2.69E-02,-4.45E-02,5.75E-02
,,1.29E+01,9.14E-02,1.00E+00,-1.99E-02,-1.37E-02,-3.36E-02,2.21E-01,-9.96E-02,-2.43E-04,1.86E-01,-1.28E-01,1.03E-01,1.13E+01,1.24E+00,9.99E-01,2.93E-03,-1.10E-02,-1.99E-02,1.76E-01,-1.08E-01,1.47E-03,2.12E-02,-4.64E-02,5.68E-02
,,1.29E+01,8.59E-02,1.00E+00,-1.60E-02,-1.55E-02,-3.19E-02,2.22E-01,-9.84E-02,-1.94E-04,1.53E-01,-1.18E-01,9.84E-02,1.13E+01,1.23E+00,9.99E-01,2.88E-03,-8.97E-03,-1.87E-02,1.75E-01,-1.10E-01,1.36E-03,4.02E-03,-5.42E-02,5.47E-02
,,1.29E+01,8.58E-02,1.00E+00,-1.60E-02,-1.55E-02,-3.19E-02,2.16E-01,-9.40E-02,-1.99E-04,1.20E-01,-1.10E-01,9.31E-02,1.13E+01,1.23E+00,9.99E-01,5.63E-03,-1.03E-02,-2.10E-02,1.76E-01,-1.12E-01,1.29E-03,-3.35E-03,-6.09E-02,5.16E-02
,,1.29E+01,1.36E-01,1.00E+00,-1.43E-02,-1.65E-02,-3.26E-02,2.15E-01,-5.40E-02,-1.90E-04,9.79E-02,-1.03E-01,9.00E-02,1.13E+01,1.23E+00,9.99E-01,5.63E-03,-1.03E-02,-2.10E-02,1.71E-01,-1.12E-01,1.22E-03,-1.92E-02,-6.70E-02,5.28E-02
,,1.29E+01,1.38E-01,1.00E+00,-1.43E-02,-1.65E-02,-3.26E-02,2.08E-01,-4.97E-02,-2.09E-04,1.44E-01,-9.95E-02,9.76E-02,1.13E+01,1.23E+00,9.99E-01,5.63E-03,-1.03E-02,-2.10E-02,1.69E-01,-1.12E-01,1.19E-03,-2.53E-02,-6.92E-02,5.33E-02
,,1.29E+01,1.08E-01,1.00E+00,-1.10E-02,-1.59E-02,-3.39E-02,2.16E-01,-6.77E-02,-2.56E-04,1.59E-01,-1.00E-01,9.88E-02,1.13E+01,1.22E+00,9.99E-01,6.16E-03,-1.02E-02,-1.97E-02,1.67E-01,-1.14E-01,1.11E-03,-4.21E-02,-7.53E-02,5.43E-02
,,1.29E+01,1.08E-01,1.00E+00,-1.10E-02,-1.59E-02,-3.39E-02,2.10E-01,-6.47E-02,-3.20E-04,1.50E-01,-1.06E-01,9.87E-02,1.13E+01,1.22E+00,9.99E-01,4.18E-03,-8.09E-03,-2.11E-02,1.68E-01,-1.17E-01,1.06E-03,-5.52E-02,-7.86E-02,5.21E-02
,,1.29E+01,1.13E-01,1.00E+00,-1.06E-02,-1.68E-02,-3.10E-02,1.96E-01,-5.78E-02,-4.20E-04,1.45E-01,-1.19E-01,9.88E-02,1.13E+01,1.22E+00,9.99E-01,4.18E-03,-8.09E-03,-2.11E-02,1.64E-01,-1.16E-01,1.13E-03,-2.22E-02,-5.88E-02,5.85E-02
,,1.29E+01,1.13E-01,1.00E+00,-1.06E-02,-1.68E-02,-3.10E-02,1.90E-01,-5.50E-02,-4.07E-04,1.49E-01,-1.11E-01,9.72E-02,1.13E+01,1.21E+00,9.99E-01,4.48E-03,-1.20E-02,-2.11E-02,1.65E-01,-1.19E-01,1.21E-03,4.05E-03,-4.41E-02,6.26E-02
,,1.29E+01,1.13E-01,1.00E+00,-1.06E-02,-1.68E-02,-3.10E-02,1.85E-01,-5.26E-02,-3.93E-04,1.53E-01,-1.03E-01,9.62E-02,1.13E+01,1.21E+00,9.99E-01,4.48E-03,-1.20E-02,-2.11E-02,1.60E-01,-1.18E-01,1.24E-03,1.50E-02,-3.00E-02,6.33E-02
,,1.29E+01,6.53E-02,1.00E+00,-4.89E-03,-1.63E-02,-3.35E-02,1.92E-01,-8.32E-02,-3.90E-04,1.61E-01,-9.55E-02,9.37E-02,1.13E+01,1.21E+00,9.99E-01,6.75E-03,-9.13E-03,-2.11E-02,1.61E-01,-1.21E-01,1.26E-03,2.02E-02,-1.87E-02,6.31E-02
,,1.29E+01,6.49E-02,1.00E+00,-4.89E-03,-1.63E-02,-3.35E-02,1.86E-01,-8.14E-02,-2.88E-04,1.41E-01,-7.11E-02,9.38E-02,1.14E+01,1.20E+00,9.99E-01,3.55E-03,-1.03E-02,-2.05E-02,1.61E-01,-1.24E-01,1.23E-03,1.58E-02,-1.47E-02,6.27E-02
,,1.29E+01,6.41E-02,1.00E+00,-4.89E-03,-1.63E-02,-3.35E-02,1.81E-01,-7.99E-02,-2.02E-04,1.27E-01,-5.01E-02,9.44E-02,1.14E+01,1.20E+00,9.99E-01,3.55E-03,-1.03E-02,-2.05E-02,1.57E-01,-1.23E-01,1.22E-03,1.39E-02,-1.15E-02,6.17E-02
,,1.29E+01,-5.52E-03,1.00E+00,-5.56E-03,-1.97E-02,-3.27E-02,1.76E-01,-1.27E-01,-1.42E-04,1.18E-01,-3.42E-02,9.50E-02,1.14E+01,1.20E+00,9.99E-01,7.40E-03,-1.13E-02,-1.89E-02,1.58E-01,-1.25E-01,1.18E-03,1.59E-02,-9.80E-03,6.20E-02
,,1.29E+01,-6.05E-03,1.00E+00,-5.56E-03,-1.97E-02,-3.27E-02,1.69E-01,-1.24E-01,-7.05E-05,2.81E-02,-1.65E-02,8.45E-02,1.14E+01,1.20E+00,9.99E-01,7.40E-03,-1.13E-02,-1.89E-02,1.55E-01,-1.25E-01,1.17E-03,8.92E-03,-1.00E-02,5.97E-02
,,1.29E+01,1.20E-02,1.00E+00,-2.34E-03,-1.80E-02,-3.46E-02,1.73E-01,-1.09E-01,-4.21E-05,-3.37E-02,1.42E-03,7.84E-02,1.14E+01,1.19E+00,9.99E-01,6.57E-03,-5.61E-03,-2.13E-02,1.55E-01,-1.28E-01,1.09E-03,-9.70E-03,-1.02E-02,5.51E-02
,,1.29E+01,1.24E-02,1.00E+00,-2.34E-03,-1.80E-02,-3.46E-02,1.67E-01,-1.06E-01,-3.39E-05,-6.14E-02,5.20E-03,8.15E-02,1.14E+01,1.19E+00,9.99E-01,6.57E-03,-5.61E-03,-2.13E-02,1.52E-01,-1.28E-01,1.04E-03,-1.96E-02,-1.73E-02,5.61E-02
,,1.29E+01,4.94E-02,1.00E+00,-2.31E-03,-1.73E-02,-3.43E-02,1.68E-01,-7.83E-02,-8.25E-05,-8.11E-02,1.03E-02,8.44E-02,1.14E+01,1.19E+00,9.99E-01,5.65E-03,-7.77E-03,-1.75E-02,1.54E-01,-1.31E-01,9.90E-04,-2.39E-02,-2.13E-02,5.92E-02
,,1.29E+01,5.02E-02,1.00E+00,-2.31E-03,-1.73E-02,-3.43E-02,1.63E-01,-7.62E-02,-8.96E-05,-4.83E-02,9.05E-03,9.19E-02,1.14E+01,1.19E+00,9.99E-01,5.65E-03,-7.77E-03,-1.75E-02,1.51E-01,-1.30E-01,9.53E-04,-3.14E-02,-2.66E-02,6.01E-02
,,1.29E+01,1.47E-01,1.00E+00,-1.15E-03,-1.76E-02,-3.09E-02,1.62E-01,-6.21E-03,-1.57E-04,-2.51E-02,9.39E-03,9.85E-02,1.14E+01,1.18E+00,9.99E-01,6.99E-03,-6.58E-03,-2.12E-02,1.50E-01,-1.33E-01,8.78E-04,-4.72E-02,-3.39E-02,5.20E-02
,,1.29E+01,1.49E-01,1.00E+00,-1.15E-03,-1.76E-02,-3.09E-02,1.57E-01,-4.41E-03,-1.61E-04,1.11E-01,6.70E-03,1.11E-01,1.14E+01,1.18E+00,9.99E-01,6.99E-03,-6.58E-03,-2.12E-02,1.47E-01,-1.32E-01,8.48E-04,-5.84E-02,-3.96E-02,5.33E-02
,,1.30E+01,1.91E-02,1.00E+00,-2.46E-03,-1.76E-02,-3.58E-02,1.64E-01,-9.54E-02,-2.28E-04,2.19E-01,5.87E-03,1.14E-01,1.14E+01,1.18E+00,9.99E-01,4.97E-03,-7.19E-03,-1.90E-02,1.48E-01,-1.35E-01,8.06E-04,-6.75E-02,-4.37E-02,5.59E-02
,,1.30E+01,1.90E-02,1.00E+00,-2.46E-03,-1.76E-02,-3.58E-02,1.58E-01,-9.37E-02,-2.58E-04,1.33E-01,-3.66E-03,1.02E-01,1.14E+01,1.18E+00,9.99E-01,4.97E-03,-7.19E-03,-1.90E-02,1.44E-01,-1.34E-01,7.81E-04,-7.57E-02,-4.90E-02,5.35E-02
,,1.30E+01,9.60E-03,1.00E+00,4.44E-03,-1.71E-02,-3.39E-02,1.51E-01,-9.94E-02,-3.41E-04,7.02E-02,-9.88E-03,9.52E-02,1.14E+01,1.17E+00,9.99E-01,3.21E-03,-6.01E-03,-2.16E-02,1.46E-01,-1.37E-01,7.47E-04,-8.29E-02,-5.19E-02,5.02E-02
,,1.30E+01,9.40E-03,1.00E+00,4.44E-03,-1.71E-02,-3.39E-02,1.45E-01,-9.90E-02,-3.28E-04,4.95E-03,-1.27E-02,8.85E-02,1.14E+01,1.17E+00,9.99E-01,3.21E-03,-6.01E-03,-2.16E-02,1.44E-01,-1.36E-01,7.31E-04,-8.64E-02,-5.56E-02,5.14E-02
,,1.30E+01,-8.41E-03,1.00E+00,4.34E-03,-1.73E-02,-3.54E-02,1.46E-01,-1.11E-01,-3.07E-04,-4.15E-02,-1.35E-02,8.45E-02,1.14E+01,1.17E+00,9.99E-01,2.40E-03,-5.58E-03,-2.10E-02,1.44E-01,-1.38E-01,7.49E-04,-7.44E-02,-5.11E-02,5.72E-02
,,1.30E+01,-8.80E-03,1.00E+00,4.34E-03,-1.73E-02,-3.54E-02,1.41E-01,-1.11E-01,-3.62E-04,-9.66E-02,-1.80E-02,8.28E-02,1.14E+01,1.17E+00,9.99E-01,2.40E-03,-5.58E-03,-2.10E-02,1.42E-01,-1.37E-01,8.04E-04,-5.82E-02,-4.13E-02,5.95E-02
,,1.30E+01,-8.80E-03,1.00E+00,4.34E-03,-1.73E-02,-3.54E-02,1.41E-01,-1.11E-01,-3.62E-04,-9.66E-02,-1.80E-02,8.28E-02,1.14E+01,1.16E+00,9.99E-01,4.05E-03,-5.46E-03,-2.28E-02,1.42E-01,-1.39E-01,9.32E-04,-2.40E-02,-1.76E-02,6.28E-02
,,1.30E+01,3.48E-02,1.00E+00,5.98E-03,-1.60E-02,-3.35E-02,1.43E-01,-7.91E-02,-4.08E-04,-1.45E-01,-2.69E-02,8.69E-02,1.14E+01,1.16E+00,9.99E-01,4.05E-03,-5.46E-03,-2.28E-02,1.42E-01,-1.39E-01,9.32E-04,-2.40E-02,-1.76E-02,6.28E-02
,,1.30E+01,3.48E-02,1.00E+00,5.98E-03,-1.60E-02,-3.35E-02,1.40E-01,-7.91E-02,-4.16E-04,-1.32E-01,-3.20E-02,8.92E-02,1.14E+01,1.16E+00,9.99E-01,-1.53E-04,-7.68E-03,-2.17E-02,1.41E-01,-1.40E-01,9.96E-04,-1.35E-02,-3.71E-03,6.66E-02
,,1.30E+01,-5.36E-02,1.00E+00,4.76E-03,-1.47E-02,-3.14E-02,1.35E-01,-1.40E-01,-4.89E-04,-1.53E-01,-4.55E-02,8.67E-02,1.14E+01,1.15E+00,9.99E-01,-4.83E-04,-5.04E-03,-2.20E-02,1.40E-01,-1.41E-01,1.02E-03,-3.33E-03,8.47E-03,6.49E-02
,,1.30E+01,-2.88E-02,1.00E+00,3.06E-03,-1.57E-02,-3.26E-02,1.35E-01,-1.22E-01,-4.81E-04,-2.33E-01,-5.26E-02,7.49E-02,1.14E+01,1.15E+00,9.99E-01,-4.83E-04,-5.04E-03,-2.20E-02,1.39E-01,-1.39E-01,1.03E-03,-3.84E-03,8.14E-03,6.44E-02
,,1.30E+01,-2.82E-02,1.00E+00,3.06E-03,-1.57E-02,-3.26E-02,1.30E-01,-1.20E-01,-5.21E-04,-2.55E-01,-5.98E-02,7.52E-02,1.14E+01,1.15E+00,9.99E-01,1.50E-03,-1.77E-03,-2.07E-02,1.39E-01,-1.41E-01,9.90E-04,-7.66E-03,6.97E-03,6.30E-02
,,1.30E+01,7.92E-02,9.99E-01,-1.02E-03,-1.49E-02,-3.45E-02,1.24E-01,-4.30E-02,-5.38E-04,-2.75E-01,-6.39E-02,7.45E-02,1.14E+01,1.14E+00,9.99E-01,2.05E-03,-4.65E-04,-2.29E-02,1.42E-01,-1.43E-01,9.35E-04,-1.51E-02,2.29E-03,5.89E-02
,,1.30E+01,8.16E-02,9.99E-01,-1.02E-03,-1.49E-02,-3.45E-02,1.19E-01,-4.05E-02,-5.08E-04,-2.10E-01,-6.66E-02,8.68E-02,1.14E+01,1.14E+00,9.99E-01,2.05E-03,-4.65E-04,-2.29E-02,1.41E-01,-1.42E-01,9.26E-04,-2.15E-02,-2.29E-03,5.93E-02
,,1.30E+01,-8.92E-04,9.99E-01,-5.50E-03,-1.54E-02,-3.48E-02,1.22E-01,-9.73E-02,-4.95E-04,-9.46E-02,-6.67E-02,1.02E-01,1.14E+01,1.14E+00,9.99E-01,1.21E-03,1.51E-03,-2.17E-02,1.42E-01,-1.43E-01,8.66E-04,-3.74E-02,-1.26E-02,6.13E-02
,,1.30E+01,-2.71E-03,9.99E-01,-5.50E-03,-1.54E-02,-3.48E-02,1.17E-01,-9.61E-02,-4.75E-04,-1.08E-01,-7.15E-02,9.76E-02,1.14E+01,1.14E+00,9.99E-01,1.21E-03,1.51E-03,-2.17E-02,1.40E-01,-1.41E-01,8.47E-04,-4.63E-02,-2.25E-02,6.00E-02
,,1.30E+01,2.89E-02,9.99E-01,-4.38E-03,-1.61E-02,-3.37E-02,1.19E-01,-7.15E-02,-4.84E-04,-9.79E-02,-7.72E-02,9.76E-02,1.14E+01,1.14E+00,9.99E-01,1.21E-03,1.51E-03,-2.17E-02,1.40E-01,-1.40E-01,8.41E-04,-4.95E-02,-2.65E-02,5.97E-02
,,1.30E+01,2.89E-02,9.99E-01,-4.38E-03,-1.61E-02,-3.37E-02,1.15E-01,-6.96E-02,-4.69E-04,-7.26E-02,-8.28E-02,9.84E-02,1.14E+01,1.13E+00,9.99E-01,2.44E-03,1.66E-03,-2.11E-02,1.41E-01,-1.42E-01,7.98E-04,-5.93E-02,-3.77E-02,5.87E-02
,,1.30E+01,-6.51E-02,9.99E-01,-4.36E-03,-1.60E-02,-3.46E-02,1.14E-01,-1.34E-01,-4.73E-04,-1.12E-01,-8.78E-02,9.04E-02,1.14E+01,1.13E+00,9.99E-01,1.19E-03,1.60E-03,-2.16E-02,1.44E-01,-1.44E-01,7.72E-04,-6.88E-02,-4.49E-02,5.71E-02
,,1.30E+01,-6.52E-02,9.99E-01,-4.36E-03,-1.60E-02,-3.46E-02,1.09E-01,-1.31E-01,-4.58E-04,-1.94E-01,-9.27E-02,8.11E-02,1.14E+01,1.13E+00,9.99E-01,1.19E-03,1.60E-03,-2.16E-02,1.42E-01,-1.42E-01,7.63E-04,-7.74E-02,-5.26E-02,5.64E-02
,,1.30E+01,-6.78E-02,9.99E-01,-1.54E-03,-1.78E-02,-3.61E-02,1.06E-01,-1.30E-01,-4.36E-04,-2.51E-01,-9.70E-02,7.59E-02,1.15E+01,1.12E+00,9.99E-01,1.58E-03,1.32E-03,-2.28E-02,1.45E-01,-1.44E-01,7.48E-04,-8.37E-02,-5.97E-02,5.56E-02
,,1.30E+01,-3.72E-02,9.99E-01,-1.54E-03,-1.78E-02,-3.61E-02,1.06E-01,-1.07E-01,-4.24E-04,-2.80E-01,-9.95E-02,7.83E-02,1.15E+01,1.12E+00,9.99E-01,1.58E-03,1.32E-03,-2.28E-02,1.43E-01,-1.42E-01,7.39E-04,-9.21E-02,-6.70E-02,5.62E-02
,,1.30E+01,-3.72E-02,9.99E-01,-1.54E-03,-1.78E-02,-3.61E-02,1.03E-01,-1.06E-01,-4.15E-04,-2.81E-01,-1.01E-01,8.06E-02,1.15E+01,1.11E+00,9.99E-01,-1.41E-03,1.70E-03,-2.31E-02,1.45E-01,-1.44E-01,7.31E-04,-1.03E-01,-7.36E-02,5.70E-02
,,1.30E+01,-2.56E-02,9.99E-01,-6.06E-03,-1.89E-02,-3.66E-02,9.29E-02,-9.36E-02,-3.74E-04,-2.74E-01,-1.03E-01,8.71E-02,1.15E+01,1.11E+00,9.99E-01,-1.41E-03,1.70E-03,-2.31E-02,1.45E-01,-1.43E-01,7.98E-04,-8.32E-02,-6.33E-02,6.07E-02
,,1.30E+01,-2.56E-02,9.99E-01,-7.43E-03,-2.10E-02,-3.51E-02,8.31E-02,-9.09E-02,-3.27E-04,-2.56E-01,-1.01E-01,9.23E-02,1.15E+01,1.11E+00,9.99E-01,-4.83E-03,2.61E-03,-2.22E-02,1.46E-01,-1.43E-01,9.91E-04,-3.49E-02,-3.48E-02,6.93E-02
,,1.30E+01,-8.87E-02,9.99E-01,-7.43E-03,-2.10E-02,-3.51E-02,9.37E-02,-1.32E-01,-2.62E-04,-2.36E-01,-9.29E-02,9.45E-02,1.15E+01,1.11E+00,9.99E-01,-4.83E-03,2.61E-03,-2.22E-02,1.46E-01,-1.42E-01,1.02E-03,-2.50E-02,-3.05E-02,6.92E-02
,,1.30E+01,-8.87E-02,9.99E-01,-7.43E-03,-2.10E-02,-3.51E-02,9.10E-02,-1.31E-01,-2.58E-04,-2.70E-01,-9.48E-02,8.87E-02,1.15E+01,1.10E+00,9.99E-01,-2.92E-03,1.68E-03,-2.41E-02,1.47E-01,-1.41E-01,1.10E-03,-4.48E-03,-2.11E-02,6.79E-02
,,1.30E+01,-1.94E-02,9.99E-01,-7.62E-03,-1.94E-02,-3.57E-02,8.83E-02,-7.72E-02,-2.59E-04,-3.08E-01,-1.00E-01,8.38E-02,1.15E+01,1.10E+00,9.98E-01,-3.31E-03,3.72E-03,-2.29E-02,1.50E-01,-1.42E-01,1.12E-03,-1.23E-03,-1.58E-02,6.94E-02
,,1.30E+01,-1.94E-02,9.99E-01,-7.62E-03,-1.94E-02,-3.57E-02,8.32E-02,-7.45E-02,-2.60E-04,-2.64E-01,-1.05E-01,9.08E-02,1.15E+01,1.10E+00,9.98E-01,-3.31E-03,3.72E-03,-2.29E-02,1.49E-01,-1.40E-01,1.13E-03,-3.35E-03,-1.82E-02,6.77E-02
,,1.31E+01,-3.71E-02,9.99E-01,-1.11E-02,-2.30E-02,-3.80E-02,7.98E-02,-8.38E-02,-2.59E-04,-2.28E-01,-1.11E-01,9.43E-02,1.15E+01,1.09E+00,9.98E-01,-7.70E-04,4.79E-03,-2.23E-02,1.52E-01,-1.41E-01,1.12E-03,-2.10E-03,-1.91E-02,6.70E-02
,,1.31E+01,-3.71E-02,9.99E-01,-1.11E-02,-2.30E-02,-3.80E-02,7.69E-02,-8.21E-02,-2.46E-04,-2.23E-01,-1.11E-01,9.55E-02,1.15E+01,1.09E+00,9.98E-01,-7.70E-04,4.79E-03,-2.23E-02,1.51E-01,-1.39E-01,1.12E-03,-7.51E-03,-2.29E-02,6.52E-02
,,1.31E+01,-7.30E-02,9.99E-01,-1.21E-02,-2.45E-02,-3.47E-02,6.87E-02,-1.02E-01,-2.00E-04,-2.11E-01,-1.09E-01,1.01E-01,1.15E+01,1.09E+00,9.98E-01,-7.70E-04,4.79E-03,-2.23E-02,1.49E-01,-1.37E-01,1.12E-03,-1.46E-02,-2.75E-02,6.37E-02
,,1.31E+01,-7.30E-02,9.99E-01,-1.21E-02,-2.45E-02,-3.47E-02,6.57E-02,-9.98E-02,-1.81E-04,-2.30E-01,-1.07E-01,9.56E-02,1.15E+01,1.09E+00,9.98E-01,-3.26E-03,4.71E-03,-2.28E-02,1.53E-01,-1.38E-01,1.10E-03,-2.24E-02,-3.16E-02,6.21E-02
,,1.31E+01,-1.77E-02,9.99E-01,-1.64E-02,-2.47E-02,-3.61E-02,6.91E-02,-5.42E-02,-1.14E-04,-2.72E-01,-9.84E-02,8.68E-02,1.15E+01,1.09E+00,9.98E-01,-3.26E-03,4.71E-03,-2.28E-02,1.51E-01,-1.36E-01,1.09E-03,-2.59E-02,-3.75E-02,6.24E-02
,,,,,,,,,,,,,,1.15E+01,1.08E+00,9.98E-01,-3.13E-04,6.20E-03,-2.25E-02,1.55E-01,-1.37E-01,1.07E-03,-2.64E-02,-4.17E-02,6.30E-02
,,,,,,,,,,,,,,1.15E+01,1.08E+00,9.98E-01,-1.07E-03,7.67E-03,-2.25E-02,1.54E-01,-1.35E-01,1.05E-03,-3.78E-02,-4.89E-02,6.18E-02
,,,,,,,,,,,,,,1.15E+01,1.08E+00,9.98E-01,-1.07E-03,7.67E-03,-2.25E-02,1.58E-01,-1.37E-01,1.02E-03,-4.80E-02,-5.83E-02,6.08E-02
,,,,,,,,,,,,,,1.15E+01,1.07E+00,9.98E-01,-1.07E-03,7.67E-03,-2.25E-02,1.61E-01,-1.38E-01,9.93E-04,-5.59E-02,-6.77E-02,6.04E-02
,,,,,,,,,,,,,,1.15E+01,1.07E+00,9.98E-01,4.09E-04,8.31E-03,-2.36E-02,1.61E-01,-1.36E-01,9.61E-04,-6.50E-02,-7.74E-02,5.98E-02
,,,,,,,,,,,,,,1.15E+01,1.07E+00,9.98E-01,-4.10E-03,6.23E-03,-2.26E-02,1.64E-01,-1.38E-01,9.44E-04,-7.88E-02,-8.89E-02,6.10E-02
,,,,,,,,,,,,,,1.15E+01,1.07E+00,9.98E-01,-4.10E-03,6.23E-03,-2.26E-02,1.63E-01,-1.35E-01,9.13E-04,-8.56E-02,-9.82E-02,6.10E-02
,,,,,,,,,,,,,,1.15E+01,1.06E+00,9.98E-01,-3.29E-03,8.28E-03,-2.43E-02,1.67E-01,-1.36E-01,9.18E-04,-8.66E-02,-1.04E-01,5.96E-02
,,,,,,,,,,,,,,1.15E+01,1.06E+00,9.98E-01,-3.29E-03,8.28E-03,-2.43E-02,1.66E-01,-1.33E-01,1.02E-03,-5.09E-02,-8.69E-02,6.63E-02
,,,,,,,,,,,,,,1.15E+01,1.06E+00,9.99E-01,-5.20E-03,5.16E-03,-2.27E-02,1.70E-01,-1.34E-01,1.14E-03,-2.35E-02,-7.44E-02,7.17E-02
,,,,,,,,,,,,,,1.15E+01,1.06E+00,9.99E-01,-5.20E-03,5.16E-03,-2.27E-02,1.68E-01,-1.31E-01,1.20E-03,-6.33E-03,-6.38E-02,7.09E-02
,,,,,,,,,,,,,,1.15E+01,1.05E+00,9.99E-01,-3.40E-03,5.72E-03,-2.37E-02,1.71E-01,-1.32E-01,1.27E-03,9.44E-03,-5.42E-02,6.95E-02
,,,,,,,,,,,,,,1.15E+01,1.05E+00,9.99E-01,-3.40E-03,5.72E-03,-2.37E-02,1.70E-01,-1.30E-01,1.28E-03,1.18E-02,-5.10E-02,6.92E-02
,,,,,,,,,,,,,,1.15E+01,1.05E+00,9.99E-01,-3.40E-03,5.72E-03,-2.37E-02,1.69E-01,-1.27E-01,1.29E-03,1.41E-02,-4.86E-02,6.90E-02
,,,,,,,,,,,,,,1.15E+01,1.05E+00,9.99E-01,-4.75E-03,6.98E-03,-2.43E-02,1.72E-01,-1.28E-01,1.32E-03,1.60E-02,-4.52E-02,6.87E-02
,,,,,,,,,,,,,,1.15E+01,1.05E+00,9.99E-01,-4.75E-03,6.98E-03,-2.43E-02,1.71E-01,-1.25E-01,1.30E-03,1.54E-02,-4.84E-02,6.90E-02
,,,,,,,,,,,,,,1.15E+01,1.04E+00,9.99E-01,-3.61E-03,6.48E-03,-2.34E-02,1.75E-01,-1.26E-01,1.29E-03,1.69E-02,-5.10E-02,7.00E-02
,,,,,,,,,,,,,,1.15E+01,1.04E+00,9.99E-01,-3.61E-03,6.48E-03,-2.34E-02,1.74E-01,-1.24E-01,1.26E-03,1.08E-02,-5.60E-02,6.82E-02
,,,,,,,,,,,,,,1.16E+01,1.04E+00,9.99E-01,-7.73E-04,8.05E-03,-2.61E-02,1.78E-01,-1.25E-01,1.25E-03,9.07E-03,-5.87E-02,6.52E-02
,,,,,,,,,,,,,,1.16E+01,1.04E+00,9.99E-01,-7.72E-04,8.05E-03,-2.61E-02,1.77E-01,-1.23E-01,1.20E-03,-2.78E-03,-6.70E-02,6.72E-02
,,,,,,,,,,,,,,1.16E+01,1.03E+00,9.99E-01,-2.39E-03,8.08E-03,-2.38E-02,1.81E-01,-1.25E-01,1.18E-03,-1.23E-02,-7.36E-02,7.05E-02
,,,,,,,,,,,,,,1.16E+01,1.03E+00,9.99E-01,-2.39E-03,8.08E-03,-2.38E-02,1.80E-01,-1.22E-01,1.12E-03,-2.00E-02,-8.25E-02,6.84E-02
,,,,,,,,,,,,,,1.16E+01,1.03E+00,9.99E-01,-8.61E-04,5.47E-03,-2.52E-02,1.83E-01,-1.24E-01,1.11E-03,-2.40E-02,-9.15E-02,6.61E-02
,,,,,,,,,,,,,,1.16E+01,1.03E+00,9.99E-01,-8.61E-04,5.47E-03,-2.52E-02,1.82E-01,-1.23E-01,1.08E-03,-2.99E-02,-9.50E-02,6.63E-02
,,,,,,,,,,,,,,1.16E+01,1.02E+00,9.99E-01,4.03E-04,8.22E-03,-2.48E-02,1.85E-01,-1.24E-01,1.04E-03,-4.56E-02,-1.05E-01,6.64E-02
,,,,,,,,,,,,,,1.16E+01,1.02E+00,9.99E-01,4.03E-04,8.22E-03,-2.48E-02,1.85E-01,-1.23E-01,1.00E-03,-5.15E-02,-1.10E-01,6.61E-02
,,,,,,,,,,,,,,1.16E+01,1.02E+00,9.99E-01,7.93E-04,5.87E-03,-2.44E-02,1.88E-01,-1.24E-01,9.54E-04,-6.73E-02,-1.25E-01,6.54E-02
,,,,,,,,,,,,,,1.16E+01,1.02E+00,9.99E-01,7.93E-04,5.87E-03,-2.44E-02,1.87E-01,-1.23E-01,9.24E-04,-7.27E-02,-1.29E-01,6.50E-02
,,,,,,,,,,,,,,1.16E+01,1.01E+00,9.99E-01,-1.16E-03,3.98E-03,-2.54E-02,1.89E-01,-1.24E-01,9.69E-04,-6.43E-02,-1.26E-01,6.73E-02
,,,,,,,,,,,,,,1.16E+01,1.01E+00,9.99E-01,-1.16E-03,3.98E-03,-2.54E-02,1.87E-01,-1.22E-01,1.05E-03,-3.11E-02,-1.06E-01,7.28E-02
,,,,,,,,,,,,,,1.16E+01,1.01E+00,9.99E-01,7.06E-04,3.67E-03,-2.42E-02,1.90E-01,-1.23E-01,1.18E-03,-5.63E-03,-8.90E-02,7.62E-02
,,,,,,,,,,,,,,1.16E+01,1.01E+00,9.99E-01,7.06E-04,3.67E-03,-2.42E-02,1.88E-01,-1.22E-01,1.19E-03,1.81E-03,-7.99E-02,7.45E-02
,,,,,,,,,,,,,,1.16E+01,1.00E+00,9.99E-01,-1.59E-03,2.43E-03,-2.54E-02,1.92E-01,-1.24E-01,1.25E-03,6.71E-03,-7.25E-02,7.25E-02
,,,,,,,,,,,,,,1.16E+01,1.00E+00,9.99E-01,-1.59E-03,2.43E-03,-2.54E-02,1.89E-01,-1.22E-01,1.23E-03,9.86E-03,-6.89E-02,7.29E-02
,,,,,,,,,,,,,,1.16E+01,9.97E-01,9.99E-01,-3.08E-03,2.98E-03,-2.43E-02,1.92E-01,-1.23E-01,1.25E-03,1.21E-02,-6.48E-02,7.40E-02
,,,,,,,,,,,,,,1.16E+01,9.97E-01,9.99E-01,-3.08E-03,2.98E-03,-2.43E-02,1.90E-01,-1.21E-01,1.20E-03,1.20E-02,-6.65E-02,7.24E-02
,,,,,,,,,,,,,,1.16E+01,9.92E-01,9.99E-01,-5.61E-04,4.06E-03,-2.45E-02,1.93E-01,-1.22E-01,1.17E-03,9.49E-03,-6.92E-02,7.08E-02
,,,,,,,,,,,,,,1.16E+01,9.92E-01,9.99E-01,-5.61E-04,4.06E-03,-2.45E-02,1.92E-01,-1.21E-01,1.14E-03,5.59E-03,-7.19E-02,7.02E-02
,,,,,,,,,,,,,,1.16E+01,9.87E-01,9.99E-01,-6.91E-04,1.80E-03,-2.36E-02,1.94E-01,-1.22E-01,1.08E-03,-5.24E-03,-8.05E-02,6.87E-02
,,,,,,,,,,,,,,1.16E+01,9.87E-01,9.99E-01,-1.72E-03,2.30E-03,-2.46E-02,1.92E-01,-1.20E-01,1.02E-03,-1.28E-02,-8.43E-02,6.66E-02
,,,,,,,,,,,,,,1.16E+01,9.82E-01,9.99E-01,-1.72E-03,2.30E-03,-2.46E-02,1.95E-01,-1.21E-01,9.88E-04,-1.80E-02,-8.96E-02,6.70E-02
,,,,,,,,,,,,,,1.16E+01,9.77E-01,9.99E-01,-7.37E-05,3.25E-04,-2.60E-02,1.98E-01,-1.23E-01,9.56E-04,-2.31E-02,-9.72E-02,6.61E-02
,,,,,,,,,,,,,,1.16E+01,9.77E-01,9.99E-01,-7.37E-05,3.25E-04,-2.60E-02,1.96E-01,-1.22E-01,9.16E-04,-2.95E-02,-1.01E-01,6.67E-02
,,,,,,,,,,,,,,1.17E+01,9.72E-01,9.99E-01,-1.20E-03,9.10E-04,-2.62E-02,1.98E-01,-1.23E-01,8.44E-04,-4.58E-02,-1.10E-01,6.80E-02
,,,,,,,,,,,,,,1.17E+01,9.72E-01,9.99E-01,-1.20E-03,9.10E-04,-2.62E-02,1.95E-01,-1.21E-01,7.62E-04,-5.35E-02,-1.18E-01,6.87E-02
,,,,,,,,,,,,,,1.17E+01,9.68E-01,9.99E-01,-1.14E-03,1.02E-03,-2.53E-02,1.97E-01,-1.22E-01,7.45E-04,-5.85E-02,-1.23E-01,7.01E-02
,,,,,,,,,,,,,,1.17E+01,9.68E-01,9.99E-01,-1.14E-03,1.02E-03,-2.53E-02,1.95E-01,-1.20E-01,6.63E-04,-6.56E-02,-1.30E-01,6.97E-02
,,,,,,,,,,,,,,1.17E+01,9.63E-01,1.00E+00,-3.13E-03,-7.38E-04,-2.59E-02,1.97E-01,-1.21E-01,6.47E-04,-7.28E-02,-1.38E-01,6.83E-02
,,,,,,,,,,,,,,1.17E+01,9.63E-01,1.00E+00,-3.13E-03,-7.38E-04,-2.59E-02,1.95E-01,-1.19E-01,6.47E-04,-5.41E-02,-1.29E-01,7.13E-02
,,,,,,,,,,,,,,1.17E+01,9.58E-01,1.00E+00,-6.70E-03,-3.47E-03,-2.73E-02,1.97E-01,-1.20E-01,7.78E-04,-2.05E-02,-1.09E-01,7.54E-02
,,,,,,,,,,,,,,1.17E+01,9.58E-01,1.00E+00,-6.70E-03,-3.47E-03,-2.73E-02,1.95E-01,-1.18E-01,7.91E-04,-7.17E-03,-1.01E-01,7.74E-02
,,,,,,,,,,,,,,1.17E+01,9.53E-01,1.00E+00,-2.70E-03,-3.13E-03,-2.48E-02,1.95E-01,-1.18E-01,8.60E-04,2.56E-02,-7.91E-02,8.10E-02
,,,,,,,,,,,,,,1.17E+01,9.53E-01,1.00E+00,-2.70E-03,-3.13E-03,-2.48E-02,1.93E-01,-1.17E-01,8.48E-04,2.69E-02,-7.58E-02,7.93E-02
,,,,,,,,,,,,,,1.17E+01,9.49E-01,1.00E+00,-3.16E-03,-3.37E-03,-2.68E-02,1.94E-01,-1.17E-01,8.24E-04,2.84E-02,-6.87E-02,7.54E-02
,,,,,,,,,,,,,,1.17E+01,9.44E-01,1.00E+00,-1.02E-03,-1.25E-03,-2.65E-02,1.96E-01,-1.18E-01,7.93E-04,2.88E-02,-6.53E-02,7.61E-02
,,,,,,,,,,,,,,1.17E+01,9.44E-01,1.00E+00,-1.02E-03,-1.25E-03,-2.65E-02,1.93E-01,-1.17E-01,7.18E-04,1.89E-02,-6.98E-02,7.50E-02
,,,,,,,,,,,,,,1.17E+01,9.39E-01,1.00E+00,1.01E-03,-3.42E-03,-2.45E-02,1.94E-01,-1.18E-01,6.65E-04,1.45E-02,-7.40E-02,7.62E-02
,,,,,,,,,,,,,,1.17E+01,9.39E-01,1.00E+00,1.01E-03,-3.42E-03,-2.45E-02,1.91E-01,-1.17E-01,5.98E-04,1.28E-03,-7.77E-02,7.21E-02
,,,,,,,,,,,,,,1.17E+01,9.35E-01,1.00E+00,3.07E-03,-3.88E-03,-2.41E-02,1.93E-01,-1.19E-01,5.47E-04,-9.72E-03,-8.16E-02,6.98E-02
,,,,,,,,,,,,,,1.17E+01,9.35E-01,1.00E+00,3.07E-03,-3.88E-03,-2.41E-02,1.91E-01,-1.18E-01,5.13E-04,-1.67E-02,-8.38E-02,6.86E-02
,,,,,,,,,,,,,,1.17E+01,9.30E-01,1.00E+00,1.15E-03,-5.79E-03,-2.54E-02,1.90E-01,-1.20E-01,4.31E-04,-3.53E-02,-9.11E-02,6.62E-02
,,,,,,,,,,,,,,1.17E+01,9.30E-01,1.00E+00,1.15E-03,-5.79E-03,-2.54E-02,1.87E-01,-1.18E-01,3.75E-04,-4.23E-02,-9.39E-02,6.71E-02
,,,,,,,,,,,,,,1.17E+01,9.25E-01,1.00E+00,2.93E-03,-5.50E-03,-2.65E-02,1.88E-01,-1.20E-01,3.45E-04,-4.58E-02,-9.53E-02,6.72E-02
,,,,,,,,,,,,,,1.17E+01,9.25E-01,1.00E+00,2.93E-03,-5.50E-03,-2.65E-02,1.84E-01,-1.19E-01,2.83E-04,-5.69E-02,-9.99E-02,6.83E-02
,,,,,,,,,,,,,,1.17E+01,9.25E-01,1.00E+00,2.93E-03,-5.50E-03,-2.65E-02,1.84E-01,-1.19E-01,2.83E-04,-5.69E-02,-9.99E-02,6.83E-02
,,,,,,,,,,,,,,1.17E+01,9.21E-01,1.00E+00,2.38E-03,-3.68E-03,-2.58E-02,1.82E-01,-1.20E-01,1.86E-04,-7.38E-02,-1.07E-01,6.98E-02
,,,,,,,,,,,,,,1.17E+01,9.16E-01,1.00E+00,3.72E-03,-5.90E-03,-2.58E-02,1.84E-01,-1.22E-01,1.44E-04,-7.99E-02,-1.14E-01,6.93E-02
,,,,,,,,,,,,,,1.17E+01,9.16E-01,1.00E+00,3.72E-03,-5.90E-03,-2.58E-02,1.80E-01,-1.21E-01,2.27E-04,-4.90E-02,-9.14E-02,7.37E-02
,,,,,,,,,,,,,,1.17E+01,9.11E-01,1.00E+00,2.42E-03,-7.58E-03,-2.65E-02,1.81E-01,-1.23E-01,3.13E-04,-2.90E-02,-7.44E-02,7.57E-02
,,,,,,,,,,,,,,1.17E+01,9.11E-01,1.00E+00,2.42E-03,-7.58E-03,-2.65E-02,1.79E-01,-1.22E-01,3.32E-04,-2.16E-02,-6.71E-02,7.65E-02
,,,,,,,,,,,,,,1.18E+01,9.06E-01,1.00E+00,3.76E-03,-6.36E-03,-2.55E-02,1.78E-01,-1.24E-01,3.70E-04,-7.27E-03,-4.94E-02,7.73E-02
,,,,,,,,,,,,,,1.18E+01,9.02E-01,1.00E+00,3.91E-03,-6.19E-03,-2.48E-02,1.79E-01,-1.27E-01,3.54E-04,-6.05E-03,-4.33E-02,7.63E-02
,,,,,,,,,,,,,,1.18E+01,9.01E-01,1.00E+00,3.91E-03,-6.19E-03,-2.48E-02,1.76E-01,-1.26E-01,3.42E-04,-8.21E-03,-3.99E-02,7.43E-02
,,,,,,,,,,,,,,1.18E+01,8.97E-01,1.00E+00,4.64E-03,-3.72E-03,-2.80E-02,1.77E-01,-1.28E-01,2.86E-04,-1.52E-02,-3.98E-02,7.20E-02
,,,,,,,,,,,,,,1.18E+01,8.97E-01,1.00E+00,4.64E-03,-3.72E-03,-2.80E-02,1.74E-01,-1.27E-01,2.46E-04,-2.35E-02,-4.36E-02,7.37E-02
,,,,,,,,,,,,,,1.18E+01,8.92E-01,1.00E+00,4.92E-03,-6.04E-03,-2.53E-02,1.75E-01,-1.30E-01,1.86E-04,-3.22E-02,-4.82E-02,7.45E-02
,,,,,,,,,,,,,,1.18E+01,8.92E-01,1.00E+00,4.92E-03,-6.04E-03,-2.53E-02,1.71E-01,-1.29E-01,1.58E-04,-4.13E-02,-5.06E-02,7.23E-02
,,,,,,,,,,,,,,1.18E+01,8.92E-01,1.00E+00,4.92E-03,-6.04E-03,-2.53E-02,1.70E-01,-1.28E-01,1.48E-04,-4.47E-02,-5.13E-02,7.16E-02
,,,,,,,,,,,,,,1.18E+01,8.87E-01,1.00E+00,7.04E-03,-5.10E-03,-2.39E-02,1.69E-01,-1.31E-01,8.93E-05,-5.55E-02,-5.38E-02,6.97E-02
,,,,,,,,,,,,,,1.18E+01,8.87E-01,1.00E+00,7.04E-03,-5.10E-03,-2.39E-02,1.67E-01,-1.31E-01,7.47E-05,-6.14E-02,-5.57E-02,6.83E-02
,,,,,,,,,,,,,,1.18E+01,8.82E-01,1.00E+00,6.83E-03,-3.33E-03,-2.52E-02,1.67E-01,-1.34E-01,5.70E-06,-7.75E-02,-6.13E-02,6.54E-02
,,,,,,,,,,,,,,1.18E+01,8.77E-01,1.00E+00,3.93E-03,-3.75E-03,-2.54E-02,1.69E-01,-1.36E-01,-4.81E-05,-8.91E-02,-6.74E-02,6.55E-02
,,,,,,,,,,,,,,1.18E+01,8.77E-01,1.00E+00,3.93E-03,-3.75E-03,-2.54E-02,1.66E-01,-1.35E-01,-8.70E-05,-9.70E-02,-7.49E-02,6.59E-02
,,,,,,,,,,,,,,1.18E+01,8.72E-01,1.00E+00,6.32E-03,-3.64E-03,-2.57E-02,1.68E-01,-1.38E-01,-1.30E-04,-1.01E-01,-8.04E-02,6.61E-02
,,,,,,,,,,,,,,1.18E+01,8.72E-01,1.00E+00,6.32E-03,-3.64E-03,-2.57E-02,1.65E-01,-1.37E-01,-1.66E-04,-1.14E-01,-8.78E-02,6.57E-02
,,,,,,,,,,,,,,1.18E+01,8.66E-01,1.00E+00,4.94E-03,-3.35E-03,-2.54E-02,1.66E-01,-1.40E-01,-1.30E-04,-1.03E-01,-7.99E-02,6.87E-02
,,,,,,,,,,,,,,1.18E+01,8.61E-01,1.00E+00,3.64E-03,-3.93E-03,-2.59E-02,1.68E-01,-1.42E-01,-3.08E-05,-7.72E-02,-6.19E-02,7.17E-02
,,,,,,,,,,,,,,1.18E+01,8.61E-01,1.00E+00,3.64E-03,-3.93E-03,-2.59E-02,1.65E-01,-1.41E-01,4.50E-05,-5.83E-02,-4.78E-02,7.38E-02
,,,,,,,,,,,,,,1.18E+01,8.56E-01,1.00E+00,3.60E-03,-3.53E-03,-2.62E-02,1.66E-01,-1.43E-01,8.07E-05,-4.66E-02,-3.71E-02,7.45E-02
,,,,,,,,,,,,,,1.18E+01,8.56E-01,1.00E+00,3.60E-03,-3.53E-03,-2.62E-02,1.63E-01,-1.42E-01,1.08E-04,-4.46E-02,-3.27E-02,7.43E-02
,,,,,,,,,,,,,,1.18E+01,8.51E-01,1.00E+00,5.02E-03,-2.64E-03,-2.81E-02,1.65E-01,-1.45E-01,1.03E-04,-4.15E-02,-2.76E-02,7.29E-02
,,,,,,,,,,,,,,1.18E+01,8.51E-01,1.00E+00,5.02E-03,-2.64E-03,-2.81E-02,1.62E-01,-1.44E-01,1.09E-04,-4.83E-02,-2.83E-02,7.42E-02
,,,,,,,,,,,,,,1.18E+01,8.51E-01,1.00E+00,5.02E-03,-2.64E-03,-2.81E-02,1.62E-01,-1.44E-01,1.09E-04,-4.83E-02,-2.83E-02,7.42E-02
,,,,,,,,,,,,,,1.18E+01,8.45E-01,1.00E+00,5.62E-03,-2.32E-03,-2.46E-02,1.61E-01,-1.45E-01,8.36E-05,-6.01E-02,-2.95E-02,7.57E-02
,,,,,,,,,,,,,,1.18E+01,8.45E-01,1.00E+00,5.62E-03,-2.32E-03,-2.46E-02,1.60E-01,-1.45E-01,8.37E-05,-6.43E-02,-3.08E-02,7.36E-02
,,,,,,,,,,,,,,1.18E+01,8.40E-01,1.00E+00,6.26E-03,-1.83E-03,-2.64E-02,1.60E-01,-1.47E-01,4.43E-05,-7.68E-02,-3.50E-02,6.92E-02
,,,,,,,,,,,,,,1.18E+01,8.34E-01,9.99E-01,5.87E-03,-1.19E-03,-2.58E-02,1.62E-01,-1.50E-01,5.48E-06,-8.64E-02,-3.85E-02,6.98E-02
,,,,,,,,,,,,,,1.18E+01,8.34E-01,9.99E-01,5.87E-03,-1.19E-03,-2.58E-02,1.59E-01,-1.49E-01,-8.89E-06,-9.88E-02,-4.56E-02,6.86E-02
,,,,,,,,,,,,,,1.19E+01,8.29E-01,9.99E-01,3.69E-03,-3.42E-05,-2.51E-02,1.62E-01,-1.52E-01,-4.64E-05,-1.09E-01,-5.01E-02,6.85E-02
,,,,,,,,,,,,,,1.19E+01,8.29E-01,9.99E-01,3.69E-03,-3.42E-05,-2.51E-02,1.61E-01,-1.51E-01,-5.70E-05,-1.14E-01,-5.46E-02,6.77E-02
,,,,,,,,,,,,,,1.19E+01,8.23E-01,9.99E-01,3.41E-03,-1.16E-04,-2.67E-02,1.62E-01,-1.53E-01,-1.06E-04,-1.27E-01,-6.69E-02,6.60E-02
,,,,,,,,,,,,,,1.19E+01,8.23E-01,9.99E-01,3.41E-03,-1.16E-04,-2.67E-02,1.60E-01,-1.52E-01,-1.15E-04,-1.31E-01,-7.09E-02,6.65E-02
,,,,,,,,,,,,,,1.19E+01,8.18E-01,9.99E-01,2.67E-03,9.77E-04,-2.91E-02,1.62E-01,-1.53E-01,-7.38E-05,-1.21E-01,-6.71E-02,7.07E-02
,,,,,,,,,,,,,,1.19E+01,8.18E-01,9.99E-01,2.67E-03,9.77E-04,-2.91E-02,1.61E-01,-1.52E-01,-1.46E-05,-1.05E-01,-5.81E-02,7.44E-02
,,,,,,,,,,,,,,1.19E+01,8.12E-01,9.99E-01,-1.42E-03,8.43E-04,-2.72E-02,1.62E-01,-1.53E-01,1.28E-04,-7.12E-02,-3.69E-02,8.13E-02
,,,,,,,,,,,,,,1.19E+01,8.12E-01,9.99E-01,-1.42E-03,8.43E-04,-2.72E-02,1.61E-01,-1.52E-01,1.62E-04,-6.25E-02,-3.25E-02,8.11E-02
,,,,,,,,,,,,,,1.19E+01,8.07E-01,9.99E-01,3.05E-04,1.21E-04,-2.74E-02,1.62E-01,-1.52E-01,2.25E-04,-4.49E-02,-2.28E-02,7.99E-02
,,,,,,,,,,,,,,1.19E+01,8.07E-01,9.99E-01,3.05E-04,1.21E-04,-2.74E-02,1.60E-01,-1.50E-01,2.66E-04,-4.30E-02,-1.92E-02,7.90E-02
,,,,,,,,,,,,,,1.19E+01,8.01E-01,9.99E-01,2.05E-04,2.36E-03,-2.70E-02,1.62E-01,-1.52E-01,2.59E-04,-4.40E-02,-1.72E-02,7.80E-02
,,,,,,,,,,,,,,1.19E+01,8.01E-01,9.99E-01,2.05E-04,2.36E-03,-2.70E-02,1.61E-01,-1.50E-01,2.72E-04,-4.69E-02,-1.94E-02,7.67E-02
,,,,,,,,,,,,,,1.19E+01,7.95E-01,9.99E-01,-1.18E-03,2.58E-03,-2.60E-02,1.63E-01,-1.52E-01,2.53E-04,-4.91E-02,-2.06E-02,7.67E-02
,,,,,,,,,,,,,,1.19E+01,7.95E-01,9.99E-01,-1.18E-03,2.58E-03,-2.60E-02,1.62E-01,-1.49E-01,2.56E-04,-5.31E-02,-2.52E-02,7.46E-02
,,,,,,,,,,,,,,1.19E+01,7.90E-01,9.99E-01,4.99E-04,3.36E-03,-2.72E-02,1.64E-01,-1.51E-01,2.23E-04,-5.87E-02,-3.02E-02,7.28E-02
,,,,,,,,,,,,,,1.19E+01,7.90E-01,9.99E-01,4.99E-04,3.36E-03,-2.72E-02,1.64E-01,-1.50E-01,2.20E-04,-6.34E-02,-3.36E-02,7.27E-02
,,,,,,,,,,,,,,1.19E+01,7.84E-01,9.99E-01,-1.29E-04,4.43E-03,-2.75E-02,1.66E-01,-1.51E-01,1.82E-04,-7.61E-02,-4.33E-02,7.24E-02
,,,,,,,,,,,,,,1.19E+01,7.79E-01,9.99E-01,-1.11E-03,4.34E-03,-2.76E-02,1.69E-01,-1.52E-01,1.53E-04,-8.39E-02,-5.10E-02,7.26E-02
,,,,,,,,,,,,,,1.19E+01,7.79E-01,9.99E-01,-1.11E-03,4.34E-03,-2.76E-02,1.68E-01,-1.50E-01,1.34E-04,-9.31E-02,-6.06E-02,7.24E-02
,,,,,,,,,,,,,,1.19E+01,7.73E-01,9.99E-01,-1.33E-03,5.64E-03,-2.73E-02,1.71E-01,-1.51E-01,1.14E-04,-9.94E-02,-6.74E-02,7.28E-02
,,,,,,,,,,,,,,1.19E+01,7.73E-01,9.99E-01,-1.33E-03,5.64E-03,-2.73E-02,1.70E-01,-1.49E-01,8.90E-05,-1.08E-01,-7.81E-02,7.21E-02
,,,,,,,,,,,,,,1.19E+01,7.68E-01,9.99E-01,-3.22E-03,8.06E-03,-2.70E-02,1.73E-01,-1.50E-01,5.92E-05,-1.17E-01,-8.78E-02,7.16E-02
,,,,,,,,,,,,,,1.19E+01,7.68E-01,9.99E-01,-3.22E-03,8.06E-03,-2.70E-02,1.73E-01,-1.49E-01,4.00E-05,-1.20E-01,-9.42E-02,7.13E-02
,,,,,,,,,,,,,,1.19E+01,7.62E-01,9.99E-01,-3.68E-03,6.61E-03,-2.75E-02,1.76E-01,-1.48E-01,8.20E-05,-1.05E-01,-9.70E-02,7.37E-02
,,,,,,,,,,,,,,1.19E+01,7.62E-01,9.99E-01,-3.68E-03,6.61E-03,-2.75E-02,1.75E-01,-1.47E-01,1.36E-04,-8.89E-02,-8.87E-02,7.61E-02
,,,,,,,,,,,,,,1.19E+01,7.57E-01,9.99E-01,-6.35E-03,6.12E-03,-2.85E-02,1.78E-01,-1.46E-01,2.95E-04,-5.22E-02,-6.95E-02,8.00E-02
,,,,,,,,,,,,,,1.19E+01,7.57E-01,9.99E-01,-6.35E-03,6.12E-03,-2.85E-02,1.77E-01,-1.44E-01,3.22E-04,-4.36E-02,-6.56E-02,8.09E-02
,,,,,,,,,,,,,,1.19E+01,7.51E-01,9.99E-01,-5.86E-03,4.66E-03,-2.69E-02,1.80E-01,-1.43E-01,3.98E-04,-2.01E-02,-5.58E-02,8.40E-02
,,,,,,,,,,,,,,1.19E+01,7.51E-01,9.99E-01,-5.86E-03,4.66E-03,-2.69E-02,1.79E-01,-1.42E-01,4.23E-04,-1.86E-02,-5.44E-02,8.25E-02
,,,,,,,,,,,,,,1.20E+01,7.46E-01,9.99E-01,-5.87E-03,5.17E-03,-2.72E-02,1.82E-01,-1.41E-01,4.61E-04,-1.32E-02,-5.03E-02,7.95E-02
,,,,,,,,,,,,,,1.20E+01,7.46E-01,9.99E-01,-5.87E-03,5.17E-03,-2.72E-02,1.81E-01,-1.39E-01,4.59E-04,-1.45E-02,-5.15E-02,7.87E-02
,,,,,,,,,,,,,,1.20E+01,7.41E-01,9.99E-01,-5.22E-03,3.92E-03,-2.58E-02,1.83E-01,-1.38E-01,4.51E-04,-1.94E-02,-5.62E-02,7.69E-02
,,,,,,,,,,,,,,1.20E+01,7.36E-01,9.99E-01,-3.26E-03,5.35E-03,-2.75E-02,1.87E-01,-1.39E-01,4.44E-04,-2.37E-02,-5.84E-02,7.32E-02
,,,,,,,,,,,,,,1.20E+01,7.36E-01,9.99E-01,-3.26E-03,5.35E-03,-2.75E-02,1.85E-01,-1.37E-01,4.10E-04,-3.53E-02,-6.60E-02,7.32E-02
,,,,,,,,,,,,,,1.20E+01,7.30E-01,9.99E-01,-5.35E-03,8.14E-03,-2.71E-02,1.89E-01,-1.38E-01,3.93E-04,-4.47E-02,-7.01E-02,7.37E-02
,,,,,,,,,,,,,,1.20E+01,7.30E-01,9.99E-01,-5.35E-03,8.14E-03,-2.71E-02,1.88E-01,-1.35E-01,3.40E-04,-5.09E-02,-8.13E-02,7.35E-02
,,,,,,,,,,,,,,1.20E+01,7.25E-01,9.99E-01,-5.92E-03,7.25E-03,-2.58E-02,1.91E-01,-1.35E-01,3.07E-04,-5.72E-02,-9.21E-02,7.32E-02
,,,,,,,,,,,,,,1.20E+01,7.25E-01,9.99E-01,-5.92E-03,7.25E-03,-2.58E-02,1.91E-01,-1.34E-01,2.81E-04,-6.02E-02,-9.73E-02,7.23E-02
,,,,,,,,,,,,,,1.20E+01,7.20E-01,9.99E-01,-3.84E-03,5.10E-03,-2.87E-02,1.93E-01,-1.33E-01,2.41E-04,-6.90E-02,-1.12E-01,7.02E-02
,,,,,,,,,,,,,,1.20E+01,7.20E-01,9.99E-01,-3.84E-03,5.10E-03,-2.87E-02,1.92E-01,-1.32E-01,2.20E-04,-7.37E-02,-1.16E-01,7.13E-02
,,,,,,,,,,,,,,1.20E+01,7.15E-01,9.99E-01,-5.02E-03,4.25E-03,-2.67E-02,1.95E-01,-1.31E-01,1.97E-04,-8.59E-02,-1.27E-01,7.35E-02
,,,,,,,,,,,,,,1.20E+01,7.15E-01,9.99E-01,-5.02E-03,4.25E-03,-2.67E-02,1.94E-01,-1.30E-01,1.73E-04,-8.90E-02,-1.31E-01,7.29E-02
,,,,,,,,,,,,,,1.20E+01,7.10E-01,9.99E-01,-5.73E-03,4.42E-03,-2.76E-02,1.96E-01,-1.29E-01,1.63E-04,-9.61E-02,-1.40E-01,7.10E-02
,,,,,,,,,,,,,,1.20E+01,7.10E-01,9.99E-01,-5.73E-03,4.42E-03,-2.76E-02,1.94E-01,-1.26E-01,2.55E-04,-5.79E-02,-1.19E-01,7.70E-02
,,,,,,,,,,,,,,1.20E+01,7.05E-01,1.00E+00,-9.58E-03,-3.61E-04,-3.02E-02,1.97E-01,-1.26E-01,3.92E-04,-2.98E-02,-1.05E-01,7.89E-02
,,,,,,,,,,,,,,1.20E+01,7.05E-01,1.00E+00,-9.58E-03,-3.61E-04,-3.02E-02,1.95E-01,-1.24E-01,4.18E-04,-1.78E-02,-9.70E-02,8.15E-02
,,,,,,,,,,,,,,1.20E+01,7.01E-01,1.00E+00,-6.10E-03,5.28E-04,-2.90E-02,1.96E-01,-1.23E-01,5.19E-04,1.09E-02,-7.69E-02,8.62E-02
,,,,,,,,,,,,,,1.20E+01,7.01E-01,1.00E+00,-6.10E-03,5.28E-04,-2.90E-02,1.94E-01,-1.20E-01,5.20E-04,1.40E-02,-7.15E-02,8.53E-02
,,,,,,,,,,,,,,1.20E+01,6.96E-01,1.00E+00,-6.84E-03,1.70E-03,-2.91E-02,1.96E-01,-1.20E-01,5.23E-04,1.47E-02,-6.85E-02,8.44E-02
,,,,,,,,,,,,,,1.20E+01,6.96E-01,1.00E+00,-6.84E-03,1.70E-03,-2.91E-02,1.95E-01,-1.19E-01,5.08E-04,1.46E-02,-6.88E-02,8.41E-02
,,,,,,,,,,,,,,1.20E+01,6.91E-01,1.00E+00,-5.81E-03,1.48E-04,-2.89E-02,1.96E-01,-1.18E-01,4.75E-04,1.30E-02,-7.11E-02,8.32E-02
,,,,,,,,,,,,,,1.20E+01,6.91E-01,1.00E+00,-5.81E-03,1.48E-04,-2.89E-02,1.95E-01,-1.16E-01,4.57E-04,1.07E-02,-7.20E-02,8.27E-02
,,,,,,,,,,,,,,1.20E+01,6.86E-01,1.00E+00,-4.34E-03,1.55E-03,-2.61E-02,1.96E-01,-1.16E-01,4.09E-04,3.88E-03,-7.53E-02,8.15E-02
,,,,,,,,,,,,,,1.20E+01,6.82E-01,1.00E+00,-4.22E-03,-2.92E-03,-2.82E-02,1.99E-01,-1.16E-01,3.73E-04,-2.63E-03,-8.32E-02,7.65E-02
,,,,,,,,,,,,,,1.20E+01,6.82E-01,1.00E+00,-4.22E-03,-2.92E-03,-2.82E-02,1.95E-01,-1.14E-01,3.30E-04,-1.20E-02,-8.64E-02,7.65E-02
,,,,,,,,,,,,,,1.20E+01,6.82E-01,1.00E+00,-4.22E-03,-2.92E-03,-2.82E-02,1.95E-01,-1.14E-01,3.30E-04,-1.20E-02,-8.64E-02,7.65E-02
,,,,,,,,,,,,,,1.21E+01,6.77E-01,1.00E+00,-6.77E-04,-1.55E-04,-2.94E-02,1.95E-01,-1.14E-01,2.64E-04,-2.61E-02,-9.11E-02,7.65E-02
,,,,,,,,,,,,,,1.21E+01,6.77E-01,1.00E+00,-6.77E-04,-1.55E-04,-2.94E-02,1.93E-01,-1.13E-01,2.35E-04,-3.20E-02,-9.44E-02,7.68E-02
,,,,,,,,,,,,,,1.21E+01,6.73E-01,1.00E+00,1.09E-03,-1.29E-03,-2.68E-02,1.94E-01,-1.14E-01,1.75E-04,-4.78E-02,-1.04E-01,7.75E-02
,,,,,,,,,,,,,,1.21E+01,6.73E-01,1.00E+00,1.09E-03,-1.29E-03,-2.68E-02,1.92E-01,-1.13E-01,1.48E-04,-5.41E-02,-1.07E-01,7.60E-02
,,,,,,,,,,,,,,1.21E+01,6.68E-01,1.00E+00,-7.05E-04,-2.52E-03,-2.74E-02,1.93E-01,-1.14E-01,9.46E-05,-7.17E-02,-1.16E-01,7.26E-02
,,,,,,,,,,,,,,1.21E+01,6.68E-01,1.00E+00,-7.05E-04,-2.52E-03,-2.74E-02,1.90E-01,-1.12E-01,4.54E-05,-7.78E-02,-1.21E-01,7.27E-02
,,,,,,,,,,,,,,1.21E+01,6.63E-01,1.00E+00,3.65E-04,-2.18E-03,-2.81E-02,1.92E-01,-1.14E-01,3.81E-05,-8.10E-02,-1.24E-01,7.24E-02
,,,,,,,,,,,,,,1.21E+01,6.63E-01,1.00E+00,3.65E-04,-2.18E-03,-2.81E-02,1.90E-01,-1.13E-01,8.46E-05,-6.28E-02,-1.12E-01,7.57E-02
,,,,,,,,,,,,,,1.21E+01,6.59E-01,1.00E+00,-8.45E-04,-3.67E-03,-2.82E-02,1.90E-01,-1.14E-01,2.29E-04,-2.30E-02,-8.45E-02,8.15E-02
,,,,,,,,,,,,,,1.21E+01,6.59E-01,1.00E+00,-8.45E-04,-3.67E-03,-2.82E-02,1.88E-01,-1.13E-01,2.48E-04,-1.48E-02,-7.78E-02,8.22E-02
,,,,,,,,,,,,,,1.21E+01,6.54E-01,1.00E+00,-4.87E-04,-3.98E-03,-2.88E-02,1.88E-01,-1.13E-01,2.98E-04,1.93E-03,-6.21E-02,8.29E-02
,,,,,,,,,,,,,,1.21E+01,6.54E-01,1.00E+00,-4.87E-04,-3.98E-03,-2.88E-02,1.88E-01,-1.13E-01,2.98E-04,1.93E-03,-6.21E-02,8.29E-02
,,,,,,,,,,,,,,1.21E+01,6.50E-01,1.00E+00,4.14E-03,-3.64E-03,-2.68E-02,1.87E-01,-1.15E-01,2.89E-04,5.47E-03,-5.19E-02,8.22E-02
,,,,,,,,,,,,,,1.21E+01,6.45E-01,1.00E+00,3.64E-03,-3.08E-03,-2.78E-02,1.88E-01,-1.17E-01,2.58E-04,-4.32E-03,-5.02E-02,7.82E-02
,,,,,,,,,,,,,,1.21E+01,6.45E-01,1.00E+00,3.64E-03,-3.08E-03,-2.78E-02,1.87E-01,-1.17E-01,2.39E-04,-1.00E-02,-5.18E-02,7.76E-02
,,,,,,,,,,,,,,1.21E+01,6.40E-01,1.00E+00,6.09E-03,-3.86E-03,-2.83E-02,1.87E-01,-1.19E-01,1.74E-04,-2.22E-02,-5.60E-02,7.61E-02
,,,,,,,,,,,,,,1.21E+01,6.40E-01,1.00E+00,6.09E-03,-3.86E-03,-2.83E-02,1.83E-01,-1.18E-01,1.38E-04,-3.61E-02,-5.97E-02,7.58E-02
,,,,,,,,,,,,,,1.21E+01,6.36E-01,1.00E+00,7.10E-03,-2.57E-03,-2.79E-02,1.85E-01,-1.21E-01,9.97E-05,-4.51E-02,-6.07E-02,7.62E-02
,,,,,,,,,,,,,,1.21E+01,6.36E-01,1.00E+00,7.10E-03,-2.57E-03,-2.79E-02,1.82E-01,-1.21E-01,5.42E-05,-5.95E-02,-6.71E-02,7.52E-02
,,,,,,,,,,,,,,1.21E+01,6.36E-01,1.00E+00,7.10E-03,-2.57E-03,-2.79E-02,1.82E-01,-1.21E-01,5.42E-05,-5.95E-02,-6.71E-02,7.52E-02
,,,,,,,,,,,,,,1.21E+01,6.31E-01,1.00E+00,9.32E-03,-5.11E-03,-2.62E-02,1.80E-01,-1.24E-01,-2.32E-05,-8.17E-02,-7.74E-02,7.40E-02
,,,,,,,,,,,,,,1.21E+01,6.31E-01,1.00E+00,9.32E-03,-5.11E-03,-2.62E-02,1.77E-01,-1.24E-01,-4.65E-05,-9.48E-02,-8.00E-02,7.17E-02
,,,,,,,,,,,,,,1.21E+01,6.26E-01,1.00E+00,9.76E-03,-2.08E-03,-2.51E-02,1.78E-01,-1.28E-01,-6.82E-05,-1.04E-01,-7.92E-02,7.11E-02
,,,,,,,,,,,,,,1.21E+01,6.26E-01,1.00E+00,9.76E-03,-2.08E-03,-2.51E-02,1.76E-01,-1.28E-01,-1.13E-04,-1.18E-01,-8.66E-02,6.84E-02
,,,,,,,,,,,,,,1.21E+01,6.21E-01,1.00E+00,8.74E-03,-3.04E-03,-2.63E-02,1.77E-01,-1.31E-01,-7.94E-05,-1.07E-01,-7.90E-02,6.98E-02
,,,,,,,,,,,,,,1.21E+01,6.21E-01,1.00E+00,8.74E-03,-3.04E-03,-2.63E-02,1.76E-01,-1.31E-01,-3.05E-05,-9.31E-02,-6.91E-02,7.20E-02
,,,,,,,,,,,,,,1.21E+01,6.16E-01,1.00E+00,8.44E-03,-2.78E-03,-2.70E-02,1.76E-01,-1.34E-01,8.68E-05,-6.43E-02,-4.53E-02,7.56E-02
,,,,,,,,,,,,,,1.22E+01,6.11E-01,1.00E+00,7.34E-03,-2.68E-03,-2.57E-02,1.78E-01,-1.37E-01,1.13E-04,-5.59E-02,-3.53E-02,7.75E-02
,,,,,,,,,,,,,,1.22E+01,6.11E-01,1.00E+00,7.34E-03,-2.68E-03,-2.57E-02,1.77E-01,-1.37E-01,1.23E-04,-5.51E-02,-3.32E-02,7.65E-02
,,,,,,,,,,,,,,1.22E+01,6.05E-01,1.00E+00,8.27E-03,-2.52E-03,-2.74E-02,1.77E-01,-1.40E-01,1.19E-04,-5.21E-02,-2.69E-02,7.30E-02
,,,,,,,,,,,,,,1.22E+01,6.05E-01,1.00E+00,8.27E-03,-2.52E-03,-2.74E-02,1.74E-01,-1.40E-01,1.20E-04,-5.88E-02,-2.73E-02,7.35E-02
,,,,,,,,,,,,,,1.22E+01,6.00E-01,1.00E+00,1.16E-02,-3.12E-03,-2.69E-02,1.76E-01,-1.44E-01,8.04E-05,-6.79E-02,-2.91E-02,7.32E-02
,,,,,,,,,,,,,,1.22E+01,6.00E-01,1.00E+00,1.16E-02,-3.12E-03,-2.69E-02,1.73E-01,-1.44E-01,7.74E-05,-8.14E-02,-3.11E-02,7.22E-02
,,,,,,,,,,,,,,1.22E+01,5.95E-01,1.00E+00,1.20E-02,4.25E-04,-2.69E-02,1.75E-01,-1.48E-01,4.26E-05,-9.09E-02,-2.93E-02,7.17E-02
,,,,,,,,,,,,,,1.22E+01,5.95E-01,1.00E+00,1.20E-02,4.25E-04,-2.69E-02,1.72E-01,-1.48E-01,1.70E-05,-1.05E-01,-3.69E-02,7.08E-02
,,,,,,,,,,,,,,1.22E+01,5.89E-01,1.00E+00,1.00E-02,1.89E-03,-2.77E-02,1.75E-01,-1.52E-01,-3.56E-05,-1.17E-01,-4.13E-02,7.00E-02
,,,,,,,,,,,,,,1.22E+01,5.89E-01,1.00E+00,1.00E-02,1.89E-03,-2.77E-02,1.73E-01,-1.52E-01,-6.57E-05,-1.28E-01,-5.07E-02,7.05E-02
,,,,,,,,,,,,,,1.22E+01,5.84E-01,1.00E+00,1.01E-02,1.22E-03,-2.79E-02,1.76E-01,-1.55E-01,-1.14E-04,-1.36E-01,-5.80E-02,7.09E-02
,,,,,,,,,,,,,,1.22E+01,5.84E-01,1.00E+00,1.01E-02,1.22E-03,-2.79E-02,1.73E-01,-1.55E-01,-1.37E-04,-1.48E-01,-6.66E-02,7.08E-02
,,,,,,,,,,,,,,1.22E+01,5.78E-01,1.00E+00,5.34E-03,4.04E-04,-2.55E-02,1.76E-01,-1.58E-01,-1.78E-04,-1.59E-01,-7.50E-02,7.10E-02
,,,,,,,,,,,,,,1.22E+01,5.78E-01,1.00E+00,7.27E-03,2.69E-03,-2.77E-02,1.73E-01,-1.57E-01,-1.95E-04,-1.63E-01,-8.07E-02,6.74E-02
,,,,,,,,,,,,,,1.22E+01,5.72E-01,9.99E-01,7.27E-03,2.69E-03,-2.77E-02,1.76E-01,-1.60E-01,-2.35E-04,-1.73E-01,-9.03E-02,6.82E-02
,,,,,,,,,,,,,,1.22E+01,5.66E-01,9.99E-01,4.26E-03,2.03E-03,-2.68E-02,1.79E-01,-1.63E-01,-2.63E-04,-1.85E-01,-9.99E-02,6.93E-02
,,,,,,,,,,,,,,1.22E+01,5.66E-01,9.99E-01,4.26E-03,2.03E-03,-2.68E-02,1.77E-01,-1.62E-01,-1.49E-04,-1.50E-01,-8.20E-02,7.38E-02
,,,,,,,,,,,,,,1.22E+01,5.61E-01,1.00E+00,2.23E-03,1.75E-03,-2.69E-02,1.80E-01,-1.64E-01,-4.23E-05,-1.24E-01,-6.70E-02,7.62E-02
,,,,,,,,,,,,,,1.22E+01,5.61E-01,1.00E+00,2.23E-03,1.75E-03,-2.69E-02,1.78E-01,-1.62E-01,1.79E-05,-1.10E-01,-5.84E-02,7.66E-02
,,,,,,,,,,,,,,1.22E+01,5.55E-01,1.00E+00,8.58E-04,3.43E-05,-2.89E-02,1.80E-01,-1.64E-01,5.73E-05,-1.01E-01,-5.33E-02,7.63E-02
,,,,,,,,,,,,,,1.22E+01,5.49E-01,9.99E-01,1.08E-04,1.04E-03,-2.70E-02,1.83E-01,-1.66E-01,7.73E-05,-9.64E-02,-4.81E-02,7.91E-02
,,,,,,,,,,,,,,1.22E+01,5.49E-01,9.99E-01,1.08E-04,1.04E-03,-2.70E-02,1.80E-01,-1.64E-01,8.80E-05,-9.75E-02,-4.91E-02,7.69E-02
,,,,,,,,,,,,,,1.22E+01,5.49E-01,9.99E-01,1.08E-04,1.04E-03,-2.70E-02,1.78E-01,-1.62E-01,1.02E-04,-9.72E-02,-4.93E-02,7.57E-02
,,,,,,,,,,,,,,1.22E+01,5.43E-01,9.99E-01,7.77E-04,-8.01E-04,-2.87E-02,1.80E-01,-1.64E-01,9.14E-05,-9.96E-02,-5.13E-02,7.45E-02
,,,,,,,,,,,,,,1.22E+01,5.43E-01,9.99E-01,7.77E-04,-8.01E-04,-2.87E-02,1.78E-01,-1.61E-01,1.01E-04,-1.05E-01,-5.24E-02,7.51E-02
,,,,,,,,,,,,,,1.22E+01,5.37E-01,9.99E-01,1.52E-03,3.64E-03,-2.83E-02,1.80E-01,-1.63E-01,7.25E-05,-1.11E-01,-5.39E-02,7.52E-02
,,,,,,,,,,,,,,1.22E+01,5.37E-01,9.99E-01,1.52E-03,3.64E-03,-2.83E-02,1.78E-01,-1.61E-01,5.29E-05,-1.19E-01,-6.13E-02,7.46E-02
,,,,,,,,,,,,,,1.23E+01,5.31E-01,9.99E-01,7.53E-04,4.48E-03,-2.84E-02,1.82E-01,-1.63E-01,1.07E-05,-1.28E-01,-6.86E-02,7.41E-02
,,,,,,,,,,,,,,1.23E+01,5.31E-01,9.99E-01,7.53E-04,4.48E-03,-2.84E-02,1.80E-01,-1.61E-01,-1.30E-05,-1.35E-01,-7.71E-02,7.38E-02
,,,,,,,,,,,,,,1.23E+01,5.25E-01,9.99E-01,-2.84E-04,4.81E-03,-2.94E-02,1.83E-01,-1.63E-01,-4.99E-05,-1.43E-01,-8.54E-02,7.35E-02
,,,,,,,,,,,,,,1.23E+01,5.19E-01,9.99E-01,-2.42E-03,3.90E-03,-2.56E-02,1.87E-01,-1.65E-01,-7.62E-05,-1.51E-01,-9.45E-02,7.70E-02
,,,,,,,,,,,,,,1.23E+01,5.19E-01,9.99E-01,-2.42E-03,3.90E-03,-2.56E-02,1.85E-01,-1.62E-01,-1.09E-04,-1.58E-01,-1.04E-01,7.24E-02
,,,,,,,,,,,,,,1.23E+01,5.13E-01,9.99E-01,-4.27E-03,3.30E-03,-2.69E-02,1.88E-01,-1.63E-01,-1.18E-04,-1.61E-01,-1.12E-01,7.00E-02
,,,,,,,,,,,,,,1.23E+01,5.13E-01,9.99E-01,-4.27E-03,3.30E-03,-2.69E-02,1.86E-01,-1.60E-01,-3.59E-06,-1.24E-01,-9.25E-02,7.48E-02
,,,,,,,,,,,,,,1.23E+01,5.07E-01,9.99E-01,-4.63E-03,2.00E-03,-2.76E-02,1.89E-01,-1.61E-01,1.04E-04,-9.96E-02,-7.89E-02,7.67E-02
,,,,,,,,,,,,,,1.23E+01,5.02E-01,9.99E-01,-5.51E-03,2.67E-03,-2.96E-02,1.91E-01,-1.62E-01,1.69E-04,-8.38E-02,-6.77E-02,7.67E-02
,,,,,,,,,,,,,,1.23E+01,5.02E-01,9.99E-01,-5.51E-03,2.67E-03,-2.96E-02,1.89E-01,-1.58E-01,1.98E-04,-7.60E-02,-6.36E-02,7.91E-02
,,,,,,,,,,,,,,1.23E+01,5.02E-01,9.99E-01,-5.51E-03,2.67E-03,-2.96E-02,1.87E-01,-1.55E-01,2.25E-04,-6.89E-02,-5.98E-02,8.06E-02
,,,,,,,,,,,,,,1.23E+01,4.96E-01,9.99E-01,-5.94E-03,3.69E-03,-2.61E-02,1.90E-01,-1.56E-01,2.27E-04,-6.57E-02,-5.81E-02,8.12E-02
,,,,,,,,,,,,,,1.23E+01,4.96E-01,9.99E-01,-5.94E-03,3.69E-03,-2.61E-02,1.88E-01,-1.52E-01,2.29E-04,-6.47E-02,-5.95E-02,7.78E-02
,,,,,,,,,,,,,,1.23E+01,4.90E-01,9.99E-01,-5.35E-03,3.67E-03,-2.75E-02,1.91E-01,-1.53E-01,2.08E-04,-6.61E-02,-6.22E-02,7.53E-02
,,,,,,,,,,,,,,1.23E+01,4.90E-01,9.99E-01,-5.35E-03,3.67E-03,-2.75E-02,1.89E-01,-1.50E-01,1.98E-04,-6.95E-02,-6.61E-02,7.50E-02
,,,,,,,,,,,,,,1.23E+01,4.84E-01,9.99E-01,-5.44E-03,5.25E-03,-2.83E-02,1.93E-01,-1.50E-01,1.66E-04,-7.40E-02,-7.05E-02,7.45E-02
,,,,,,,,,,,,,,1.23E+01,4.84E-01,9.99E-01,-2.98E-03,5.99E-03,-2.74E-02,1.91E-01,-1.47E-01,1.42E-04,-7.72E-02,-7.70E-02,7.55E-02
,,,,,,,,,,,,,,1.23E+01,4.79E-01,9.99E-01,-2.98E-03,5.99E-03,-2.74E-02,1.95E-01,-1.49E-01,1.03E-04,-8.70E-02,-8.49E-02,7.40E-02
,,,,,,,,,,,,,,1.23E+01,4.73E-01,9.99E-01,-2.56E-03,3.14E-03,-2.76E-02,1.98E-01,-1.50E-01,7.22E-05,-9.56E-02,-9.50E-02,7.29E-02
,,,,,,,,,,,,,,1.23E+01,4.73E-01,9.99E-01,-2.56E-03,3.14E-03,-2.76E-02,1.96E-01,-1.47E-01,4.26E-05,-1.08E-01,-1.03E-01,7.19E-02
,,,,,,,,,,,,,,1.23E+01,4.68E-01,9.99E-01,-1.88E-03,5.15E-03,-2.65E-02,1.99E-01,-1.49E-01,3.15E-05,-1.17E-01,-1.07E-01,7.23E-02
,,,,,,,,,,,,,,1.23E+01,4.67E-01,9.99E-01,-1.88E-03,5.15E-03,-2.65E-02,1.97E-01,-1.46E-01,-1.36E-05,-1.29E-01,-1.17E-01,7.02E-02
,,,,,,,,,,,,,,1.23E+01,4.62E-01,9.99E-01,-2.82E-03,5.53E-03,-2.86E-02,2.01E-01,-1.47E-01,3.62E-05,-1.16E-01,-1.12E-01,7.21E-02
,,,,,,,,,,,,,,1.23E+01,4.57E-01,9.99E-01,-4.88E-03,3.76E-03,-2.95E-02,2.04E-01,-1.48E-01,1.52E-04,-8.98E-02,-9.82E-02,7.67E-02
,,,,,,,,,,,,,,1.23E+01,4.56E-01,9.99E-01,-4.89E-03,3.76E-03,-2.95E-02,2.02E-01,-1.45E-01,2.05E-04,-7.06E-02,-8.78E-02,8.06E-02
,,,,,,,,,,,,,,1.23E+01,4.56E-01,9.99E-01,-4.89E-03,3.76E-03,-2.95E-02,2.00E-01,-1.42E-01,2.47E-04,-5.64E-02,-7.94E-02,8.25E-02
,,,,,,,,,,,,,,1.24E+01,4.51E-01,9.99E-01,-4.70E-03,3.39E-03,-2.80E-02,2.03E-01,-1.43E-01,3.01E-04,-4.40E-02,-7.19E-02,8.47E-02
,,,,,,,,,,,,,,1.24E+01,4.51E-01,9.99E-01,-4.70E-03,3.39E-03,-2.80E-02,2.01E-01,-1.40E-01,3.08E-04,-4.13E-02,-6.97E-02,8.25E-02
,,,,,,,,,,,,,,1.24E+01,4.46E-01,9.99E-01,-4.59E-03,1.89E-03,-2.58E-02,2.04E-01,-1.41E-01,3.23E-04,-3.79E-02,-6.83E-02,8.26E-02
,,,,,,,,,,,,,,1.24E+01,4.46E-01,9.99E-01,-4.59E-03,1.89E-03,-2.58E-02,2.02E-01,-1.38E-01,3.15E-04,-4.10E-02,-6.89E-02,7.83E-02
,,,,,,,,,,,,,,1.24E+01,4.40E-01,9.99E-01,-3.15E-03,2.89E-03,-2.55E-02,2.05E-01,-1.39E-01,3.01E-04,-4.55E-02,-7.07E-02,7.52E-02
,,,,,,,,,,,,,,1.24E+01,4.40E-01,9.99E-01,-3.15E-03,2.89E-03,-2.55E-02,2.03E-01,-1.38E-01,2.87E-04,-4.94E-02,-7.30E-02,7.38E-02
,,,,,,,,,,,,,,1.24E+01,4.35E-01,9.99E-01,-2.23E-03,1.44E-03,-2.52E-02,2.05E-01,-1.38E-01,2.50E-04,-6.04E-02,-8.05E-02,7.06E-02
,,,,,,,,,,,,,,1.24E+01,4.29E-01,1.00E+00,-1.33E-03,1.31E-03,-2.80E-02,2.08E-01,-1.40E-01,2.32E-04,-6.78E-02,-8.47E-02,6.71E-02
,,,,,,,,,,,,,,1.24E+01,4.29E-01,1.00E+00,-1.33E-03,1.31E-03,-2.80E-02,2.05E-01,-1.37E-01,1.88E-04,-8.05E-02,-9.19E-02,6.91E-02
,,,,,,,,,,,,,,1.24E+01,4.24E-01,1.00E+00,1.53E-04,2.91E-03,-2.69E-02,2.08E-01,-1.39E-01,1.54E-04,-9.23E-02,-9.89E-02,7.01E-02
,,,,,,,,,,,,,,1.24E+01,4.24E-01,1.00E+00,1.53E-04,2.91E-03,-2.69E-02,2.06E-01,-1.37E-01,1.01E-04,-1.05E-01,-1.08E-01,6.96E-02
,,,,,,,,,,,,,,1.24E+01,4.19E-01,1.00E+00,-3.30E-03,1.03E-03,-2.81E-02,2.09E-01,-1.38E-01,7.39E-05,-1.15E-01,-1.17E-01,6.95E-02
,,,,,,,,,,,,,,1.24E+01,4.19E-01,1.00E+00,-3.30E-03,1.03E-03,-2.81E-02,2.07E-01,-1.37E-01,4.90E-05,-1.18E-01,-1.21E-01,7.02E-02
,,,,,,,,,,,,,,1.24E+01,4.13E-01,1.00E+00,-2.56E-03,5.23E-04,-2.73E-02,2.08E-01,-1.37E-01,8.78E-05,-1.04E-01,-1.17E-01,7.47E-02
,,,,,,,,,,,,,,1.24E+01,4.08E-01,1.00E+00,-3.80E-03,9.23E-04,-2.77E-02,2.11E-01,-1.38E-01,2.14E-04,-7.55E-02,-9.77E-02,7.76E-02
,,,,,,,,,,,,,,1.24E+01,4.08E-01,1.00E+00,-3.80E-03,9.23E-04,-2.77E-02,2.08E-01,-1.35E-01,2.49E-04,-5.74E-02,-8.71E-02,7.92E-02
,,,,,,,,,,,,,,1.24E+01,4.08E-01,1.00E+00,-3.80E-03,9.23E-04,-2.77E-02,2.07E-01,-1.34E-01,2.64E-04,-4.99E-02,-8.24E-02,7.97E-02
,,,,,,,,,,,,,,1.24E+01,4.04E-01,1.00E+00,-3.09E-03,-1.05E-03,-2.75E-02,2.08E-01,-1.34E-01,3.08E-04,1.40E-02,-7.40E-02,8.65E-02
,,,,,,,,,,,,,,1.24E+01,4.03E-01,1.00E+00,-3.09E-03,-1.05E-03,-2.75E-02,2.06E-01,-1.33E-01,3.10E-04,8.35E-03,-7.14E-02,8.42E-02
,,,,,,,,,,,,,,1.24E+01,3.98E-01,1.00E+00,-3.41E-03,2.19E-04,-2.72E-02,2.07E-01,-1.33E-01,3.13E-04,-7.44E-03,-6.60E-02,7.93E-02
,,,,,,,,,,,,,,1.24E+01,3.93E-01,1.00E+00,-2.53E-03,-1.04E-03,-2.76E-02,2.10E-01,-1.34E-01,2.94E-04,-1.51E-02,-6.73E-02,7.72E-02
,,,,,,,,,,,,,,1.24E+01,3.93E-01,1.00E+00,-2.53E-03,-1.04E-03,-2.76E-02,2.06E-01,-1.32E-01,2.59E-04,-2.77E-02,-7.04E-02,7.59E-02
,,,,,,,,,,,,,,1.24E+01,3.87E-01,1.00E+00,5.07E-04,-2.57E-04,-2.67E-02,2.09E-01,-1.33E-01,2.36E-04,-3.33E-02,-7.14E-02,7.61E-02
,,,,,,,,,,,,,,1.24E+01,3.87E-01,1.00E+00,5.07E-04,-2.57E-04,-2.67E-02,2.06E-01,-1.31E-01,1.88E-04,-4.94E-02,-7.73E-02,7.36E-02
,,,,,,,,,,,,,,1.25E+01,3.82E-01,1.00E+00,2.45E-04,-2.25E-03,-2.67E-02,2.08E-01,-1.33E-01,1.49E-04,-6.34E-02,-8.40E-02,7.21E-02
,,,,,,,,,,,,,,1.25E+01,3.82E-01,1.00E+00,2.45E-04,-2.25E-03,-2.67E-02,2.05E-01,-1.31E-01,1.08E-04,-7.52E-02,-8.87E-02,7.11E-02
,,,,,,,,,,,,,,1.25E+01,3.77E-01,1.00E+00,-2.89E-03,-5.77E-04,-2.49E-02,2.07E-01,-1.33E-01,7.02E-05,-8.54E-02,-9.36E-02,7.07E-02
,,,,,,,,,,,,,,1.25E+01,3.72E-01,1.00E+00,-4.65E-03,-9.74E-04,-2.66E-02,2.09E-01,-1.34E-01,3.35E-05,-9.18E-02,-1.01E-01,6.76E-02
,,,,,,,,,,,,,,1.25E+01,3.72E-01,1.00E+00,-4.65E-03,-9.74E-04,-2.66E-02,2.06E-01,-1.31E-01,-3.02E-05,-9.75E-02,-1.10E-01,6.84E-02
,,,,,,,,,,,,,,1.25E+01,3.67E-01,1.00E+00,-8.08E-03,-2.29E-03,-2.83E-02,2.08E-01,-1.31E-01,-5.23E-05,-9.93E-02,-1.17E-01,6.95E-02
,,,,,,,,,,,,,,1.25E+01,3.67E-01,1.00E+00,-8.08E-03,-2.29E-03,-2.83E-02,2.06E-01,-1.30E-01,-5.97E-06,-7.72E-02,-1.06E-01,7.38E-02
,,,,,,,,,,,,,,1.25E+01,3.62E-01,1.00E+00,-8.42E-03,-1.79E-03,-2.91E-02,2.07E-01,-1.28E-01,1.27E-04,-2.79E-02,-8.03E-02,8.13E-02
,,,,,,,,,,,,,,1.25E+01,3.62E-01,1.00E+00,-8.42E-03,-1.79E-03,-2.91E-02,2.04E-01,-1.24E-01,1.58E-04,-8.86E-03,-7.04E-02,8.36E-02
,,,,,,,,,,,,,,1.25E+01,3.62E-01,1.00E+00,-8.42E-03,-1.79E-03,-2.91E-02,2.00E-01,-1.21E-01,1.84E-04,6.44E-03,-6.16E-02,8.48E-02
,,,,,,,,,,,,,,1.25E+01,3.57E-01,1.00E+00,-7.52E-03,-3.48E-03,-2.67E-02,2.02E-01,-1.21E-01,2.07E-04,1.62E-02,-5.61E-02,8.51E-02
,,,,,,,,,,,,,,1.25E+01,3.57E-01,1.00E+00,-7.52E-03,-3.48E-03,-2.67E-02,1.99E-01,-1.18E-01,2.11E-04,2.03E-02,-5.16E-02,8.24E-02
,,,,,,,,,,,,,,1.25E+01,3.62E-01,1.00E+00,-6.53E-03,-4.24E-03,-2.68E-02,2.00E-01,-1.12E-01,2.13E-04,2.52E-02,-4.75E-02,8.06E-02
,,,,,,,,,,,,,,1.25E+01,3.62E-01,1.00E+00,-6.53E-03,-4.24E-03,-2.68E-02,1.98E-01,-1.10E-01,2.07E-04,2.98E-02,-4.71E-02,8.04E-02
,,,,,,,,,,,,,,1.25E+01,3.47E-01,1.00E+00,-7.25E-03,-3.16E-03,-2.79E-02,1.99E-01,-1.16E-01,1.70E-04,3.31E-02,-4.70E-02,7.89E-02
,,,,,,,,,,,,,,1.25E+01,3.47E-01,1.00E+00,-7.25E-03,-3.16E-03,-2.79E-02,1.97E-01,-1.15E-01,1.54E-04,2.91E-02,-4.87E-02,7.86E-02
,,,,,,,,,,,,,,1.25E+01,3.43E-01,1.00E+00,-5.39E-03,-2.50E-03,-2.76E-02,1.97E-01,-1.14E-01,9.49E-05,1.84E-02,-5.40E-02,7.78E-02
,,,,,,,,,,,,,,1.25E+01,3.24E-01,1.00E+00,-4.89E-03,-3.93E-03,-2.57E-02,2.11E-01,-1.24E-01,5.14E-05,1.05E-02,-5.95E-02,7.84E-02
,,,,,,,,,,,,,,1.25E+01,3.24E-01,1.00E+00,-4.89E-03,-3.93E-03,-2.57E-02,2.08E-01,-1.22E-01,-4.13E-05,-1.82E-02,-7.57E-02,7.30E-02
,,,,,,,,,,,,,,1.25E+01,3.24E-01,1.00E+00,-4.89E-03,-3.93E-03,-2.57E-02,2.06E-01,-1.20E-01,-7.92E-05,-2.89E-02,-8.22E-02,7.13E-02
,,,,,,,,,,,,,,1.25E+01,3.33E-01,1.00E+00,-3.69E-03,-2.45E-03,-2.66E-02,1.94E-01,-1.10E-01,-1.68E-04,-4.91E-02,-9.60E-02,6.87E-02
,,,,,,,,,,,,,,1.25E+01,3.29E-01,1.00E+00,-4.71E-03,-3.22E-03,-2.83E-02,1.96E-01,-1.11E-01,-1.82E-04,-5.04E-02,-1.00E-01,7.03E-02
,,,,,,,,,,,,,,1.25E+01,3.29E-01,1.00E+00,-4.71E-03,-3.22E-03,-2.83E-02,1.94E-01,-1.10E-01,-1.98E-04,-5.11E-02,-1.03E-01,7.18E-02
,,,,,,,,,,,,,,1.25E+01,3.24E-01,1.00E+00,-2.35E-03,-5.00E-03,-2.85E-02,1.94E-01,-1.10E-01,-2.20E-04,-5.04E-02,-1.09E-01,7.51E-02
,,,,,,,,,,,,,,1.25E+01,3.24E-01,1.00E+00,-2.35E-03,-5.00E-03,-2.85E-02,1.90E-01,-1.08E-01,-2.48E-04,-5.84E-02,-1.13E-01,7.55E-02
,,,,,,,,,,,,,,1.26E+01,3.20E-01,1.00E+00,-5.19E-03,-4.41E-03,-2.76E-02,1.92E-01,-1.08E-01,-2.46E-04,-6.58E-02,-1.14E-01,7.66E-02
,,,,,,,,,,,,,,1.26E+01,3.20E-01,1.00E+00,-5.19E-03,-4.41E-03,-2.76E-02,1.88E-01,-1.06E-01,-1.40E-04,-2.58E-02,-9.14E-02,8.12E-02
,,,,,,,,,,,,,,1.26E+01,3.15E-01,1.00E+00,-4.61E-03,-6.64E-03,-2.60E-02,1.89E-01,-1.06E-01,-2.24E-05,6.63E-03,-7.29E-02,8.49E-02
,,,,,,,,,,,,,,1.26E+01,3.15E-01,1.00E+00,-4.61E-03,-6.64E-03,-2.60E-02,1.86E-01,-1.04E-01,3.39E-05,2.23E-02,-5.89E-02,8.29E-02
,,,,,,,,,,,,,,1.26E+01,3.24E-01,1.00E+00,-1.32E-03,-5.24E-03,-2.54E-02,1.75E-01,-9.59E-02,8.56E-05,3.75E-02,-4.56E-02,8.17E-02
,,,,,,,,,,,,,,1.26E+01,3.24E-01,1.00E+00,-1.32E-03,-5.24E-03,-2.54E-02,1.71E-01,-9.43E-02,1.48E-04,5.19E-02,-3.08E-02,8.07E-02
,,,,,,,,,,,,,,1.26E+01,3.06E-01,1.00E+00,-7.36E-05,-5.49E-03,-2.60E-02,1.85E-01,-1.05E-01,1.89E-04,6.49E-02,-1.72E-02,7.94E-02
,,,,,,,,,,,,,,1.26E+01,2.64E-01,1.00E+00,-1.10E-04,-4.25E-03,-2.66E-02,1.89E-01,-1.34E-01,1.30E-04,5.15E-02,-1.91E-02,7.61E-02
,,,,,,,,,,,,,,1.26E+01,2.63E-01,1.00E+00,-1.10E-04,-4.25E-03,-2.66E-02,1.86E-01,-1.32E-01,7.68E-05,-1.05E-02,-2.86E-02,6.90E-02
,,,,,,,,,,,,,,1.26E+01,2.98E-01,1.00E+00,2.79E-03,-2.53E-03,-2.84E-02,1.85E-01,-1.06E-01,4.84E-06,-5.70E-02,-3.47E-02,6.39E-02
,,,,,,,,,,,,,,1.26E+01,2.98E-01,1.00E+00,2.79E-03,-2.53E-03,-2.84E-02,1.83E-01,-1.06E-01,-2.01E-05,-5.70E-02,-3.96E-02,6.66E-02
,,,,,,,,,,,,,,1.26E+01,2.93E-01,1.00E+00,1.09E-03,-4.48E-03,-2.63E-02,1.83E-01,-1.07E-01,-9.54E-05,-4.87E-02,-5.18E-02,7.40E-02
,,,,,,,,,,,,,,1.26E+01,2.93E-01,1.00E+00,1.09E-03,-4.48E-03,-2.63E-02,1.83E-01,-1.07E-01,-9.54E-05,-4.87E-02,-5.18E-02,7.40E-02
,,,,,,,,,,,,,,1.26E+01,3.47E-01,1.00E+00,6.70E-04,-4.45E-03,-2.76E-02,1.83E-01,-6.67E-02,-1.71E-04,-8.17E-03,-6.54E-02,7.89E-02
,,,,,,,,,,,,,,1.26E+01,2.85E-01,1.00E+00,1.41E-03,-3.52E-03,-2.54E-02,1.84E-01,-1.10E-01,-1.94E-04,2.57E-02,-6.86E-02,8.46E-02
,,,,,,,,,,,,,,1.26E+01,2.84E-01,1.00E+00,1.41E-03,-3.52E-03,-2.54E-02,1.80E-01,-1.09E-01,-2.45E-04,6.43E-02,-8.02E-02,8.62E-02
,,,,,,,,,,,,,,1.26E+01,2.84E-01,1.00E+00,1.41E-03,-3.52E-03,-2.54E-02,1.78E-01,-1.08E-01,-2.61E-04,4.00E-02,-8.39E-02,7.95E-02
,,,,,,,,,,,,,,1.26E+01,2.80E-01,1.00E+00,4.68E-03,-4.94E-03,-2.76E-02,1.78E-01,-1.10E-01,-2.89E-04,-8.08E-03,-9.29E-02,7.06E-02
,,,,,,,,,,,,,,1.26E+01,2.80E-01,1.00E+00,4.68E-03,-4.94E-03,-2.76E-02,1.78E-01,-1.10E-01,-2.89E-04,-8.08E-03,-9.29E-02,7.06E-02
,,,,,,,,,,,,,,1.26E+01,3.01E-01,1.00E+00,6.27E-03,-4.92E-03,-2.54E-02,1.65E-01,-9.48E-02,-2.98E-04,-4.45E-02,-9.85E-02,7.17E-02
,,,,,,,,,,,,,,1.26E+01,2.56E-01,1.00E+00,5.06E-03,-3.91E-03,-2.56E-02,1.61E-01,-1.26E-01,-2.63E-04,-3.71E-02,-9.50E-02,7.21E-02
,,,,,,,,,,,,,,1.26E+01,2.56E-01,1.00E+00,5.06E-03,-3.91E-03,-2.56E-02,1.60E-01,-1.25E-01,-1.79E-04,-3.95E-02,-7.88E-02,7.18E-02
,,,,,,,,,,,,,,1.26E+01,2.66E-01,1.00E+00,7.77E-03,-7.07E-03,-2.48E-02,1.76E-01,-1.18E-01,6.13E-05,-4.36E-02,-3.66E-02,7.17E-02
,,,,,,,,,,,,,,1.26E+01,2.66E-01,1.00E+00,7.77E-03,-7.07E-03,-2.48E-02,1.72E-01,-1.17E-01,8.91E-05,-3.79E-02,-3.03E-02,7.17E-02
,,,,,,,,,,,,,,1.26E+01,2.61E-01,1.00E+00,8.47E-03,-4.56E-03,-2.49E-02,1.73E-01,-1.21E-01,9.59E-05,-3.21E-02,-2.22E-02,7.16E-02
,,,,,,,,,,,,,,1.27E+01,2.57E-01,1.00E+00,9.29E-03,-5.98E-03,-2.55E-02,1.75E-01,-1.24E-01,6.18E-05,-3.55E-02,-2.40E-02,7.02E-02
,,,,,,,,,,,,,,1.27E+01,2.57E-01,1.00E+00,9.29E-03,-5.98E-03,-2.55E-02,1.71E-01,-1.24E-01,5.57E-05,-4.25E-02,-2.55E-02,6.96E-02
,,,,,,,,,,,,,,1.27E+01,2.52E-01,1.00E+00,8.79E-03,-6.37E-03,-2.54E-02,1.72E-01,-1.27E-01,2.17E-05,-5.16E-02,-2.73E-02,6.93E-02
,,,,,,,,,,,,,,1.27E+01,2.52E-01,1.00E+00,8.79E-03,-6.37E-03,-2.54E-02,1.68E-01,-1.27E-01,9.86E-06,-6.23E-02,-3.10E-02,6.87E-02
,,,,,,,,,,,,,,1.27E+01,2.31E-01,1.00E+00,9.20E-03,-1.81E-03,-2.41E-02,2.01E-01,-1.42E-01,-3.49E-05,-5.98E-02,-3.19E-02,6.98E-02
,,,,,,,,,,,,,,1.27E+01,2.42E-01,1.00E+00,7.73E-03,-4.20E-03,-2.57E-02,1.72E-01,-1.34E-01,-8.10E-05,-5.21E-02,-4.13E-02,6.88E-02
,,,,,,,,,,,,,,1.27E+01,2.42E-01,1.00E+00,7.73E-03,-4.20E-03,-2.57E-02,1.68E-01,-1.34E-01,-2.54E-05,-3.66E-02,-3.33E-02,7.11E-02
,,,,,,,,,,,,,,1.27E+01,2.42E-01,1.00E+00,7.73E-03,-4.20E-03,-2.57E-02,1.65E-01,-1.33E-01,8.84E-05,-1.86E-02,-1.40E-02,7.40E-02
,,,,,,,,,,,,,,1.27E+01,2.37E-01,1.00E+00,6.52E-03,-2.80E-03,-2.20E-02,1.67E-01,-1.36E-01,1.72E-04,-5.30E-03,4.01E-03,7.84E-02
,,,,,,,,,,,,,,1.27E+01,2.37E-01,1.00E+00,6.52E-03,-2.80E-03,-2.20E-02,1.64E-01,-1.36E-01,2.32E-04,6.75E-04,1.29E-02,7.38E-02
,,,,,,,,,,,,,,1.27E+01,2.32E-01,1.00E+00,8.85E-03,-9.12E-04,-2.55E-02,1.66E-01,-1.39E-01,2.46E-04,6.47E-03,2.17E-02,6.78E-02
,,,,,,,,,,,,,,1.27E+01,2.32E-01,1.00E+00,8.85E-03,-9.12E-04,-2.55E-02,1.63E-01,-1.39E-01,2.69E-04,-7.24E-04,2.22E-02,6.91E-02
,,,,,,,,,,,,,,1.27E+01,2.26E-01,1.00E+00,9.95E-03,-9.64E-04,-2.58E-02,1.65E-01,-1.42E-01,2.37E-04,-9.75E-03,2.13E-02,6.96E-02
,,,,,,,,,,,,,,1.27E+01,2.21E-01,9.99E-01,9.61E-03,-2.00E-03,-2.48E-02,1.68E-01,-1.46E-01,2.01E-04,-2.04E-02,1.87E-02,7.06E-02
,,,,,,,,,,,,,,1.27E+01,2.21E-01,9.99E-01,9.61E-03,-2.00E-03,-2.48E-02,1.65E-01,-1.46E-01,2.14E-04,-3.17E-02,1.61E-02,6.99E-02
,,,,,,,,,,,,,,1.27E+01,2.16E-01,9.99E-01,1.15E-02,1.13E-03,-2.55E-02,1.67E-01,-1.49E-01,1.65E-04,-4.65E-02,1.18E-02,6.80E-02
,,,,,,,,,,,,,,1.27E+01,2.16E-01,9.99E-01,1.05E-02,2.49E-04,-2.36E-02,1.65E-01,-1.50E-01,1.60E-04,-6.25E-02,3.43E-03,6.89E-02
,,,,,,,,,,,,,,1.27E+01,2.10E-01,9.99E-01,1.05E-02,2.49E-04,-2.36E-02,1.68E-01,-1.53E-01,1.13E-04,-6.94E-02,2.06E-05,6.88E-02
,,,,,,,,,,,,,,1.27E+01,1.82E-01,9.99E-01,7.64E-03,1.77E-03,-2.56E-02,1.59E-01,-1.73E-01,7.75E-05,-9.03E-02,-9.84E-03,6.37E-02
,,,,,,,,,,,,,,1.27E+01,1.82E-01,9.99E-01,7.64E-03,1.77E-03,-2.56E-02,1.57E-01,-1.72E-01,1.01E-04,-1.16E-01,-1.29E-02,6.16E-02
,,,,,,,,,,,,,,1.27E+01,1.99E-01,9.99E-01,4.79E-03,2.40E-03,-2.46E-02,1.71E-01,-1.59E-01,1.13E-04,-1.51E-01,-1.17E-02,6.08E-02
,,,,,,,,,,,,,,1.27E+01,1.99E-01,9.99E-01,4.79E-03,2.40E-03,-2.46E-02,1.69E-01,-1.57E-01,8.65E-05,-1.46E-01,-2.48E-02,6.28E-02
,,,,,,,,,,,,,,1.27E+01,1.72E-01,9.99E-01,4.01E-03,3.38E-03,-2.56E-02,1.69E-01,-1.75E-01,3.55E-05,-1.41E-01,-3.63E-02,6.39E-02
,,,,,,,,,,,,,,1.27E+01,1.72E-01,9.99E-01,4.01E-03,3.38E-03,-2.56E-02,1.68E-01,-1.73E-01,2.36E-05,-1.69E-01,-4.65E-02,6.18E-02
,,,,,,,,,,,,,,1.27E+01,1.72E-01,9.99E-01,4.01E-03,3.38E-03,-2.56E-02,1.66E-01,-1.71E-01,1.99E-05,-1.90E-01,-5.48E-02,6.09E-02
,,,,,,,,,,,,,,1.27E+01,1.88E-01,9.99E-01,1.11E-04,1.92E-03,-2.55E-02,1.71E-01,-1.58E-01,1.31E-05,-2.07E-01,-6.17E-02,6.10E-02
,,,,,,,,,,,,,,1.27E+01,1.88E-01,9.99E-01,1.11E-04,1.92E-03,-2.55E-02,1.69E-01,-1.56E-01,5.06E-06,-1.89E-01,-7.01E-02,6.47E-02
,,,,,,,,,,,,,,1.27E+01,1.82E-01,9.99E-01,-3.40E-03,3.62E-03,-2.47E-02,1.72E-01,-1.57E-01,6.68E-07,-1.76E-01,-7.54E-02,6.76E-02
,,,,,,,,,,,,,,1.27E+01,1.82E-01,9.99E-01,-3.40E-03,3.62E-03,-2.47E-02,1.70E-01,-1.54E-01,-1.88E-05,-1.66E-01,-8.54E-02,6.73E-02
,,,,,,,,,,,,,,1.28E+01,1.76E-01,9.99E-01,-5.96E-03,4.64E-03,-2.47E-02,1.73E-01,-1.55E-01,-2.37E-05,-1.59E-01,-9.27E-02,6.70E-02
,,,,,,,,,,,,,,1.28E+01,1.76E-01,9.99E-01,-5.96E-03,4.64E-03,-2.47E-02,1.71E-01,-1.52E-01,9.65E-05,-1.11E-01,-7.50E-02,7.19E-02
,,,,,,,,,,,,,,1.28E+01,1.86E-01,9.99E-01,-1.01E-02,4.35E-03,-2.52E-02,2.25E-01,-1.41E-01,9.58E-05,-6.48E-02,-8.19E-02,7.60E-02
,,,,,,,,,,,,,,1.28E+01,1.65E-01,9.99E-01,-1.06E-02,3.27E-03,-2.59E-02,1.77E-01,-1.52E-01,-2.90E-05,-2.10E-02,-1.13E-01,7.83E-02
,,,,,,,,,,,,,,1.28E+01,1.65E-01,9.99E-01,-1.06E-02,3.27E-03,-2.59E-02,1.75E-01,-1.48E-01,-2.44E-05,8.61E-04,-1.16E-01,7.84E-02
,,,,,,,,,,,,,,1.28E+01,1.60E-01,9.99E-01,-1.11E-02,2.85E-03,-2.80E-02,1.78E-01,-1.47E-01,1.27E-04,4.62E-03,-9.80E-02,7.54E-02
,,,,,,,,,,,,,,1.28E+01,1.60E-01,9.99E-01,-1.11E-02,2.85E-03,-2.80E-02,1.76E-01,-1.43E-01,1.95E-04,4.03E-03,-8.72E-02,7.67E-02
,,,,,,,,,,,,,,1.28E+01,1.60E-01,9.99E-01,-1.11E-02,2.85E-03,-2.80E-02,1.76E-01,-1.43E-01,1.95E-04,4.03E-03,-8.72E-02,7.67E-02
,,,,,,,,,,,,,,1.28E+01,1.54E-01,9.99E-01,-9.78E-03,2.13E-03,-2.59E-02,1.77E-01,-1.41E-01,2.88E-04,2.41E-03,-7.55E-02,7.77E-02
,,,,,,,,,,,,,,1.28E+01,1.49E-01,9.99E-01,-8.93E-03,2.63E-03,-2.42E-02,1.79E-01,-1.39E-01,3.22E-04,-6.20E-03,-7.12E-02,7.42E-02
,,,,,,,,,,,,,,1.28E+01,1.49E-01,9.99E-01,-8.93E-03,2.63E-03,-2.42E-02,1.77E-01,-1.35E-01,3.26E-04,-1.24E-02,-7.17E-02,7.12E-02
,,,,,,,,,,,,,,1.28E+01,1.44E-01,9.99E-01,-6.73E-03,2.34E-03,-2.51E-02,1.80E-01,-1.35E-01,3.32E-04,-1.42E-02,-7.17E-02,6.87E-02
,,,,,,,,,,,,,,1.28E+01,1.44E-01,9.99E-01,-6.73E-03,2.34E-03,-2.51E-02,1.78E-01,-1.32E-01,3.28E-04,-2.15E-02,-7.34E-02,6.74E-02
,,,,,,,,,,,,,,1.28E+01,1.44E-01,9.99E-01,-6.73E-03,2.34E-03,-2.51E-02,1.76E-01,-1.29E-01,3.21E-04,-2.79E-02,-7.57E-02,6.76E-02
,,,,,,,,,,,,,,1.28E+01,1.39E-01,9.99E-01,-7.48E-03,2.36E-03,-2.54E-02,1.79E-01,-1.29E-01,3.07E-04,-3.49E-02,-7.93E-02,6.77E-02
,,,,,,,,,,,,,,1.28E+01,1.39E-01,9.99E-01,-6.25E-03,2.47E-03,-2.45E-02,1.77E-01,-1.26E-01,2.89E-04,-3.88E-02,-8.34E-02,6.87E-02
,,,,,,,,,,,,,,1.28E+01,1.34E-01,9.99E-01,-6.25E-03,2.47E-03,-2.45E-02,1.79E-01,-1.27E-01,2.68E-04,-4.56E-02,-8.86E-02,6.80E-02
,,,,,,,,,,,,,,1.28E+01,1.29E-01,9.99E-01,-5.16E-03,2.63E-03,-2.31E-02,1.82E-01,-1.27E-01,2.52E-04,-5.15E-02,-9.39E-02,6.80E-02
,,,,,,,,,,,,,,1.28E+01,1.29E-01,9.99E-01,-5.16E-03,2.63E-03,-2.31E-02,1.80E-01,-1.24E-01,2.21E-04,-6.00E-02,-1.00E-01,6.60E-02
,,,,,,,,,,,,,,1.29E+01,1.78E-01,9.99E-01,-7.67E-03,2.63E-03,-2.34E-02,2.08E-01,-8.69E-02,2.03E-04,-7.16E-02,-1.06E-01,6.35E-02
,,,,,,,,,,,,,,1.29E+01,1.78E-01,9.99E-01,-7.67E-03,2.63E-03,-2.34E-02,2.06E-01,-8.38E-02,4.87E-05,-1.15E-02,-1.36E-01,7.09E-02
,,,,,,,,,,,,,,1.28E+01,1.19E-01,9.99E-01,-8.23E-03,9.21E-04,-2.60E-02,1.83E-01,-1.22E-01,7.20E-05,2.27E-02,-1.38E-01,7.33E-02
,,,,,,,,,,,,,,1.28E+01,1.14E-01,9.99E-01,-4.54E-03,-1.28E-03,-2.57E-02,1.85E-01,-1.23E-01,2.57E-04,3.44E-02,-1.15E-01,7.50E-02
,,,,,,,,,,,,,,1.28E+01,1.14E-01,9.99E-01,-4.54E-03,-1.28E-03,-2.57E-02,1.83E-01,-1.20E-01,3.50E-04,3.59E-02,-9.48E-02,7.51E-02
,,,,,,,,,,,,,,1.28E+01,1.14E-01,9.99E-01,-4.54E-03,-1.28E-03,-2.57E-02,1.81E-01,-1.19E-01,3.83E-04,3.39E-02,-8.71E-02,7.46E-02
,,,,,,,,,,,,,,1.28E+01,1.09E-01,9.99E-01,-1.23E-03,-1.01E-03,-2.21E-02,1.82E-01,-1.19E-01,4.90E-04,2.65E-02,-6.83E-02,7.31E-02
,,,,,,,,,,,,,,1.28E+01,1.09E-01,9.99E-01,-1.23E-03,-1.01E-03,-2.21E-02,1.79E-01,-1.17E-01,5.06E-04,1.70E-02,-6.16E-02,6.86E-02
,,,,,,,,,,,,,,1.28E+01,1.72E-01,1.00E+00,5.21E-04,-1.92E-03,-2.20E-02,1.79E-01,-7.19E-02,5.30E-04,1.33E-02,-5.92E-02,6.72E-02
,,,,,,,,,,,,,,1.28E+01,1.73E-01,1.00E+00,5.21E-04,-1.92E-03,-2.20E-02,1.76E-01,-7.06E-02,5.40E-04,8.74E-02,-5.35E-02,7.57E-02
,,,,,,,,,,,,,,1.29E+01,1.01E-01,1.00E+00,1.59E-03,-2.52E-03,-2.55E-02,1.80E-01,-1.20E-01,5.60E-04,1.62E-01,-4.61E-02,7.71E-02
,,,,,,,,,,,,,,1.29E+01,9.99E-02,1.00E+00,1.59E-03,-2.52E-03,-2.55E-02,1.77E-01,-1.20E-01,5.32E-04,1.01E-01,-4.80E-02,7.04E-02
,,,,,,,,,,,,,,1.29E+01,9.51E-02,1.00E+00,6.08E-03,-2.53E-03,-2.27E-02,1.79E-01,-1.22E-01,5.02E-04,5.41E-02,-5.08E-02,6.64E-02
,,,,,,,,,,,,,,1.29E+01,9.51E-02,1.00E+00,6.08E-03,-2.53E-03,-2.27E-02,1.76E-01,-1.22E-01,4.67E-04,1.19E-02,-5.45E-02,6.16E-02
,,,,,,,,,,,,,,1.29E+01,1.69E-01,1.00E+00,8.21E-03,-4.06E-03,-2.38E-02,1.84E-01,-6.92E-02,4.21E-04,2.80E-02,-6.14E-02,6.57E-02
,,,,,,,,,,,,,,1.29E+01,8.61E-02,1.00E+00,8.66E-03,-1.89E-03,-2.25E-02,1.80E-01,-1.29E-01,3.69E-04,8.24E-02,-6.79E-02,7.46E-02
,,,,,,,,,,,,,,1.29E+01,8.53E-02,1.00E+00,8.66E-03,-1.89E-03,-2.25E-02,1.77E-01,-1.29E-01,3.21E-04,1.68E-02,-7.45E-02,6.41E-02
,,,,,,,,,,,,,,1.29E+01,8.03E-02,1.00E+00,1.35E-02,-2.84E-03,-2.23E-02,1.79E-01,-1.33E-01,3.00E-04,-3.16E-02,-7.91E-02,5.82E-02
,,,,,,,,,,,,,,1.29E+01,8.02E-02,1.00E+00,1.35E-02,-2.84E-03,-2.23E-02,1.77E-01,-1.34E-01,2.76E-04,-5.73E-02,-8.25E-02,5.58E-02
,,,,,,,,,,,,,,1.29E+01,3.86E-02,1.00E+00,1.28E-02,-3.14E-03,-2.15E-02,1.83E-01,-1.63E-01,2.30E-04,-1.22E-01,-9.07E-02,5.16E-02
,,,,,,,,,,,,,,1.29E+01,6.96E-02,1.00E+00,1.30E-02,-2.72E-03,-2.39E-02,1.79E-01,-1.42E-01,3.31E-04,-1.52E-01,-7.28E-02,4.85E-02
,,,,,,,,,,,,,,1.29E+01,6.99E-02,1.00E+00,1.30E-02,-2.72E-03,-2.39E-02,1.76E-01,-1.42E-01,3.94E-04,-1.54E-01,-5.73E-02,5.25E-02
,,,,,,,,,,,,,,1.29E+01,6.99E-02,1.00E+00,1.30E-02,-2.72E-03,-2.39E-02,1.74E-01,-1.42E-01,4.20E-04,-1.45E-01,-5.07E-02,5.59E-02
,,,,,,,,,,,,,,1.29E+01,6.46E-02,1.00E+00,1.09E-02,-2.66E-03,-2.49E-02,1.74E-01,-1.46E-01,4.76E-04,-1.27E-01,-3.54E-02,6.22E-02
,,,,,,,,,,,,,,1.29E+01,6.46E-02,1.00E+00,1.09E-02,-2.66E-03,-2.49E-02,1.73E-01,-1.46E-01,4.83E-04,-1.23E-01,-3.25E-02,6.36E-02
,,,,,,,,,,,,,,1.29E+01,5.92E-02,1.00E+00,1.03E-02,-2.22E-03,-2.32E-02,1.73E-01,-1.50E-01,4.78E-04,-1.19E-01,-2.63E-02,6.59E-02
,,,,,,,,,,,,,,1.29E+01,7.74E-02,1.00E+00,6.77E-03,-1.35E-03,-2.27E-02,1.60E-01,-1.37E-01,4.49E-04,-1.24E-01,-2.52E-02,6.49E-02
,,,,,,,,,,,,,,1.29E+01,7.75E-02,1.00E+00,6.77E-03,-1.35E-03,-2.27E-02,1.58E-01,-1.36E-01,4.90E-04,-9.67E-02,-1.61E-02,6.67E-02
,,,,,,,,,,,,,,1.29E+01,-1.34E-02,1.00E+00,4.04E-03,-1.71E-04,-2.25E-02,1.64E-01,-1.99E-01,4.97E-04,-7.41E-02,-7.56E-03,6.77E-02
,,,,,,,,,,,,,,1.29E+01,-1.43E-02,1.00E+00,4.04E-03,-1.71E-04,-2.25E-02,1.62E-01,-1.98E-01,4.85E-04,-1.66E-01,-9.33E-03,5.41E-02
,,,,,,,,,,,,,,1.29E+01,4.26E-02,9.99E-01,3.06E-03,-7.36E-04,-2.25E-02,1.75E-01,-1.56E-01,4.13E-04,-1.96E-01,-1.66E-02,5.24E-02
,,,,,,,,,,,,,,1.29E+01,4.26E-02,9.99E-01,3.06E-03,-7.36E-04,-2.25E-02,1.73E-01,-1.54E-01,3.57E-04,-1.83E-01,-2.79E-02,5.57E-02
,,,,,,,,,,,,,,1.29E+01,3.71E-02,9.99E-01,-2.81E-03,-7.40E-04,-2.21E-02,1.75E-01,-1.55E-01,2.73E-04,-1.74E-01,-3.83E-02,5.78E-02
,,,,,,,,,,,,,,1.29E+01,3.16E-02,9.99E-01,-7.44E-03,3.45E-04,-2.35E-02,1.77E-01,-1.56E-01,2.08E-04,-1.66E-01,-4.71E-02,5.76E-02
,,,,,,,,,,,,,,1.29E+01,3.16E-02,9.99E-01,-7.44E-03,3.46E-04,-2.35E-02,1.75E-01,-1.53E-01,1.57E-04,-1.55E-01,-5.93E-02,5.99E-02
,,,,,,,,,,,,,,1.30E+01,2.62E-02,9.99E-01,-9.28E-03,8.70E-04,-2.39E-02,1.77E-01,-1.53E-01,1.09E-04,-1.46E-01,-6.79E-02,6.10E-02
,,,,,,,,,,,,,,1.30E+01,2.61E-02,9.99E-01,-9.28E-03,8.70E-04,-2.39E-02,1.75E-01,-1.49E-01,6.33E-05,-1.41E-01,-7.92E-02,6.19E-02
,,,,,,,,,,,,,,1.30E+01,2.07E-02,9.99E-01,-9.63E-03,1.15E-03,-2.47E-02,1.77E-01,-1.49E-01,2.08E-05,-1.39E-01,-8.96E-02,6.22E-02
,,,,,,,,,,,,,,1.30E+01,2.07E-02,9.99E-01,-9.63E-03,1.15E-03,-2.47E-02,1.75E-01,-1.45E-01,-1.96E-05,-1.38E-01,-9.96E-02,6.31E-02
,,,,,,,,,,,,,,1.30E+01,2.07E-02,9.99E-01,-9.63E-03,1.15E-03,-2.47E-02,1.73E-01,-1.41E-01,-4.74E-05,-1.35E-01,-1.07E-01,6.38E-02

